Adaptive Solution Prediction for Combinatorial Optimization

This paper aims to predict optimal solutions for combinatorial optimization problems (COPs) via machine learning (ML). To find high-quality solutions efficiently, existing work uses a ML prediction of the optimal solution to guide heuristic search, where the ML model is trained offline under the supervision of solved problem instances with known optimal solutions. To predict the optimal solution with sufficient accuracy, it is critical to provide a ML model with adequate features that can effectively characterize decision variables. However, acquiring such features is challenging due to the high complexity of COPs. This paper proposes a framework that can better characterize decision variables by harnessing feedback from a heuristic search over several iterative steps, enabling an offline-trained ML model to predict the optimal solution in an adaptive manner. We refer to this approach as adaptive solution prediction (ASP). Specifically, we employ a set of statistical measures as features, which can extract useful information from feasible solutions found by a heuristic search and inform the ML model as to which value a decision variable is likely to take in high-quality solutions. Our experiments on three NP-hard COPs show that ASP substantially improves the prediction quality of an offline-trained ML model and achieves competitive results compared to several heuristic methods in terms of solution quality. Furthermore, we demonstrate that ASP can be used as a heuristic-pricing method for column generation, to boost an exact branch-and-price algorithm for solving the graph coloring problem.

==> MSSP-EJOR-v3 (1)/bp/gap-curve/greedy.txt <==
x,y
0,444
1,461
2,474
3,477
4,480
5,506
6,510
7,538
8,541
9,544
10,572
11,573
12,614
13,662
14,686
15,734
16,782
17,878
18,926
19,926
20,927
21,927
22,927
23,951
24,951
25,1038
26,1038
27,1038
28,1038
29,1062
30,1062
31,1062
32,1062
33,1062
34,1133
35,1133
36,1133
37,1133
38,1157
39,1157
40,1253
41,1253
42,1253
43,1277
44,1277
45,1277
46,1277
47,1277
48,1277
49,1277


==> MSSP-EJOR-v3 (1)/bp/gap-curve/mssp.txt <==
x,y
0,536
1,536
2,548
3,585
4,591
5,620
6,621
7,697
8,700
9,702
10,728
11,789
12,893
13,941
14,965
15,1013
16,1037
17,1185
18,1233
19,1233
20,1257
21,1257
22,1257
23,1281
24,1281
25,1353
26,1353
27,1353
28,1353
29,1401
30,1401
31,1401
32,1401
33,1401
34,1424
35,1424
36,1424
37,1424
38,1448
39,1448
40,1519
41,1519
42,1519
43,1519
44,1519
45,1519
46,1519
47,1519
48,1519
49,1519

==> MSSP-EJOR-v3 (1)/bp/gap-curve/sssp.txt <==
x,y
0,502
1,509
2,519
3,560
4,564
5,595
6,601
7,674
8,680
9,681
10,725
11,775
12,872
13,920
14,944
15,992
16,1038
17,1152
18,1200
19,1200
20,1209
21,1209
22,1209
23,1233
24,1233
25,1312
26,1312
27,1312
28,1312
29,1356
30,1356
31,1356
32,1356
33,1356
34,1396
35,1396
36,1396
37,1396
38,1420
39,1420
40,1504
41,1504
42,1504
43,1508
44,1508
45,1508
46,1508
47,1508
48,1508
49,1508

==> MSSP-EJOR-v3 (1)/cg/graph_stats.txt <==
x,y
1870.0,0.06
1216.0,0.011
1809.0,0.063
1557.0,0.054
2030.0,0.016
1000.0,0.099
1406.0,0.01
1000.0,0.029
1000.0,0.5
1000.0,0.492
1000.0,0.494
1000.0,0.49
1085.0,0.019
701.0,0.029
905.0,0.105
947.0,0.097
1000.0,0.9
500.0,0.1
852.0,0.034
475.0,0.016
597.0,0.022
690.0,0.028
1000.0,0.477
500.0,0.502
607.0,0.034
450.0,0.057
450.0,0.057
1000.0,0.971
450.0,0.082
450.0,0.166
450.0,0.165
450.0,0.081
450.0,0.081
450.0,0.172
450.0,0.172
450.0,0.097
256.0,0.387
450.0,0.097
500.0,0.901
405.0,0.043
225.0,0.411
281.0,0.027
385.0,0.258
500.0,0.472
300.0,0.482
300.0,0.484
352.0,0.237
300.0,0.477
250.0,0.103
196.0,0.438
250.0,0.503
169.0,0.469
500.0,0.972
282.0,0.082
202.0,0.06
144.0,0.504
212.0,0.072
250.0,0.896
149.0,0.049
250.0,0.477
121.0,0.545
100.0,0.034
100.0,0.034
88.0,0.038
191.0,0.13
125.0,0.095
88.0,0.038
100.0,0.594
125.0,0.502
79.0,0.051
81.0,0.652
125.0,0.495
125.0,0.898
93.0,0.139
67.0,0.105
95.0,0.169
56.0,0.071
64.0,0.722
37.0,0.108
47.0,0.218
23.0,0.281


==> MSSP-EJOR-v3 (1)/cg/large/lp-curve/aco.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2634
30,54.2634
35,54.2634
40,54.2634
45,54.2634
50,54.2634
55,54.2634
60,54.2634
65,54.2634
70,54.2634
75,54.2634
80,54.2634
85,54.2634
90,54.2634
95,54.2634
100,54.2634
105,54.2634
110,54.2634
115,54.2634
120,54.2634
125,54.2634
130,54.2634
135,54.2634
140,54.2634
145,54.2634
150,54.2634
155,54.2634
160,54.2634
165,54.2634
170,54.2634
175,54.18425
180,54.06829
185,54.03765
190,53.99424
195,53.96961
200,53.94398
205,53.93541
210,53.93541
215,53.93541
220,53.93541
225,53.93541
230,53.93541
235,53.93541
240,53.93541
245,53.93541
250,53.93541
255,53.93541
260,53.93541
265,53.93541
270,53.93541
275,53.93541
280,53.93541
285,53.93541
290,53.93541
295,53.93541
300,53.93541
305,53.90884
310,53.84526
315,53.79975
320,53.77458
325,53.76031
330,53.73817
335,53.69288
340,53.65419
345,53.58678
350,53.55293
355,53.52261
360,53.48722
365,53.47459
370,53.45415
375,53.43856
380,53.43439
385,53.43439
390,53.43439
395,53.43439
400,53.43439
405,53.43439
410,53.43439
415,53.43439
420,53.43343
425,53.43343
430,53.43259
435,53.43164
440,53.42972
445,53.42349
450,53.42349
455,53.41133
460,53.4078
465,53.40368
470,53.39628
475,53.39108
480,53.38586
485,53.38103
490,53.37915
495,53.37915
500,53.34415
505,53.32892
510,53.27779
515,53.26359
520,53.25759
525,53.23812
530,53.20784
535,53.18243
540,53.15961
545,53.11649
550,53.08207
555,53.06523
560,53.05528
565,53.04963
570,53.04963
575,53.04963
580,53.0447
585,53.0447
590,53.04276
595,53.04066
600,53.01988
605,53.01457
610,53.01457
615,53.01457
620,53.00919
625,53.00145
630,53.00009
635,53.00009
640,53.00009
645,53.00009
650,53.00009
655,53.00009
660,52.9928
665,52.96989
670,52.95997
675,52.91772
680,52.90792
685,52.90327
690,52.8999
695,52.89114
700,52.86851
705,52.86851
710,52.86521
715,52.85936
720,52.84722
725,52.84276
730,52.84219
735,52.84219
740,52.84219
745,52.84219
750,52.83978
755,52.83912
760,52.83427
765,52.83427
770,52.81702
775,52.80902
780,52.7988
785,52.77092
790,52.74983
795,52.73372
800,52.72973
805,52.72586
810,52.71824
815,52.71139
820,52.7095
825,52.69664
830,52.68368
835,52.68101
840,52.65214
845,52.62529
850,52.60369
855,52.60025
860,52.59487
865,52.58151
870,52.56288
875,52.55744
880,52.54617
885,52.54174
890,52.53239
895,52.52617
900,52.52452
905,52.52386
910,52.52386
915,52.52386
920,52.52327
925,52.52327
930,52.52327
935,52.52258
940,52.52258
945,52.52196
950,52.52196
955,52.52196
960,52.52196
965,52.52196
970,52.52132
975,52.52132
980,52.52132
985,52.52132
990,52.51094
995,52.50362
1000,52.50124
1005,52.49243
1010,52.46457
1015,52.44378
1020,52.43379
1025,52.42249
1030,52.4077
1035,52.38854
1040,52.36516
1045,52.35977
1050,52.35204
1055,52.34717
1060,52.34107
1065,52.33366
1070,52.33062
1075,52.32781
1080,52.32404
1085,52.32032
1090,52.30859
1095,52.29161
1100,52.28533
1105,52.28253
1110,52.28213
1115,52.2818
1120,52.2818
1125,52.27957
1130,52.27878
1135,52.27802
1140,52.26993
1145,52.26672
1150,52.26672
1155,52.25824
1160,52.25091
1165,52.25055
1170,52.24839
1175,52.23057
1180,52.2108
1185,52.20659
1190,52.20206
1195,52.19847
1200,52.19225
1205,52.18566
1210,52.17387
1215,52.17248
1220,52.17248
1225,52.1708
1230,52.1693
1235,52.16308
1240,52.15905
1245,52.15861
1250,52.15793
1255,52.15048
1260,52.14318
1265,52.13536
1270,52.12754
1275,52.122
1280,52.11945
1285,52.11596
1290,52.10752
1295,52.10496
1300,52.10193
1305,52.10193
1310,52.10193
1315,52.09894
1320,52.09672
1325,52.07943
1330,52.07943
1335,52.07776
1340,52.06878
1345,52.03988
1350,52.02097
1355,52.01918
1360,52.01918
1365,52.01718
1370,52.01267
1375,52.004
1380,51.99593
1385,51.99206
1390,51.99051
1395,51.98383
1400,51.97885
1405,51.96903
1410,51.95622
1415,51.95161
1420,51.95161
1425,51.95041
1430,51.95041
1435,51.95041
1440,51.95011
1445,51.94948
1450,51.94948
1455,51.9492
1460,51.9492
1465,51.9489
1470,51.9489
1475,51.9489
1480,51.94858
1485,51.94035
1490,51.92948
1495,51.92767
1500,51.92115
1505,51.91105
1510,51.89913
1515,51.8754
1520,51.85576
1525,51.85025
1530,51.84352
1535,51.83804
1540,51.83177
1545,51.82153
1550,51.81521
1555,51.80891
1560,51.80891
1565,51.80494
1570,51.80148
1575,51.79835
1580,51.78668
1585,51.78234
1590,51.76512
1595,51.75935
1600,51.75749
1605,51.75612
1610,51.75499
1615,51.75499
1620,51.75386
1625,51.7527
1630,51.7527
1635,51.75241
1640,51.75241
1645,51.75241
1650,51.75241
1655,51.75047
1660,51.7421
1665,51.74036
1670,51.73835
1675,51.73129
1680,51.72768
1685,51.70866
1690,51.69822
1695,51.69422
1700,51.68603
1705,51.6808
1710,51.67497
1715,51.67151
1720,51.66207
1725,51.65927
1730,51.65774
1735,51.65774
1740,51.65148
1745,51.64856
1750,51.63632
1755,51.63237
1760,51.62405
1765,51.61584
1770,51.61307
1775,51.60791
1780,51.60242
1785,51.59132
1790,51.58154
1795,51.57909
1800,51.57546
1805,51.56945
1810,51.56832
1815,51.56664
1820,51.56664
1825,51.56407
1830,51.55442
1835,51.55227
1840,51.54352
1845,51.535
1850,51.50607
1855,51.49745
1860,51.48579
1865,51.48052
1870,51.47753
1875,51.4753
1880,51.4716
1885,51.47094
1890,51.46471
1895,51.45866
1900,51.45404
1905,51.45404
1910,51.4447
1915,51.44289
1920,51.44059
1925,51.43124
1930,51.42877
1935,51.42526
1940,51.42445
1945,51.41485
1950,51.41485
1955,51.40488
1960,51.39952
1965,51.39952
1970,51.39952
1975,51.39801
1980,51.39534
1985,51.39333
1990,51.39333
1995,51.3884
2000,51.38239
2005,51.36799
2010,51.36334
2015,51.35882
2020,51.35446
2025,51.35306
2030,51.34698
2035,51.33022
2040,51.32446
2045,51.31595
2050,51.31222
2055,51.31018
2060,51.3014
2065,51.29456
2070,51.29456
2075,51.29173
2080,51.29053
2085,51.28585
2090,51.27968
2095,51.27283
2100,51.26842
2105,51.26666
2110,51.26458
2115,51.26162
2120,51.26052
2125,51.25712
2130,51.25616
2135,51.25584
2140,51.25509
2145,51.25509
2150,51.25509
2155,51.25492
2160,51.25492
2165,51.25089
2170,51.24766
2175,51.24766
2180,51.24637
2185,51.23883
2190,51.23805
2195,51.23805
2200,51.23478
2205,51.22945
2210,51.22628
2215,51.221
2220,51.21788
2225,51.21682
2230,51.21278
2235,51.208
2240,51.20637
2245,51.20222
2250,51.19705
2255,51.19587
2260,51.19308
2265,51.18826
2270,51.18232
2275,51.17751
2280,51.17453
2285,51.17239
2290,51.17072
2295,51.16552
2300,51.162
2305,51.1608
2310,51.15927
2315,51.15774
2320,51.15396
2325,51.15206
2330,51.14897
2335,51.14472
2340,51.13662
2345,51.13151
2350,51.12504
2355,51.12315
2360,51.12051
2365,51.11718
2370,51.11519
2375,51.11031
2380,51.10137
2385,51.09612
2390,51.09217
2395,51.08762
2400,51.07657
2405,51.05838
2410,51.05736
2415,51.05736
2420,51.05722
2425,51.05708
2430,51.05099
2435,51.05051
2440,51.0482
2445,51.04649
2450,51.04521
2455,51.04469
2460,51.04366
2465,51.03754
2470,51.03656
2475,51.03642
2480,51.03642
2485,51.03642
2490,51.03642
2495,51.03624
2500,51.03624
2505,51.03352
2510,51.02774
2515,51.02353
2520,51.01715
2525,51.0105
2530,51.00729
2535,51.00729
2540,51.00729
2545,51.00528
2550,51.00179
2555,50.99216
2560,50.9886
2565,50.98366
2570,50.97765
2575,50.97226
2580,50.96784
2585,50.96462
2590,50.96302
2595,50.96071
2600,50.95442
2605,50.95068
2610,50.9487
2615,50.94695
2620,50.94347
2625,50.94347
2630,50.94235
2635,50.93981
2640,50.93734
2645,50.9372
2650,50.9352
2655,50.93435
2660,50.93246
2665,50.93013
2670,50.9292
2675,50.92426
2680,50.92051
2685,50.91568
2690,50.91273
2695,50.9119
2700,50.90994
2705,50.90822
2710,50.90733
2715,50.90733
2720,50.90415
2725,50.90124
2730,50.89253
2735,50.88971
2740,50.8852
2745,50.8819
2750,50.88026
2755,50.88014
2760,50.88014
2765,50.87904
2770,50.87704
2775,50.87371
2780,50.87088
2785,50.8661
2790,50.85184
2795,50.84948
2800,50.84948
2805,50.84771
2810,50.84692
2815,50.84416
2820,50.84283
2825,50.84208
2830,50.84109
2835,50.84109
2840,50.83958
2845,50.83661
2850,50.8317
2855,50.82645
2860,50.82343
2865,50.81693
2870,50.8132
2875,50.81188
2880,50.81073
2885,50.8075
2890,50.80001
2895,50.79481
2900,50.79012
2905,50.78388
2910,50.78061
2915,50.77643
2920,50.77208
2925,50.77052
2930,50.76897
2935,50.76843
2940,50.76843
2945,50.76609
2950,50.76062
2955,50.76019
2960,50.7587
2965,50.75378
2970,50.75122
2975,50.75122
2980,50.75071
2985,50.74863
2990,50.74863
2995,50.74135
3000,50.74135
3005,50.74124
3010,50.73605
3015,50.73515
3020,50.73172
3025,50.72858
3030,50.72697
3035,50.7102
3040,50.70483
3045,50.70316
3050,50.70053
3055,50.69824
3060,50.69659
3065,50.69458
3070,50.69077
3075,50.68644
3080,50.68056
3085,50.67802
3090,50.67511
3095,50.67352
3100,50.67339
3105,50.67324
3110,50.67239
3115,50.66891
3120,50.66603
3125,50.66155
3130,50.6599
3135,50.65786
3140,50.65599
3145,50.65337
3150,50.65324
3155,50.65038
3160,50.6479
3165,50.6479
3170,50.64626
3175,50.64554
3180,50.64488
3185,50.64246
3190,50.63677
3195,50.63261
3200,50.63205
3205,50.63205
3210,50.63205
3215,50.63205
3220,50.63131
3225,50.6302
3230,50.6238
3235,50.62167
3240,50.61974
3245,50.61773
3250,50.60918
3255,50.60096
3260,50.59779
3265,50.59541
3270,50.59415
3275,50.59324
3280,50.58201
3285,50.5819
3290,50.58004
3295,50.57898
3300,50.57797
3305,50.57584
3310,50.57188
3315,50.56769
3320,50.56423
3325,50.56334
3330,50.56138
3335,50.5593
3340,50.55871
3345,50.55615
3350,50.55523
3355,50.55424
3360,50.55019
3365,50.54706
3370,50.54481
3375,50.53815
3380,50.53746
3385,50.53543
3390,50.5346
3395,50.53442
3400,50.53289
3405,50.53136
3410,50.52957
3415,50.52622
3420,50.52226
3425,50.51936
3430,50.51624
3435,50.51405
3440,50.5115
3445,50.51115
3450,50.51023
3455,50.509
3460,50.50789
3465,50.50733
3470,50.50703
3475,50.50535
3480,50.50216
3485,50.5
3490,50.49857
3495,50.49857
3500,50.49857
3505,50.49796
3510,50.49721
3515,50.49721
3520,50.49645
3525,50.49477
3530,50.49063
3535,50.48795
3540,50.48698
3545,50.48664
3550,50.48459
3555,50.48185
3560,50.48037
3565,50.47954
3570,50.47847
3575,50.47526
3580,50.47326
3585,50.47202
3590,50.46967
3595,50.46617
3600,50.45969
3605,50.45533
3610,50.45505
3615,50.45255
3620,50.45122
3625,50.44897
3630,50.44792
3635,50.44667
3640,50.44513
3645,50.44481
3650,50.44425
3655,50.44226
3660,50.43622
3665,50.43493
3670,50.43493
3675,50.43426
3680,50.43226
3685,50.43037
3690,50.42849
3695,50.42602
3700,50.42236
3705,50.42093
3710,50.42053
3715,50.42025
3720,50.41911
3725,50.41828
3730,50.41828
3735,50.41745
3740,50.41634
3745,50.4146
3750,50.41293
3755,50.41126
3760,50.40689
3765,50.40407
3770,50.40183
3775,50.39936
3780,50.39834
3785,50.398
3790,50.39688
3795,50.39605
3800,50.3959
3805,50.39545
3810,50.39521
3815,50.39486
3820,50.39354
3825,50.39124
3830,50.38745
3835,50.38643
3840,50.38562
3845,50.38317
3850,50.37446
3855,50.37356
3860,50.37052
3865,50.36492
3870,50.36125
3875,50.36009
3880,50.36009
3885,50.35766
3890,50.34936
3895,50.34822
3900,50.3437
3905,50.3437
3910,50.3395
3915,50.33884
3920,50.33614
3925,50.33554
3930,50.33116
3935,50.33057
3940,50.329
3945,50.32725
3950,50.32086
3955,50.3203
3960,50.31927
3965,50.30588
3970,50.30395
3975,50.30335
3980,50.30111
3985,50.2974
3990,50.29654
3995,50.29501
4000,50.29285
4005,50.29209
4010,50.28751
4015,50.28437
4020,50.28321
4025,50.28151
4030,50.2783
4035,50.27745
4040,50.27492
4045,50.27319
4050,50.27319
4055,50.27264
4060,50.27249
4065,50.27249
4070,50.2719
4075,50.2719
4080,50.2719
4085,50.26872
4090,50.26252
4095,50.26144
4100,50.25203
4105,50.25033
4110,50.24626
4115,50.24521
4120,50.24241
4125,50.23925
4130,50.23666
4135,50.23389
4140,50.23073
4145,50.22996
4150,50.22865
4155,50.22708
4160,50.22559
4165,50.2244
4170,50.22233
4175,50.22148
4180,50.21915
4185,50.21758
4190,50.21649
4195,50.20438
4200,50.20124
4205,50.19905
4210,50.19748
4215,50.19647
4220,50.19575
4225,50.19567
4230,50.1912
4235,50.19066
4240,50.19
4245,50.18988
4250,50.18879
4255,50.18809
4260,50.18047
4265,50.17847
4270,50.17422
4275,50.17307
4280,50.17027
4285,50.16954
4290,50.16879
4295,50.16681
4300,50.16547
4305,50.1642
4310,50.1635
4315,50.16229
4320,50.1607
4325,50.15984
4330,50.15841
4335,50.15464
4340,50.15386
4345,50.15322
4350,50.15112
4355,50.15093
4360,50.15012
4365,50.14807
4370,50.14597
4375,50.14514
4380,50.14342
4385,50.14316
4390,50.14197
4395,50.14133
4400,50.1408
4405,50.1404
4410,50.13892
4415,50.13615
4420,50.13433
4425,50.13199
4430,50.13071
4435,50.12937
4440,50.12729
4445,50.1256
4450,50.1241
4455,50.12372
4460,50.1227
4465,50.12016
4470,50.1183
4475,50.1173
4480,50.11524
4485,50.11324
4490,50.11281
4495,50.11125
4500,50.11006
4505,50.10901
4510,50.10855
4515,50.1075
4520,50.10685
4525,50.10597
4530,50.10476
4535,50.10174
4540,50.10103
4545,50.10012
4550,50.09841
4555,50.09705
4560,50.09544
4565,50.09395
4570,50.09284
4575,50.09264
4580,50.09264
4585,50.092
4590,50.09139
4595,50.09085
4600,50.08886
4605,50.08714
4610,50.08556
4615,50.08375
4620,50.08052
4625,50.07992
4630,50.07855
4635,50.07749
4640,50.07636
4645,50.07584
4650,50.07476
4655,50.07408
4660,50.07344
4665,50.07277
4670,50.07153
4675,50.07123
4680,50.06965
4685,50.06823
4690,50.06679
4695,50.06554
4700,50.06416
4705,50.06131
4710,50.05944
4715,50.05787
4720,50.05749
4725,50.05566
4730,50.05282
4735,50.052
4740,50.05041
4745,50.04949
4750,50.04897
4755,50.04804
4760,50.04804
4765,50.04759
4770,50.04675
4775,50.04484
4780,50.04322
4785,50.04266
4790,50.0389
4795,50.03767
4800,50.03693
4805,50.03693
4810,50.03527
4815,50.03417
4820,50.03297
4825,50.03082
4830,50.02963
4835,50.0255
4840,50.02153
4845,50.02077
4850,50.01784
4855,50.01731
4860,50.01619
4865,50.01604
4870,50.01472
4875,50.01367
4880,50.01072
4885,50.0106
4890,50.00824
4895,50.00696
4900,50.00262
4905,49.9953
4910,49.99401
4915,49.99377
4920,49.99247
4925,49.99158
4930,49.98999
4935,49.98499
4940,49.98033
4945,49.97668
4950,49.97574
4955,49.97329
4960,49.97013
4965,49.96997
4970,49.96865
4975,49.96865
4980,49.96831
4985,49.96798
4990,49.96673
4995,49.96609
5000,49.96491
5005,49.96395
5010,49.96018
5015,49.9567
5020,49.95471
5025,49.95381
5030,49.94867
5035,49.94082
5040,49.93955
5045,49.93898
5050,49.9384
5055,49.93799
5060,49.93786
5065,49.93681
5070,49.92947
5075,49.92912
5080,49.9279
5085,49.92315
5090,49.9225
5095,49.9205
5100,49.91818
5105,49.91697
5110,49.91599
5115,49.91328
5120,49.91215
5125,49.9106
5130,49.90873
5135,49.90873
5140,49.90744
5145,49.90636
5150,49.90592
5155,49.90199
5160,49.90178
5165,49.90078
5170,49.89676
5175,49.89612
5180,49.89504
5185,49.89412
5190,49.89246
5195,49.89131
5200,49.89005
5205,49.88896
5210,49.88621
5215,49.88587
5220,49.88428
5225,49.88348
5230,49.87558
5235,49.87424
5240,49.87329
5245,49.87305
5250,49.87249
5255,49.87153
5260,49.86691
5265,49.86639
5270,49.86606
5275,49.8654
5280,49.86494
5285,49.86316
5290,49.85621
5295,49.8539
5300,49.85243
5305,49.85106
5310,49.84879
5315,49.84709
5320,49.84556
5325,49.84556
5330,49.84533
5335,49.84515
5340,49.84403
5345,49.84361
5350,49.84325
5355,49.84247
5360,49.84147
5365,49.84017
5370,49.83875
5375,49.83667
5380,49.83512
5385,49.83478
5390,49.83372
5395,49.83356
5400,49.8329
5405,49.8314
5410,49.83076
5415,49.8304
5420,49.83029
5425,49.8301
5430,49.82897
5435,49.82656
5440,49.82552
5445,49.82437
5450,49.82337
5455,49.82234
5460,49.82185
5465,49.82036
5470,49.81946
5475,49.81808
5480,49.81597
5485,49.81502
5490,49.81502
5495,49.81461
5500,49.81302
5505,49.81204
5510,49.80994
5515,49.80935
5520,49.80811
5525,49.80629
5530,49.80575
5535,49.80518
5540,49.80363
5545,49.80263
5550,49.80087
5555,49.79993
5560,49.79962
5565,49.79769
5570,49.79737
5575,49.79345
5580,49.79313
5585,49.79223
5590,49.7916
5595,49.79067
5600,49.7902
5605,49.78992
5610,49.78922
5615,49.78827
5620,49.78776
5625,49.78648
5630,49.78565
5635,49.78361
5640,49.78218
5645,49.78058
5650,49.77943
5655,49.77895
5660,49.77889
5665,49.77856
5670,49.77856
5675,49.7779
5680,49.77702
5685,49.77662
5690,49.7756
5695,49.7751
5700,49.76944
5705,49.76921
5710,49.76738
5715,49.76289
5720,49.76099
5725,49.76027
5730,49.75874
5735,49.75836
5740,49.7574
5745,49.75558
5750,49.75423
5755,49.75396
5760,49.75156
5765,49.75102
5770,49.74991
5775,49.74831
5780,49.74379
5785,49.74253
5790,49.74253
5795,49.74135
5800,49.74059
5805,49.73822
5810,49.73709
5815,49.73456
5820,49.73068
5825,49.72861
5830,49.7277
5835,49.7277
5840,49.72764
5845,49.72728
5850,49.72728
5855,49.72691
5860,49.7247
5865,49.7227
5870,49.7223
5875,49.72009
5880,49.71483
5885,49.71418
5890,49.71156
5895,49.71059
5900,49.70955
5905,49.70809
5910,49.70767
5915,49.70738
5920,49.702
5925,49.6995
5930,49.6995
5935,49.69592
5940,49.69588
5945,49.69517
5950,49.69489
5955,49.69413
5960,49.6933
5965,49.68443
5970,49.68338
5975,49.6822
5980,49.68066
5985,49.67929
5990,49.6772
5995,49.67453
6000,49.67453
6005,49.67444
6010,49.67444
6015,49.67385
6020,49.67385
6025,49.67378
6030,49.67233
6035,49.67133
6040,49.67082
6045,49.66857
6050,49.66688
6055,49.66621
6060,49.66389
6065,49.6618
6070,49.65758
6075,49.65588
6080,49.65505
6085,49.65424
6090,49.65306
6095,49.65058
6100,49.64909
6105,49.64771
6110,49.64569
6115,49.64034
6120,49.63783
6125,49.63741
6130,49.63686
6135,49.63629
6140,49.63508
6145,49.63351
6150,49.63252
6155,49.63082
6160,49.62856
6165,49.62708
6170,49.62532
6175,49.62463
6180,49.62463
6185,49.62428
6190,49.62353
6195,49.62348
6200,49.62337
6205,49.62302
6210,49.62221
6215,49.621
6220,49.62054
6225,49.6198
6230,49.61889
6235,49.61841
6240,49.61766
6245,49.61704
6250,49.61544
6255,49.61441
6260,49.61013
6265,49.60965
6270,49.60907
6275,49.60776
6280,49.6076
6285,49.6076
6290,49.60725
6295,49.60712
6300,49.60625
6305,49.60504
6310,49.60419
6315,49.60045
6320,49.59913
6325,49.59758
6330,49.59553
6335,49.59482
6340,49.59342
6345,49.59196
6350,49.59005
6355,49.58736
6360,49.58711
6365,49.58284
6370,49.58201
6375,49.58195
6380,49.57981
6385,49.57837
6390,49.57765
6395,49.57645
6400,49.57507
6405,49.57375
6410,49.57289
6415,49.57238
6420,49.57157
6425,49.5705
6430,49.56998
6435,49.56928
6440,49.5686
6445,49.56745
6450,49.5662
6455,49.56514
6460,49.56464
6465,49.56405
6470,49.56327
6475,49.56266
6480,49.56121
6485,49.56005
6490,49.5595
6495,49.55836
6500,49.55747
6505,49.55704
6510,49.55592
6515,49.55592
6520,49.55573
6525,49.5557
6530,49.55518
6535,49.55446
6540,49.55415
6545,49.55327
6550,49.55225
6555,49.54884
6560,49.54565
6565,49.54544
6570,49.54497
6575,49.54428
6580,49.54408
6585,49.54331
6590,49.5422
6595,49.54052
6600,49.53753
6605,49.53675
6610,49.5352
6615,49.53451
6620,49.53384
6625,49.53369
6630,49.52883
6635,49.52857
6640,49.5278
6645,49.52695
6650,49.52601
6655,49.5251
6660,49.52347
6665,49.52195
6670,49.52078
6675,49.5202
6680,49.51783
6685,49.51691
6690,49.51664
6695,49.51415
6700,49.51314
6705,49.51227
6710,49.50895
6715,49.50717
6720,49.50612
6725,49.50576
6730,49.50555
6735,49.50238
6740,49.50166
6745,49.50032
6750,49.49863
6755,49.49795
6760,49.49777
6765,49.49712
6770,49.49386
6775,49.49353
6780,49.49301
6785,49.49269
6790,49.49239
6795,49.48845
6800,49.48843
6805,49.48789
6810,49.48773
6815,49.48735
6820,49.48595
6825,49.48525
6830,49.48342
6835,49.48237
6840,49.47921
6845,49.47827
6850,49.47792
6855,49.47365
6860,49.4726
6865,49.47141
6870,49.47013
6875,49.47005
6880,49.46909
6885,49.46724
6890,49.46624
6895,49.46573
6900,49.46544
6905,49.46528
6910,49.46485
6915,49.46441
6920,49.46414
6925,49.46373
6930,49.46334
6935,49.46287
6940,49.46072
6945,49.45916
6950,49.45838
6955,49.45526
6960,49.45526
6965,49.45287
6970,49.45151
6975,49.45112
6980,49.4507
6985,49.45034
6990,49.44919
6995,49.44797
7000,49.447
7005,49.44525
7010,49.44408
7015,49.442
7020,49.44114
7025,49.43983
7030,49.43916
7035,49.43835
7040,49.43799
7045,49.43668
7050,49.43539
7055,49.43361
7060,49.4331
7065,49.43261
7070,49.43258
7075,49.43211
7080,49.43192
7085,49.43129
7090,49.43102
7095,49.43098
7100,49.43016
7105,49.42954
7110,49.42926
7115,49.42841
7120,49.42663
7125,49.42497
7130,49.42413
7135,49.42377
7140,49.42235
7145,49.41513
7150,49.41439
7155,49.41297
7160,49.41198
7165,49.41113
7170,49.41046
7175,49.40965
7180,49.40874
7185,49.40736
7190,49.4069
7195,49.40615
7200,49.4057
7205,49.4057
7210,49.40523
7215,49.40502
7220,49.40475
7225,49.40307
7230,49.40208
7235,49.40134
7240,49.40131
7245,49.40115
7250,49.40026
7255,49.39957
7260,49.3989
7265,49.39863
7270,49.39841
7275,49.39777
7280,49.3976
7285,49.39607
7290,49.39442
7295,49.39328
7300,49.39288
7305,49.392
7310,49.39182
7315,49.38687
7320,49.38591
7325,49.38563
7330,49.38315
7335,49.38173
7340,49.37914
7345,49.37763
7350,49.37561
7355,49.37398
7360,49.37255
7365,49.37233
7370,49.37145
7375,49.37028
7380,49.36967
7385,49.36906
7390,49.36591
7395,49.3651
7400,49.3649
7405,49.3647
7410,49.36408
7415,49.36408
7420,49.36239
7425,49.36218
7430,49.36169
7435,49.35652
7440,49.35619
7445,49.35561
7450,49.35489
7455,49.35407
7460,49.35324
7465,49.35264
7470,49.35221
7475,49.35161
7480,49.34923
7485,49.34901
7490,49.34702
7495,49.34628
7500,49.3455
7505,49.34486
7510,49.34455
7515,49.34359
7520,49.34239
7525,49.34126
7530,49.34018
7535,49.33919
7540,49.33872
7545,49.33652
7550,49.33408
7555,49.33324
7560,49.33172
7565,49.33032
7570,49.33007
7575,49.32992
7580,49.329
7585,49.32808
7590,49.32808
7595,49.32699
7600,49.32654
7605,49.32624
7610,49.32593
7615,49.32205
7620,49.32148
7625,49.32051
7630,49.31877
7635,49.31812
7640,49.31381
7645,49.31313
7650,49.31283
7655,49.31144
7660,49.3109
7665,49.31059
7670,49.30724
7675,49.30577
7680,49.30511
7685,49.30445
7690,49.30305
7695,49.3001
7700,49.29927
7705,49.29734
7710,49.29679
7715,49.29614
7720,49.2956
7725,49.29449
7730,49.29332
7735,49.29293
7740,49.29293
7745,49.29275
7750,49.2921
7755,49.29181
7760,49.29176
7765,49.29176
7770,49.29176
7775,49.29119
7780,49.29096
7785,49.29047
7790,49.28861
7795,49.28845
7800,49.28817
7805,49.28768
7810,49.28655
7815,49.28606
7820,49.28514
7825,49.28492
7830,49.28386
7835,49.28307
7840,49.28212
7845,49.28078
7850,49.27999
7855,49.2793
7860,49.2782
7865,49.27716
7870,49.2766
7875,49.27597
7880,49.2751
7885,49.27371
7890,49.27292
7895,49.27194
7900,49.27088
7905,49.2707
7910,49.27032
7915,49.27029
7920,49.27003
7925,49.27003
7930,49.26944
7935,49.26892
7940,49.26874
7945,49.26817
7950,49.2675
7955,49.26719
7960,49.26667
7965,49.26587
7970,49.26531
7975,49.26514
7980,49.26441
7985,49.26238
7990,49.26103
7995,49.25976
8000,49.25819


==> MSSP-EJOR-v3 (1)/cg/large/lp-curve/fastwclq.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2634
30,54.2634
35,54.2634
40,54.2634
45,54.2634
50,54.2634
55,54.2634
60,54.22451
65,54.21074
70,54.20607
75,54.20607
80,54.20607
85,54.20607
90,54.20607
95,54.20607
100,54.20607
105,54.20607
110,54.17419
115,54.16481
120,54.16083
125,54.15905
130,54.15905
135,54.15905
140,54.15905
145,54.15905
150,54.15905
155,54.1454
160,54.13186
165,54.12068
170,54.11483
175,54.10817
180,54.10686
185,54.10686
190,54.10622
195,54.10545
200,54.10545
205,54.08334
210,54.08044
215,54.07683
220,54.07127
225,54.07127
230,54.06784
235,54.06706
240,54.06704
245,54.06704
250,54.06573
255,54.04458
260,54.04316
265,54.03595
270,54.031
275,54.02935
280,54.02634
285,54.02209
290,54.02159
295,54.02159
300,54.01123
305,54.00005
310,53.99763
315,53.99635
320,53.99247
325,53.99107
330,53.99026
335,53.98807
340,53.9859
345,53.9859
350,53.97077
355,53.9675
360,53.96498
365,53.95791
370,53.9549
375,53.95369
380,53.95155
385,53.94832
390,53.94591
395,53.94363
400,53.93006
405,53.92851
410,53.92696
415,53.92354
420,53.92159
425,53.92077
430,53.92023
435,53.91865
440,53.91655
445,53.90873
450,53.9004
455,53.89925
460,53.89722
465,53.89413
470,53.89053
475,53.88966
480,53.88966
485,53.88693
490,53.88419
495,53.87062
500,53.86728
505,53.86673
510,53.8657
515,53.86521
520,53.86309
525,53.86111
530,53.86009
535,53.86009
540,53.85664
545,53.8464
550,53.84273
555,53.84273
560,53.83994
565,53.83762
570,53.8352
575,53.83437
580,53.83435
585,53.833
590,53.8277
595,53.81671
600,53.8149
605,53.81301
610,53.81224
615,53.81224
620,53.81053
625,53.80957
630,53.80883
635,53.80769
640,53.80049
645,53.79594
650,53.79285
655,53.79243
660,53.78977
665,53.78703
670,53.78572
675,53.78464
680,53.78464
685,53.78316
690,53.77412
695,53.76992
700,53.76834
705,53.76645
710,53.76445
715,53.76445
720,53.7634
725,53.76247
730,53.7617
735,53.761
740,53.7526
745,53.74839
750,53.74839
755,53.74839
760,53.74538
765,53.74205
770,53.74015
775,53.73948
780,53.73803
785,53.73567
790,53.72903
795,53.72613
800,53.72506
805,53.72284
810,53.72284
815,53.72027
820,53.71897
825,53.71828
830,53.71828
835,53.71301
840,53.70834
845,53.70638
850,53.70636
855,53.70504
860,53.70361
865,53.70023
870,53.69981
875,53.69811
880,53.6974
885,53.69201
890,53.68804
895,53.68625
900,53.68497
905,53.68433
910,53.68159
915,53.68042
920,53.67945
925,53.67836
930,53.67772
935,53.67171
940,53.6676
945,53.66599
950,53.66551
955,53.6655
960,53.66427
965,53.66255
970,53.66037
975,53.65902
980,53.65902
985,53.65117
990,53.64923
995,53.64829
1000,53.64769
1005,53.64648
1010,53.64571
1015,53.64343
1020,53.64239
1025,53.64055
1030,53.63858
1035,53.63291
1040,53.63034
1045,53.62942
1050,53.62897
1055,53.628
1060,53.6276
1065,53.62545
1070,53.62369
1075,53.62278
1080,53.61917
1085,53.51292
1090,53.51043
1095,53.50989
1100,53.50954
1105,53.50865
1110,53.50833
1115,53.50763
1120,53.5046
1125,53.50459
1130,53.49987
1135,53.49571
1140,53.49269
1145,53.49232
1150,53.49181
1155,53.491
1160,53.49024
1165,53.48787
1170,53.38069
1175,53.38068
1180,53.37683
1185,53.37348
1190,53.37098
1195,53.36901
1200,53.36901
1205,53.369
1210,53.36846
1215,53.2625
1220,53.26154
1225,53.26016
1230,53.25614
1235,53.2535
1240,53.0747
1245,53.07307
1250,53.07262
1255,53.07228
1260,53.07204
1265,53.06958
1270,53.06816
1275,53.06764
1280,53.06441
1285,52.98152
1290,52.979
1295,52.97717
1300,52.90945
1305,52.90899
1310,52.90899
1315,52.90899
1320,52.82892
1325,52.82809
1330,52.82355
1335,52.8205
1340,52.81692
1345,52.81643
1350,52.81506
1355,52.81466
1360,52.81428
1365,52.72081
1370,52.72046
1375,52.64992
1380,52.64606
1385,52.64425
1390,52.57324
1395,52.57206
1400,52.57206
1405,52.57122
1410,52.49908
1415,52.49908
1420,52.40108
1425,52.39991
1430,52.39524
1435,52.39362
1440,52.39051
1445,52.31512
1450,52.3147
1455,52.31352
1460,52.31351
1465,52.27494
1470,52.27429
1475,52.27396
1480,52.26935
1485,52.26813
1490,52.26661
1495,52.26519
1500,52.26475
1505,52.26395
1510,52.26395
1515,52.26305
1520,52.26205
1525,52.26184
1530,52.25824
1535,52.25626
1540,52.25482
1545,52.25316
1550,52.25164
1555,52.25083
1560,52.25003
1565,52.24837
1570,52.24729
1575,52.24622
1580,52.24317
1585,52.24127
1590,52.16633
1595,52.16567
1600,52.16524
1605,52.16482
1610,52.16377
1615,52.16376
1620,52.16376
1625,52.16307
1630,52.15962
1635,52.15784
1640,52.15714
1645,52.15419
1650,52.15333
1655,52.15266
1660,52.15216
1665,52.15103
1670,52.14899
1675,52.14868
1680,52.14483
1685,52.14214
1690,52.1418
1695,52.14008
1700,52.14008
1705,52.13953
1710,52.13953
1715,52.13917
1720,52.13841
1725,52.13775
1730,52.13606
1735,52.13318
1740,52.13251
1745,52.13053
1750,52.12884
1755,52.1285
1760,52.1277
1765,52.1277
1770,52.12574
1775,52.10989
1780,52.10728
1785,52.10531
1790,52.1042
1795,52.10247
1800,52.10181
1805,52.10179
1810,52.10116
1815,52.1007
1820,52.09948
1825,52.09911
1830,52.09749
1835,52.09481
1840,52.09391
1845,52.09281
1850,52.09154
1855,52.09017
1860,52.08954
1865,52.08845
1870,52.08706
1875,52.08567
1880,52.08412
1885,52.08224
1890,52.08155
1895,52.08075
1900,52.07883
1905,52.07838
1910,52.07777
1915,52.07776
1920,52.07744
1925,52.0771
1930,52.0755
1935,52.07417
1940,52.07294
1945,52.07172
1950,52.07059
1955,52.06944
1960,52.0675
1965,52.06708
1970,52.06534
1975,52.06395
1980,52.06262
1985,52.05144
1990,52.05022
1995,52.02904
2000,51.99899
2005,51.99871
2010,51.99801
2015,51.99739
2020,51.99656
2025,51.99603
2030,51.99538
2035,51.97709
2040,51.97555
2045,51.95154
2050,51.95096
2055,51.94987
2060,51.94888
2065,51.94799
2070,51.94689
2075,51.94514
2080,51.94374
2085,51.94134
2090,51.90873
2095,51.90725
2100,51.90725
2105,51.86877
2110,51.86849
2115,51.86807
2120,51.85401
2125,51.85341
2130,51.85258
2135,51.76318
2140,51.76157
2145,51.76106
2150,51.7603
2155,51.7589
2160,51.51732
2165,51.51705
2170,51.49312
2175,51.49139
2180,51.49048
2185,51.48844
2190,51.487
2195,51.48437
2200,51.48405
2205,51.48353
2210,51.48269
2215,51.48269
2220,51.48234
2225,51.48209
2230,51.48149
2235,51.35817
2240,51.35668
2245,51.35538
2250,51.35428
2255,51.35373
2260,51.35343
2265,51.33387
2270,51.33361
2275,51.3316
2280,51.33071
2285,51.32945
2290,51.15754
2295,51.1278
2300,51.12607
2305,51.12547
2310,51.12484
2315,51.12454
2320,51.12408
2325,51.12348
2330,51.12348
2335,51.12299
2340,51.12155
2345,51.121
2350,51.11903
2355,51.11793
2360,51.11744
2365,51.11688
2370,51.02561
2375,51.02364
2380,51.02252
2385,51.02203
2390,51.02041
2395,51.01991
2400,51.01805
2405,51.01698
2410,51.01596
2415,51.01565
2420,51.01542
2425,51.01484
2430,50.98366
2435,50.9833
2440,50.98262
2445,50.98142
2450,50.98117
2455,50.98004
2460,50.97299
2465,50.97271
2470,50.97244
2475,50.97127
2480,50.96975
2485,50.96821
2490,50.96663
2495,50.96509
2500,50.96509
2505,50.96416
2510,50.96281
2515,50.96228
2520,50.96205
2525,50.9618
2530,50.96134
2535,50.96059
2540,50.9597
2545,50.95859
2550,50.95808
2555,50.95717
2560,50.95672
2565,50.9559
2570,50.95563
2575,50.95506
2580,50.95402
2585,50.95235
2590,50.95131
2595,50.94999
2600,50.94855
2605,50.94768
2610,50.94663
2615,50.94607
2620,50.9452
2625,50.9443
2630,50.94403
2635,50.94343
2640,50.94276
2645,50.94166
2650,50.94092
2655,50.93085
2660,50.92972
2665,50.92927
2670,50.91944
2675,50.91919
2680,50.91785
2685,50.91623
2690,50.91602
2695,50.91488
2700,50.91387
2705,50.913
2710,50.91206
2715,50.91115
2720,50.91046
2725,50.91046
2730,50.91018
2735,50.9097
2740,50.90287
2745,50.9022
2750,50.90137
2755,50.89981
2760,50.89921
2765,50.89785
2770,50.89679
2775,50.89576
2780,50.89497
2785,50.8947
2790,50.89348
2795,50.89304
2800,50.8918
2805,50.89139
2810,50.89041
2815,50.88163
2820,50.88096
2825,50.87998
2830,50.87955
2835,50.8793
2840,50.87914
2845,50.87914
2850,50.87856
2855,50.86603
2860,50.86508
2865,50.86468
2870,50.86329
2875,50.86307
2880,50.86211
2885,50.86143
2890,50.84972
2895,50.84911
2900,50.84014
2905,50.83945
2910,50.8384
2915,50.8247
2920,50.82364
2925,50.82273
2930,50.82163
2935,50.8128
2940,50.81229
2945,50.8114
2950,50.81099
2955,50.80194
2960,50.80133
2965,50.8011
2970,50.8002
2975,50.79967
2980,50.79889
2985,50.79796
2990,50.78765
2995,50.78662
3000,50.78547
3005,50.78451
3010,50.78395
3015,50.78372
3020,50.78305
3025,50.76748
3030,50.76685
3035,50.76537
3040,50.76519
3045,50.7649
3050,50.76397
3055,50.76376
3060,50.76261
3065,50.76177
3070,50.76157
3075,50.76095
3080,50.76022
3085,50.75905
3090,50.75836
3095,50.75791
3100,50.75693
3105,50.75603
3110,50.75533
3115,50.75445
3120,50.75347
3125,50.75306
3130,50.74406
3135,50.72803
3140,50.72716
3145,50.70882
3150,50.70862
3155,50.70825
3160,50.70758
3165,50.70666
3170,50.70604
3175,50.7052
3180,50.70396
3185,50.70366
3190,50.70248
3195,50.69227
3200,50.69185
3205,50.69077
3210,50.6903
3215,50.6894
3220,50.68901
3225,50.68835
3230,50.68753
3235,50.68668
3240,50.68639
3245,50.68574
3250,50.68539
3255,50.68539
3260,50.68486
3265,50.68386
3270,50.68338
3275,50.68264
3280,50.68249
3285,50.68107
3290,50.68016
3295,50.67941
3300,50.67889
3305,50.67799
3310,50.67731
3315,50.67703
3320,50.67616
3325,50.67576
3330,50.67466
3335,50.67428
3340,50.67352
3345,50.67253
3350,50.63977
3355,50.63328
3360,50.63305
3365,50.63219
3370,50.63125
3375,50.63096
3380,50.63065
3385,50.63035
3390,50.62955
3395,50.62841
3400,50.6274
3405,50.62678
3410,50.62637
3415,50.62583
3420,50.62542
3425,50.6246
3430,50.58884
3435,50.58867
3440,50.58812
3445,50.58721
3450,50.58625
3455,50.58579
3460,50.58531
3465,50.58488
3470,50.55999
3475,50.55938
3480,50.5589
3485,50.55836
3490,50.55816
3495,50.55677
3500,50.55599
3505,50.55487
3510,50.55463
3515,50.5538
3520,50.55339
3525,50.55271
3530,50.55218
3535,50.55137
3540,50.54301
3545,50.54273
3550,50.54211
3555,50.54151
3560,50.53639
3565,50.53623
3570,50.53529
3575,50.5349
3580,50.53429
3585,50.50906
3590,50.50812
3595,50.50742
3600,50.48113
3605,50.47155
3610,50.47063
3615,50.46987
3620,50.46954
3625,50.46886
3630,50.46794
3635,50.46761
3640,50.46745
3645,50.46728
3650,50.46648
3655,50.46581
3660,50.46508
3665,50.46133
3670,50.46084
3675,50.44482
3680,50.44378
3685,50.44287
3690,50.44266
3695,50.44205
3700,50.44205
3705,50.44117
3710,50.43493
3715,50.43428
3720,50.43387
3725,50.43352
3730,50.43301
3735,50.43198
3740,50.4314
3745,50.43124
3750,50.43105
3755,50.43053
3760,50.42998
3765,50.42098
3770,50.41474
3775,50.41455
3780,50.41455
3785,50.41345
3790,50.40858
3795,50.40858
3800,50.40738
3805,50.4069
3810,50.40629
3815,50.40555
3820,50.40444
3825,50.40407
3830,50.40391
3835,50.39711
3840,50.39661
3845,50.39568
3850,50.39566
3855,50.3951
3860,50.39485
3865,50.3941
3870,50.3938
3875,50.39294
3880,50.39274
3885,50.39243
3890,50.39207
3895,50.39075
3900,50.39028
3905,50.38986
3910,50.38949
3915,50.38858
3920,50.38786
3925,50.37926
3930,50.37901
3935,50.37217
3940,50.3661
3945,50.36519
3950,50.35269
3955,50.35269
3960,50.35222
3965,50.35211
3970,50.35159
3975,50.351
3980,50.35057
3985,50.35057
3990,50.34978
3995,50.34943
4000,50.34847
4005,50.34742
4010,50.34715
4015,50.34669
4020,50.34609
4025,50.34507
4030,50.33657
4035,50.33599
4040,50.33538
4045,50.33538
4050,50.33473
4055,50.3198
4060,50.31964
4065,50.31931
4070,50.31882
4075,50.31825
4080,50.31779
4085,50.3174
4090,50.30445
4095,50.30434
4100,50.3037
4105,50.30289
4110,50.3021
4115,50.3018
4120,50.30155
4125,50.30119
4130,50.3001
4135,50.29956
4140,50.29423
4145,50.29398
4150,50.29357
4155,50.29264
4160,50.29194
4165,50.29182
4170,50.29157
4175,50.29109
4180,50.29086
4185,50.29008
4190,50.28955
4195,50.28943
4200,50.28892
4205,50.28838
4210,50.28726
4215,50.28634
4220,50.28583
4225,50.28541
4230,50.28511
4235,50.28431
4240,50.28394
4245,50.28299
4250,50.2828
4255,50.28231
4260,50.27583
4265,50.27494
4270,50.27494
4275,50.27468
4280,50.27441
4285,50.274
4290,50.27334
4295,50.273
4300,50.27277
4305,50.27238
4310,50.27166
4315,50.27147
4320,50.27037
4325,50.26984
4330,50.26934
4335,50.26891
4340,50.26813
4345,50.26775
4350,50.2623
4355,50.26184
4360,50.26183
4365,50.26101
4370,50.2603
4375,50.26017
4380,50.2597
4385,50.25941
4390,50.25863
4395,50.25812
4400,50.25798
4405,50.25722
4410,50.25695
4415,50.25411
4420,50.25351
4425,50.25301
4430,50.25263
4435,50.252
4440,50.25127
4445,50.25082
4450,50.25017
4455,50.24981
4460,50.24916
4465,50.24916
4470,50.24891
4475,50.24805
4480,50.24779
4485,50.2476
4490,50.2473
4495,50.24267
4500,50.2421
4505,50.24144
4510,50.24067
4515,50.24037
4520,50.24024
4525,50.23992
4530,50.23687
4535,50.2366
4540,50.23599
4545,50.22852
4550,50.22818
4555,50.22788
4560,50.22707
4565,50.22664
4570,50.226
4575,50.22569
4580,50.22525
4585,50.22495
4590,50.22483
4595,50.22391
4600,50.22334
4605,50.22325
4610,50.22248
4615,50.21771
4620,50.21684
4625,50.21638
4630,50.21595
4635,50.21547
4640,50.21507
4645,50.21476
4650,50.21381
4655,50.2129
4660,50.2129
4665,50.2126
4670,50.21213
4675,50.20857
4680,50.20798
4685,50.20592
4690,50.20559
4695,50.20559
4700,50.20524
4705,50.20042
4710,50.20006
4715,50.19952
4720,50.1989
4725,50.19861
4730,50.19848
4735,50.19782
4740,50.19712
4745,50.19674
4750,50.19618
4755,50.19549
4760,50.18966
4765,50.17181
4770,50.17139
4775,50.16704
4780,50.16656
4785,50.16634
4790,50.16623
4795,50.16523
4800,50.16496
4805,50.16448
4810,50.16406
4815,50.15757
4820,50.1456
4825,50.14488
4830,50.14432
4835,50.12664
4840,50.12596
4845,50.12573
4850,50.12544
4855,50.12474
4860,50.12418
4865,50.11414
4870,50.10604
4875,50.10595
4880,50.10557
4885,50.10482
4890,50.10461
4895,50.10414
4900,50.08334
4905,50.08129
4910,50.08074
4915,50.07987
4920,50.07958
4925,50.07929
4930,50.07898
4935,50.07863
4940,50.07836
4945,50.0777
4950,50.07748
4955,50.07637
4960,50.07599
4965,50.07578
4970,50.0647
4975,50.06422
4980,50.06385
4985,50.05496
4990,50.05448
4995,50.05415
5000,50.05388
5005,50.05333
5010,50.05293
5015,50.05254
5020,50.05201
5025,50.05181
5030,50.05154
5035,50.05132
5040,50.05074
5045,50.05035
5050,50.04988
5055,50.04952
5060,50.04899
5065,50.04836
5070,50.04774
5075,50.04755
5080,50.04722
5085,50.04721
5090,50.04651
5095,50.04584
5100,50.04515
5105,50.04473
5110,50.0441
5115,50.04375
5120,50.03599
5125,50.03561
5130,50.03496
5135,50.0348
5140,50.03062
5145,50.03035
5150,50.02976
5155,50.02928
5160,50.02859
5165,50.02802
5170,50.02759
5175,50.0271
5180,50.02698
5185,50.02668
5190,50.02622
5195,50.0261
5200,50.02559
5205,50.02533
5210,50.02497
5215,50.02437
5220,50.0237
5225,50.02346
5230,50.02328
5235,50.02235
5240,50.02218
5245,50.02203
5250,50.0219
5255,50.02112
5260,50.02077
5265,50.02067
5270,50.01951
5275,50.01893
5280,50.01856
5285,50.01846
5290,50.01822
5295,50.01796
5300,50.01769
5305,50.01744
5310,50.01278
5315,50.01254
5320,50.0119
5325,50.01108
5330,50.01083
5335,50.01034
5340,50.00975
5345,50.00935
5350,50.00927
5355,50.00927
5360,50.00865
5365,49.99729
5370,49.99719
5375,49.99317
5380,49.9924
5385,49.99197
5390,49.99197
5395,49.99149
5400,49.98848
5405,49.98847
5410,49.98792
5415,49.98689
5420,49.98651
5425,49.98616
5430,49.9856
5435,49.98526
5440,49.98483
5445,49.97896
5450,49.97357
5455,49.97319
5460,49.97303
5465,49.9727
5470,49.97218
5475,49.97209
5480,49.97113
5485,49.97048
5490,49.97002
5495,49.97001
5500,49.9697
5505,49.96947
5510,49.96947
5515,49.96916
5520,49.96876
5525,49.96789
5530,49.96756
5535,49.96657
5540,49.96637
5545,49.96454
5550,49.96454
5555,49.96346
5560,49.96287
5565,49.9627
5570,49.96256
5575,49.96212
5580,49.96166
5585,49.96088
5590,49.96023
5595,49.95964
5600,49.95943
5605,49.95898
5610,49.95871
5615,49.95871
5620,49.95871
5625,49.95842
5630,49.9577
5635,49.95745
5640,49.95688
5645,49.95618
5650,49.95562
5655,49.95529
5660,49.95507
5665,49.95468
5670,49.9505
5675,49.94993
5680,49.94974
5685,49.94929
5690,49.94871
5695,49.94811
5700,49.94762
5705,49.94715
5710,49.94693
5715,49.94673
5720,49.94656
5725,49.94646
5730,49.94646
5735,49.9458
5740,49.94552
5745,49.93013
5750,49.92967
5755,49.92292
5760,49.91788
5765,49.9172
5770,49.90952
5775,49.90934
5780,49.90899
5785,49.90873
5790,49.90438
5795,49.90338
5800,49.89725
5805,49.89683
5810,49.89649
5815,49.89629
5820,49.89609
5825,49.8954
5830,49.8908
5835,49.8908
5840,49.89032
5845,49.88965
5850,49.88909
5855,49.88851
5860,49.88817
5865,49.88741
5870,49.88688
5875,49.88666
5880,49.88655
5885,49.88612
5890,49.8859
5895,49.88558
5900,49.88466
5905,49.88444
5910,49.88408
5915,49.8839
5920,49.8837
5925,49.88359
5930,49.88322
5935,49.88279
5940,49.88241
5945,49.88233
5950,49.88208
5955,49.88154
5960,49.88101
5965,49.88053
5970,49.88017
5975,49.87971
5980,49.87971
5985,49.87944
5990,49.87918
5995,49.87865
6000,49.87865
6005,49.8778
6010,49.87717
6015,49.87646
6020,49.87628
6025,49.8679
6030,49.86765
6035,49.86755
6040,49.86717
6045,49.86662
6050,49.86642
6055,49.86016
6060,49.85974
6065,49.8591
6070,49.85868
6075,49.85832
6080,49.85772
6085,49.85748
6090,49.85714
6095,49.85714
6100,49.84128
6105,49.84105
6110,49.83999
6115,49.83974
6120,49.8394
6125,49.8391
6130,49.83864
6135,49.83846
6140,49.83838
6145,49.83802
6150,49.83781
6155,49.83748
6160,49.83728
6165,49.83649
6170,49.83404
6175,49.83359
6180,49.82295
6185,49.82276
6190,49.81999
6195,49.81937
6200,49.81897
6205,49.81887
6210,49.81862
6215,49.81772
6220,49.81739
6225,49.81698
6230,49.81653
6235,49.81635
6240,49.81616
6245,49.81582
6250,49.81547
6255,49.81507
6260,49.81491
6265,49.8146
6270,49.8146
6275,49.81426
6280,49.81373
6285,49.81336
6290,49.81267
6295,49.81249
6300,49.80764
6305,49.8074
6310,49.80702
6315,49.80671
6320,49.78368
6325,49.78334
6330,49.78307
6335,49.78232
6340,49.78218
6345,49.78175
6350,49.77284
6355,49.77271
6360,49.7723
6365,49.77212
6370,49.77174
6375,49.77119
6380,49.77101
6385,49.76933
6390,49.76889
6395,49.76852
6400,49.76776
6405,49.76733
6410,49.76684
6415,49.76369
6420,49.76344
6425,49.76332
6430,49.7539
6435,49.75356
6440,49.75299
6445,49.75282
6450,49.75238
6455,49.75207
6460,49.7495
6465,49.74934
6470,49.74908
6475,49.7488
6480,49.74463
6485,49.74441
6490,49.74432
6495,49.74174
6500,49.7415
6505,49.74141
6510,49.74078
6515,49.74004
6520,49.73984
6525,49.73904
6530,49.73878
6535,49.73845
6540,49.73808
6545,49.73758
6550,49.7371
6555,49.7369
6560,49.73657
6565,49.73623
6570,49.73599
6575,49.73565
6580,49.73517
6585,49.73473
6590,49.73473
6595,49.7343
6600,49.73429
6605,49.73387
6610,49.73376
6615,49.73344
6620,49.73313
6625,49.72725
6630,49.72446
6635,49.72416
6640,49.72387
6645,49.72377
6650,49.72332
6655,49.72332
6660,49.72282
6665,49.71964
6670,49.71956
6675,49.71929
6680,49.71872
6685,49.71632
6690,49.71604
6695,49.71595
6700,49.71578
6705,49.71543
6710,49.71507
6715,49.71494
6720,49.71458
6725,49.7142
6730,49.71357
6735,49.71278
6740,49.71245
6745,49.71204
6750,49.71176
6755,49.7115
6760,49.71124
6765,49.70919
6770,49.70903
6775,49.70854
6780,49.70836
6785,49.70793
6790,49.70764
6795,49.70744
6800,49.70727
6805,49.7072
6810,49.70719
6815,49.7069
6820,49.70647
6825,49.70639
6830,49.70601
6835,49.70594
6840,49.70547
6845,49.7048
6850,49.70439
6855,49.70372
6860,49.70357
6865,49.7035
6870,49.70321
6875,49.70278
6880,49.70247
6885,49.70208
6890,49.70149
6895,49.701
6900,49.70075
6905,49.70054
6910,49.7003
6915,49.70022
6920,49.69997
6925,49.6997
6930,49.69956
6935,49.69909
6940,49.69884
6945,49.69216
6950,49.69201
6955,49.69114
6960,49.68986
6965,49.68938
6970,49.68875
6975,49.6885
6980,49.68837
6985,49.68785
6990,49.68763
6995,49.68725
7000,49.68706
7005,49.68656
7010,49.68644
7015,49.68597
7020,49.68588
7025,49.68581
7030,49.68553
7035,49.68543
7040,49.68511
7045,49.68473
7050,49.68449
7055,49.6841
7060,49.68351
7065,49.68272
7070,49.6822
7075,49.68171
7080,49.68145
7085,49.68129
7090,49.68103
7095,49.68061
7100,49.68043
7105,49.68043
7110,49.67986
7115,49.67933
7120,49.67908
7125,49.67895
7130,49.67886
7135,49.67719
7140,49.67697
7145,49.67661
7150,49.67636
7155,49.67622
7160,49.67611
7165,49.67565
7170,49.67543
7175,49.67483
7180,49.67316
7185,49.67265
7190,49.67257
7195,49.67213
7200,49.66891
7205,49.66862
7210,49.66838
7215,49.6682
7220,49.66787
7225,49.66773
7230,49.66741
7235,49.66699
7240,49.66658
7245,49.66631
7250,49.66615
7255,49.66277
7260,49.66267
7265,49.66221
7270,49.66213
7275,49.66187
7280,49.66164
7285,49.66089
7290,49.66039
7295,49.6597
7300,49.65934
7305,49.65918
7310,49.65898
7315,49.65883
7320,49.64736
7325,49.64717
7330,49.64682
7335,49.6467
7340,49.64625
7345,49.64611
7350,49.64571
7355,49.64547
7360,49.64022
7365,49.63993
7370,49.63962
7375,49.63954
7380,49.63929
7385,49.63574
7390,49.6346
7395,49.63433
7400,49.634
7405,49.63122
7410,49.63084
7415,49.63051
7420,49.63021
7425,49.63015
7430,49.62984
7435,49.62892
7440,49.6286
7445,49.62852
7450,49.62819
7455,49.62611
7460,49.62581
7465,49.6256
7470,49.62548
7475,49.62352
7480,49.62318
7485,49.62295
7490,49.62269
7495,49.61527
7500,49.61472
7505,49.61427
7510,49.61389
7515,49.61362
7520,49.61319
7525,49.61291
7530,49.61286
7535,49.61251
7540,49.61166
7545,49.61158
7550,49.61124
7555,49.61083
7560,49.6107
7565,49.6103
7570,49.61016
7575,49.61007
7580,49.60988
7585,49.60962
7590,49.60917
7595,49.60458
7600,49.60439
7605,49.59125
7610,49.5909
7615,49.58662
7620,49.58638
7625,49.58607
7630,49.5859
7635,49.58569
7640,49.58534
7645,49.58515
7650,49.5849
7655,49.58473
7660,49.58446
7665,49.58417
7670,49.58388
7675,49.58337
7680,49.5833
7685,49.58309
7690,49.58273
7695,49.58259
7700,49.5821
7705,49.58195
7710,49.5816
7715,49.58105
7720,49.58077
7725,49.5805
7730,49.57883
7735,49.57863
7740,49.5782
7745,49.57802
7750,49.57768
7755,49.57756
7760,49.57731
7765,49.57708
7770,49.57688
7775,49.57666
7780,49.57616
7785,49.57608
7790,49.57594
7795,49.57569
7800,49.57549
7805,49.57372
7810,49.57339
7815,49.57329
7820,49.57292
7825,49.57268
7830,49.57212
7835,49.57173
7840,49.57163
7845,49.57105
7850,49.56883
7855,49.56865
7860,49.56828
7865,49.5647
7870,49.56445
7875,49.56405
7880,49.56371
7885,49.56348
7890,49.56308
7895,49.5627
7900,49.56254
7905,49.56108
7910,49.56082
7915,49.55902
7920,49.55872
7925,49.55849
7930,49.55829
7935,49.55799
7940,49.55764
7945,49.55735
7950,49.55723
7955,49.55697
7960,49.55649
7965,49.55625
7970,49.556
7975,49.55582
7980,49.55564
7985,49.5537
7990,49.55356
7995,49.5535
8000,49.55247


==> MSSP-EJOR-v3 (1)/cg/large/lp-curve/gurobi.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2634
30,54.2634
35,54.2634
40,54.2634
45,54.2634
50,54.2634
55,54.2634
60,54.2634
65,54.2634
70,54.2634
75,54.2634
80,54.2634
85,54.2634
90,54.2634
95,54.2634
100,54.2634
105,54.2634
110,54.2634
115,54.2634
120,54.2634
125,54.2634
130,54.2634
135,54.2634
140,54.2634
145,54.2634
150,54.2634
155,54.2634
160,54.2634
165,54.2634
170,54.2634
175,54.26183
180,54.25177
185,54.13278
190,53.9823
195,53.89362
200,53.8603
205,53.85414
210,53.85414
215,53.85414
220,53.85414
225,53.85414
230,53.85414
235,53.85414
240,53.85414
245,53.85414
250,53.85414
255,53.85414
260,53.85414
265,53.85414
270,53.85414
275,53.85414
280,53.85414
285,53.85414
290,53.85414
295,53.85391
300,53.85352
305,53.85308
310,53.85289
315,53.85289
320,53.85289
325,53.84666
330,53.83957
335,53.81846
340,53.78616
345,53.78571
350,53.71601
355,53.55383
360,53.4602
365,53.39124
370,53.34759
375,53.32719
380,53.31318
385,53.30471
390,53.27263
395,53.26456
400,53.25735
405,53.22741
410,53.1883
415,53.16902
420,53.16902
425,53.16304
430,53.16304
435,53.16304
440,53.16304
445,53.16304
450,53.16304
455,53.16304
460,53.16304
465,53.16304
470,53.15718
475,53.15718
480,53.15718
485,53.15718
490,53.15718
495,53.15153
500,53.15048
505,53.15022
510,53.14998
515,53.13117
520,53.10052
525,53.04167
530,52.98732
535,52.94904
540,52.8921
545,52.8829
550,52.8829
555,52.8829
560,52.8829
565,52.87701
570,52.86449
575,52.84529
580,52.83478
585,52.83478
590,52.83478
595,52.8135
600,52.80662
605,52.75642
610,52.73406
615,52.73406
620,52.73406
625,52.73406
630,52.73406
635,52.72234
640,52.7154
645,52.6983
650,52.68553
655,52.68553
660,52.65392
665,52.64291
670,52.62851
675,52.61659
680,52.60476
685,52.56906
690,52.52901
695,52.48147
700,52.43519
705,52.4028
710,52.35627
715,52.33912
720,52.33393
725,52.33393
730,52.32987
735,52.32987
740,52.32987
745,52.3298
750,52.32974
755,52.32966
760,52.32953
765,52.32942
770,52.32935
775,52.32916
780,52.32474
785,52.32474
790,52.32474
795,52.32474
800,52.31516
805,52.29765
810,52.27875
815,52.26636
820,52.26103
825,52.26022
830,52.26014
835,52.24899
840,52.2426
845,52.20368
850,52.16121
855,52.11671
860,52.09081
865,52.07676
870,52.0361
875,52.01379
880,51.99484
885,51.97633
890,51.97175
895,51.96009
900,51.96009
905,51.95377
910,51.94848
915,51.94506
920,51.9391
925,51.92799
930,51.91224
935,51.90011
940,51.888
945,51.86348
950,51.85812
955,51.85812
960,51.85384
965,51.84483
970,51.82651
975,51.81326
980,51.79932
985,51.79862
990,51.79166
995,51.78829
1000,51.78794
1005,51.78378
1010,51.78023
1015,51.77093
1020,51.76452
1025,51.75218
1030,51.72065
1035,51.71269
1040,51.67946
1045,51.65239
1050,51.6234
1055,51.60512
1060,51.58784
1065,51.58485
1070,51.58485
1075,51.58113
1080,51.57088
1085,51.55075
1090,51.52487
1095,51.51463
1100,51.51463
1105,51.49862
1110,51.49036
1115,51.48348
1120,51.47958
1125,51.47958
1130,51.47958
1135,51.47299
1140,51.46935
1145,51.45667
1150,51.45274
1155,51.44887
1160,51.43306
1165,51.4328
1170,51.42238
1175,51.41427
1180,51.4035
1185,51.39238
1190,51.36134
1195,51.34118
1200,51.30953
1205,51.30223
1210,51.28019
1215,51.26029
1220,51.24718
1225,51.23361
1230,51.22042
1235,51.22042
1240,51.22036
1245,51.21038
1250,51.1794
1255,51.16134
1260,51.15281
1265,51.15281
1270,51.14616
1275,51.12644
1280,51.10882
1285,51.09377
1290,51.07938
1295,51.07551
1300,51.06944
1305,51.06682
1310,51.06631
1315,51.05971
1320,51.02344
1325,51.01003
1330,50.9817
1335,50.92562
1340,50.90768
1345,50.90332
1350,50.88666
1355,50.86336
1360,50.84131
1365,50.82724
1370,50.81615
1375,50.81615
1380,50.80862
1385,50.75824
1390,50.7262
1395,50.69409
1400,50.68778
1405,50.68196
1410,50.67805
1415,50.67404
1420,50.66151
1425,50.65403
1430,50.64703
1435,50.6405
1440,50.6307
1445,50.62609
1450,50.54766
1455,50.5302
1460,50.48791
1465,50.45415
1470,50.4507
1475,50.40414
1480,50.39325
1485,50.37491
1490,50.33587
1495,50.33035
1500,50.32689
1505,50.32472
1510,50.30805
1515,50.30285
1520,50.28123
1525,50.26442
1530,50.2017
1535,50.18684
1540,50.17468
1545,50.13772
1550,50.1303
1555,50.12815
1560,50.07653
1565,50.06041
1570,50.0381
1575,50.02039
1580,50.01368
1585,50.00651
1590,49.99929
1595,49.99392
1600,49.96998
1605,49.95337
1610,49.95337
1615,49.94725
1620,49.93824
1625,49.9317
1630,49.89317
1635,49.89268
1640,49.88711
1645,49.87364
1650,49.86841
1655,49.86043
1660,49.85742
1665,49.848
1670,49.84785
1675,49.8133
1680,49.79891
1685,49.79406
1690,49.78546
1695,49.77002
1700,49.723
1705,49.68562
1710,49.68125
1715,49.66879
1720,49.65901
1725,49.64358
1730,49.63635
1735,49.62241
1740,49.61791
1745,49.60401
1750,49.59157
1755,49.572
1760,49.55625
1765,49.54326
1770,49.50275
1775,49.50034
1780,49.49866
1785,49.4906
1790,49.48327
1795,49.478
1800,49.46988
1805,49.45875
1810,49.45123
1815,49.42995
1820,49.39897
1825,49.3785
1830,49.36794
1835,49.35318
1840,49.34344
1845,49.33851
1850,49.31858
1855,49.31106
1860,49.29685
1865,49.28711
1870,49.285
1875,49.26016
1880,49.24926
1885,49.24698
1890,49.24172
1895,49.24163
1900,49.23642
1905,49.23194
1910,49.22534
1915,49.21977
1920,49.21975
1925,49.21522
1930,49.20779
1935,49.20443
1940,49.20013
1945,49.18675
1950,49.18484
1955,49.17963
1960,49.16836
1965,49.12973
1970,49.11713
1975,49.10983
1980,49.10071
1985,49.09232
1990,49.07558
1995,49.06158
2000,49.0336
2005,49.01526
2010,49.00924
2015,48.99517
2020,48.98781
2025,48.96691
2030,48.9568
2035,48.94951
2040,48.94951
2045,48.9454
2050,48.94304
2055,48.93807
2060,48.92711
2065,48.89357
2070,48.87731
2075,48.85795
2080,48.85139
2085,48.83479
2090,48.82456
2095,48.80578
2100,48.77917
2105,48.76885
2110,48.76016
2115,48.75559
2120,48.74827
2125,48.73361
2130,48.72803
2135,48.71909
2140,48.71255
2145,48.70834
2150,48.70454
2155,48.70218
2160,48.6994
2165,48.65353
2170,48.64283
2175,48.64018
2180,48.59664
2185,48.59227
2190,48.59227
2195,48.58889
2200,48.57665
2205,48.57276
2210,48.56214
2215,48.55459
2220,48.54757
2225,48.53578
2230,48.53104
2235,48.52268
2240,48.48607
2245,48.47408
2250,48.45306
2255,48.43707
2260,48.41193
2265,48.38407
2270,48.36282
2275,48.35725
2280,48.34328
2285,48.33489
2290,48.33145
2295,48.32125
2300,48.30658
2305,48.29361
2310,48.24918
2315,48.24604
2320,48.23702
2325,48.23476
2330,48.2264
2335,48.21899
2340,48.21603
2345,48.19862
2350,48.19861
2355,48.18358
2360,48.14336
2365,48.13995
2370,48.12276
2375,48.10881
2380,48.10277
2385,48.08207
2390,48.0738
2395,48.07079
2400,48.06194
2405,48.0579
2410,48.0579
2415,48.05267
2420,48.04264
2425,48.03544
2430,48.03544
2435,48.03174
2440,48.02233
2445,48.0219
2450,48.01835
2455,48.00869
2460,47.99336
2465,47.98235
2470,47.97629
2475,47.97382
2480,47.96
2485,47.94278
2490,47.93112
2495,47.92194
2500,47.91738
2505,47.91375
2510,47.91069
2515,47.88585
2520,47.88406
2525,47.88055
2530,47.85468
2535,47.84404
2540,47.8346
2545,47.82155
2550,47.79465
2555,47.77903
2560,47.77424
2565,47.77253
2570,47.76535
2575,47.75915
2580,47.7479
2585,47.74627
2590,47.73873
2595,47.73341
2600,47.72588
2605,47.71052
2610,47.6924
2615,47.68678
2620,47.68516
2625,47.68348
2630,47.67751
2635,47.66704
2640,47.65809
2645,47.65798
2650,47.64611
2655,47.63942
2660,47.63504
2665,47.62416
2670,47.62029
2675,47.57169
2680,47.56909
2685,47.55957
2690,47.5585
2695,47.54779
2700,47.52412
2705,47.52027
2710,47.5176
2715,47.50802
2720,47.5055
2725,47.49527
2730,47.48861
2735,47.4804
2740,47.45571
2745,47.44517
2750,47.44013
2755,47.43284
2760,47.4258
2765,47.42391
2770,47.41605
2775,47.41025
2780,47.40468
2785,47.40168
2790,47.39681
2795,47.38955
2800,47.37162
2805,47.35259
2810,47.3446
2815,47.3336
2820,47.31964
2825,47.31171
2830,47.31066
2835,47.30096
2840,47.30002
2845,47.28977
2850,47.27864
2855,47.26259
2860,47.25353
2865,47.23434
2870,47.22351
2875,47.19677
2880,47.19328
2885,47.18838
2890,47.18495
2895,47.1788
2900,47.17445
2905,47.17249
2910,47.15607
2915,47.15037
2920,47.14467
2925,47.12515
2930,47.10568
2935,47.08749
2940,47.06896
2945,47.06757
2950,47.06121
2955,47.04094
2960,47.02882
2965,47.0161
2970,47.00829
2975,47.00222
2980,46.99858
2985,46.99762
2990,46.98407
2995,46.97858
3000,46.97227
3005,46.9608
3010,46.95326
3015,46.94885
3020,46.94881
3025,46.9444
3030,46.94056
3035,46.9384
3040,46.9302
3045,46.91203
3050,46.90633
3055,46.87728
3060,46.8628
3065,46.85739
3070,46.85129
3075,46.84446
3080,46.83456
3085,46.83348
3090,46.82572
3095,46.8174
3100,46.81066
3105,46.80451
3110,46.78352
3115,46.76829
3120,46.76116
3125,46.74475
3130,46.73863
3135,46.73467
3140,46.73185
3145,46.72092
3150,46.71811
3155,46.71712
3160,46.71514
3165,46.71168
3170,46.70575
3175,46.69651
3180,46.69183
3185,46.67817
3190,46.66742
3195,46.65944
3200,46.65061
3205,46.64504
3210,46.64333
3215,46.63265
3220,46.62265
3225,46.61371
3230,46.60788
3235,46.6013
3240,46.59944
3245,46.57014
3250,46.56731
3255,46.56605
3260,46.56322
3265,46.56045
3270,46.55835
3275,46.54979
3280,46.53929
3285,46.53125
3290,46.52336
3295,46.51414
3300,46.50603
3305,46.49737
3310,46.49281
3315,46.48901
3320,46.48795
3325,46.48526
3330,46.48085
3335,46.47039
3340,46.46637
3345,46.45164
3350,46.44061
3355,46.43564
3360,46.43249
3365,46.42304
3370,46.41618
3375,46.40984
3380,46.40046
3385,46.3951
3390,46.39201
3395,46.37199
3400,46.36307
3405,46.36061
3410,46.35339
3415,46.34536
3420,46.34443
3425,46.34368
3430,46.33887
3435,46.33206
3440,46.32852
3445,46.32045
3450,46.31868
3455,46.31467
3460,46.31293
3465,46.30949
3470,46.30206
3475,46.29805
3480,46.2956
3485,46.28609
3490,46.28518
3495,46.27758
3500,46.26518
3505,46.263
3510,46.26045
3515,46.25032
3520,46.23628
3525,46.23289
3530,46.22533
3535,46.21371
3540,46.19722
3545,46.18895
3550,46.18287
3555,46.18144
3560,46.18075
3565,46.17641
3570,46.16882
3575,46.16283
3580,46.1574
3585,46.15648
3590,46.15294
3595,46.14665
3600,46.12927
3605,46.11974
3610,46.11974
3615,46.10595
3620,46.09404
3625,46.08678
3630,46.07716
3635,46.06709
3640,46.05248
3645,46.04708
3650,46.04118
3655,46.04012
3660,46.02915
3665,46.02389
3670,46.01505
3675,45.98816
3680,45.98229
3685,45.97852
3690,45.97398
3695,45.96207
3700,45.95669
3705,45.95559
3710,45.95433
3715,45.95132
3720,45.9477
3725,45.94703
3730,45.9455
3735,45.93409
3740,45.93301
3745,45.93097
3750,45.9097
3755,45.90706
3760,45.8924
3765,45.88512
3770,45.88297
3775,45.88118
3780,45.8638
3785,45.85229
3790,45.84872
3795,45.83982
3800,45.82672
3805,45.82319
3810,45.81973
3815,45.81674
3820,45.81237
3825,45.81124
3830,45.80443
3835,45.80005
3840,45.79384
3845,45.78938
3850,45.78644
3855,45.78334
3860,45.78149
3865,45.7789
3870,45.77467
3875,45.75777
3880,45.74744
3885,45.7405
3890,45.73224
3895,45.72601
3900,45.72112
3905,45.69703
3910,45.69332
3915,45.68945
3920,45.68819
3925,45.67994
3930,45.66844
3935,45.65469
3940,45.64858
3945,45.64242
3950,45.64127
3955,45.64075
3960,45.62704
3965,45.6253
3970,45.62425
3975,45.6226
3980,45.62076
3985,45.61918
3990,45.61434
3995,45.61014
4000,45.60649
4005,45.59594
4010,45.58001
4015,45.57919
4020,45.57078
4025,45.56495
4030,45.54937
4035,45.54795
4040,45.53675
4045,45.52849
4050,45.51252
4055,45.50842
4060,45.49483
4065,45.4883
4070,45.48201
4075,45.48147
4080,45.47484
4085,45.47166
4090,45.46782
4095,45.46524
4100,45.45851
4105,45.45525
4110,45.4511
4115,45.44307
4120,45.43953
4125,45.42728
4130,45.42113
4135,45.41874
4140,45.40913
4145,45.40826
4150,45.40224
4155,45.39661
4160,45.38726
4165,45.37577
4170,45.36867
4175,45.35931
4180,45.35647
4185,45.35393
4190,45.34811
4195,45.34708
4200,45.33565
4205,45.33323
4210,45.32951
4215,45.32906
4220,45.32747
4225,45.32631
4230,45.32402
4235,45.32072
4240,45.31827
4245,45.31734
4250,45.31355
4255,45.31123
4260,45.30654
4265,45.30572
4270,45.29765
4275,45.29342
4280,45.28956
4285,45.28662
4290,45.28323
4295,45.28207
4300,45.27826
4305,45.27659
4310,45.27613
4315,45.27446
4320,45.27338
4325,45.26645
4330,45.26323
4335,45.25673
4340,45.2502
4345,45.24604
4350,45.23659
4355,45.22684
4360,45.22024
4365,45.21861
4370,45.21071
4375,45.19841
4380,45.19728
4385,45.19463
4390,45.18972
4395,45.18635
4400,45.18393
4405,45.17974
4410,45.17471
4415,45.17103
4420,45.16841
4425,45.15501
4430,45.14771
4435,45.14129
4440,45.14031
4445,45.13956
4450,45.13335
4455,45.13212
4460,45.12876
4465,45.12794
4470,45.12182
4475,45.11896
4480,45.11623
4485,45.11223
4490,45.10089
4495,45.09827
4500,45.0965
4505,45.09555
4510,45.09226
4515,45.08777
4520,45.08633
4525,45.08469
4530,45.08042
4535,45.06934
4540,45.06406
4545,45.06173
4550,45.05913
4555,45.05791
4560,45.05506
4565,45.05384
4570,45.04316
4575,45.03948
4580,45.03795
4585,45.03096
4590,45.02766
4595,45.02647
4600,45.02494
4605,45.02032
4610,45.01343
4615,45.00711
4620,44.99582
4625,44.98736
4630,44.9788
4635,44.97408
4640,44.96584
4645,44.96041
4650,44.95763
4655,44.95649
4660,44.95549
4665,44.94826
4670,44.94439
4675,44.94331
4680,44.93963
4685,44.93426
4690,44.93243
4695,44.91903
4700,44.90576
4705,44.9054
4710,44.90002
4715,44.89487
4720,44.88791
4725,44.88003
4730,44.87688
4735,44.87533
4740,44.87243
4745,44.85864
4750,44.8572
4755,44.85288
4760,44.85288
4765,44.85082
4770,44.84473
4775,44.8369
4780,44.82987
4785,44.82798
4790,44.82704
4795,44.82508
4800,44.82367
4805,44.82142
4810,44.82013
4815,44.81525
4820,44.81401
4825,44.80662
4830,44.80612
4835,44.80573
4840,44.79541
4845,44.79192
4850,44.78137
4855,44.77414
4860,44.77166
4865,44.76731
4870,44.76413
4875,44.76087
4880,44.7559
4885,44.74184
4890,44.73695
4895,44.7292
4900,44.72599
4905,44.72393
4910,44.71237
4915,44.70923
4920,44.70177
4925,44.70115
4930,44.70082
4935,44.70028
4940,44.6997
4945,44.69859
4950,44.6932
4955,44.69126
4960,44.69093
4965,44.6821
4970,44.67678
4975,44.66951
4980,44.66761
4985,44.66191
4990,44.65816
4995,44.65474
5000,44.64935
5005,44.64498
5010,44.64397
5015,44.63777
5020,44.63381
5025,44.63137
5030,44.63036
5035,44.62923
5040,44.62047
5045,44.61897
5050,44.61825
5055,44.61353
5060,44.61138
5065,44.61083
5070,44.6095
5075,44.60898
5080,44.60575
5085,44.60292
5090,44.60195
5095,44.59707
5100,44.59161
5105,44.58867
5110,44.58837
5115,44.587
5120,44.58457
5125,44.58215
5130,44.57561
5135,44.57501
5140,44.57238
5145,44.56895
5150,44.56812
5155,44.5603
5160,44.55545
5165,44.55418
5170,44.55368
5175,44.55257
5180,44.54757
5185,44.54373
5190,44.54101
5195,44.54042
5200,44.53443
5205,44.52658
5210,44.52425
5215,44.52254
5220,44.52119
5225,44.51819
5230,44.5148
5235,44.50645
5240,44.49876
5245,44.49632
5250,44.49195
5255,44.48768
5260,44.48145
5265,44.48027
5270,44.47648
5275,44.47282
5280,44.47192
5285,44.46814
5290,44.4675
5295,44.4627
5300,44.46144
5305,44.46049
5310,44.46016
5315,44.45755
5320,44.45543
5325,44.45226
5330,44.45178
5335,44.4503
5340,44.44677
5345,44.44553
5350,44.44306
5355,44.44228
5360,44.44159
5365,44.43766
5370,44.43418
5375,44.43303
5380,44.42867
5385,44.42708
5390,44.42169
5395,44.4212
5400,44.416
5405,44.41506
5410,44.4145
5415,44.4137
5420,44.41081
5425,44.40161
5430,44.39877
5435,44.39177
5440,44.38994
5445,44.38534
5450,44.38508
5455,44.38314
5460,44.37529
5465,44.3719
5470,44.36873
5475,44.36029
5480,44.3549
5485,44.35011
5490,44.34469
5495,44.33797
5500,44.33126
5505,44.32241
5510,44.31687
5515,44.31371
5520,44.30939
5525,44.30671
5530,44.30323
5535,44.29711
5540,44.29711
5545,44.29461
5550,44.28989
5555,44.28346
5560,44.28299
5565,44.28227
5570,44.28122
5575,44.27678
5580,44.2688
5585,44.25973
5590,44.25973
5595,44.25712
5600,44.25645
5605,44.24853
5610,44.24549
5615,44.24523
5620,44.24389
5625,44.23943
5630,44.23872
5635,44.23659
5640,44.23488
5645,44.23467
5650,44.23344
5655,44.23279
5660,44.23127
5665,44.23087
5670,44.22672
5675,44.22471
5680,44.22408
5685,44.21721
5690,44.21324
5695,44.20891
5700,44.20016
5705,44.19951
5710,44.19848
5715,44.19737
5720,44.1891
5725,44.18236
5730,44.18032
5735,44.1784
5740,44.17665
5745,44.17158
5750,44.1693
5755,44.16715
5760,44.15223
5765,44.14868
5770,44.14438
5775,44.13525
5780,44.12634
5785,44.12355
5790,44.12273
5795,44.11831
5800,44.11214
5805,44.11043
5810,44.10974
5815,44.10488
5820,44.10412
5825,44.10152
5830,44.09518
5835,44.09422
5840,44.09248
5845,44.08758
5850,44.08636
5855,44.08589
5860,44.08511
5865,44.08195
5870,44.08124
5875,44.07774
5880,44.07642
5885,44.07434
5890,44.07372
5895,44.07338
5900,44.07316
5905,44.07257
5910,44.07205
5915,44.07169
5920,44.07123
5925,44.07068
5930,44.06689
5935,44.06375
5940,44.0625
5945,44.06192
5950,44.06099
5955,44.06006
5960,44.05834
5965,44.05133
5970,44.04744
5975,44.04467
5980,44.04147
5985,44.03915
5990,44.03636
5995,44.03348
6000,44.03205
6005,44.03106
6010,44.02911
6015,44.02726
6020,44.02336
6025,44.02305
6030,44.02103
6035,44.0186
6040,44.01585
6045,44.01146
6050,44.00526
6055,44.00041
6060,43.99602
6065,43.98937
6070,43.9853
6075,43.97617
6080,43.97455
6085,43.96914
6090,43.9669
6095,43.9669
6100,43.96419
6105,43.96359
6110,43.9629
6115,43.96003
6120,43.95739
6125,43.95621
6130,43.95577
6135,43.9528
6140,43.95219
6145,43.95175
6150,43.95153
6155,43.95055
6160,43.95025
6165,43.94709
6170,43.94646
6175,43.94561
6180,43.94361
6185,43.94259
6190,43.94184
6195,43.9327
6200,43.93214
6205,43.93153
6210,43.931
6215,43.92871
6220,43.92677
6225,43.92633
6230,43.92188
6235,43.91653
6240,43.90808
6245,43.90588
6250,43.8988
6255,43.89314
6260,43.89107
6265,43.89009
6270,43.88938
6275,43.88912
6280,43.88868
6285,43.8875
6290,43.88715
6295,43.88506
6300,43.88213
6305,43.88168
6310,43.87979
6315,43.87525
6320,43.86801
6325,43.8653
6330,43.86131
6335,43.85742
6340,43.85056
6345,43.84792
6350,43.84518
6355,43.83712
6360,43.83325
6365,43.82909
6370,43.8224
6375,43.82196
6380,43.82133
6385,43.81588
6390,43.81572
6395,43.81531
6400,43.81444
6405,43.81342
6410,43.81244
6415,43.81177
6420,43.811
6425,43.80783
6430,43.80289
6435,43.80188
6440,43.79756
6445,43.79702
6450,43.79551
6455,43.79392
6460,43.79282
6465,43.79188
6470,43.78998
6475,43.78953
6480,43.78176
6485,43.77857
6490,43.77561
6495,43.77436
6500,43.76974
6505,43.76605
6510,43.7639
6515,43.76359
6520,43.76328
6525,43.76062
6530,43.76009
6535,43.75827
6540,43.75777
6545,43.75671
6550,43.75517
6555,43.75441
6560,43.75195
6565,43.75044
6570,43.74803
6575,43.74638
6580,43.74579
6585,43.74393
6590,43.7395
6595,43.73561
6600,43.73231
6605,43.72972
6610,43.72572
6615,43.71716
6620,43.71521
6625,43.71323
6630,43.70571
6635,43.70438
6640,43.69939
6645,43.69345
6650,43.69237
6655,43.69168
6660,43.69022
6665,43.6893
6670,43.68436
6675,43.68384
6680,43.68318
6685,43.68249
6690,43.68191
6695,43.68047
6700,43.6792
6705,43.67864
6710,43.67824
6715,43.67608
6720,43.67331
6725,43.66461
6730,43.65458
6735,43.653
6740,43.65249
6745,43.65082
6750,43.64948
6755,43.64892
6760,43.64842
6765,43.64668
6770,43.64474
6775,43.64094
6780,43.63873
6785,43.63831
6790,43.6351
6795,43.63459
6800,43.63128
6805,43.62611
6810,43.62322
6815,43.62305
6820,43.62092
6825,43.62021
6830,43.61954
6835,43.61924
6840,43.6173
6845,43.61692
6850,43.61611
6855,43.61295
6860,43.60967
6865,43.6025
6870,43.60176
6875,43.59853
6880,43.59429
6885,43.58827
6890,43.58629
6895,43.58545
6900,43.57979
6905,43.57586
6910,43.56964
6915,43.56579
6920,43.56408
6925,43.55929
6930,43.55865
6935,43.55851
6940,43.55656
6945,43.55641
6950,43.55469
6955,43.55087
6960,43.54819
6965,43.54613
6970,43.54439
6975,43.54282
6980,43.54117
6985,43.54059
6990,43.53882
6995,43.53722
7000,43.53665
7005,43.53627
7010,43.5354
7015,43.53477
7020,43.53416
7025,43.53379
7030,43.5326
7035,43.5306
7040,43.52561
7045,43.52365
7050,43.52136
7055,43.52082
7060,43.51973
7065,43.51649
7070,43.51629
7075,43.51572
7080,43.51535
7085,43.51222
7090,43.51178
7095,43.51164
7100,43.51009
7105,43.50962
7110,43.50726
7115,43.50536
7120,43.50415
7125,43.49995
7130,43.4993
7135,43.49478
7140,43.4929
7145,43.49094
7150,43.48854
7155,43.48477
7160,43.47548
7165,43.47425
7170,43.47356
7175,43.46986
7180,43.46601
7185,43.46445
7190,43.45832
7195,43.45589
7200,43.45087
7205,43.44994
7210,43.44736
7215,43.44026
7220,43.43681
7225,43.43253
7230,43.43216
7235,43.43078
7240,43.42867
7245,43.42829
7250,43.42506
7255,43.4247
7260,43.41947
7265,43.41901
7270,43.41463
7275,43.41169
7280,43.41144
7285,43.41103
7290,43.41029
7295,43.40952
7300,43.40896
7305,43.40787
7310,43.40598
7315,43.39617
7320,43.39469
7325,43.39449
7330,43.39212
7335,43.39173
7340,43.39115
7345,43.38931
7350,43.38886
7355,43.38773
7360,43.38628
7365,43.38589
7370,43.38499
7375,43.38465
7380,43.38461
7385,43.38123
7390,43.37961
7395,43.37929
7400,43.37746
7405,43.37348
7410,43.37013
7415,43.369
7420,43.36519
7425,43.36341
7430,43.36013
7435,43.35643
7440,43.35485
7445,43.35309
7450,43.35209
7455,43.3486
7460,43.34693
7465,43.34095
7470,43.34038
7475,43.33799
7480,43.33594
7485,43.3347
7490,43.33192
7495,43.33069
7500,43.33033
7505,43.32556
7510,43.32294
7515,43.32079
7520,43.31949
7525,43.31893
7530,43.3189
7535,43.31828
7540,43.31802
7545,43.31766
7550,43.3171
7555,43.31585
7560,43.3156
7565,43.31515
7570,43.31476
7575,43.31408
7580,43.31365
7585,43.30724
7590,43.30284
7595,43.30278
7600,43.30115
7605,43.2972
7610,43.29616
7615,43.29573
7620,43.29545
7625,43.29406
7630,43.29241
7635,43.29168
7640,43.28999
7645,43.2896
7650,43.28937
7655,43.28703
7660,43.28597
7665,43.28054
7670,43.2781
7675,43.27673
7680,43.27285
7685,43.26985
7690,43.26773
7695,43.26708
7700,43.26264
7705,43.2537
7710,43.2534
7715,43.25117
7720,43.25081
7725,43.24756
7730,43.24412
7735,43.23904
7740,43.23713
7745,43.23681
7750,43.23439
7755,43.23348
7760,43.2299
7765,43.22783
7770,43.22559
7775,43.22233
7780,43.22188
7785,43.22117
7790,43.21915
7795,43.21879
7800,43.21582
7805,43.21543
7810,43.21498
7815,43.21468
7820,43.21425
7825,43.21391
7830,43.21338
7835,43.21172
7840,43.21161
7845,43.21066
7850,43.21057
7855,43.20682
7860,43.20161
7865,43.20106
7870,43.19948
7875,43.19845
7880,43.19691
7885,43.19421
7890,43.19378
7895,43.19161
7900,43.19117
7905,43.18978
7910,43.18887
7915,43.18779
7920,43.18605
7925,43.18495
7930,43.18459
7935,43.18247
7940,43.18051
7945,43.17928
7950,43.17456
7955,43.16986
7960,43.16942
7965,43.16879
7970,43.16578
7975,43.16267
7980,43.1623
7985,43.16122
7990,43.16012
7995,43.15777
8000,43.1514


==> MSSP-EJOR-v3 (1)/cg/large/lp-curve/mssp-cs0.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.20966
30,54.13537
35,54.10194
40,54.05979
45,54.02902
50,53.7138
55,53.60262
60,52.99113
65,52.69188
70,52.32137
75,52.2839
80,52.11156
85,51.87789
90,51.77108
95,51.71532
100,51.43129
105,51.3104
110,51.16757
115,50.98764
120,50.86787
125,50.79109
130,50.78343
135,50.68101
140,50.54405
145,50.34687
150,50.25519
155,50.22751
160,50.10742
165,49.98913
170,49.85331
175,49.83001
180,49.80376
185,49.79135
190,49.70216
195,49.60877
200,49.54747
205,49.45323
210,49.41194
215,49.35891
220,49.2995
225,49.24278
230,49.21925
235,49.20479
240,49.18363
245,49.11932
250,49.08174
255,49.02232
260,48.98474
265,48.93545
270,48.8639
275,48.81206
280,48.77212
285,48.75957
290,48.73459
295,48.71455
300,48.66876
305,48.62228
310,48.6014
315,48.29742
320,48.25381
325,48.23671
330,48.18895
335,48.13964
340,48.11065
345,48.0769
350,48.06071
355,47.9823
360,47.65889
365,47.64659
370,47.62904
375,47.61225
380,47.59984
385,47.5533
390,47.21097
395,47.10775
400,46.84241
405,46.77281
410,46.75492
415,46.72458
420,46.72095
425,46.71292
430,46.70434
435,46.69947
440,46.61131
445,46.42824
450,46.37429
455,46.30866
460,46.27812
465,46.24533
470,46.2358
475,46.20011
480,46.18364
485,46.16161
490,46.09962
495,46.03437
500,45.98933
505,45.81265
510,45.80709
515,45.74975
520,45.7428
525,45.73216
530,45.72453
535,45.70665
540,45.69403
545,45.56872
550,45.48723
555,45.48144
560,45.47523
565,45.46344
570,45.446
575,45.43636
580,45.42331
585,45.3989
590,45.38849
595,45.36366
600,45.34782
605,45.34262
610,45.31632
615,45.16503
620,45.13534
625,45.13042
630,45.1264
635,45.12466
640,45.11626
645,45.11312
650,45.1083
655,45.09617
660,45.05715
665,44.99315
670,44.87589
675,44.71728
680,44.6757
685,44.63869
690,44.60735
695,44.59624
700,44.59356
705,44.58316
710,44.57657
715,44.57118
720,44.56615
725,44.5582
730,44.54947
735,44.54303
740,44.53227
745,44.46774
750,44.43818
755,44.32879
760,44.29482
765,44.29438
770,44.29273
775,44.28734
780,44.28044
785,44.27111
790,44.2117
795,44.1379
800,44.11586
805,44.1045
810,44.09807
815,44.08645
820,44.07973
825,44.04495
830,43.9827
835,43.95087
840,43.89293
845,43.83415
850,43.83197
855,43.83197
860,43.83018
865,43.82694
870,43.8229
875,43.81816
880,43.79813
885,43.71296
890,43.67335
895,43.66696
900,43.65817
905,43.6534
910,43.65107
915,43.64069
920,43.63683
925,43.63668
930,43.63552
935,43.63153
940,43.62223
945,43.61612
950,43.59197
955,43.5268
960,43.48691
965,43.42911
970,43.37947
975,43.33131
980,43.30985
985,43.3092
990,43.30314
995,43.2963
1000,43.29186
1005,43.28806
1010,43.28682
1015,43.28557
1020,43.28532
1025,43.28368
1030,43.28127
1035,43.27517
1040,43.27131
1045,43.25757
1050,43.24573
1055,43.18704
1060,43.15554
1065,43.12817
1070,43.06477
1075,43.02415
1080,43.0007
1085,42.99497
1090,42.99363
1095,42.99097
1100,42.98964
1105,42.98355
1110,42.98208
1115,42.97936
1120,42.97722
1125,42.9767
1130,42.97489
1135,42.97416
1140,42.97402
1145,42.97197
1150,42.96981
1155,42.96589
1160,42.94386
1165,42.9128
1170,42.85368
1175,42.79208
1180,42.77002
1185,42.72985
1190,42.72571
1195,42.70304
1200,42.69983
1205,42.69676
1210,42.69393
1215,42.68901
1220,42.68555
1225,42.68186
1230,42.68017
1235,42.67901
1240,42.67794
1245,42.67583
1250,42.64557
1255,42.58749
1260,42.57165
1265,42.55687
1270,42.55667
1275,42.55441
1280,42.53054
1285,42.50483
1290,42.49236
1295,42.46622
1300,42.45377
1305,42.45318
1310,42.4529
1315,42.44367
1320,42.43412
1325,42.39983
1330,42.38395
1335,42.37448
1340,42.37002
1345,42.36935
1350,42.36679
1355,42.36471
1360,42.36377
1365,42.36275
1370,42.36248
1375,42.36234
1380,42.36109
1385,42.36029
1390,42.35887
1395,42.33148
1400,42.28908
1405,42.19119
1410,42.17531
1415,42.16142
1420,42.16106
1425,42.15793
1430,42.15432
1435,42.03923
1440,42.03692
1445,42.03667
1450,42.03474
1455,42.0313
1460,42.0283
1465,42.01904
1470,41.97734
1475,41.9599
1480,41.95884
1485,41.9568
1490,41.95527
1495,41.95511
1500,41.95453
1505,41.88348
1510,41.86924
1515,41.86848
1520,41.85319
1525,41.82499
1530,41.69728
1535,41.66886
1540,41.65454
1545,41.64034
1550,41.63902
1555,41.62726
1560,41.59429
1565,41.49761
1570,41.4755
1575,41.47462
1580,41.35147
1585,41.35132
1590,41.34866
1595,41.34218
1600,41.32438
1605,41.30345
1610,41.29526
1615,41.2856
1620,41.15522
1625,41.14565
1630,41.13718
1635,41.0381
1640,41.03729
1645,41.03665
1650,41.03642
1655,40.9613
1660,40.96029
1665,40.84928
1670,40.73517
1675,40.73493
1680,40.73279
1685,40.7319
1690,40.72987
1695,40.64916
1700,40.64802
1705,40.64526
1710,40.6447
1715,40.6445
1720,40.64372
1725,40.64276
1730,40.63185
1735,40.62119
1740,40.58888
1745,40.58865
1750,40.58725
1755,40.56701
1760,40.55738
1765,40.55668
1770,40.55066
1775,40.42369
1780,40.41189
1785,40.29959
1790,40.29345
1795,40.29286
1800,40.29216
1805,40.29126
1810,40.29059
1815,40.28986
1820,40.28834
1825,40.28808
1830,40.28637
1835,40.28557
1840,40.20927
1845,40.20886
1850,40.20778
1855,40.20765
1860,40.20701
1865,40.2064
1870,39.97859
1875,39.96405
1880,39.93762
1885,39.92178
1890,39.89018
1895,39.86962
1900,39.86049
1905,39.84932
1910,39.84837
1915,39.82757
1920,39.8162
1925,39.80676
1930,39.80577
1935,39.80504
1940,39.80489
1945,39.8037
1950,39.79763
1955,39.79072
1960,39.76239
1965,39.63068
1970,39.63011
1975,39.62999
1980,39.62953
1985,39.62872
1990,39.6281
1995,39.62749
2000,39.62733
2005,39.62589
2010,39.62534
2015,39.62518
2020,39.62497
2025,39.62407
2030,39.62338
2035,39.62244
2040,39.6214
2045,39.6207
2050,39.53863
2055,39.53742
2060,39.53648
2065,39.53612
2070,39.53471
2075,39.53449
2080,39.53378
2085,39.52606
2090,39.5113
2095,39.48386
2100,39.46708
2105,39.45715
2110,39.43794
2115,39.43716
2120,39.43665
2125,39.43657
2130,39.43563
2135,39.43507
2140,39.43484
2145,39.43435
2150,39.43357
2155,39.43298
2160,39.43284
2165,39.43215
2170,39.42809
2175,39.42719
2180,39.42354
2185,39.41369
2190,39.40358
2195,39.40344
2200,39.39256
2205,39.37236
2210,39.37147
2215,39.28432
2220,39.27955
2225,39.27941
2230,39.27928
2235,39.27882
2240,39.27803
2245,39.27789
2250,39.27745
2255,39.08593
2260,39.08553
2265,39.08464
2270,38.96538
2275,38.96525
2280,38.95818
2285,38.95331
2290,38.9377
2295,38.91577
2300,38.90059
2305,38.90051
2310,38.89857
2315,38.88466
2320,38.86918
2325,38.86875
2330,38.86846
2335,38.86813
2340,38.86769
2345,38.86756
2350,38.86654
2355,38.8663
2360,38.86628
2365,38.86579
2370,38.86524
2375,38.86511
2380,38.86472
2385,38.86399
2390,38.86378
2395,38.8002
2400,38.80009
2405,38.79944
2410,38.79886
2415,38.7985
2420,38.74022
2425,38.72745
2430,38.7266
2435,38.7197
2440,38.71931
2445,38.71898
2450,38.71884
2455,38.71826
2460,38.70258
2465,38.6874
2470,38.68685
2475,38.68391
2480,38.67597
2485,38.66452
2490,38.66163
2495,38.6587
2500,38.65586
2505,38.6557
2510,38.65527
2515,38.65493
2520,38.65413
2525,38.53999
2530,38.53937
2535,38.53673
2540,38.53374
2545,38.53079
2550,38.52529
2555,38.51914
2560,38.51567
2565,38.51512
2570,38.5149
2575,38.51416
2580,38.51376
2585,38.5136
2590,38.51312
2595,38.51302
2600,38.51266
2605,38.51207
2610,38.51179
2615,38.51128
2620,38.51095
2625,38.51073
2630,38.51061
2635,38.50351
2640,38.49675
2645,38.49342
2650,38.43764
2655,38.43448
2660,38.40947
2665,38.40938
2670,38.35515
2675,38.29836
2680,38.29323
2685,38.2931
2690,38.29276
2695,38.29225
2700,38.28243
2705,38.28219
2710,38.2777
2715,38.21164
2720,38.20655
2725,38.2012
2730,38.20109
2735,38.20093
2740,38.20072
2745,38.13382
2750,38.13316
2755,38.1266
2760,38.12192
2765,38.11687
2770,38.1143
2775,38.11406
2780,38.11201
2785,38.10955
2790,38.10729
2795,38.10249
2800,38.09641
2805,38.09606
2810,38.09594
2815,38.09594
2820,38.09545
2825,38.09472
2830,38.09396
2835,38.09355
2840,38.091
2845,38.0874
2850,38.07918
2855,38.07668
2860,38.07649
2865,38.0737
2870,38.07092
2875,38.07049
2880,38.07009
2885,38.06736
2890,38.0625
2895,38.05974
2900,38.0592
2905,38.05367
2910,38.04813
2915,38.04777
2920,38.04747
2925,38.04738
2930,38.0472
2935,38.04641
2940,38.04601
2945,38.04575
2950,38.04553
2955,37.99196
2960,37.9641
2965,37.9637
2970,37.96306
2975,37.96278
2980,37.96239
2985,37.96212
2990,37.96188
2995,37.96161
3000,37.96114
3005,37.95875
3010,37.9542
3015,37.94754
3020,37.94506
3025,37.92726
3030,37.92716
3035,37.92692
3040,37.92679
3045,37.92652
3050,37.92647
3055,37.92626
3060,37.9256
3065,37.92516
3070,37.92516
3075,37.92502
3080,37.92441
3085,37.92411
3090,37.92172
3095,37.9214
3100,37.91532
3105,37.90247
3110,37.89258
3115,37.89049
3120,37.88555
3125,37.88233
3130,37.87965
3135,37.87441
3140,37.87434
3145,37.87199
3150,37.86889
3155,37.86859
3160,37.86855
3165,37.86845
3170,37.86823
3175,37.86817
3180,37.86778
3185,37.86763
3190,37.86731
3195,37.85379
3200,37.85371
3205,37.85349
3210,37.85323
3215,37.85263
3220,37.85223
3225,37.85221
3230,37.85204
3235,37.85182
3240,37.82061
3245,37.81614
3250,37.81592
3255,37.81084
3260,37.79852
3265,37.79141
3270,37.76055
3275,37.75758
3280,37.75751
3285,37.75719
3290,37.75677
3295,37.75655
3300,37.75625
3305,37.71324
3310,37.713
3315,37.71295
3320,37.71262
3325,37.71235
3330,37.71215
3335,37.71186
3340,37.71163
3345,37.71141
3350,37.71127
3355,37.71106
3360,37.71074
3365,37.71048
3370,37.71016
3375,37.70778
3380,37.69975
3385,37.69773
3390,37.69535
3395,37.69494
3400,37.69474
3405,37.69225
3410,37.69221
3415,37.69214
3420,37.68539
3425,37.67982
3430,37.67772
3435,37.67769
3440,37.65985
3445,37.65961
3450,37.65951
3455,37.65491
3460,37.65155
3465,37.64719
3470,37.64311
3475,37.64278
3480,37.64257
3485,37.62496
3490,37.62477
3495,37.62463
3500,37.62436
3505,37.62426
3510,37.62421
3515,37.6238
3520,37.62369
3525,37.57228
3530,37.57196
3535,37.57152
3540,37.57031
3545,37.57017
3550,37.51957
3555,37.51935
3560,37.51921
3565,37.51913
3570,37.51451
3575,37.51202
3580,37.50694
3585,37.5067
3590,37.5043
3595,37.50167
3600,37.50161
3605,37.5013
3610,37.50098
3615,37.49864
3620,37.49851
3625,37.49625
3630,37.49069
3635,37.48824
3640,37.48799
3645,37.48578
3650,37.4838
3655,37.47255
3660,37.47226
3665,37.47218
3670,37.46526
3675,37.46514
3680,37.4605
3685,37.46031
3690,37.46012
3695,37.45982
3700,37.45972
3705,37.45972
3710,37.45949
3715,37.45926
3720,37.45914
3725,37.45901
3730,37.45877
3735,37.45847
3740,37.45684
3745,37.45521
3750,37.45059
3755,37.44726
3760,37.44558
3765,37.44546
3770,37.44529
3775,37.44091
3780,37.43522
3785,37.43515
3790,37.43166
3795,37.43136
3800,37.43116
3805,37.42941
3810,37.42342
3815,37.42152
3820,37.41926
3825,37.41239
3830,37.35748
3835,37.35726
3840,37.35718
3845,37.35525
3850,37.35183
3855,37.35168
3860,37.35137
3865,37.34491
3870,37.34471
3875,37.3445
3880,37.34447
3885,37.34423
3890,37.34408
3895,37.32521
3900,37.32508
3905,37.32463
3910,37.32197
3915,37.31071
3920,37.31055
3925,37.31051
3930,37.31017
3935,37.30833
3940,37.26572
3945,37.26565
3950,37.2656
3955,37.26544
3960,37.2652
3965,37.26496
3970,37.26481
3975,37.26457
3980,37.26449
3985,37.26446
3990,37.26439
3995,37.25374
4000,37.2467
4005,37.24641
4010,37.24442
4015,37.24229
4020,37.23611
4025,37.23133
4030,37.22921
4035,37.22482
4040,37.22457
4045,37.21988
4050,37.21575
4055,37.21572
4060,37.21531
4065,37.21281
4070,37.21275
4075,37.20822
4080,37.20297
4085,37.19694
4090,37.19559
4095,37.19347
4100,37.19152
4105,37.19123
4110,37.1873
4115,37.18705
4120,37.18696
4125,37.18694
4130,37.18678
4135,37.18667
4140,37.18664
4145,37.18638
4150,37.18629
4155,37.18612
4160,37.18596
4165,37.18411
4170,37.18385
4175,37.17859
4180,37.17497
4185,37.17131
4190,37.17129
4195,37.16655
4200,37.16489
4205,37.16317
4210,37.16018
4215,37.15848
4220,37.15826
4225,37.15816
4230,37.15782
4235,37.15773
4240,37.15764
4245,37.15754
4250,37.15744
4255,37.15731
4260,37.1569
4265,37.15686
4270,37.15661
4275,37.15647
4280,37.15635
4285,37.15624
4290,37.1561
4295,37.15604
4300,37.15576
4305,37.15569
4310,37.15549
4315,37.15548
4320,37.15528
4325,37.15497
4330,37.15479
4335,37.15469
4340,37.14982
4345,37.14965
4350,37.14939
4355,37.1493
4360,37.14918
4365,37.149
4370,37.14884
4375,37.14872
4380,37.14866
4385,37.14364
4390,37.14093
4395,37.14076
4400,37.13875
4405,37.13871
4410,37.13403
4415,37.13395
4420,37.13011
4425,37.1221
4430,37.12022
4435,37.12015
4440,37.11982
4445,37.11977
4450,37.1195
4455,37.11948
4460,37.11939
4465,37.11919
4470,37.11908
4475,37.1188
4480,37.11653
4485,37.11464
4490,37.11237
4495,37.11026
4500,37.10815
4505,37.10632
4510,37.10237
4515,37.09858
4520,37.09498
4525,37.093
4530,37.09101
4535,37.09086
4540,37.09074
4545,37.08879
4550,37.08692
4555,37.08681
4560,37.08667
4565,37.08661
4570,37.08494
4575,37.08354
4580,37.08214
4585,37.08085
4590,37.07779
4595,37.07052
4600,37.0676
4605,37.0656
4610,37.06423
4615,37.06412
4620,37.06394
4625,37.06236
4630,37.06227
4635,37.0621
4640,37.06191
4645,37.06177
4650,37.05636
4655,37.05619
4660,37.05609
4665,37.05577
4670,37.05573
4675,37.0556
4680,37.05551
4685,37.05543
4690,37.05514
4695,37.05506
4700,37.05488
4705,37.05474
4710,37.05462
4715,37.0544
4720,37.05418
4725,37.05403
4730,37.05393
4735,37.05392
4740,37.05389
4745,37.05343
4750,37.0532
4755,37.05193
4760,37.05178
4765,37.04448
4770,37.04139
4775,37.03833
4780,37.03813
4785,37.03807
4790,37.0352
4795,37.03231
4800,37.03216
4805,37.02873
4810,37.02845
4815,37.02826
4820,37.02725
4825,37.0272
4830,37.02463
4835,37.02443
4840,37.02431
4845,37.0242
4850,37.02398
4855,37.02388
4860,37.02373
4865,37.02355
4870,37.0234
4875,37.02322
4880,37.02316
4885,37.02307
4890,37.02294
4895,37.02275
4900,37.02254
4905,37.02243
4910,37.02236
4915,37.02226
4920,37.02205
4925,37.02174
4930,37.0216
4935,37.02139
4940,37.02125
4945,37.02113
4950,37.01927
4955,37.01594
4960,37.01414
4965,37.00748
4970,37.00427
4975,37.00325
4980,36.99588
4985,36.99276
4990,36.98949
4995,36.98772
5000,36.98454
5005,36.98439
5010,36.98161
5015,36.9761
5020,36.97455
5025,36.97446
5030,36.97429
5035,36.97425
5040,36.97284
5045,36.97262
5050,36.97246
5055,36.97222
5060,36.97216
5065,36.9721
5070,36.97202
5075,36.97192
5080,36.9718
5085,36.97171
5090,36.97161
5095,36.97148
5100,36.97135
5105,36.96843
5110,36.96839
5115,36.96719
5120,36.96528
5125,36.96261
5130,36.96112
5135,36.96105
5140,36.95821
5145,36.95815
5150,36.95425
5155,36.95408
5160,36.95398
5165,36.95385
5170,36.95321
5175,36.95303
5180,36.95289
5185,36.95281
5190,36.95277
5195,36.95251
5200,36.95132
5205,36.95011
5210,36.94912
5215,36.94896
5220,36.94633
5225,36.94496
5230,36.9448
5235,36.94371
5240,36.93796
5245,36.93782
5250,36.93774
5255,36.93769
5260,36.93764
5265,36.93719
5270,36.93688
5275,36.93683
5280,36.93663
5285,36.93644
5290,36.9364
5295,36.93639
5300,36.93623
5305,36.93604
5310,36.93596
5315,36.93588
5320,36.93582
5325,36.93556
5330,36.93543
5335,36.93533
5340,36.935
5345,36.93486
5350,36.93287
5355,36.93284
5360,36.93264
5365,36.93259
5370,36.92802
5375,36.92596
5380,36.92405
5385,36.92294
5390,36.92201
5395,36.92169
5400,36.92156
5405,36.92149
5410,36.92141
5415,36.92126
5420,36.9183
5425,36.91521
5430,36.91521
5435,36.9103
5440,36.91015
5445,36.90729
5450,36.90267
5455,36.89865
5460,36.89865
5465,36.89647
5470,36.89275
5475,36.88821
5480,36.88498
5485,36.88421
5490,36.87894
5495,36.87886
5500,36.87802
5505,36.87482
5510,36.87476
5515,36.872
5520,36.87194
5525,36.87162
5530,36.87151
5535,36.87149
5540,36.87136
5545,36.87116
5550,36.87108
5555,36.87094
5560,36.86882
5565,36.8686
5570,36.86855
5575,36.86833
5580,36.86827
5585,36.86825
5590,36.86814
5595,36.86802
5600,36.868
5605,36.86795
5610,36.86783
5615,36.86776
5620,36.86767
5625,36.86759
5630,36.8656
5635,36.86364
5640,36.86153
5645,36.86143
5650,36.86131
5655,36.85935
5660,36.85924
5665,36.85909
5670,36.85899
5675,36.8589
5680,36.85863
5685,36.85852
5690,36.85848
5695,36.85833
5700,36.85805
5705,36.85795
5710,36.85791
5715,36.85781
5720,36.85761
5725,36.85755
5730,36.85736
5735,36.85721
5740,36.85713
5745,36.85709
5750,36.85704
5755,36.85689
5760,36.8568
5765,36.85674
5770,36.85662
5775,36.85659
5780,36.85651
5785,36.85385
5790,36.85247
5795,36.85161
5800,36.85059
5805,36.85046
5810,36.84964
5815,36.8496
5820,36.84945
5825,36.84934
5830,36.84359
5835,36.84341
5840,36.84322
5845,36.83818
5850,36.8381
5855,36.83703
5860,36.83615
5865,36.83472
5870,36.83465
5875,36.83453
5880,36.83438
5885,36.83231
5890,36.83214
5895,36.82599
5900,36.82591
5905,36.82394
5910,36.82392
5915,36.82125
5920,36.81924
5925,36.81832
5930,36.81704
5935,36.81684
5940,36.81683
5945,36.8156
5950,36.81553
5955,36.81544
5960,36.81533
5965,36.81263
5970,36.81256
5975,36.81235
5980,36.80767
5985,36.80762
5990,36.80751
5995,36.80637
6000,36.80625
6005,36.80489
6010,36.80481
6015,36.80349
6020,36.80334
6025,36.80325
6030,36.80188
6035,36.80146
6040,36.80133
6045,36.80118
6050,36.80102
6055,36.80097
6060,36.79914
6065,36.79906
6070,36.79807
6075,36.79536
6080,36.79505
6085,36.79427
6090,36.78958
6095,36.78878
6100,36.78872
6105,36.78868
6110,36.78859
6115,36.78849
6120,36.78847
6125,36.78823
6130,36.78814
6135,36.78804
6140,36.788
6145,36.78793
6150,36.78782
6155,36.78769
6160,36.78758
6165,36.78739
6170,36.78735
6175,36.78734
6180,36.78729
6185,36.78722
6190,36.78662
6195,36.78651
6200,36.78639
6205,36.78431
6210,36.78307
6215,36.7824
6220,36.7818
6225,36.78048
6230,36.77929
6235,36.77825
6240,36.77741
6245,36.77641
6250,36.77623
6255,36.77603
6260,36.77596
6265,36.77588
6270,36.77586
6275,36.77573
6280,36.77565
6285,36.77558
6290,36.77552
6295,36.77548
6300,36.77541
6305,36.77525
6310,36.77514
6315,36.77503
6320,36.77497
6325,36.77492
6330,36.77484
6335,36.7748
6340,36.77391
6345,36.77213
6350,36.7721
6355,36.7701
6360,36.77006
6365,36.7693
6370,36.76787
6375,36.76771
6380,36.76769
6385,36.76111
6390,36.75975
6395,36.75756
6400,36.75735
6405,36.75643
6410,36.75625
6415,36.75503
6420,36.75495
6425,36.75479
6430,36.75456
6435,36.75351
6440,36.75341
6445,36.75339
6450,36.75334
6455,36.75331
6460,36.7531
6465,36.75302
6470,36.75295
6475,36.75291
6480,36.75182
6485,36.75174
6490,36.75156
6495,36.75147
6500,36.7507
6505,36.74864
6510,36.74554
6515,36.7435
6520,36.74252
6525,36.74165
6530,36.74155
6535,36.74148
6540,36.73904
6545,36.73893
6550,36.73883
6555,36.73697
6560,36.73691
6565,36.73682
6570,36.73671
6575,36.73654
6580,36.73633
6585,36.7363
6590,36.73611
6595,36.73605
6600,36.7359
6605,36.73537
6610,36.7348
6615,36.73434
6620,36.73417
6625,36.73317
6630,36.73271
6635,36.73202
6640,36.7299
6645,36.72881
6650,36.72881
6655,36.72873
6660,36.728
6665,36.72743
6670,36.72725
6675,36.72643
6680,36.72642
6685,36.72632
6690,36.72617
6695,36.72611
6700,36.72598
6705,36.72579
6710,36.72564
6715,36.7256
6720,36.72559
6725,36.72553
6730,36.72538
6735,36.72535
6740,36.72532
6745,36.72512
6750,36.72504
6755,36.72495
6760,36.72474
6765,36.72453
6770,36.72438
6775,36.7242
6780,36.72398
6785,36.72387
6790,36.72379
6795,36.72377
6800,36.72367
6805,36.72355
6810,36.72286
6815,36.72273
6820,36.72108
6825,36.72102
6830,36.72102
6835,36.71906
6840,36.71902
6845,36.71746
6850,36.71733
6855,36.71715
6860,36.71708
6865,36.71699
6870,36.71696
6875,36.71516
6880,36.71507
6885,36.71398
6890,36.71308
6895,36.71232
6900,36.71131
6905,36.71128
6910,36.71121
6915,36.7111
6920,36.71101
6925,36.70942
6930,36.70936
6935,36.70926
6940,36.70917
6945,36.70845
6950,36.70771
6955,36.70626
6960,36.70498
6965,36.70483
6970,36.70471
6975,36.70406
6980,36.70399
6985,36.70392
6990,36.70385
6995,36.70338
7000,36.70261
7005,36.70257
7010,36.70224
7015,36.70132
7020,36.701
7025,36.7
7030,36.6997
7035,36.69958
7040,36.69948
7045,36.69937
7050,36.69931
7055,36.69829
7060,36.69715
7065,36.69617
7070,36.69528
7075,36.69397
7080,36.69395
7085,36.69158
7090,36.69151
7095,36.69054
7100,36.68903
7105,36.689
7110,36.68842
7115,36.68835
7120,36.68693
7125,36.68334
7130,36.68305
7135,36.68161
7140,36.6815
7145,36.6814
7150,36.68128
7155,36.68127
7160,36.68118
7165,36.6811
7170,36.68101
7175,36.68095
7180,36.6808
7185,36.68075
7190,36.68063
7195,36.68058
7200,36.6801
7205,36.67995
7210,36.67986
7215,36.67984
7220,36.67977
7225,36.67932
7230,36.67916
7235,36.67914
7240,36.679
7245,36.67895
7250,36.67886
7255,36.67881
7260,36.67878
7265,36.67867
7270,36.67861
7275,36.67854
7280,36.6778
7285,36.67749
7290,36.67687
7295,36.67675
7300,36.67671
7305,36.67592
7310,36.6752
7315,36.67469
7320,36.67398
7325,36.67325
7330,36.67277
7335,36.67271
7340,36.67256
7345,36.67252
7350,36.67248
7355,36.67238
7360,36.67228
7365,36.67222
7370,36.67218
7375,36.67211
7380,36.67192
7385,36.67187
7390,36.67118
7395,36.67091
7400,36.66911
7405,36.66607
7410,36.66509
7415,36.66405
7420,36.66335
7425,36.66263
7430,36.66174
7435,36.66095
7440,36.66047
7445,36.66038
7450,36.66036
7455,36.66029
7460,36.66024
7465,36.65838
7470,36.65831
7475,36.65816
7480,36.658
7485,36.65774
7490,36.65756
7495,36.65748
7500,36.65674
7505,36.65665
7510,36.65651
7515,36.6564
7520,36.65634
7525,36.65593
7530,36.65584
7535,36.65477
7540,36.65375
7545,36.65275
7550,36.65162
7555,36.65147
7560,36.65135
7565,36.65098
7570,36.65095
7575,36.65031
7580,36.64856
7585,36.64841
7590,36.64839
7595,36.6483
7600,36.64729
7605,36.64648
7610,36.64469
7615,36.64451
7620,36.64442
7625,36.64439
7630,36.64424
7635,36.64195
7640,36.64189
7645,36.64184
7650,36.64165
7655,36.64158
7660,36.64149
7665,36.64138
7670,36.64117
7675,36.64113
7680,36.64107
7685,36.641
7690,36.6409
7695,36.64089
7700,36.64085
7705,36.64084
7710,36.64072
7715,36.64066
7720,36.64055
7725,36.64055
7730,36.64048
7735,36.64037
7740,36.64019
7745,36.64017
7750,36.64003
7755,36.63992
7760,36.63992
7765,36.63986
7770,36.63928
7775,36.63927
7780,36.63866
7785,36.63854
7790,36.63806
7795,36.63681
7800,36.6363
7805,36.63618
7810,36.63611
7815,36.63593
7820,36.63544
7825,36.63502
7830,36.63448
7835,36.63424
7840,36.6338
7845,36.63374
7850,36.63367
7855,36.6331
7860,36.63255
7865,36.6311
7870,36.63047
7875,36.63038
7880,36.6303
7885,36.63027
7890,36.62968
7895,36.62964
7900,36.62924
7905,36.62919
7910,36.62914
7915,36.62913
7920,36.62774
7925,36.62765
7930,36.62646
7935,36.62524
7940,36.62506
7945,36.62492
7950,36.62429
7955,36.62368
7960,36.62353
7965,36.6235
7970,36.62346
7975,36.62339
7980,36.6232
7985,36.62263
7990,36.62203
7995,36.6209
8000,36.62042


==> MSSP-EJOR-v3 (1)/cg/large/lp-curve/sssp-cs0.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2362
30,54.13112
35,54.09332
40,54.0888
45,53.91873
50,53.78621
55,53.49879
60,53.08166
65,52.61164
70,52.36024
75,52.26725
80,52.16675
85,52.068
90,51.76212
95,51.65705
100,51.52391
105,51.37145
110,51.08905
115,50.98764
120,50.91221
125,50.82874
130,50.68766
135,50.68198
140,50.64981
145,50.57321
150,50.44812
155,50.35513
160,50.17778
165,50.0512
170,49.95897
175,49.90131
180,49.85934
185,49.80939
190,49.78882
195,49.76377
200,49.67722
205,49.64627
210,49.57741
215,49.54789
220,49.46547
225,49.41735
230,49.36174
235,49.33387
240,49.31424
245,49.2983
250,49.25069
255,49.09598
260,49.05621
265,48.99803
270,48.9371
275,48.92114
280,48.87833
285,48.83469
290,48.82771
295,48.81136
300,48.7834
305,48.74997
310,48.72826
315,48.68719
320,48.65186
325,48.63717
330,48.62677
335,48.61187
340,48.43822
345,48.41308
350,48.01728
355,47.83773
360,47.79395
365,47.76946
370,47.75861
375,47.74155
380,47.71204
385,47.70082
390,47.67887
395,47.65816
400,47.64713
405,47.6179
410,47.5671
415,47.5045
420,47.39901
425,47.35193
430,47.25377
435,47.15529
440,46.96109
445,46.8242
450,46.75724
455,46.73157
460,46.72351
465,46.71307
470,46.65383
475,46.64097
480,46.57315
485,46.52237
490,46.43147
495,46.25006
500,46.19576
505,46.04221
510,46.03111
515,45.97579
520,45.95799
525,45.94759
530,45.93741
535,45.91665
540,45.90442
545,45.88499
550,45.8736
555,45.86212
560,45.85382
565,45.84944
570,45.82973
575,45.82328
580,45.8119
585,45.80601
590,45.74972
595,45.7146
600,45.66306
605,45.46249
610,45.40553
615,45.37335
620,45.36907
625,45.36753
630,45.35735
635,45.33398
640,45.32392
645,45.29587
650,45.25872
655,45.2423
660,45.23141
665,45.22118
670,45.21003
675,45.20491
680,45.20454
685,45.20077
690,45.17532
695,45.17229
700,45.09503
705,45.09196
710,45.08667
715,45.03217
720,45.00349
725,44.95436
730,44.94842
735,44.93722
740,44.93014
745,44.84256
750,44.77457
755,44.74088
760,44.72423
765,44.69175
770,44.67916
775,44.6755
780,44.67359
785,44.6704
790,44.66479
795,44.55533
800,44.49316
805,44.49201
810,44.48998
815,44.46213
820,44.45602
825,44.42675
830,44.42262
835,44.3658
840,44.35753
845,44.30013
850,44.27872
855,44.19935
860,44.14254
865,44.02609
870,43.97654
875,43.95532
880,43.95094
885,43.92885
890,43.92125
895,43.91809
900,43.91549
905,43.91244
910,43.907
915,43.90564
920,43.90426
925,43.9039
930,43.90052
935,43.8944
940,43.88803
945,43.88458
950,43.88188
955,43.87976
960,43.87759
965,43.87361
970,43.872
975,43.86565
980,43.85962
985,43.83644
990,43.83461
995,43.81235
1000,43.80507
1005,43.78321
1010,43.77851
1015,43.73138
1020,43.70845
1025,43.68634
1030,43.68398
1035,43.68208
1040,43.66032
1045,43.6592
1050,43.65765
1055,43.61762
1060,43.61328
1065,43.57519
1070,43.55539
1075,43.53074
1080,43.50908
1085,43.48953
1090,43.48021
1095,43.47502
1100,43.47209
1105,43.45306
1110,43.37444
1115,43.35711
1120,43.31759
1125,43.30576
1130,43.27855
1135,43.21979
1140,43.16452
1145,43.15932
1150,43.14434
1155,43.14274
1160,43.04018
1165,43.03682
1170,43.01466
1175,42.99385
1180,42.99117
1185,42.99087
1190,42.97306
1195,42.97145
1200,42.9501
1205,42.91248
1210,42.89385
1215,42.88998
1220,42.88421
1225,42.88172
1230,42.87547
1235,42.8684
1240,42.8657
1245,42.78743
1250,42.78538
1255,42.78307
1260,42.78223
1265,42.78056
1270,42.77849
1275,42.7774
1280,42.77721
1285,42.77664
1290,42.77116
1295,42.77041
1300,42.68069
1305,42.67391
1310,42.65878
1315,42.64985
1320,42.64249
1325,42.63502
1330,42.62205
1335,42.58739
1340,42.58474
1345,42.57371
1350,42.5717
1355,42.49358
1360,42.49119
1365,42.47784
1370,42.47518
1375,42.46221
1380,42.44791
1385,42.44535
1390,42.42921
1395,42.37973
1400,42.35695
1405,42.33158
1410,42.2918
1415,42.26274
1420,42.21125
1425,42.17625
1430,42.17506
1435,42.17389
1440,42.1687
1445,42.16711
1450,42.16582
1455,42.16264
1460,42.16017
1465,42.15813
1470,42.15632
1475,42.15031
1480,42.14762
1485,42.06519
1490,42.06322
1495,42.0617
1500,42.047
1505,42.04687
1510,42.04616
1515,42.04429
1520,42.04326
1525,42.04252
1530,42.04197
1535,42.02887
1540,42.02775
1545,42.02613
1550,41.8843
1555,41.86785
1560,41.85825
1565,41.85078
1570,41.83717
1575,41.82253
1580,41.79381
1585,41.79174
1590,41.77764
1595,41.77536
1600,41.77323
1605,41.7696
1610,41.76849
1615,41.7677
1620,41.76604
1625,41.66228
1630,41.66126
1635,41.65244
1640,41.65073
1645,41.64181
1650,41.64075
1655,41.63975
1660,41.63855
1665,41.63037
1670,41.53689
1675,41.41446
1680,41.39807
1685,41.38042
1690,41.36452
1695,41.33743
1700,41.32048
1705,41.30106
1710,41.29526
1715,41.29417
1720,41.29091
1725,41.28871
1730,41.28543
1735,41.28341
1740,41.25593
1745,41.22774
1750,41.2099
1755,41.19921
1760,41.19685
1765,41.19613
1770,41.19462
1775,41.15866
1780,41.15692
1785,41.1549
1790,41.15293
1795,41.14362
1800,41.142
1805,41.13503
1810,41.13255
1815,41.1293
1820,41.12873
1825,41.12794
1830,41.1267
1835,41.12577
1840,41.12541
1845,41.037
1850,41.03507
1855,41.03352
1860,40.97875
1865,40.97756
1870,40.97569
1875,40.97433
1880,40.96487
1885,40.96149
1890,40.96013
1895,40.95889
1900,40.88192
1905,40.8806
1910,40.87707
1915,40.87674
1920,40.87622
1925,40.87503
1930,40.87344
1935,40.86434
1940,40.85533
1945,40.85432
1950,40.85381
1955,40.85312
1960,40.85192
1965,40.82932
1970,40.7202
1975,40.64424
1980,40.63481
1985,40.62168
1990,40.60796
1995,40.59015
2000,40.5763
2005,40.56738
2010,40.56192
2015,40.5512
2020,40.53274
2025,40.53198
2030,40.53068
2035,40.53019
2040,40.51664
2045,40.50932
2050,40.5075
2055,40.50485
2060,40.5045
2065,40.5001
2070,40.42057
2075,40.40816
2080,40.38925
2085,40.38856
2090,40.38782
2095,40.38602
2100,40.37766
2105,40.37684
2110,40.37517
2115,40.36829
2120,40.36761
2125,40.36051
2130,40.35927
2135,40.35225
2140,40.35175
2145,40.35059
2150,40.34899
2155,40.34753
2160,40.34719
2165,40.30607
2170,40.30481
2175,40.30452
2180,40.30406
2185,40.14344
2190,40.14292
2195,40.14097
2200,40.13929
2205,40.1385
2210,40.13778
2215,40.13704
2220,40.13565
2225,40.13489
2230,39.96532
2235,39.96401
2240,39.88943
2245,39.8883
2250,39.88676
2255,39.88582
2260,39.88129
2265,39.88053
2270,39.81202
2275,39.80753
2280,39.80676
2285,39.80267
2290,39.79577
2295,39.79206
2300,39.78783
2305,39.7802
2310,39.77019
2315,39.76158
2320,39.68149
2325,39.67195
2330,39.67179
2335,39.65898
2340,39.55787
2345,39.48683
2350,39.48612
2355,39.4852
2360,39.48404
2365,39.45783
2370,39.41238
2375,39.40094
2380,39.40023
2385,39.39958
2390,39.39299
2395,39.38754
2400,39.38094
2405,39.374
2410,39.36816
2415,39.36733
2420,39.35199
2425,39.34702
2430,39.34596
2435,39.34559
2440,39.34523
2445,39.34515
2450,39.34484
2455,39.34359
2460,39.34339
2465,39.34237
2470,39.34194
2475,39.33669
2480,39.33566
2485,39.26897
2490,39.26858
2495,39.26695
2500,39.26587
2505,39.26507
2510,39.26021
2515,39.25901
2520,39.25895
2525,39.24778
2530,39.24668
2535,39.24527
2540,39.24465
2545,39.24397
2550,39.24363
2555,39.243
2560,39.24111
2565,39.24048
2570,39.23685
2575,39.23344
2580,39.23286
2585,39.21734
2590,39.20991
2595,39.20987
2600,39.20936
2605,39.20873
2610,39.20424
2615,39.20196
2620,39.2014
2625,39.19734
2630,39.194
2635,39.18982
2640,39.18703
2645,39.18272
2650,39.18004
2655,39.1777
2660,39.1776
2665,39.17713
2670,39.17284
2675,39.17189
2680,39.17138
2685,39.12412
2690,39.12353
2695,39.12261
2700,39.1171
2705,39.11663
2710,39.11619
2715,39.11573
2720,39.11194
2725,39.11133
2730,39.1085
2735,39.10534
2740,39.09513
2745,39.0916
2750,39.08383
2755,39.08052
2760,39.0769
2765,39.05551
2770,39.04723
2775,39.04675
2780,39.04215
2785,39.04141
2790,39.04084
2795,39.03026
2800,39.0296
2805,39.02453
2810,39.02348
2815,39.02317
2820,39.02178
2825,39.02125
2830,39.0206
2835,39.01377
2840,39.01259
2845,39.01221
2850,39.01142
2855,39.01103
2860,39.01092
2865,39.00716
2870,39.00641
2875,38.96108
2880,38.96029
2885,38.92799
2890,38.92605
2895,38.87731
2900,38.87384
2905,38.87332
2910,38.87098
2915,38.87016
2920,38.8699
2925,38.86625
2930,38.86126
2935,38.85934
2940,38.85736
2945,38.85709
2950,38.85385
2955,38.85151
2960,38.8491
2965,38.84888
2970,38.84631
2975,38.84424
2980,38.84208
2985,38.84033
2990,38.81138
2995,38.80766
3000,38.8074
3005,38.80658
3010,38.80644
3015,38.80584
3020,38.80539
3025,38.80482
3030,38.80455
3035,38.80399
3040,38.8016
3045,38.80104
3050,38.80069
3055,38.8003
3060,38.79982
3065,38.7992
3070,38.79877
3075,38.745
3080,38.74276
3085,38.74192
3090,38.74181
3095,38.73902
3100,38.73814
3105,38.73569
3110,38.73337
3115,38.73032
3120,38.72625
3125,38.72424
3130,38.71997
3135,38.71593
3140,38.70978
3145,38.70601
3150,38.6622
3155,38.66196
3160,38.66171
3165,38.6612
3170,38.65867
3175,38.65775
3180,38.65757
3185,38.65727
3190,38.65025
3195,38.64978
3200,38.64632
3205,38.64576
3210,38.64383
3215,38.64345
3220,38.64166
3225,38.63777
3230,38.63331
3235,38.63146
3240,38.63082
3245,38.62672
3250,38.57747
3255,38.5768
3260,38.52952
3265,38.4805
3270,38.47692
3275,38.47555
3280,38.47409
3285,38.47384
3290,38.4718
3295,38.46792
3300,38.46629
3305,38.46569
3310,38.46538
3315,38.46521
3320,38.46481
3325,38.4625
3330,38.46047
3335,38.46001
3340,38.45722
3345,38.45565
3350,38.45513
3355,38.45256
3360,38.45068
3365,38.4497
3370,38.44868
3375,38.44811
3380,38.44658
3385,38.4444
3390,38.44397
3395,38.43511
3400,38.43507
3405,38.43472
3410,38.43398
3415,38.43357
3420,38.43334
3425,38.43293
3430,38.43113
3435,38.38477
3440,38.38473
3445,38.38407
3450,38.31348
3455,38.31339
3460,38.31297
3465,38.3116
3470,38.3095
3475,38.30891
3480,38.30713
3485,38.30705
3490,38.3069
3495,38.30639
3500,38.30479
3505,38.30111
3510,38.29515
3515,38.29345
3520,38.29343
3525,38.29286
3530,38.28977
3535,38.28946
3540,38.28903
3545,38.28571
3550,38.28563
3555,38.28418
3560,38.28354
3565,38.28332
3570,38.2815
3575,38.28145
3580,38.28103
3585,38.27904
3590,38.27894
3595,38.27728
3600,38.27711
3605,38.27693
3610,38.27637
3615,38.27605
3620,38.27592
3625,38.27555
3630,38.22088
3635,38.21872
3640,38.21739
3645,38.21445
3650,38.21103
3655,38.20877
3660,38.20663
3665,38.20647
3670,38.20634
3675,38.202
3680,38.19626
3685,38.18862
3690,38.18844
3695,38.18809
3700,38.18554
3705,38.18397
3710,38.17231
3715,38.17085
3720,38.16901
3725,38.16728
3730,38.16716
3735,38.16674
3740,38.16662
3745,38.16629
3750,38.16602
3755,38.16578
3760,38.16558
3765,38.11153
3770,38.06515
3775,38.06495
3780,38.0647
3785,38.05396
3790,38.05238
3795,38.05215
3800,38.05182
3805,38.05182
3810,38.05139
3815,38.05108
3820,37.99744
3825,37.99726
3830,37.99508
3835,37.99488
3840,37.99459
3845,37.98634
3850,37.98606
3855,37.92846
3860,37.92837
3865,37.92631
3870,37.92573
3875,37.92564
3880,37.92523
3885,37.92148
3890,37.89604
3895,37.89346
3900,37.892
3905,37.89164
3910,37.88907
3915,37.88655
3920,37.88535
3925,37.88517
3930,37.883
3935,37.88282
3940,37.88184
3945,37.88057
3950,37.87964
3955,37.87934
3960,37.87567
3965,37.87546
3970,37.87533
3975,37.87498
3980,37.8748
3985,37.87423
3990,37.87406
3995,37.87244
4000,37.87225
4005,37.87093
4010,37.87058
4015,37.87045
4020,37.87007
4025,37.86872
4030,37.86745
4035,37.86725
4040,37.86701
4045,37.8652
4050,37.85998
4055,37.85775
4060,37.8563
4065,37.85434
4070,37.85388
4075,37.79856
4080,37.79854
4085,37.79821
4090,37.79526
4095,37.79359
4100,37.79349
4105,37.79323
4110,37.79155
4115,37.79004
4120,37.78962
4125,37.78921
4130,37.78789
4135,37.7877
4140,37.78632
4145,37.78515
4150,37.78486
4155,37.78334
4160,37.78182
4165,37.7815
4170,37.78093
4175,37.78072
4180,37.78028
4185,37.78023
4190,37.77976
4195,37.77962
4200,37.77947
4205,37.77799
4210,37.77773
4215,37.76543
4220,37.76536
4225,37.76455
4230,37.76148
4235,37.7612
4240,37.75875
4245,37.75785
4250,37.75664
4255,37.74734
4260,37.74719
4265,37.74683
4270,37.74639
4275,37.74524
4280,37.74242
4285,37.74233
4290,37.74103
4295,37.74058
4300,37.73932
4305,37.73911
4310,37.73749
4315,37.7374
4320,37.73705
4325,37.73688
4330,37.73578
4335,37.73447
4340,37.72174
4345,37.72152
4350,37.72016
4355,37.72011
4360,37.71937
4365,37.71914
4370,37.7179
4375,37.71768
4380,37.71673
4385,37.71654
4390,37.71554
4395,37.71536
4400,37.71523
4405,37.71393
4410,37.71374
4415,37.71276
4420,37.70975
4425,37.70968
4430,37.70855
4435,37.70726
4440,37.70632
4445,37.70504
4450,37.70315
4455,37.70184
4460,37.7007
4465,37.70055
4470,37.70047
4475,37.70035
4480,37.69995
4485,37.69989
4490,37.69825
4495,37.6978
4500,37.69757
4505,37.6973
4510,37.69702
4515,37.69691
4520,37.69436
4525,37.69426
4530,37.69242
4535,37.69077
4540,37.68996
4545,37.68677
4550,37.68665
4555,37.68538
4560,37.68529
4565,37.68515
4570,37.68508
4575,37.68487
4580,37.68331
4585,37.6832
4590,37.68142
4595,37.67989
4600,37.67693
4605,37.66782
4610,37.66688
4615,37.65712
4620,37.65551
4625,37.65438
4630,37.65292
4635,37.65128
4640,37.65006
4645,37.64856
4650,37.64828
4655,37.64792
4660,37.64781
4665,37.64763
4670,37.64438
4675,37.64319
4680,37.62393
4685,37.62359
4690,37.62337
4695,37.62321
4700,37.6231
4705,37.6227
4710,37.62231
4715,37.61929
4720,37.61899
4725,37.61883
4730,37.61663
4735,37.61634
4740,37.61613
4745,37.61573
4750,37.61473
4755,37.61444
4760,37.61235
4765,37.61129
4770,37.61122
4775,37.61035
4780,37.61024
4785,37.60925
4790,37.60814
4795,37.60795
4800,37.6078
4805,37.60755
4810,37.60604
4815,37.60563
4820,37.60112
4825,37.59879
4830,37.5971
4835,37.5969
4840,37.59574
4845,37.59503
4850,37.59497
4855,37.59479
4860,37.59459
4865,37.59323
4870,37.59299
4875,37.59279
4880,37.59254
4885,37.59214
4890,37.59088
4895,37.59046
4900,37.59036
4905,37.59014
4910,37.59009
4915,37.58992
4920,37.58966
4925,37.58945
4930,37.58818
4935,37.58805
4940,37.58787
4945,37.58757
4950,37.58735
4955,37.58616
4960,37.5853
4965,37.58433
4970,37.58405
4975,37.58362
4980,37.58244
4985,37.58215
4990,37.58207
4995,37.58194
5000,37.58192
5005,37.58066
5010,37.57848
5015,37.57835
5020,37.57725
5025,37.57588
5030,37.5747
5035,37.57459
5040,37.57441
5045,37.57247
5050,37.57214
5055,37.57185
5060,37.57066
5065,37.56852
5070,37.56535
5075,37.5652
5080,37.56493
5085,37.56484
5090,37.56472
5095,37.55627
5100,37.5548
5105,37.55445
5110,37.55311
5115,37.553
5120,37.55293
5125,37.55273
5130,37.55197
5135,37.55076
5140,37.5499
5145,37.54885
5150,37.54813
5155,37.5472
5160,37.54707
5165,37.54492
5170,37.54481
5175,37.54451
5180,37.54272
5185,37.53968
5190,37.53703
5195,37.53699
5200,37.536
5205,37.52694
5210,37.52512
5215,37.52431
5220,37.52343
5225,37.52272
5230,37.52237
5235,37.52213
5240,37.52181
5245,37.51791
5250,37.51757
5255,37.51648
5260,37.5164
5265,37.50365
5270,37.50335
5275,37.50326
5280,37.50225
5285,37.50188
5290,37.50176
5295,37.50133
5300,37.49243
5305,37.49217
5310,37.49193
5315,37.49003
5320,37.48796
5325,37.48791
5330,37.48768
5335,37.4867
5340,37.48581
5345,37.48471
5350,37.48384
5355,37.48355
5360,37.48336
5365,37.48316
5370,37.48201
5375,37.48193
5380,37.48174
5385,37.48158
5390,37.48147
5395,37.48127
5400,37.48122
5405,37.48116
5410,37.48074
5415,37.48067
5420,37.47961
5425,37.47958
5430,37.47423
5435,37.47344
5440,37.47334
5445,37.47322
5450,37.4726
5455,37.4724
5460,37.46099
5465,37.43716
5470,37.43706
5475,37.43699
5480,37.43605
5485,37.43509
5490,37.4338
5495,37.43204
5500,37.42979
5505,37.42976
5510,37.42955
5515,37.42945
5520,37.42935
5525,37.42849
5530,37.42828
5535,37.42702
5540,37.42686
5545,37.42686
5550,37.42662
5555,37.4265
5560,37.42566
5565,37.42251
5570,37.42227
5575,37.42101
5580,37.41987
5585,37.41962
5590,37.41945
5595,37.41552
5600,37.4134
5605,37.4133
5610,37.41222
5615,37.40817
5620,37.40646
5625,37.40631
5630,37.40535
5635,37.39627
5640,37.39535
5645,37.39521
5650,37.39422
5655,37.39324
5660,37.39315
5665,37.39306
5670,37.39295
5675,37.39181
5680,37.39177
5685,37.39155
5690,37.39146
5695,37.39067
5700,37.39051
5705,37.39039
5710,37.38958
5715,37.38614
5720,37.38498
5725,37.38491
5730,37.38415
5735,37.38389
5740,37.38363
5745,37.3833
5750,37.38301
5755,37.3829
5760,37.38275
5765,37.38184
5770,37.38107
5775,37.38068
5780,37.37943
5785,37.37844
5790,37.37828
5795,37.37814
5800,37.37803
5805,37.37796
5810,37.3778
5815,37.37759
5820,37.37505
5825,37.3748
5830,37.37475
5835,37.3745
5840,37.37437
5845,37.37346
5850,37.37325
5855,37.37212
5860,37.37195
5865,37.37134
5870,37.37116
5875,37.37082
5880,37.36996
5885,37.36913
5890,37.36831
5895,37.36743
5900,37.3664
5905,37.36556
5910,37.36479
5915,37.36468
5920,37.36363
5925,37.36338
5930,37.36266
5935,37.36126
5940,37.35983
5945,37.35972
5950,37.3596
5955,37.35942
5960,37.3592
5965,37.35912
5970,37.35912
5975,37.35899
5980,37.35879
5985,37.35776
5990,37.35759
5995,37.35729
6000,37.35626
6005,37.35558
6010,37.3546
6015,37.35263
6020,37.3438
6025,37.34376
6030,37.34361
6035,37.34295
6040,37.34182
6045,37.34168
6050,37.34157
6055,37.34145
6060,37.34124
6065,37.34046
6070,37.3402
6075,37.33946
6080,37.33865
6085,37.33853
6090,37.33737
6095,37.33401
6100,37.33256
6105,37.32917
6110,37.32822
6115,37.32665
6120,37.32554
6125,37.3246
6130,37.32456
6135,37.32446
6140,37.32433
6145,37.32427
6150,37.32408
6155,37.32313
6160,37.32295
6165,37.32294
6170,37.32278
6175,37.3226
6180,37.32238
6185,37.32218
6190,37.32193
6195,37.321
6200,37.32082
6205,37.32064
6210,37.32054
6215,37.3195
6220,37.31944
6225,37.31782
6230,37.31773
6235,37.31771
6240,37.31759
6245,37.31078
6250,37.31042
6255,37.31026
6260,37.30989
6265,37.30978
6270,37.30959
6275,37.30873
6280,37.30844
6285,37.3084
6290,37.30835
6295,37.30692
6300,37.3068
6305,37.30576
6310,37.30568
6315,37.30562
6320,37.3056
6325,37.30411
6330,37.30214
6335,37.30121
6340,37.3011
6345,37.29982
6350,37.29819
6355,37.2981
6360,37.29724
6365,37.29639
6370,37.29588
6375,37.29582
6380,37.29558
6385,37.29526
6390,37.29488
6395,37.2948
6400,37.29478
6405,37.29463
6410,37.29453
6415,37.29416
6420,37.29406
6425,37.2935
6430,37.29184
6435,37.2903
6440,37.28953
6445,37.28932
6450,37.28867
6455,37.28851
6460,37.28842
6465,37.28837
6470,37.2883
6475,37.2881
6480,37.2879
6485,37.28783
6490,37.28761
6495,37.2869
6500,37.28677
6505,37.28583
6510,37.28426
6515,37.28419
6520,37.28393
6525,37.28236
6530,37.2815
6535,37.28145
6540,37.28124
6545,37.28041
6550,37.27962
6555,37.27817
6560,37.27722
6565,37.2757
6570,37.27556
6575,37.27551
6580,37.27469
6585,37.2738
6590,37.27374
6595,37.27353
6600,37.27269
6605,37.27256
6610,37.2716
6615,37.27095
6620,37.2698
6625,37.26893
6630,37.26796
6635,37.26697
6640,37.26692
6645,37.26614
6650,37.26603
6655,37.265
6660,37.26402
6665,37.26302
6670,37.26294
6675,37.26288
6680,37.26272
6685,37.26263
6690,37.26244
6695,37.26176
6700,37.26174
6705,37.26081
6710,37.26066
6715,37.25997
6720,37.2599
6725,37.25906
6730,37.25896
6735,37.25838
6740,37.25727
6745,37.25712
6750,37.25646
6755,37.25552
6760,37.25504
6765,37.25447
6770,37.25397
6775,37.25375
6780,37.25352
6785,37.25339
6790,37.2511
6795,37.25103
6800,37.25002
6805,37.2493
6810,37.24925
6815,37.2484
6820,37.24828
6825,37.24745
6830,37.24725
6835,37.24711
6840,37.24704
6845,37.2456
6850,37.24497
6855,37.24489
6860,37.2448
6865,37.24463
6870,37.24447
6875,37.24332
6880,37.24317
6885,37.24244
6890,37.24181
6895,37.2411
6900,37.24095
6905,37.23977
6910,37.23844
6915,37.23762
6920,37.23757
6925,37.23752
6930,37.23734
6935,37.23705
6940,37.23692
6945,37.2368
6950,37.23652
6955,37.23642
6960,37.23634
6965,37.23621
6970,37.23612
6975,37.23605
6980,37.23596
6985,37.23584
6990,37.23564
6995,37.23472
7000,37.23458
7005,37.23372
7010,37.23303
7015,37.23224
7020,37.23152
7025,37.23033
7030,37.22871
7035,37.22857
7040,37.22853
7045,37.22837
7050,37.22706
7055,37.2269
7060,37.22546
7065,37.22486
7070,37.22484
7075,37.22463
7080,37.22385
7085,37.22277
7090,37.22267
7095,37.22257
7100,37.22198
7105,37.22153
7110,37.22108
7115,37.22022
7120,37.22006
7125,37.21986
7130,37.2198
7135,37.21978
7140,37.21893
7145,37.21881
7150,37.21861
7155,37.21693
7160,37.21554
7165,37.21532
7170,37.21392
7175,37.21387
7180,37.2137
7185,37.21291
7190,37.21286
7195,37.21234
7200,37.21119
7205,37.21106
7210,37.2109
7215,37.21078
7220,37.21028
7225,37.2095
7230,37.20946
7235,37.20936
7240,37.20918
7245,37.20903
7250,37.20814
7255,37.20805
7260,37.20724
7265,37.20499
7270,37.20498
7275,37.20428
7280,37.20386
7285,37.20325
7290,37.20322
7295,37.20304
7300,37.20304
7305,37.20232
7310,37.20222
7315,37.2015
7320,37.20046
7325,37.2004
7330,37.20029
7335,37.1992
7340,37.19861
7345,37.19847
7350,37.19679
7355,37.19661
7360,37.1965
7365,37.19513
7370,37.19507
7375,37.19502
7380,37.19483
7385,37.19432
7390,37.1938
7395,37.19374
7400,37.19359
7405,37.1933
7410,37.1932
7415,37.1931
7420,37.19294
7425,37.19284
7430,37.19278
7435,37.19274
7440,37.19269
7445,37.19258
7450,37.19218
7455,37.19179
7460,37.19131
7465,37.19048
7470,37.1904
7475,37.19019
7480,37.19009
7485,37.18869
7490,37.18866
7495,37.18847
7500,37.18841
7505,37.18821
7510,37.18694
7515,37.18401
7520,37.18336
7525,37.18321
7530,37.18234
7535,37.18206
7540,37.18128
7545,37.18069
7550,37.17997
7555,37.17983
7560,37.17956
7565,37.17925
7570,37.17831
7575,37.17741
7580,37.1772
7585,37.17701
7590,37.17691
7595,37.17688
7600,37.17542
7605,37.17514
7610,37.1724
7615,37.17228
7620,37.17161
7625,37.17153
7630,37.1707
7635,37.17057
7640,37.16979
7645,37.16918
7650,37.1689
7655,37.16842
7660,37.16831
7665,37.16781
7670,37.16723
7675,37.16709
7680,37.16701
7685,37.16581
7690,37.16577
7695,37.16431
7700,37.16412
7705,37.16409
7710,37.16406
7715,37.1638
7720,37.16151
7725,37.15983
7730,37.15727
7735,37.15716
7740,37.15351
7745,37.15273
7750,37.15263
7755,37.15189
7760,37.15179
7765,37.15174
7770,37.15171
7775,37.15112
7780,37.14911
7785,37.14489
7790,37.14482
7795,37.14467
7800,37.14454
7805,37.14423
7810,37.14384
7815,37.14338
7820,37.14279
7825,37.14271
7830,37.14268
7835,37.14218
7840,37.14103
7845,37.14096
7850,37.1403
7855,37.14015
7860,37.1401
7865,37.14002
7870,37.13958
7875,37.13957
7880,37.13903
7885,37.13894
7890,37.13893
7895,37.13887
7900,37.13874
7905,37.13868
7910,37.13822
7915,37.13819
7920,37.13813
7925,37.13706
7930,37.13696
7935,37.13556
7940,37.13535
7945,37.13533
7950,37.13521
7955,37.13506
7960,37.13504
7965,37.13491
7970,37.1347
7975,37.13401
7980,37.1335
7985,37.13336
7990,37.13333
7995,37.13318
8000,37.13302


==> MSSP-EJOR-v3 (1)/cg/large/solving-curve/aco.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,0
2560,0
2565,0
2570,0
2575,0
2580,0
2585,0
2590,0
2595,0
2600,0
2605,0
2610,0
2615,0
2620,0
2625,0
2630,0
2635,0
2640,0
2645,0
2650,0
2655,0
2660,0
2665,0
2670,0
2675,0
2680,0
2685,0
2690,0
2695,0
2700,0
2705,0
2710,0
2715,0
2720,0
2725,0
2730,0
2735,0
2740,0
2745,0
2750,0
2755,0
2760,0
2765,0
2770,0
2775,0
2780,0
2785,0
2790,0
2795,0
2800,0
2805,0
2810,0
2815,0
2820,0
2825,0
2830,0
2835,0
2840,0
2845,0
2850,0
2855,0
2860,0
2865,0
2870,0
2875,0
2880,0
2885,0
2890,0
2895,0
2900,0
2905,0
2910,0
2915,0
2920,0
2925,0
2930,0
2935,0
2940,0
2945,0
2950,0
2955,0
2960,0
2965,0
2970,0
2975,0
2980,0
2985,0
2990,0
2995,0
3000,0
3005,0
3010,0
3015,0
3020,0
3025,0
3030,0
3035,0
3040,0
3045,0
3050,0
3055,0
3060,0
3065,0
3070,0
3075,0
3080,0
3085,0
3090,0
3095,0
3100,0
3105,0
3110,0
3115,0
3120,0
3125,0
3130,0
3135,0
3140,0
3145,0
3150,0
3155,0
3160,0
3165,0
3170,0
3175,0
3180,0
3185,0
3190,0
3195,0
3200,0
3205,0
3210,0
3215,0
3220,0
3225,0
3230,0
3235,0
3240,0
3245,0
3250,0
3255,0
3260,0
3265,0
3270,0
3275,0
3280,0
3285,0
3290,0
3295,0
3300,0
3305,0
3310,0
3315,0
3320,0
3325,0
3330,0
3335,0
3340,0
3345,0
3350,0
3355,0
3360,0
3365,0
3370,0
3375,0
3380,0
3385,0
3390,0
3395,0
3400,0
3405,0
3410,0
3415,0
3420,0
3425,0
3430,0
3435,0
3440,0
3445,0
3450,0
3455,0
3460,0
3465,0
3470,0
3475,0
3480,0
3485,0
3490,0
3495,0
3500,0
3505,0
3510,0
3515,0
3520,0
3525,0
3530,0
3535,0
3540,0
3545,0
3550,0
3555,0
3560,0
3565,0
3570,0
3575,0
3580,0
3585,0
3590,0
3595,0
3600,0
3605,0
3610,0
3615,0
3620,0
3625,0
3630,0
3635,0
3640,0
3645,0
3650,0
3655,0
3660,0
3665,0
3670,0
3675,0
3680,0
3685,0
3690,0
3695,0
3700,0
3705,0
3710,0
3715,0
3720,0
3725,0
3730,0
3735,0
3740,0
3745,0
3750,0
3755,0
3760,0
3765,0
3770,0
3775,0
3780,0
3785,0
3790,0
3795,0
3800,0
3805,0
3810,0
3815,0
3820,0
3825,0
3830,0
3835,0
3840,0
3845,0
3850,0
3855,0
3860,0
3865,0
3870,0
3875,0
3880,0
3885,0
3890,0
3895,0
3900,0
3905,0
3910,0
3915,0
3920,0
3925,0
3930,0
3935,0
3940,0
3945,0
3950,0
3955,0
3960,0
3965,0
3970,0
3975,0
3980,0
3985,0
3990,0
3995,0
4000,0
4005,0
4010,0
4015,0
4020,0
4025,0
4030,0
4035,0
4040,0
4045,0
4050,0
4055,0
4060,0
4065,0
4070,0
4075,0
4080,0
4085,0
4090,0
4095,0
4100,0
4105,0
4110,0
4115,0
4120,0
4125,0
4130,0
4135,0
4140,0
4145,0
4150,0
4155,0
4160,0
4165,0
4170,0
4175,0
4180,0
4185,0
4190,0
4195,0
4200,0
4205,0
4210,0
4215,0
4220,0
4225,0
4230,0
4235,0
4240,0
4245,0
4250,0
4255,0
4260,0
4265,0
4270,0
4275,0
4280,0
4285,0
4290,0
4295,0
4300,0
4305,0
4310,0
4315,0
4320,0
4325,0
4330,0
4335,0
4340,0
4345,0
4350,0
4355,0
4360,0
4365,0
4370,0
4375,0
4380,0
4385,0
4390,0
4395,0
4400,0
4405,0
4410,0
4415,0
4420,0
4425,0
4430,0
4435,0
4440,0
4445,0
4450,0
4455,0
4460,0
4465,0
4470,0
4475,0
4480,0
4485,0
4490,0
4495,0
4500,0
4505,0
4510,0
4515,0
4520,0
4525,0
4530,0
4535,0
4540,0
4545,0
4550,0
4555,0
4560,0
4565,0
4570,0
4575,0
4580,0
4585,0
4590,0
4595,0
4600,0
4605,0
4610,0
4615,0
4620,0
4625,0
4630,0
4635,0
4640,0
4645,0
4650,0
4655,0
4660,0
4665,0
4670,0
4675,0
4680,0
4685,0
4690,0
4695,0
4700,0
4705,0
4710,0
4715,0
4720,0
4725,0
4730,0
4735,0
4740,0
4745,0
4750,0
4755,0
4760,0
4765,0
4770,0
4775,0
4780,0
4785,0
4790,0
4795,0
4800,0
4805,0
4810,0
4815,0
4820,0
4825,0
4830,0
4835,0
4840,0
4845,0
4850,0
4855,0
4860,0
4865,0
4870,0
4875,0
4880,0
4885,0
4890,0
4895,0
4900,0
4905,0
4910,0
4915,0
4920,0
4925,0
4930,0
4935,0
4940,0
4945,0
4950,0
4955,0
4960,0
4965,0
4970,0
4975,0
4980,0
4985,0
4990,0
4995,0
5000,0
5005,0
5010,0
5015,0
5020,0
5025,0
5030,0
5035,0
5040,0
5045,0
5050,0
5055,0
5060,0
5065,0
5070,0
5075,0
5080,0
5085,0
5090,0
5095,0
5100,0
5105,0
5110,0
5115,0
5120,0
5125,0
5130,0
5135,0
5140,0
5145,0
5150,0
5155,0
5160,0
5165,0
5170,0
5175,0
5180,0
5185,0
5190,0
5195,0
5200,0
5205,0
5210,0
5215,0
5220,0
5225,0
5230,0
5235,0
5240,0
5245,0
5250,0
5255,0
5260,0
5265,0
5270,0
5275,0
5280,0
5285,0
5290,0
5295,0
5300,0
5305,0
5310,0
5315,0
5320,0
5325,0
5330,0
5335,0
5340,0
5345,0
5350,0
5355,0
5360,0
5365,0
5370,0
5375,0
5380,0
5385,0
5390,0
5395,0
5400,0
5405,0
5410,0
5415,0
5420,0
5425,0
5430,0
5435,0
5440,0
5445,0
5450,0
5455,0
5460,0
5465,0
5470,0
5475,0
5480,0
5485,0
5490,0
5495,0
5500,0
5505,0
5510,0
5515,0
5520,0
5525,0
5530,0
5535,0
5540,0
5545,0
5550,0
5555,0
5560,0
5565,0
5570,0
5575,0
5580,0
5585,0
5590,0
5595,0
5600,0
5605,0
5610,0
5615,0
5620,0
5625,0
5630,0
5635,0
5640,0
5645,0
5650,0
5655,0
5660,0
5665,0
5670,0
5675,0
5680,0
5685,0
5690,0
5695,0
5700,0
5705,0
5710,0
5715,0
5720,0
5725,0
5730,0
5735,0
5740,0
5745,0
5750,0
5755,0
5760,0
5765,0
5770,0
5775,0
5780,0
5785,0
5790,0
5795,0
5800,0
5805,0
5810,0
5815,0
5820,0
5825,0
5830,0
5835,0
5840,0
5845,0
5850,0
5855,0
5860,0
5865,0
5870,0
5875,0
5880,0
5885,0
5890,0
5895,0
5900,0
5905,0
5910,0
5915,0
5920,0
5925,0
5930,0
5935,0
5940,0
5945,0
5950,0
5955,0
5960,0
5965,0
5970,0
5975,0
5980,0
5985,0
5990,0
5995,0
6000,0
6005,0
6010,0
6015,0
6020,0
6025,0
6030,0
6035,0
6040,0
6045,0
6050,0
6055,0
6060,0
6065,0
6070,0
6075,0
6080,0
6085,0
6090,0
6095,0
6100,0
6105,0
6110,0
6115,0
6120,0
6125,0
6130,0
6135,0
6140,0
6145,0
6150,0
6155,0
6160,0
6165,0
6170,0
6175,0
6180,0
6185,0
6190,0
6195,0
6200,0
6205,0
6210,0
6215,0
6220,0
6225,0
6230,0
6235,0
6240,0
6245,0
6250,0
6255,0
6260,0
6265,0
6270,0
6275,0
6280,0
6285,0
6290,0
6295,0
6300,0
6305,0
6310,0
6315,0
6320,0
6325,0
6330,0
6335,0
6340,0
6345,0
6350,0
6355,0
6360,0
6365,0
6370,0
6375,0
6380,0
6385,0
6390,0
6395,0
6400,0
6405,0
6410,0
6415,0
6420,0
6425,0
6430,0
6435,0
6440,0
6445,0
6450,0
6455,0
6460,0
6465,0
6470,0
6475,0
6480,0
6485,0
6490,0
6495,0
6500,0
6505,0
6510,0
6515,0
6520,0
6525,0
6530,0
6535,0
6540,0
6545,0
6550,0
6555,0
6560,0
6565,0
6570,0
6575,0
6580,0
6585,0
6590,0
6595,0
6600,0
6605,0
6610,0
6615,0
6620,0
6625,0
6630,0
6635,0
6640,0
6645,0
6650,0
6655,0
6660,0
6665,0
6670,0
6675,0
6680,0
6685,0
6690,0
6695,0
6700,0
6705,0
6710,0
6715,0
6720,0
6725,0
6730,0
6735,0
6740,0
6745,0
6750,0
6755,0
6760,0
6765,0
6770,0
6775,0
6780,0
6785,0
6790,0
6795,0
6800,0
6805,0
6810,0
6815,0
6820,0
6825,0
6830,0
6835,0
6840,0
6845,0
6850,0
6855,0
6860,0
6865,0
6870,0
6875,0
6880,0
6885,0
6890,0
6895,0
6900,0
6905,0
6910,0
6915,0
6920,0
6925,0
6930,0
6935,0
6940,0
6945,0
6950,0
6955,0
6960,0
6965,0
6970,0
6975,0
6980,0
6985,0
6990,0
6995,0
7000,0
7005,0
7010,0
7015,0
7020,0
7025,0
7030,0
7035,0
7040,0
7045,0
7050,0
7055,0
7060,0
7065,0
7070,0
7075,0
7080,0
7085,0
7090,0
7095,0
7100,0
7105,0
7110,0
7115,0
7120,0
7125,0
7130,0
7135,0
7140,0
7145,0
7150,0
7155,0
7160,0
7165,0
7170,0
7175,0
7180,0
7185,0
7190,0
7195,0
7200,0
7205,0
7210,0
7215,0
7220,0
7225,0
7230,0
7235,0
7240,0
7245,0
7250,0
7255,0
7260,0
7265,0
7270,0
7275,0
7280,0
7285,0
7290,0
7295,0
7300,0
7305,0
7310,0
7315,0
7320,0
7325,0
7330,0
7335,0
7340,0
7345,0
7350,0
7355,0
7360,0
7365,0
7370,0
7375,0
7380,0
7385,0
7390,0
7395,0
7400,0
7405,0
7410,0
7415,0
7420,0
7425,0
7430,0
7435,0
7440,0
7445,0
7450,0
7455,0
7460,0
7465,0
7470,0
7475,0
7480,0
7485,0
7490,0
7495,0
7500,0
7505,0
7510,0
7515,0
7520,0
7525,0
7530,0
7535,0
7540,0
7545,0
7550,0
7555,0
7560,0
7565,0
7570,0
7575,0
7580,0
7585,0
7590,0
7595,0
7600,0
7605,0
7610,0
7615,0
7620,0
7625,0
7630,0
7635,0
7640,0
7645,0
7650,0
7655,0
7660,0
7665,0
7670,0
7675,0
7680,0
7685,0
7690,0
7695,0
7700,0
7705,0
7710,0
7715,0
7720,0
7725,0
7730,0
7735,0
7740,0
7745,0
7750,0
7755,0
7760,0
7765,0
7770,0
7775,0
7780,0
7785,0
7790,0
7795,0
7800,0
7805,0
7810,0
7815,0
7820,0
7825,0
7830,0
7835,0
7840,0
7845,0
7850,0
7855,0
7860,0
7865,0
7870,0
7875,0
7880,0
7885,0
7890,0
7895,0
7900,0
7905,0
7910,0
7915,0
7920,0
7925,0
7930,0
7935,0
7940,0
7945,0
7950,0
7955,0
7960,0
7965,0
7970,0
7975,0
7980,0
7985,0
7990,0
7995,0
8000,0


==> MSSP-EJOR-v3 (1)/cg/large/solving-curve/fastwclq.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,0
2560,0
2565,0
2570,0
2575,0
2580,0
2585,0
2590,0
2595,0
2600,0
2605,0
2610,0
2615,0
2620,0
2625,0
2630,0
2635,0
2640,0
2645,0
2650,0
2655,0
2660,0
2665,0
2670,0
2675,0
2680,0
2685,0
2690,0
2695,0
2700,0
2705,0
2710,0
2715,0
2720,0
2725,0
2730,0
2735,0
2740,0
2745,0
2750,0
2755,0
2760,0
2765,0
2770,0
2775,0
2780,0
2785,0
2790,0
2795,0
2800,0
2805,0
2810,0
2815,0
2820,0
2825,0
2830,0
2835,0
2840,0
2845,0
2850,0
2855,0
2860,0
2865,0
2870,0
2875,0
2880,0
2885,0
2890,0
2895,0
2900,0
2905,0
2910,0
2915,0
2920,0
2925,0
2930,0
2935,0
2940,0
2945,0
2950,0
2955,0
2960,0
2965,0
2970,0
2975,0
2980,0
2985,0
2990,0
2995,0
3000,0
3005,0
3010,0
3015,0
3020,0
3025,0
3030,0
3035,0
3040,0
3045,0
3050,0
3055,0
3060,0
3065,0
3070,0
3075,0
3080,0
3085,0
3090,0
3095,0
3100,0
3105,0
3110,0
3115,0
3120,0
3125,0
3130,0
3135,0
3140,0
3145,0
3150,0
3155,0
3160,0
3165,0
3170,0
3175,0
3180,0
3185,0
3190,0
3195,0
3200,0
3205,0
3210,0
3215,0
3220,0
3225,0
3230,0
3235,0
3240,0
3245,0
3250,0
3255,0
3260,0
3265,0
3270,0
3275,0
3280,0
3285,0
3290,0
3295,0
3300,0
3305,0
3310,0
3315,0
3320,0
3325,0
3330,0
3335,0
3340,0
3345,0
3350,0
3355,0
3360,0
3365,0
3370,0
3375,0
3380,0
3385,0
3390,0
3395,0
3400,0
3405,0
3410,0
3415,0
3420,0
3425,0
3430,0
3435,0
3440,0
3445,0
3450,0
3455,0
3460,0
3465,0
3470,0
3475,0
3480,0
3485,0
3490,0
3495,0
3500,0
3505,0
3510,0
3515,0
3520,0
3525,0
3530,0
3535,0
3540,0
3545,0
3550,0
3555,0
3560,0
3565,0
3570,0
3575,0
3580,0
3585,0
3590,0
3595,0
3600,0
3605,0
3610,0
3615,0
3620,0
3625,0
3630,0
3635,0
3640,0
3645,0
3650,0
3655,0
3660,0
3665,0
3670,0
3675,0
3680,0
3685,0
3690,0
3695,0
3700,0
3705,0
3710,0
3715,0
3720,0
3725,0
3730,0
3735,0
3740,0
3745,0
3750,0
3755,0
3760,0
3765,0
3770,0
3775,0
3780,0
3785,0
3790,0
3795,0
3800,0
3805,0
3810,0
3815,0
3820,0
3825,0
3830,0
3835,0
3840,0
3845,0
3850,0
3855,0
3860,0
3865,0
3870,0
3875,0
3880,0
3885,0
3890,0
3895,0
3900,0
3905,0
3910,0
3915,0
3920,0
3925,0
3930,0
3935,0
3940,0
3945,0
3950,0
3955,0
3960,0
3965,0
3970,0
3975,0
3980,0
3985,0
3990,0
3995,0
4000,0
4005,0
4010,0
4015,0
4020,0
4025,0
4030,0
4035,0
4040,0
4045,0
4050,0
4055,0
4060,0
4065,0
4070,0
4075,0
4080,0
4085,0
4090,0
4095,0
4100,0
4105,0
4110,0
4115,0
4120,0
4125,0
4130,0
4135,0
4140,0
4145,0
4150,0
4155,0
4160,0
4165,0
4170,0
4175,0
4180,0
4185,0
4190,0
4195,0
4200,0
4205,0
4210,0
4215,0
4220,0
4225,0
4230,0
4235,0
4240,0
4245,0
4250,0
4255,0
4260,0
4265,0
4270,0
4275,0
4280,0
4285,0
4290,0
4295,0
4300,0
4305,0
4310,0
4315,0
4320,0
4325,0
4330,0
4335,0
4340,0
4345,0
4350,0
4355,0
4360,0
4365,0
4370,0
4375,0
4380,0
4385,0
4390,0
4395,0
4400,0
4405,0
4410,0
4415,0
4420,0
4425,0
4430,0
4435,0
4440,0
4445,0
4450,0
4455,0
4460,0
4465,0
4470,0
4475,0
4480,0
4485,0
4490,0
4495,0
4500,0
4505,0
4510,0
4515,0
4520,0
4525,0
4530,0
4535,0
4540,0
4545,0
4550,0
4555,0
4560,0
4565,0
4570,0
4575,0
4580,0
4585,0
4590,0
4595,0
4600,0
4605,0
4610,0
4615,0
4620,0
4625,0
4630,0
4635,0
4640,0
4645,0
4650,0
4655,0
4660,0
4665,0
4670,0
4675,0
4680,0
4685,0
4690,0
4695,0
4700,0
4705,0
4710,0
4715,0
4720,0
4725,0
4730,0
4735,0
4740,0
4745,0
4750,0
4755,0
4760,0
4765,0
4770,0
4775,0
4780,0
4785,0
4790,0
4795,0
4800,0
4805,0
4810,0
4815,0
4820,0
4825,0
4830,0
4835,0
4840,0
4845,0
4850,0
4855,0
4860,0
4865,0
4870,0
4875,0
4880,0
4885,0
4890,0
4895,0
4900,0
4905,0
4910,0
4915,0
4920,0
4925,0
4930,0
4935,0
4940,0
4945,0
4950,0
4955,0
4960,0
4965,0
4970,0
4975,0
4980,0
4985,0
4990,0
4995,0
5000,0
5005,0
5010,0
5015,0
5020,0
5025,0
5030,0
5035,0
5040,0
5045,0
5050,0
5055,0
5060,0
5065,0
5070,0
5075,0
5080,0
5085,0
5090,0
5095,0
5100,0
5105,0
5110,0
5115,0
5120,0
5125,0
5130,0
5135,0
5140,0
5145,0
5150,0
5155,0
5160,0
5165,0
5170,0
5175,0
5180,0
5185,0
5190,0
5195,0
5200,0
5205,0
5210,0
5215,0
5220,0
5225,0
5230,0
5235,0
5240,0
5245,0
5250,0
5255,0
5260,0
5265,0
5270,0
5275,0
5280,0
5285,0
5290,0
5295,0
5300,0
5305,0
5310,0
5315,0
5320,0
5325,0
5330,0
5335,0
5340,0
5345,0
5350,0
5355,0
5360,0
5365,0
5370,0
5375,0
5380,0
5385,0
5390,0
5395,0
5400,0
5405,0
5410,0
5415,0
5420,0
5425,0
5430,0
5435,0
5440,0
5445,0
5450,0
5455,0
5460,0
5465,0
5470,0
5475,0
5480,0
5485,0
5490,0
5495,0
5500,0
5505,0
5510,0
5515,0
5520,0
5525,0
5530,0
5535,0
5540,0
5545,0
5550,0
5555,0
5560,0
5565,0
5570,0
5575,0
5580,0
5585,0
5590,0
5595,0
5600,0
5605,0
5610,0
5615,0
5620,0
5625,0
5630,0
5635,0
5640,0
5645,0
5650,0
5655,0
5660,0
5665,0
5670,0
5675,0
5680,0
5685,0
5690,0
5695,0
5700,0
5705,0
5710,0
5715,0
5720,0
5725,0
5730,0
5735,0
5740,0
5745,0
5750,0
5755,0
5760,0
5765,0
5770,0
5775,0
5780,0
5785,0
5790,0
5795,0
5800,0
5805,0
5810,0
5815,0
5820,0
5825,0
5830,0
5835,0
5840,0
5845,0
5850,0
5855,0
5860,0
5865,0
5870,0
5875,0
5880,0
5885,0
5890,0
5895,0
5900,0
5905,0
5910,0
5915,0
5920,0
5925,0
5930,0
5935,0
5940,0
5945,0
5950,0
5955,0
5960,0
5965,0
5970,0
5975,0
5980,0
5985,0
5990,0
5995,0
6000,0
6005,0
6010,0
6015,0
6020,0
6025,0
6030,0
6035,0
6040,0
6045,0
6050,0
6055,0
6060,0
6065,0
6070,0
6075,0
6080,0
6085,0
6090,0
6095,0
6100,0
6105,0
6110,0
6115,0
6120,0
6125,0
6130,0
6135,0
6140,0
6145,0
6150,0
6155,0
6160,0
6165,0
6170,0
6175,0
6180,0
6185,0
6190,0
6195,0
6200,0
6205,0
6210,0
6215,0
6220,0
6225,0
6230,0
6235,0
6240,0
6245,0
6250,0
6255,0
6260,0
6265,0
6270,0
6275,0
6280,0
6285,0
6290,0
6295,0
6300,0
6305,0
6310,0
6315,0
6320,0
6325,0
6330,0
6335,0
6340,0
6345,0
6350,0
6355,0
6360,0
6365,0
6370,0
6375,0
6380,0
6385,0
6390,0
6395,0
6400,0
6405,0
6410,0
6415,0
6420,0
6425,0
6430,0
6435,0
6440,0
6445,0
6450,0
6455,0
6460,0
6465,0
6470,0
6475,0
6480,0
6485,0
6490,0
6495,0
6500,0
6505,0
6510,0
6515,0
6520,0
6525,0
6530,0
6535,0
6540,0
6545,0
6550,0
6555,0
6560,0
6565,0
6570,0
6575,0
6580,0
6585,0
6590,0
6595,0
6600,0
6605,0
6610,0
6615,0
6620,0
6625,0
6630,0
6635,0
6640,0
6645,0
6650,0
6655,0
6660,0
6665,0
6670,0
6675,0
6680,0
6685,0
6690,0
6695,0
6700,0
6705,0
6710,0
6715,0
6720,0
6725,0
6730,0
6735,0
6740,0
6745,0
6750,0
6755,0
6760,0
6765,0
6770,0
6775,0
6780,0
6785,0
6790,0
6795,0
6800,0
6805,0
6810,0
6815,0
6820,0
6825,0
6830,0
6835,0
6840,0
6845,0
6850,0
6855,0
6860,0
6865,0
6870,0
6875,0
6880,0
6885,0
6890,0
6895,0
6900,0
6905,0
6910,0
6915,0
6920,0
6925,0
6930,0
6935,0
6940,0
6945,0
6950,0
6955,0
6960,0
6965,0
6970,0
6975,0
6980,0
6985,0
6990,0
6995,0
7000,0
7005,0
7010,0
7015,0
7020,0
7025,0
7030,0
7035,0
7040,0
7045,0
7050,0
7055,0
7060,0
7065,0
7070,0
7075,0
7080,0
7085,0
7090,0
7095,0
7100,0
7105,0
7110,0
7115,0
7120,0
7125,0
7130,0
7135,0
7140,0
7145,0
7150,0
7155,0
7160,0
7165,0
7170,0
7175,0
7180,0
7185,0
7190,0
7195,0
7200,0
7205,0
7210,0
7215,0
7220,0
7225,0
7230,0
7235,0
7240,0
7245,0
7250,0
7255,0
7260,0
7265,0
7270,0
7275,0
7280,0
7285,0
7290,0
7295,0
7300,0
7305,0
7310,0
7315,0
7320,0
7325,0
7330,0
7335,0
7340,0
7345,0
7350,0
7355,0
7360,0
7365,0
7370,0
7375,0
7380,0
7385,0
7390,0
7395,0
7400,0
7405,0
7410,0
7415,0
7420,0
7425,0
7430,0
7435,0
7440,0
7445,0
7450,0
7455,0
7460,0
7465,0
7470,0
7475,0
7480,0
7485,0
7490,0
7495,0
7500,0
7505,0
7510,0
7515,0
7520,0
7525,0
7530,0
7535,0
7540,0
7545,0
7550,0
7555,0
7560,0
7565,0
7570,0
7575,0
7580,0
7585,0
7590,0
7595,0
7600,0
7605,0
7610,0
7615,0
7620,0
7625,0
7630,0
7635,0
7640,0
7645,0
7650,0
7655,0
7660,0
7665,0
7670,0
7675,0
7680,0
7685,0
7690,0
7695,0
7700,0
7705,0
7710,0
7715,0
7720,0
7725,0
7730,0
7735,0
7740,0
7745,0
7750,0
7755,0
7760,0
7765,0
7770,0
7775,0
7780,0
7785,0
7790,0
7795,0
7800,0
7805,0
7810,0
7815,0
7820,0
7825,0
7830,0
7835,0
7840,0
7845,0
7850,0
7855,0
7860,0
7865,0
7870,0
7875,0
7880,0
7885,0
7890,0
7895,0
7900,0
7905,0
7910,0
7915,0
7920,0
7925,0
7930,0
7935,0
7940,0
7945,0
7950,0
7955,0
7960,0
7965,0
7970,0
7975,0
7980,0
7985,0
7990,0
7995,0
8000,0


==> MSSP-EJOR-v3 (1)/cg/large/solving-curve/gurobi.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,0
2560,0
2565,0
2570,0
2575,0
2580,0
2585,0
2590,0
2595,0
2600,0
2605,0
2610,0
2615,0
2620,0
2625,0
2630,0
2635,0
2640,0
2645,0
2650,0
2655,0
2660,0
2665,0
2670,0
2675,0
2680,0
2685,0
2690,0
2695,0
2700,0
2705,0
2710,0
2715,0
2720,0
2725,0
2730,0
2735,0
2740,0
2745,0
2750,0
2755,0
2760,0
2765,0
2770,0
2775,0
2780,0
2785,0
2790,0
2795,0
2800,0
2805,0
2810,0
2815,0
2820,0
2825,0
2830,0
2835,0
2840,0
2845,0
2850,0
2855,0
2860,0
2865,0
2870,0
2875,0
2880,0
2885,0
2890,0
2895,0
2900,0
2905,0
2910,0
2915,0
2920,0
2925,0
2930,0
2935,0
2940,0
2945,0
2950,0
2955,0
2960,0
2965,0
2970,0
2975,0
2980,0
2985,0
2990,0
2995,0
3000,0
3005,0
3010,0
3015,0
3020,0
3025,0
3030,0
3035,0
3040,0
3045,0
3050,0
3055,0
3060,0
3065,0
3070,0
3075,0
3080,0
3085,0
3090,0
3095,0
3100,0
3105,0
3110,0
3115,0
3120,0
3125,0
3130,0
3135,0
3140,0
3145,0
3150,0
3155,0
3160,0
3165,0
3170,0
3175,0
3180,0
3185,0
3190,0
3195,0
3200,0
3205,0
3210,0
3215,0
3220,0
3225,0
3230,0
3235,0
3240,0
3245,0
3250,0
3255,0
3260,0
3265,0
3270,0
3275,0
3280,0
3285,0
3290,0
3295,0
3300,0
3305,0
3310,0
3315,0
3320,0
3325,0
3330,0
3335,0
3340,0
3345,0
3350,0
3355,0
3360,0
3365,0
3370,0
3375,0
3380,0
3385,0
3390,0
3395,0
3400,0
3405,0
3410,0
3415,0
3420,0
3425,0
3430,0
3435,0
3440,0
3445,0
3450,0
3455,0
3460,0
3465,0
3470,0
3475,0
3480,0
3485,0
3490,0
3495,0
3500,0
3505,0
3510,0
3515,0
3520,0
3525,0
3530,0
3535,0
3540,0
3545,0
3550,0
3555,0
3560,0
3565,0
3570,0
3575,0
3580,0
3585,0
3590,0
3595,0
3600,0
3605,0
3610,0
3615,0
3620,0
3625,0
3630,0
3635,0
3640,0
3645,0
3650,0
3655,0
3660,0
3665,0
3670,0
3675,0
3680,0
3685,0
3690,0
3695,0
3700,0
3705,0
3710,0
3715,0
3720,0
3725,0
3730,0
3735,0
3740,0
3745,0
3750,0
3755,0
3760,0
3765,0
3770,0
3775,0
3780,0
3785,0
3790,0
3795,0
3800,0
3805,0
3810,0
3815,0
3820,0
3825,0
3830,0
3835,0
3840,0
3845,0
3850,0
3855,0
3860,0
3865,0
3870,0
3875,0
3880,0
3885,0
3890,0
3895,0
3900,0
3905,0
3910,0
3915,0
3920,0
3925,0
3930,0
3935,0
3940,0
3945,0
3950,0
3955,0
3960,0
3965,0
3970,0
3975,0
3980,0
3985,0
3990,0
3995,0
4000,0
4005,0
4010,0
4015,0
4020,0
4025,0
4030,0
4035,0
4040,0
4045,0
4050,0
4055,0
4060,0
4065,0
4070,0
4075,0
4080,0
4085,0
4090,0
4095,0
4100,0
4105,0
4110,0
4115,0
4120,0
4125,0
4130,0
4135,0
4140,0
4145,0
4150,0
4155,0
4160,0
4165,0
4170,0
4175,0
4180,0
4185,0
4190,0
4195,0
4200,0
4205,0
4210,0
4215,0
4220,0
4225,0
4230,0
4235,0
4240,0
4245,0
4250,0
4255,0
4260,0
4265,0
4270,0
4275,0
4280,0
4285,0
4290,0
4295,0
4300,0
4305,0
4310,0
4315,0
4320,0
4325,0
4330,0
4335,0
4340,0
4345,0
4350,0
4355,0
4360,0
4365,0
4370,0
4375,0
4380,0
4385,0
4390,0
4395,0
4400,0
4405,0
4410,0
4415,0
4420,0
4425,0
4430,0
4435,0
4440,0
4445,0
4450,0
4455,0
4460,0
4465,0
4470,0
4475,0
4480,0
4485,0
4490,0
4495,0
4500,0
4505,0
4510,0
4515,0
4520,0
4525,0
4530,0
4535,0
4540,0
4545,0
4550,0
4555,0
4560,0
4565,0
4570,0
4575,0
4580,0
4585,0
4590,0
4595,0
4600,0
4605,0
4610,0
4615,0
4620,0
4625,0
4630,0
4635,0
4640,0
4645,0
4650,0
4655,0
4660,0
4665,0
4670,0
4675,0
4680,0
4685,0
4690,0
4695,0
4700,0
4705,0
4710,0
4715,0
4720,0
4725,0
4730,0
4735,0
4740,0
4745,0
4750,0
4755,0
4760,0
4765,0
4770,0
4775,0
4780,0
4785,0
4790,0
4795,0
4800,0
4805,0
4810,0
4815,0
4820,0
4825,0
4830,0
4835,0
4840,0
4845,0
4850,0
4855,0
4860,0
4865,0
4870,0
4875,0
4880,0
4885,0
4890,0
4895,0
4900,0
4905,0
4910,0
4915,0
4920,0
4925,0
4930,0
4935,0
4940,0
4945,0
4950,0
4955,0
4960,0
4965,0
4970,0
4975,0
4980,0
4985,0
4990,0
4995,0
5000,0
5005,0
5010,0
5015,0
5020,0
5025,0
5030,0
5035,0
5040,0
5045,0
5050,0
5055,0
5060,0
5065,0
5070,0
5075,0
5080,0
5085,0
5090,0
5095,0
5100,0
5105,0
5110,0
5115,0
5120,0
5125,0
5130,0
5135,0
5140,0
5145,0
5150,0
5155,0
5160,0
5165,0
5170,0
5175,0
5180,0
5185,0
5190,0
5195,0
5200,0
5205,0
5210,0
5215,0
5220,0
5225,0
5230,0
5235,0
5240,0
5245,0
5250,0
5255,0
5260,0
5265,0
5270,0
5275,0
5280,0
5285,0
5290,0
5295,0
5300,0
5305,0
5310,0
5315,0
5320,0
5325,0
5330,0
5335,0
5340,0
5345,0
5350,0
5355,0
5360,0
5365,0
5370,0
5375,0
5380,0
5385,0
5390,0
5395,0
5400,0
5405,0
5410,0
5415,0
5420,0
5425,0
5430,0
5435,0
5440,0
5445,0
5450,0
5455,0
5460,0
5465,0
5470,0
5475,0
5480,0
5485,0
5490,0
5495,0
5500,0
5505,0
5510,0
5515,0
5520,0
5525,0
5530,0
5535,0
5540,0
5545,0
5550,0
5555,0
5560,0
5565,0
5570,0
5575,0
5580,0
5585,0
5590,0
5595,0
5600,0
5605,0
5610,0
5615,0
5620,0
5625,0
5630,0
5635,0
5640,0
5645,0
5650,0
5655,0
5660,0
5665,0
5670,0
5675,0
5680,0
5685,0
5690,0
5695,0
5700,0
5705,0
5710,0
5715,0
5720,0
5725,0
5730,0
5735,0
5740,0
5745,0
5750,0
5755,0
5760,0
5765,0
5770,0
5775,0
5780,0
5785,0
5790,0
5795,0
5800,0
5805,0
5810,0
5815,0
5820,0
5825,0
5830,0
5835,0
5840,0
5845,0
5850,0
5855,0
5860,0
5865,0
5870,0
5875,0
5880,0
5885,0
5890,0
5895,0
5900,0
5905,0
5910,0
5915,0
5920,0
5925,0
5930,0
5935,0
5940,0
5945,0
5950,0
5955,0
5960,0
5965,0
5970,0
5975,0
5980,0
5985,0
5990,0
5995,0
6000,0
6005,0
6010,0
6015,0
6020,0
6025,0
6030,0
6035,0
6040,0
6045,0
6050,0
6055,0
6060,0
6065,0
6070,0
6075,0
6080,0
6085,0
6090,0
6095,0
6100,0
6105,0
6110,0
6115,0
6120,0
6125,0
6130,0
6135,0
6140,0
6145,0
6150,0
6155,0
6160,0
6165,0
6170,0
6175,0
6180,0
6185,0
6190,0
6195,0
6200,0
6205,0
6210,0
6215,0
6220,0
6225,0
6230,0
6235,0
6240,0
6245,0
6250,0
6255,0
6260,0
6265,0
6270,0
6275,0
6280,0
6285,0
6290,0
6295,0
6300,0
6305,0
6310,0
6315,0
6320,0
6325,0
6330,0
6335,0
6340,0
6345,0
6350,0
6355,0
6360,0
6365,0
6370,0
6375,0
6380,0
6385,0
6390,0
6395,0
6400,0
6405,0
6410,0
6415,0
6420,0
6425,0
6430,0
6435,0
6440,0
6445,0
6450,0
6455,0
6460,0
6465,0
6470,0
6475,0
6480,0
6485,0
6490,0
6495,0
6500,0
6505,0
6510,0
6515,0
6520,0
6525,0
6530,0
6535,0
6540,0
6545,0
6550,0
6555,0
6560,0
6565,0
6570,0
6575,0
6580,0
6585,0
6590,0
6595,0
6600,0
6605,0
6610,0
6615,0
6620,0
6625,0
6630,0
6635,0
6640,0
6645,0
6650,0
6655,0
6660,0
6665,0
6670,0
6675,0
6680,0
6685,0
6690,0
6695,0
6700,0
6705,0
6710,0
6715,0
6720,0
6725,0
6730,0
6735,0
6740,0
6745,0
6750,0
6755,0
6760,0
6765,0
6770,0
6775,0
6780,0
6785,0
6790,0
6795,0
6800,0
6805,0
6810,0
6815,0
6820,0
6825,0
6830,0
6835,0
6840,0
6845,0
6850,0
6855,0
6860,0
6865,0
6870,0
6875,0
6880,0
6885,0
6890,0
6895,0
6900,0
6905,0
6910,0
6915,0
6920,0
6925,0
6930,0
6935,0
6940,0
6945,0
6950,0
6955,0
6960,0
6965,0
6970,0
6975,0
6980,0
6985,0
6990,0
6995,0
7000,0
7005,0
7010,0
7015,0
7020,0
7025,0
7030,0
7035,0
7040,0
7045,0
7050,0
7055,0
7060,0
7065,0
7070,0
7075,0
7080,0
7085,0
7090,0
7095,0
7100,0
7105,0
7110,0
7115,0
7120,0
7125,0
7130,0
7135,0
7140,0
7145,0
7150,0
7155,0
7160,0
7165,0
7170,0
7175,0
7180,0
7185,0
7190,0
7195,0
7200,0
7205,0
7210,0
7215,0
7220,0
7225,0
7230,0
7235,0
7240,0
7245,0
7250,0
7255,0
7260,0
7265,0
7270,0
7275,0
7280,0
7285,0
7290,0
7295,0
7300,0
7305,0
7310,0
7315,0
7320,0
7325,0
7330,0
7335,0
7340,0
7345,0
7350,0
7355,0
7360,0
7365,0
7370,0
7375,0
7380,0
7385,0
7390,0
7395,0
7400,0
7405,0
7410,0
7415,0
7420,0
7425,0
7430,0
7435,0
7440,0
7445,0
7450,0
7455,0
7460,0
7465,0
7470,0
7475,0
7480,0
7485,0
7490,0
7495,0
7500,0
7505,0
7510,0
7515,0
7520,0
7525,0
7530,0
7535,0
7540,0
7545,0
7550,0
7555,0
7560,0
7565,0
7570,0
7575,0
7580,0
7585,0
7590,0
7595,0
7600,0
7605,0
7610,0
7615,0
7620,0
7625,0
7630,0
7635,0
7640,0
7645,0
7650,0
7655,0
7660,0
7665,0
7670,0
7675,0
7680,0
7685,0
7690,0
7695,0
7700,0
7705,0
7710,0
7715,0
7720,0
7725,0
7730,0
7735,0
7740,0
7745,0
7750,0
7755,0
7760,0
7765,0
7770,0
7775,0
7780,0
7785,0
7790,0
7795,0
7800,0
7805,0
7810,0
7815,0
7820,0
7825,0
7830,0
7835,0
7840,0
7845,0
7850,0
7855,0
7860,0
7865,0
7870,0
7875,0
7880,0
7885,0
7890,0
7895,0
7900,0
7905,0
7910,0
7915,0
7920,0
7925,0
7930,0
7935,0
7940,0
7945,0
7950,0
7955,0
7960,0
7965,0
7970,0
7975,0
7980,0
7985,0
7990,0
7995,0
8000,0


==> MSSP-EJOR-v3 (1)/cg/large/solving-curve/mssp-cs0.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,1
1195,1
1200,1
1205,1
1210,2
1215,2
1220,2
1225,2
1230,2
1235,2
1240,2
1245,2
1250,2
1255,2
1260,2
1265,2
1270,2
1275,2
1280,2
1285,2
1290,2
1295,2
1300,2
1305,2
1310,2
1315,2
1320,2
1325,2
1330,3
1335,3
1340,4
1345,4
1350,4
1355,4
1360,4
1365,4
1370,4
1375,4
1380,5
1385,5
1390,5
1395,5
1400,5
1405,6
1410,7
1415,7
1420,8
1425,8
1430,8
1435,8
1440,8
1445,8
1450,9
1455,9
1460,9
1465,9
1470,9
1475,9
1480,9
1485,9
1490,11
1495,11
1500,11
1505,11
1510,11
1515,11
1520,11
1525,11
1530,11
1535,11
1540,11
1545,11
1550,11
1555,11
1560,11
1565,11
1570,11
1575,11
1580,11
1585,11
1590,11
1595,11
1600,11
1605,11
1610,11
1615,11
1620,11
1625,12
1630,14
1635,14
1640,14
1645,14
1650,14
1655,14
1660,14
1665,14
1670,14
1675,14
1680,14
1685,15
1690,15
1695,16
1700,16
1705,16
1710,16
1715,16
1720,17
1725,17
1730,18
1735,18
1740,18
1745,18
1750,18
1755,18
1760,18
1765,18
1770,18
1775,18
1780,18
1785,19
1790,19
1795,19
1800,19
1805,19
1810,19
1815,19
1820,19
1825,19
1830,20
1835,20
1840,20
1845,20
1850,20
1855,20
1860,20
1865,20
1870,20
1875,20
1880,20
1885,20
1890,20
1895,20
1900,20
1905,20
1910,20
1915,20
1920,20
1925,20
1930,20
1935,20
1940,20
1945,20
1950,21
1955,21
1960,21
1965,21
1970,21
1975,21
1980,21
1985,21
1990,21
1995,21
2000,21
2005,21
2010,21
2015,21
2020,21
2025,21
2030,21
2035,21
2040,21
2045,21
2050,21
2055,21
2060,21
2065,21
2070,21
2075,21
2080,21
2085,21
2090,21
2095,21
2100,21
2105,21
2110,21
2115,21
2120,21
2125,21
2130,21
2135,21
2140,22
2145,22
2150,22
2155,22
2160,22
2165,22
2170,22
2175,22
2180,22
2185,22
2190,22
2195,22
2200,22
2205,22
2210,23
2215,23
2220,23
2225,23
2230,23
2235,23
2240,23
2245,23
2250,23
2255,23
2260,23
2265,23
2270,23
2275,23
2280,23
2285,23
2290,23
2295,23
2300,24
2305,24
2310,24
2315,24
2320,24
2325,24
2330,24
2335,24
2340,24
2345,24
2350,24
2355,24
2360,24
2365,24
2370,24
2375,24
2380,24
2385,24
2390,24
2395,24
2400,24
2405,24
2410,24
2415,24
2420,24
2425,24
2430,24
2435,24
2440,24
2445,24
2450,24
2455,24
2460,24
2465,24
2470,24
2475,24
2480,24
2485,24
2490,24
2495,24
2500,24
2505,24
2510,24
2515,24
2520,24
2525,24
2530,24
2535,24
2540,24
2545,24
2550,24
2555,24
2560,24
2565,24
2570,24
2575,24
2580,24
2585,24
2590,25
2595,25
2600,25
2605,25
2610,25
2615,25
2620,25
2625,25
2630,25
2635,25
2640,25
2645,26
2650,26
2655,26
2660,26
2665,26
2670,26
2675,26
2680,26
2685,27
2690,27
2695,27
2700,27
2705,27
2710,27
2715,27
2720,27
2725,27
2730,27
2735,27
2740,28
2745,28
2750,28
2755,28
2760,28
2765,28
2770,28
2775,28
2780,28
2785,29
2790,29
2795,29
2800,29
2805,29
2810,29
2815,29
2820,29
2825,29
2830,29
2835,29
2840,29
2845,29
2850,29
2855,29
2860,30
2865,30
2870,30
2875,31
2880,31
2885,31
2890,31
2895,31
2900,31
2905,32
2910,32
2915,32
2920,34
2925,34
2930,34
2935,34
2940,34
2945,34
2950,34
2955,34
2960,34
2965,34
2970,34
2975,34
2980,35
2985,36
2990,36
2995,36
3000,36
3005,36
3010,36
3015,36
3020,36
3025,36
3030,36
3035,36
3040,36
3045,36
3050,36
3055,38
3060,38
3065,38
3070,38
3075,38
3080,39
3085,39
3090,39
3095,39
3100,39
3105,39
3110,39
3115,39
3120,39
3125,39
3130,39
3135,39
3140,40
3145,40
3150,40
3155,40
3160,40
3165,40
3170,40
3175,40
3180,40
3185,40
3190,40
3195,40
3200,40
3205,40
3210,40
3215,40
3220,40
3225,40
3230,40
3235,41
3240,41
3245,41
3250,41
3255,41
3260,41
3265,42
3270,42
3275,42
3280,42
3285,43
3290,43
3295,44
3300,44
3305,44
3310,44
3315,44
3320,44
3325,44
3330,44
3335,44
3340,44
3345,44
3350,44
3355,44
3360,44
3365,44
3370,44
3375,44
3380,44
3385,44
3390,44
3395,44
3400,44
3405,44
3410,44
3415,44
3420,44
3425,44
3430,44
3435,44
3440,44
3445,45
3450,45
3455,45
3460,46
3465,47
3470,47
3475,48
3480,48
3485,48
3490,48
3495,48
3500,48
3505,48
3510,48
3515,48
3520,48
3525,48
3530,48
3535,48
3540,48
3545,48
3550,48
3555,48
3560,48
3565,48
3570,48
3575,48
3580,48
3585,48
3590,48
3595,48
3600,48
3605,48
3610,48
3615,48
3620,48
3625,48
3630,48
3635,48
3640,48
3645,48
3650,48
3655,48
3660,48
3665,49
3670,49
3675,49
3680,49
3685,49
3690,49
3695,49
3700,49
3705,49
3710,49
3715,49
3720,49
3725,50
3730,50
3735,50
3740,50
3745,50
3750,50
3755,50
3760,50
3765,50
3770,50
3775,50
3780,50
3785,50
3790,50
3795,50
3800,50
3805,50
3810,50
3815,50
3820,50
3825,50
3830,50
3835,50
3840,50
3845,52
3850,52
3855,52
3860,52
3865,52
3870,52
3875,52
3880,52
3885,52
3890,52
3895,53
3900,53
3905,53
3910,53
3915,53
3920,54
3925,54
3930,54
3935,54
3940,54
3945,54
3950,54
3955,54
3960,54
3965,55
3970,55
3975,56
3980,56
3985,56
3990,56
3995,56
4000,56
4005,56
4010,56
4015,56
4020,56
4025,56
4030,56
4035,56
4040,56
4045,56
4050,56
4055,56
4060,56
4065,56
4070,56
4075,56
4080,56
4085,57
4090,57
4095,57
4100,57
4105,57
4110,57
4115,57
4120,57
4125,57
4130,57
4135,57
4140,57
4145,57
4150,57
4155,57
4160,57
4165,57
4170,57
4175,57
4180,57
4185,57
4190,57
4195,57
4200,57
4205,58
4210,58
4215,58
4220,58
4225,58
4230,58
4235,58
4240,59
4245,59
4250,59
4255,59
4260,59
4265,59
4270,59
4275,59
4280,59
4285,59
4290,59
4295,59
4300,59
4305,59
4310,59
4315,59
4320,59
4325,59
4330,59
4335,59
4340,59
4345,59
4350,59
4355,59
4360,59
4365,59
4370,59
4375,59
4380,59
4385,60
4390,60
4395,60
4400,60
4405,60
4410,60
4415,60
4420,60
4425,60
4430,60
4435,60
4440,60
4445,60
4450,60
4455,60
4460,60
4465,60
4470,60
4475,60
4480,60
4485,60
4490,60
4495,60
4500,60
4505,60
4510,60
4515,60
4520,60
4525,60
4530,60
4535,60
4540,60
4545,60
4550,60
4555,60
4560,60
4565,60
4570,60
4575,60
4580,60
4585,60
4590,60
4595,60
4600,60
4605,60
4610,60
4615,60
4620,60
4625,60
4630,60
4635,60
4640,60
4645,60
4650,60
4655,60
4660,60
4665,60
4670,60
4675,60
4680,60
4685,60
4690,60
4695,60
4700,60
4705,60
4710,60
4715,60
4720,60
4725,60
4730,60
4735,60
4740,60
4745,60
4750,60
4755,60
4760,60
4765,60
4770,60
4775,60
4780,60
4785,60
4790,60
4795,60
4800,60
4805,60
4810,60
4815,60
4820,60
4825,60
4830,60
4835,60
4840,60
4845,60
4850,60
4855,60
4860,60
4865,60
4870,60
4875,60
4880,60
4885,60
4890,60
4895,60
4900,60
4905,60
4910,60
4915,60
4920,60
4925,60
4930,60
4935,60
4940,60
4945,60
4950,60
4955,60
4960,60
4965,60
4970,60
4975,60
4980,60
4985,60
4990,60
4995,60
5000,60
5005,60
5010,60
5015,60
5020,60
5025,60
5030,60
5035,60
5040,60
5045,60
5050,60
5055,60
5060,60
5065,60
5070,60
5075,60
5080,60
5085,60
5090,60
5095,60
5100,60
5105,60
5110,60
5115,60
5120,60
5125,60
5130,60
5135,60
5140,60
5145,60
5150,60
5155,60
5160,60
5165,60
5170,60
5175,60
5180,60
5185,60
5190,60
5195,60
5200,60
5205,60
5210,60
5215,60
5220,60
5225,60
5230,60
5235,60
5240,60
5245,60
5250,60
5255,60
5260,60
5265,60
5270,60
5275,60
5280,60
5285,60
5290,60
5295,60
5300,60
5305,60
5310,60
5315,60
5320,60
5325,60
5330,60
5335,60
5340,60
5345,60
5350,60
5355,60
5360,60
5365,60
5370,60
5375,60
5380,60
5385,60
5390,60
5395,60
5400,60
5405,60
5410,60
5415,60
5420,60
5425,60
5430,60
5435,60
5440,60
5445,60
5450,60
5455,60
5460,60
5465,60
5470,60
5475,60
5480,60
5485,60
5490,60
5495,60
5500,60
5505,60
5510,60
5515,60
5520,60
5525,60
5530,60
5535,60
5540,60
5545,60
5550,60
5555,60
5560,60
5565,60
5570,60
5575,60
5580,60
5585,60
5590,60
5595,60
5600,60
5605,60
5610,60
5615,60
5620,60
5625,60
5630,60
5635,60
5640,61
5645,61
5650,61
5655,61
5660,61
5665,61
5670,61
5675,61
5680,61
5685,61
5690,61
5695,61
5700,61
5705,61
5710,61
5715,61
5720,61
5725,61
5730,61
5735,61
5740,61
5745,61
5750,61
5755,61
5760,61
5765,61
5770,61
5775,61
5780,61
5785,61
5790,61
5795,61
5800,61
5805,61
5810,61
5815,61
5820,61
5825,61
5830,61
5835,61
5840,61
5845,61
5850,61
5855,61
5860,61
5865,61
5870,61
5875,61
5880,61
5885,61
5890,61
5895,61
5900,61
5905,61
5910,61
5915,61
5920,61
5925,61
5930,61
5935,61
5940,61
5945,61
5950,61
5955,61
5960,61
5965,61
5970,61
5975,61
5980,61
5985,61
5990,61
5995,61
6000,61
6005,61
6010,61
6015,61
6020,61
6025,61
6030,61
6035,61
6040,61
6045,61
6050,61
6055,61
6060,61
6065,61
6070,61
6075,61
6080,61
6085,61
6090,61
6095,61
6100,61
6105,61
6110,61
6115,61
6120,61
6125,61
6130,61
6135,61
6140,61
6145,61
6150,61
6155,61
6160,61
6165,61
6170,61
6175,61
6180,61
6185,61
6190,61
6195,61
6200,61
6205,61
6210,61
6215,61
6220,61
6225,61
6230,61
6235,61
6240,61
6245,61
6250,61
6255,61
6260,61
6265,61
6270,61
6275,61
6280,61
6285,61
6290,61
6295,61
6300,61
6305,61
6310,61
6315,61
6320,61
6325,61
6330,61
6335,61
6340,61
6345,61
6350,61
6355,61
6360,61
6365,61
6370,61
6375,61
6380,61
6385,61
6390,61
6395,61
6400,61
6405,61
6410,61
6415,61
6420,61
6425,61
6430,61
6435,61
6440,61
6445,61
6450,61
6455,61
6460,61
6465,61
6470,61
6475,61
6480,61
6485,61
6490,61
6495,61
6500,61
6505,61
6510,61
6515,61
6520,61
6525,61
6530,61
6535,61
6540,61
6545,61
6550,61
6555,61
6560,61
6565,61
6570,61
6575,61
6580,61
6585,61
6590,61
6595,61
6600,61
6605,61
6610,61
6615,61
6620,61
6625,61
6630,61
6635,61
6640,61
6645,61
6650,61
6655,61
6660,61
6665,61
6670,61
6675,61
6680,61
6685,61
6690,61
6695,61
6700,61
6705,61
6710,61
6715,61
6720,61
6725,61
6730,61
6735,61
6740,61
6745,61
6750,61
6755,61
6760,61
6765,61
6770,61
6775,61
6780,61
6785,61
6790,61
6795,61
6800,61
6805,61
6810,61
6815,61
6820,61
6825,61
6830,61
6835,61
6840,61
6845,61
6850,61
6855,61
6860,61
6865,61
6870,61
6875,61
6880,61
6885,61
6890,61
6895,61
6900,61
6905,61
6910,61
6915,61
6920,61
6925,61
6930,61
6935,61
6940,61
6945,61
6950,61
6955,61
6960,61
6965,61
6970,61
6975,61
6980,61
6985,61
6990,61
6995,61
7000,61
7005,61
7010,61
7015,61
7020,61
7025,61
7030,61
7035,61
7040,61
7045,61
7050,61
7055,61
7060,61
7065,61
7070,61
7075,61
7080,61
7085,61
7090,61
7095,61
7100,61
7105,61
7110,61
7115,61
7120,61
7125,61
7130,61
7135,61
7140,61
7145,61
7150,61
7155,61
7160,61
7165,61
7170,61
7175,61
7180,61
7185,61
7190,61
7195,61
7200,61
7205,61
7210,61
7215,61
7220,61
7225,61
7230,61
7235,61
7240,61
7245,61
7250,61
7255,61
7260,61
7265,61
7270,61
7275,61
7280,61
7285,61
7290,61
7295,61
7300,61
7305,61
7310,61
7315,61
7320,61
7325,61
7330,61
7335,61
7340,61
7345,61
7350,61
7355,61
7360,61
7365,61
7370,61
7375,61
7380,61
7385,61
7390,61
7395,61
7400,61
7405,61
7410,61
7415,61
7420,61
7425,61
7430,61
7435,61
7440,61
7445,61
7450,61
7455,61
7460,61
7465,61
7470,61
7475,61
7480,61
7485,61
7490,61
7495,61
7500,61
7505,61
7510,61
7515,61
7520,61
7525,61
7530,61
7535,61
7540,61
7545,61
7550,61
7555,61
7560,61
7565,61
7570,61
7575,61
7580,61
7585,61
7590,61
7595,61
7600,61
7605,61
7610,61
7615,61
7620,61
7625,61
7630,61
7635,61
7640,61
7645,61
7650,61
7655,61
7660,61
7665,61
7670,61
7675,61
7680,61
7685,61
7690,61
7695,61
7700,61
7705,61
7710,61
7715,61
7720,61
7725,61
7730,61
7735,61
7740,61
7745,61
7750,61
7755,61
7760,61
7765,61
7770,61
7775,61
7780,61
7785,61
7790,61
7795,61
7800,61
7805,61
7810,61
7815,61
7820,61
7825,61
7830,61
7835,61
7840,61
7845,61
7850,61
7855,61
7860,61
7865,61
7870,61
7875,61
7880,61
7885,61
7890,61
7895,61
7900,61
7905,61
7910,61
7915,61
7920,61
7925,61
7930,61
7935,61
7940,61
7945,61
7950,61
7955,61
7960,61
7965,61
7970,61
7975,61
7980,61
7985,61
7990,61
7995,61
8000,61


==> MSSP-EJOR-v3 (1)/cg/large/solving-curve/sssp-cs0.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,1
2560,1
2565,1
2570,1
2575,1
2580,1
2585,1
2590,1
2595,1
2600,1
2605,1
2610,1
2615,1
2620,1
2625,1
2630,1
2635,1
2640,1
2645,1
2650,1
2655,1
2660,1
2665,1
2670,2
2675,2
2680,2
2685,2
2690,2
2695,2
2700,4
2705,4
2710,4
2715,4
2720,4
2725,4
2730,4
2735,4
2740,4
2745,4
2750,4
2755,4
2760,4
2765,4
2770,4
2775,4
2780,4
2785,4
2790,4
2795,4
2800,4
2805,4
2810,4
2815,4
2820,4
2825,4
2830,4
2835,4
2840,4
2845,4
2850,4
2855,4
2860,4
2865,4
2870,4
2875,4
2880,4
2885,4
2890,4
2895,5
2900,5
2905,5
2910,5
2915,5
2920,5
2925,5
2930,5
2935,5
2940,5
2945,5
2950,5
2955,5
2960,5
2965,5
2970,5
2975,5
2980,5
2985,5
2990,5
2995,5
3000,5
3005,5
3010,5
3015,5
3020,5
3025,5
3030,5
3035,5
3040,5
3045,5
3050,5
3055,5
3060,5
3065,5
3070,5
3075,5
3080,5
3085,5
3090,5
3095,5
3100,5
3105,5
3110,5
3115,5
3120,5
3125,5
3130,5
3135,5
3140,5
3145,6
3150,6
3155,6
3160,6
3165,6
3170,6
3175,6
3180,6
3185,6
3190,6
3195,6
3200,7
3205,7
3210,7
3215,7
3220,7
3225,7
3230,7
3235,7
3240,7
3245,7
3250,7
3255,7
3260,7
3265,7
3270,7
3275,7
3280,8
3285,8
3290,8
3295,8
3300,8
3305,8
3310,8
3315,8
3320,8
3325,8
3330,8
3335,8
3340,8
3345,9
3350,9
3355,9
3360,9
3365,9
3370,9
3375,9
3380,9
3385,10
3390,10
3395,10
3400,10
3405,10
3410,10
3415,10
3420,10
3425,10
3430,10
3435,10
3440,10
3445,10
3450,10
3455,10
3460,11
3465,11
3470,11
3475,11
3480,11
3485,12
3490,12
3495,12
3500,13
3505,13
3510,13
3515,13
3520,13
3525,13
3530,13
3535,13
3540,13
3545,13
3550,13
3555,14
3560,14
3565,14
3570,14
3575,14
3580,14
3585,14
3590,14
3595,15
3600,16
3605,16
3610,16
3615,16
3620,16
3625,16
3630,16
3635,16
3640,16
3645,16
3650,16
3655,16
3660,16
3665,16
3670,16
3675,16
3680,16
3685,16
3690,16
3695,16
3700,16
3705,16
3710,16
3715,16
3720,16
3725,16
3730,16
3735,16
3740,16
3745,16
3750,16
3755,16
3760,16
3765,16
3770,16
3775,16
3780,16
3785,17
3790,17
3795,17
3800,17
3805,17
3810,17
3815,17
3820,17
3825,17
3830,17
3835,17
3840,17
3845,17
3850,17
3855,17
3860,17
3865,17
3870,17
3875,17
3880,17
3885,17
3890,17
3895,17
3900,17
3905,17
3910,17
3915,17
3920,17
3925,17
3930,17
3935,17
3940,17
3945,17
3950,17
3955,17
3960,17
3965,17
3970,17
3975,17
3980,17
3985,17
3990,17
3995,17
4000,17
4005,17
4010,17
4015,17
4020,17
4025,17
4030,17
4035,17
4040,18
4045,18
4050,18
4055,18
4060,18
4065,18
4070,18
4075,18
4080,18
4085,18
4090,18
4095,18
4100,18
4105,18
4110,18
4115,18
4120,18
4125,18
4130,19
4135,20
4140,20
4145,20
4150,20
4155,20
4160,20
4165,20
4170,20
4175,20
4180,20
4185,20
4190,20
4195,20
4200,20
4205,20
4210,20
4215,20
4220,20
4225,20
4230,20
4235,20
4240,20
4245,20
4250,20
4255,20
4260,20
4265,20
4270,20
4275,20
4280,20
4285,20
4290,20
4295,20
4300,20
4305,21
4310,21
4315,21
4320,21
4325,21
4330,21
4335,21
4340,22
4345,22
4350,22
4355,22
4360,22
4365,22
4370,22
4375,22
4380,22
4385,22
4390,22
4395,22
4400,22
4405,22
4410,22
4415,22
4420,22
4425,22
4430,22
4435,22
4440,22
4445,22
4450,22
4455,22
4460,22
4465,22
4470,22
4475,22
4480,22
4485,22
4490,22
4495,22
4500,22
4505,22
4510,22
4515,22
4520,22
4525,22
4530,22
4535,22
4540,22
4545,22
4550,22
4555,22
4560,22
4565,22
4570,22
4575,22
4580,22
4585,22
4590,22
4595,22
4600,22
4605,22
4610,22
4615,22
4620,22
4625,22
4630,22
4635,22
4640,22
4645,22
4650,22
4655,22
4660,22
4665,22
4670,22
4675,22
4680,22
4685,22
4690,22
4695,22
4700,22
4705,22
4710,22
4715,22
4720,22
4725,22
4730,22
4735,22
4740,22
4745,22
4750,22
4755,22
4760,22
4765,22
4770,22
4775,22
4780,22
4785,22
4790,22
4795,22
4800,22
4805,22
4810,22
4815,22
4820,22
4825,22
4830,22
4835,22
4840,22
4845,22
4850,22
4855,22
4860,22
4865,22
4870,22
4875,22
4880,22
4885,22
4890,22
4895,22
4900,22
4905,22
4910,22
4915,22
4920,22
4925,22
4930,22
4935,22
4940,22
4945,22
4950,22
4955,22
4960,22
4965,22
4970,22
4975,22
4980,22
4985,22
4990,22
4995,22
5000,22
5005,22
5010,22
5015,22
5020,22
5025,22
5030,22
5035,22
5040,22
5045,22
5050,22
5055,22
5060,22
5065,22
5070,22
5075,22
5080,22
5085,22
5090,22
5095,22
5100,22
5105,22
5110,22
5115,22
5120,22
5125,22
5130,22
5135,22
5140,22
5145,22
5150,22
5155,22
5160,22
5165,22
5170,22
5175,22
5180,22
5185,22
5190,22
5195,22
5200,22
5205,22
5210,22
5215,22
5220,22
5225,22
5230,22
5235,22
5240,22
5245,22
5250,22
5255,22
5260,22
5265,22
5270,22
5275,22
5280,22
5285,22
5290,22
5295,22
5300,22
5305,22
5310,22
5315,22
5320,22
5325,22
5330,22
5335,22
5340,22
5345,22
5350,22
5355,23
5360,23
5365,23
5370,23
5375,23
5380,23
5385,23
5390,23
5395,23
5400,23
5405,23
5410,23
5415,23
5420,24
5425,24
5430,24
5435,24
5440,24
5445,24
5450,24
5455,24
5460,24
5465,24
5470,24
5475,24
5480,24
5485,24
5490,24
5495,24
5500,24
5505,24
5510,24
5515,24
5520,24
5525,24
5530,24
5535,24
5540,24
5545,24
5550,24
5555,24
5560,24
5565,24
5570,24
5575,24
5580,24
5585,24
5590,24
5595,24
5600,24
5605,24
5610,24
5615,24
5620,24
5625,24
5630,24
5635,24
5640,24
5645,24
5650,24
5655,24
5660,24
5665,24
5670,24
5675,24
5680,24
5685,24
5690,24
5695,24
5700,24
5705,24
5710,24
5715,24
5720,24
5725,24
5730,24
5735,24
5740,24
5745,24
5750,24
5755,24
5760,24
5765,24
5770,24
5775,24
5780,24
5785,24
5790,24
5795,24
5800,24
5805,24
5810,24
5815,24
5820,24
5825,24
5830,24
5835,24
5840,24
5845,24
5850,24
5855,24
5860,24
5865,24
5870,24
5875,24
5880,24
5885,24
5890,24
5895,24
5900,24
5905,24
5910,24
5915,24
5920,24
5925,24
5930,24
5935,24
5940,24
5945,24
5950,24
5955,24
5960,24
5965,24
5970,24
5975,24
5980,24
5985,24
5990,24
5995,24
6000,24
6005,24
6010,24
6015,24
6020,24
6025,24
6030,24
6035,24
6040,24
6045,24
6050,24
6055,24
6060,24
6065,24
6070,24
6075,24
6080,24
6085,24
6090,24
6095,24
6100,24
6105,24
6110,24
6115,24
6120,24
6125,24
6130,24
6135,24
6140,24
6145,24
6150,24
6155,24
6160,24
6165,24
6170,24
6175,24
6180,24
6185,24
6190,24
6195,24
6200,24
6205,24
6210,24
6215,24
6220,24
6225,24
6230,24
6235,24
6240,24
6245,24
6250,24
6255,24
6260,24
6265,24
6270,24
6275,24
6280,24
6285,24
6290,24
6295,24
6300,24
6305,24
6310,24
6315,24
6320,24
6325,24
6330,24
6335,24
6340,24
6345,24
6350,24
6355,24
6360,24
6365,24
6370,24
6375,24
6380,24
6385,24
6390,24
6395,24
6400,24
6405,24
6410,24
6415,24
6420,24
6425,24
6430,24
6435,24
6440,24
6445,24
6450,24
6455,24
6460,24
6465,24
6470,24
6475,24
6480,24
6485,24
6490,24
6495,24
6500,24
6505,24
6510,24
6515,24
6520,24
6525,24
6530,24
6535,24
6540,24
6545,24
6550,24
6555,24
6560,24
6565,24
6570,24
6575,24
6580,24
6585,24
6590,24
6595,24
6600,24
6605,24
6610,24
6615,24
6620,24
6625,24
6630,24
6635,24
6640,24
6645,24
6650,24
6655,24
6660,24
6665,24
6670,24
6675,24
6680,24
6685,24
6690,24
6695,24
6700,24
6705,24
6710,24
6715,24
6720,24
6725,24
6730,24
6735,24
6740,24
6745,24
6750,24
6755,24
6760,24
6765,24
6770,24
6775,24
6780,24
6785,24
6790,24
6795,24
6800,24
6805,24
6810,24
6815,24
6820,24
6825,24
6830,24
6835,24
6840,24
6845,24
6850,24
6855,24
6860,24
6865,24
6870,24
6875,24
6880,24
6885,24
6890,24
6895,24
6900,24
6905,24
6910,24
6915,24
6920,24
6925,24
6930,24
6935,24
6940,24
6945,24
6950,24
6955,24
6960,24
6965,24
6970,24
6975,24
6980,25
6985,25
6990,25
6995,25
7000,25
7005,25
7010,25
7015,25
7020,25
7025,25
7030,25
7035,25
7040,25
7045,25
7050,25
7055,25
7060,25
7065,25
7070,25
7075,25
7080,25
7085,25
7090,25
7095,25
7100,25
7105,25
7110,25
7115,25
7120,25
7125,25
7130,25
7135,25
7140,25
7145,25
7150,25
7155,25
7160,25
7165,25
7170,25
7175,25
7180,25
7185,25
7190,25
7195,25
7200,25
7205,25
7210,25
7215,25
7220,25
7225,25
7230,25
7235,25
7240,25
7245,25
7250,25
7255,25
7260,25
7265,25
7270,25
7275,25
7280,25
7285,25
7290,25
7295,25
7300,25
7305,25
7310,25
7315,25
7320,25
7325,25
7330,25
7335,25
7340,25
7345,25
7350,26
7355,26
7360,26
7365,26
7370,26
7375,26
7380,26
7385,26
7390,26
7395,26
7400,26
7405,26
7410,26
7415,26
7420,26
7425,26
7430,26
7435,26
7440,26
7445,26
7450,26
7455,26
7460,26
7465,26
7470,26
7475,26
7480,26
7485,26
7490,26
7495,26
7500,26
7505,26
7510,26
7515,26
7520,26
7525,26
7530,26
7535,26
7540,26
7545,26
7550,26
7555,26
7560,26
7565,26
7570,26
7575,26
7580,26
7585,26
7590,26
7595,26
7600,26
7605,26
7610,26
7615,26
7620,26
7625,27
7630,27
7635,27
7640,27
7645,27
7650,27
7655,27
7660,27
7665,27
7670,27
7675,27
7680,27
7685,27
7690,27
7695,27
7700,27
7705,27
7710,27
7715,27
7720,27
7725,27
7730,27
7735,27
7740,27
7745,27
7750,27
7755,27
7760,27
7765,27
7770,27
7775,27
7780,27
7785,27
7790,27
7795,27
7800,27
7805,27
7810,27
7815,27
7820,27
7825,27
7830,27
7835,27
7840,27
7845,27
7850,27
7855,27
7860,27
7865,27
7870,27
7875,27
7880,27
7885,27
7890,27
7895,27
7900,27
7905,27
7910,27
7915,27
7920,27
7925,27
7930,27
7935,27
7940,27
7945,27
7950,27
7955,27
7960,27
7965,27
7970,27
7975,27
7980,27
7985,27
7990,27
7995,27
8000,27


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/aco.txt <==
x,y
5,15.15816
10,15.1146
15,15.04253
20,15.02501
25,14.99587
30,14.96398
35,14.85032
40,14.78785
45,14.7388
50,14.72436
55,14.70035
60,14.68958
65,14.62904
70,14.58701
75,14.56534
80,14.54575
85,14.52615
90,14.52129
95,14.51028
100,14.46298
105,14.44622
110,14.43405
115,14.42331
120,14.41647
125,14.40798
130,14.36733
135,14.35723
140,14.34082
145,14.32225
150,14.31096
155,14.30114
160,14.2695
165,14.25376
170,14.24427
175,14.23616
180,14.22785
185,14.22292
190,14.21752
195,14.20114
200,14.19796
205,14.19065
210,14.18462
215,14.1761
220,14.17183
225,14.15581
230,14.15019
235,14.14193
240,14.13437
245,14.12771
250,14.12019
255,14.11287
260,14.10773
265,14.10433
270,14.09981
275,14.09585
280,14.09148
285,14.08434
290,14.07701
295,14.0747
300,14.07183
305,14.06664
310,14.0614
315,14.0558
320,14.04608
325,14.04069
330,14.03604
335,14.03167
340,14.02794
345,14.02506
350,14.01888
355,14.01253
360,14.0102
365,14.00782
370,14.00479
375,14.00224
380,13.99887
385,13.9929
390,13.98873
395,13.98523
400,13.98199
405,13.97857
410,13.97622
415,13.97167
420,13.96741
425,13.96287
430,13.95997
435,13.95715
440,13.95471
445,13.95151
450,13.9494
455,13.94558
460,13.94243
465,13.94017
470,13.93757
475,13.93438
480,13.93217
485,13.92934
490,13.92596
495,13.92299
500,13.92089
505,13.91819
510,13.9147
515,13.9132
520,13.91013
525,13.9075
530,13.90444
535,13.90227
540,13.89867
545,13.89691
550,13.89526
555,13.89322
560,13.8908
565,13.88813
570,13.88604
575,13.88224
580,13.88072
585,13.87864
590,13.87651
595,13.8748
600,13.87272
605,13.86993
610,13.8669
615,13.8654
620,13.86364
625,13.86178
630,13.85985
635,13.85723
640,13.85447
645,13.85252
650,13.85132
655,13.84938
660,13.84811
665,13.84623
670,13.84333
675,13.84121
680,13.83979
685,13.83836
690,13.83658
695,13.83504
700,13.83241
705,13.83115
710,13.83005
715,13.82851
720,13.82679
725,13.82487
730,13.82327
735,13.82092
740,13.81892
745,13.81768
750,13.81603
755,13.81515
760,13.81367
765,13.8114
770,13.81013
775,13.80899
780,13.80778
785,13.80676
790,13.80564
795,13.80382
800,13.80232
805,13.8008
810,13.79925
815,13.79762
820,13.79606
825,13.79455
830,13.79234
835,13.79117
840,13.78953
845,13.78794
850,13.78612
855,13.78453
860,13.78262
865,13.78104
870,13.77994
875,13.77904
880,13.7776
885,13.77634
890,13.77508
895,13.77425
900,13.77322
905,13.77233
910,13.77142
915,13.77013
920,13.76851
925,13.7673
930,13.76639
935,13.76524
940,13.7638
945,13.76232
950,13.76069
955,13.7591
960,13.75799
965,13.75696
970,13.75606
975,13.75517
980,13.75393
985,13.75273
990,13.75135
995,13.7507
1000,13.74979
1005,13.74887
1010,13.74779
1015,13.74606
1020,13.74438
1025,13.74339
1030,13.74268
1035,13.7418
1040,13.74085
1045,13.73921
1050,13.73758
1055,13.73622
1060,13.73521
1065,13.73427
1070,13.73335
1075,13.73237
1080,13.73127
1085,13.72969
1090,13.72878
1095,13.72789
1100,13.72729
1105,13.72615
1110,13.72494
1115,13.72378
1120,13.723
1125,13.72219
1130,13.7211
1135,13.72037
1140,13.71915
1145,13.71811
1150,13.71672
1155,13.71555
1160,13.71498
1165,13.71423
1170,13.71357
1175,13.71219
1180,13.71045
1185,13.70952
1190,13.70853
1195,13.70772
1200,13.70665
1205,13.70581
1210,13.70463
1215,13.70402
1220,13.70339
1225,13.70274
1230,13.70187
1235,13.70097
1240,13.69975
1245,13.6988
1250,13.69822
1255,13.69762
1260,13.69665
1265,13.69596
1270,13.69494
1275,13.69389
1280,13.69309
1285,13.69253
1290,13.69179
1295,13.69095
1300,13.68994
1305,13.68902
1310,13.6884
1315,13.68764
1320,13.68671
1325,13.68584
1330,13.68512
1335,13.68438
1340,13.68343
1345,13.68275
1350,13.6823
1355,13.68153
1360,13.68091
1365,13.68011
1370,13.67943
1375,13.67874
1380,13.67822
1385,13.67722
1390,13.67644
1395,13.67557
1400,13.67479
1405,13.67384
1410,13.67324
1415,13.67237
1420,13.67197
1425,13.67096
1430,13.67011
1435,13.66885
1440,13.66837
1445,13.66795
1450,13.66734
1455,13.66689
1460,13.66604
1465,13.66496
1470,13.66434
1475,13.66366
1480,13.6632
1485,13.66273
1490,13.66184
1495,13.66083
1500,13.6601
1505,13.65936
1510,13.65859
1515,13.6578
1520,13.6569
1525,13.65614
1530,13.6552
1535,13.65464
1540,13.65406
1545,13.65367
1550,13.65312
1555,13.65257
1560,13.652
1565,13.65139
1570,13.65101
1575,13.65028
1580,13.6496
1585,13.64903
1590,13.64809
1595,13.64719
1600,13.64657
1605,13.64586
1610,13.64517
1615,13.64446
1620,13.64388
1625,13.64294
1630,13.64247
1635,13.64199
1640,13.64168
1645,13.64099
1650,13.64024
1655,13.63947
1660,13.63892
1665,13.63829
1670,13.6378
1675,13.63703
1680,13.63643
1685,13.63555
1690,13.63461
1695,13.63422
1700,13.63374
1705,13.63309
1710,13.63264
1715,13.63213
1720,13.63131
1725,13.63073
1730,13.62995
1735,13.6293
1740,13.62861
1745,13.62822
1750,13.62733
1755,13.6265
1760,13.62606
1765,13.62546
1770,13.62471
1775,13.62432
1780,13.62362
1785,13.62277
1790,13.62217
1795,13.6217
1800,13.62097


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/fastwclq.txt <==
x,y
5,15.11431
10,14.99322
15,14.91309
20,14.84729
25,14.78799
30,14.71939
35,14.67103
40,14.63025
45,14.57655
50,14.51912
55,14.48615
60,14.45871
65,14.43803
70,14.41988
75,14.4001
80,14.38275
85,14.35524
90,14.33396
95,14.31602
100,14.30183
105,14.29253
110,14.28101
115,14.26977
120,14.25798
125,14.24562
130,14.23304
135,14.22321
140,14.2135
145,14.20401
150,14.19588
155,14.18674
160,14.17784
165,14.16962
170,14.16159
175,14.15417
180,14.14823
185,14.14223
190,14.13673
195,14.13015
200,14.12489
205,14.11973
210,14.1138
215,14.10724
220,14.10112
225,14.09492
230,14.0902
235,14.08517
240,14.07937
245,14.0719
250,14.06533
255,14.05436
260,14.04729
265,14.04126
270,14.0348
275,14.03041
280,14.02318
285,14.01747
290,14.00783
295,14.00284
300,13.9967
305,13.99027
310,13.98529
315,13.9805
320,13.97554
325,13.96921
330,13.96407
335,13.95771
340,13.94983
345,13.94242
350,13.93959
355,13.93497
360,13.93172
365,13.92877
370,13.92401
375,13.9203
380,13.91476
385,13.91171
390,13.90644
395,13.9018
400,13.89878
405,13.89615
410,13.89349
415,13.88891
420,13.88596
425,13.8818
430,13.87916
435,13.87596
440,13.87384
445,13.87072
450,13.86825
455,13.86512
460,13.86197
465,13.8579
470,13.85525
475,13.85294
480,13.85091
485,13.84764
490,13.84505
495,13.84254
500,13.83946
505,13.83666
510,13.83336
515,13.83079
520,13.82811
525,13.82552
530,13.82263
535,13.82001
540,13.81777
545,13.81521
550,13.81273
555,13.81059
560,13.80768
565,13.80545
570,13.80316
575,13.80077
580,13.79849
585,13.79631
590,13.79462
595,13.7925
600,13.78975
605,13.78809
610,13.78565
615,13.78307
620,13.78109
625,13.77908
630,13.77743
635,13.77529
640,13.77336
645,13.77174
650,13.76953
655,13.76754
660,13.76579
665,13.76385
670,13.76157
675,13.75997
680,13.75815
685,13.75597
690,13.75435
695,13.75275
700,13.75058
705,13.74909
710,13.74709
715,13.74505
720,13.74331
725,13.74169
730,13.74009
735,13.73865
740,13.73738
745,13.73582
750,13.73389
755,13.73174
760,13.72975
765,13.72821
770,13.72671
775,13.72471
780,13.72304
785,13.72152
790,13.72048
795,13.71901
800,13.71754
805,13.71601
810,13.71444
815,13.71315
820,13.71143
825,13.70968
830,13.70851
835,13.70641
840,13.70514
845,13.70374
850,13.7023
855,13.70098
860,13.69976
865,13.69781
870,13.69651
875,13.69538
880,13.69415
885,13.6925
890,13.69142
895,13.68985
900,13.68862
905,13.68731
910,13.68587
915,13.68455
920,13.68306
925,13.68191
930,13.6809
935,13.68001
940,13.67825
945,13.6767
950,13.67531
955,13.67426
960,13.67295
965,13.672
970,13.67049
975,13.66923
980,13.66793
985,13.6667
990,13.66564
995,13.66408
1000,13.66268
1005,13.6612
1010,13.66029
1015,13.65915
1020,13.65815
1025,13.657
1030,13.65561
1035,13.65466
1040,13.65361
1045,13.65217
1050,13.65128
1055,13.65004
1060,13.64869
1065,13.64713
1070,13.6462
1075,13.64484
1080,13.6437
1085,13.64256
1090,13.64169
1095,13.64038
1100,13.63959
1105,13.63839
1110,13.63728
1115,13.63586
1120,13.63471
1125,13.63313
1130,13.6321
1135,13.63104
1140,13.62974
1145,13.62836
1150,13.62698
1155,13.62619
1160,13.62539
1165,13.62447
1170,13.62352
1175,13.62248
1180,13.62123
1185,13.61973
1190,13.61853
1195,13.61731
1200,13.6164
1205,13.6153
1210,13.61424
1215,13.61342
1220,13.61223
1225,13.61113
1230,13.60987
1235,13.60863
1240,13.60763
1245,13.60658
1250,13.60524
1255,13.60427
1260,13.60363
1265,13.60255
1270,13.6012
1275,13.60012
1280,13.59886
1285,13.59814
1290,13.5972
1295,13.59574
1300,13.59438
1305,13.59361
1310,13.59234
1315,13.59113
1320,13.58997
1325,13.58883
1330,13.58774
1335,13.587
1340,13.58596
1345,13.58497
1350,13.5839
1355,13.58303
1360,13.58198
1365,13.58109
1370,13.58034
1375,13.57911
1380,13.578
1385,13.57673
1390,13.5758
1395,13.57453
1400,13.57362
1405,13.572
1410,13.57128
1415,13.57024
1420,13.56927
1425,13.56807
1430,13.56727
1435,13.5661
1440,13.56505
1445,13.56433
1450,13.56331
1455,13.56218
1460,13.561
1465,13.55988
1470,13.55909
1475,13.55819
1480,13.55725
1485,13.55635
1490,13.55565
1495,13.55443
1500,13.55339
1505,13.55244
1510,13.55126
1515,13.55026
1520,13.54914
1525,13.54837
1530,13.54752
1535,13.54698
1540,13.54615
1545,13.54539
1550,13.54435
1555,13.5437
1560,13.54313
1565,13.54169
1570,13.54082
1575,13.53967
1580,13.53838
1585,13.53738
1590,13.53644
1595,13.53572
1600,13.53461
1605,13.53418
1610,13.53312
1615,13.53243
1620,13.53098
1625,13.53035
1630,13.52962
1635,13.52833
1640,13.52737
1645,13.52637
1650,13.52503
1655,13.52444
1660,13.52387
1665,13.52304
1670,13.5221
1675,13.5211
1680,13.52028
1685,13.51919
1690,13.51753
1695,13.51667
1700,13.51533
1705,13.5146
1710,13.51373
1715,13.51307
1720,13.51239
1725,13.51156
1730,13.51074
1735,13.50934
1740,13.50867
1745,13.50716
1750,13.50595
1755,13.50507
1760,13.50432
1765,13.50356
1770,13.50262
1775,13.50187
1780,13.50096
1785,13.50026
1790,13.4994
1795,13.49839
1800,13.49733


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/gurobi.txt <==
x,y
5,15.13192
10,15.03671
15,14.96233
20,14.89878
25,14.85311
30,14.81341
35,14.76598
40,14.73333
45,14.70819
50,14.68565
55,14.66362
60,14.64518
65,14.62107
70,14.59298
75,14.57625
80,14.56453
85,14.5504
90,14.53844
95,14.52405
100,14.51152
105,14.4977
110,14.48944
115,14.48075
120,14.47053
125,14.45919
130,14.4507
135,14.43694
140,14.42995
145,14.4225
150,14.41638
155,14.40824
160,14.39928
165,14.39249
170,14.38014
175,14.37222
180,14.36519
185,14.36106
190,14.35285
195,14.34721
200,14.33849
205,14.33266
210,14.32758
215,14.32329
220,14.31643
225,14.31252
230,14.30858
235,14.30127
240,14.29676
245,14.29127
250,14.28542
255,14.28124
260,14.27676
265,14.27138
270,14.2642
275,14.25965
280,14.25436
285,14.25069
290,14.24689
295,14.24398
300,14.23855
305,14.23429
310,14.22914
315,14.22391
320,14.22072
325,14.21769
330,14.2146
335,14.20962
340,14.20722
345,14.20298
350,14.19873
355,14.19575
360,14.19379
365,14.19086
370,14.18683
375,14.18239
380,14.17922
385,14.17696
390,14.17383
395,14.17185
400,14.16846
405,14.16314
410,14.1613
415,14.15873
420,14.15573
425,14.15239
430,14.15002
435,14.14461
440,14.14245
445,14.14039
450,14.13846
455,14.13629
460,14.13401
465,14.1304
470,14.12651
475,14.124
480,14.12164
485,14.12041
490,14.11811
495,14.11634
500,14.11262
505,14.1103
510,14.10816
515,14.10692
520,14.10523
525,14.1035
530,14.1006
535,14.09763
540,14.09576
545,14.09398
550,14.09237
555,14.09066
560,14.08754
565,14.08545
570,14.08294
575,14.08153
580,14.08017
585,14.07923
590,14.07598
595,14.07402
600,14.07264
605,14.07033
610,14.06909
615,14.06787
620,14.06539
625,14.06355
630,14.06181
635,14.05979
640,14.05769
645,14.05636
650,14.05467
655,14.05227
660,14.05116
665,14.04953
670,14.04757
675,14.04591
680,14.0441
685,14.04184
690,14.04025
695,14.03911
700,14.03759
705,14.03608
710,14.03427
715,14.03177
720,14.03071
725,14.02932
730,14.02841
735,14.02696
740,14.02513
745,14.02197
750,14.02106
755,14.02013
760,14.01914
765,14.01775
770,14.01652
775,14.0139
780,14.01199
785,14.01116
790,14.01021
795,14.00941
800,14.00818
805,14.00645
810,14.00451
815,14.00343
820,14.00247
825,14.00168
830,14.00065
835,13.99962
840,13.99754
845,13.99611
850,13.99529
855,13.99437
860,13.99343
865,13.99238
870,13.99032
875,13.9889
880,13.98761
885,13.98703
890,13.98621
895,13.98511
900,13.98349
905,13.98241
910,13.98126
915,13.97987
920,13.97906
925,13.97812
930,13.97656
935,13.97535
940,13.97445
945,13.97332
950,13.97239
955,13.97144
960,13.96986
965,13.96856
970,13.9677
975,13.96659
980,13.96529
985,13.96439
990,13.9633
995,13.96128
1000,13.96057
1005,13.9597
1010,13.95873
1015,13.95739
1020,13.95629
1025,13.95472
1030,13.9539
1035,13.9531
1040,13.95256
1045,13.95146
1050,13.95031
1055,13.94851
1060,13.94743
1065,13.94688
1070,13.94621
1075,13.94556
1080,13.94441
1085,13.94278
1090,13.9418
1095,13.94111
1100,13.94052
1105,13.93999
1110,13.93924
1115,13.93774
1120,13.93665
1125,13.93607
1130,13.9353
1135,13.93456
1140,13.93411
1145,13.93306
1150,13.93142
1155,13.93089
1160,13.93019
1165,13.92953
1170,13.9288
1175,13.92784
1180,13.92634
1185,13.92536
1190,13.92474
1195,13.92395
1200,13.92294
1205,13.92225
1210,13.92081
1215,13.91983
1220,13.91882
1225,13.91804
1230,13.91727
1235,13.91645
1240,13.91537
1245,13.91419
1250,13.91336
1255,13.91274
1260,13.912
1265,13.91143
1270,13.91022
1275,13.90935
1280,13.90877
1285,13.90786
1290,13.90714
1295,13.90652
1300,13.9057
1305,13.90476
1310,13.90413
1315,13.9037
1320,13.90295
1325,13.90234
1330,13.90153
1335,13.90053
1340,13.89991
1345,13.89929
1350,13.89881
1355,13.89811
1360,13.89731
1365,13.89642
1370,13.89572
1375,13.8951
1380,13.89461
1385,13.89402
1390,13.89295
1395,13.8921
1400,13.89125
1405,13.89085
1410,13.89014
1415,13.88952
1420,13.88882
1425,13.88769
1430,13.88694
1435,13.88623
1440,13.88542
1445,13.88486
1450,13.88416
1455,13.88294
1460,13.88191
1465,13.88123
1470,13.88091
1475,13.88048
1480,13.87988
1485,13.87907
1490,13.87799
1495,13.8772
1500,13.87688
1505,13.87646
1510,13.8758
1515,13.87508
1520,13.87451
1525,13.87372
1530,13.87313
1535,13.87268
1540,13.8723
1545,13.87181
1550,13.87125
1555,13.87056
1560,13.86991
1565,13.86932
1570,13.86898
1575,13.86854
1580,13.86792
1585,13.86711
1590,13.86657
1595,13.86605
1600,13.86551
1605,13.86491
1610,13.8642
1615,13.86357
1620,13.86313
1625,13.8624
1630,13.86182
1635,13.86119
1640,13.86045
1645,13.85964
1650,13.85919
1655,13.85868
1660,13.85811
1665,13.85739
1670,13.85684
1675,13.8564
1680,13.85584
1685,13.85544
1690,13.85513
1695,13.85446
1700,13.85349
1705,13.85291
1710,13.8521
1715,13.85182
1720,13.85131
1725,13.85079
1730,13.85001
1735,13.84951
1740,13.84875
1745,13.84847
1750,13.84822
1755,13.84788
1760,13.84725
1765,13.84657
1770,13.84596
1775,13.84549
1780,13.84515
1785,13.84476
1790,13.84407
1795,13.84324
1800,13.84261


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/lscc.txt <==
x,y
5,15.13575
10,15.038
15,14.95658
20,14.89314
25,14.84619
30,14.8103
35,14.77961
40,14.75262
45,14.72706
50,14.70359
55,14.68416
60,14.66407
65,14.64662
70,14.6298
75,14.61403
80,14.5993
85,14.58589
90,14.57271
95,14.55961
100,14.54694
105,14.53526
110,14.52462
115,14.51514
120,14.50628
125,14.49678
130,14.4885
135,14.48007
140,14.47086
145,14.46253
150,14.45467
155,14.44699
160,14.43969
165,14.43274
170,14.42618
175,14.41967
180,14.4133
185,14.40683
190,14.40086
195,14.39488
200,14.38875
205,14.38319
210,14.37761
215,14.3722
220,14.3671
225,14.3621
230,14.35693
235,14.35174
240,14.34677
245,14.34137
250,14.33679
255,14.33232
260,14.32794
265,14.32381
270,14.32006
275,14.31618
280,14.31233
285,14.30822
290,14.30421
295,14.30058
300,14.29695
305,14.2933
310,14.29005
315,14.28677
320,14.28355
325,14.28029
330,14.27712
335,14.27415
340,14.27111
345,14.26788
350,14.26474
355,14.26178
360,14.25893
365,14.25583
370,14.25311
375,14.25002
380,14.24683
385,14.24353
390,14.24086
395,14.23835
400,14.23546
405,14.23279
410,14.2298
415,14.22722
420,14.22413
425,14.22125
430,14.2185
435,14.21609
440,14.21378
445,14.21141
450,14.20897
455,14.2068
460,14.20437
465,14.20205
470,14.19977
475,14.19738
480,14.19493
485,14.19267
490,14.19067
495,14.18862
500,14.18674
505,14.18475
510,14.18278
515,14.18052
520,14.17857
525,14.17665
530,14.17474
535,14.17286
540,14.17105
545,14.16918
550,14.16726
555,14.16548
560,14.16347
565,14.16165
570,14.15981
575,14.15816
580,14.15642
585,14.15464
590,14.15284
595,14.15129
600,14.14955
605,14.14766
610,14.14606
615,14.14421
620,14.14275
625,14.14107
630,14.13958
635,14.13817
640,14.1366
645,14.13502
650,14.13354
655,14.13208
660,14.13067
665,14.12912
670,14.12755
675,14.12602
680,14.12448
685,14.1231
690,14.12148
695,14.11994
700,14.11876
705,14.11744
710,14.11602
715,14.11434
720,14.11298
725,14.11181
730,14.11049
735,14.1092
740,14.10789
745,14.10659
750,14.10519
755,14.10388
760,14.10252
765,14.10114
770,14.09991
775,14.09844
780,14.09727
785,14.096
790,14.0947
795,14.09341
800,14.09207
805,14.09096
810,14.08972
815,14.0885
820,14.08736
825,14.08606
830,14.08484
835,14.0837
840,14.08259
845,14.08144
850,14.08012
855,14.07901
860,14.07781
865,14.07684
870,14.07566
875,14.07444
880,14.07315
885,14.07191
890,14.07048
895,14.0693
900,14.0682
905,14.06718
910,14.06612
915,14.06522
920,14.06403
925,14.06304
930,14.06204
935,14.06098
940,14.06006
945,14.05907
950,14.05798
955,14.05707
960,14.05616
965,14.05511
970,14.05417
975,14.05279
980,14.0518
985,14.05098
990,14.04988
995,14.04886
1000,14.04809
1005,14.04706
1010,14.04616
1015,14.04524
1020,14.04433
1025,14.04347
1030,14.04251
1035,14.04152
1040,14.04073
1045,14.03964
1050,14.03867
1055,14.03756
1060,14.0366
1065,14.03576
1070,14.03493
1075,14.03412
1080,14.03311
1085,14.03223
1090,14.03133
1095,14.03035
1100,14.02944
1105,14.02856
1110,14.02771
1115,14.02681
1120,14.0261
1125,14.02519
1130,14.02427
1135,14.02343
1140,14.02262
1145,14.02178
1150,14.02092
1155,14.02027
1160,14.01931
1165,14.01831
1170,14.01746
1175,14.01657
1180,14.01579
1185,14.01498
1190,14.0143
1195,14.01349
1200,14.01271
1205,14.01197
1210,14.01109
1215,14.01036
1220,14.00931
1225,14.00851
1230,14.00772
1235,14.00682
1240,14.00583
1245,14.00502
1250,14.00428
1255,14.00356
1260,14.00268
1265,14.00185
1270,14.00118
1275,14.00047
1280,13.99976
1285,13.99903
1290,13.99833
1295,13.99759
1300,13.99683
1305,13.996
1310,13.99526
1315,13.99447
1320,13.99376
1325,13.99302
1330,13.99221
1335,13.9916
1340,13.99094
1345,13.99013
1350,13.98946
1355,13.98884
1360,13.98809
1365,13.98724
1370,13.98641
1375,13.98545
1380,13.98469
1385,13.98394
1390,13.98308
1395,13.98237
1400,13.98169
1405,13.981
1410,13.98027
1415,13.97961
1420,13.9789
1425,13.97807
1430,13.97744
1435,13.97667
1440,13.97587
1445,13.97514
1450,13.97454
1455,13.97384
1460,13.97313
1465,13.97257
1470,13.97198
1475,13.97124
1480,13.97057
1485,13.96987
1490,13.96914
1495,13.96845
1500,13.96784
1505,13.96712
1510,13.96643
1515,13.96574
1520,13.96505
1525,13.96441
1530,13.9635
1535,13.96286
1540,13.96231
1545,13.96169
1550,13.96107
1555,13.96038
1560,13.95965
1565,13.95893
1570,13.95836
1575,13.9577
1580,13.95703
1585,13.95641
1590,13.95573
1595,13.95505
1600,13.95437
1605,13.95381
1610,13.95311
1615,13.95245
1620,13.95172
1625,13.95111
1630,13.95042
1635,13.94975
1640,13.94908
1645,13.94837
1650,13.94772
1655,13.9471
1660,13.94641
1665,13.94576
1670,13.94503
1675,13.94443
1680,13.94377
1685,13.94323
1690,13.9427
1695,13.94197
1700,13.94121
1705,13.94061
1710,13.93995
1715,13.93939
1720,13.93872
1725,13.93785
1730,13.93734
1735,13.93667
1740,13.9361
1745,13.93545
1750,13.93491
1755,13.93426
1760,13.93369
1765,13.93291
1770,13.93227
1775,13.93167
1780,13.93113
1785,13.93053
1790,13.9299
1795,13.92922
1800,13.92854


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/mlph++-cs0-rmcol20.txt <==
x,y
5,14.73089
10,14.40234
15,14.23378
20,14.10187
25,14.04251
30,13.97824
35,13.93765
40,13.90767
45,13.85691
50,13.81125
55,13.78197
60,13.75928
65,13.74623
70,13.72947
75,13.71553
80,13.6891
85,13.66496
90,13.6463
95,13.6234
100,13.61384
105,13.60709
110,13.59854
115,13.58919
120,13.57673
125,13.56589
130,13.55927
135,13.54943
140,13.53621
145,13.52568
150,13.52073
155,13.51533
160,13.50987
165,13.50331
170,13.49705
175,13.48978
180,13.48523
185,13.47353
190,13.45908
195,13.44226
200,13.43002
205,13.4247
210,13.4134
215,13.40914
220,13.40451
225,13.40164
230,13.3916
235,13.3832
240,13.37151
245,13.35779
250,13.3514
255,13.34499
260,13.33913
265,13.33713
270,13.33535
275,13.33286
280,13.33041
285,13.32362
290,13.32021
295,13.31501
300,13.3096
305,13.30527
310,13.30226
315,13.29659
320,13.29187
325,13.28605
330,13.28291
335,13.27958
340,13.27709
345,13.27105
350,13.26711
355,13.26067
360,13.25629
365,13.25403
370,13.25164
375,13.24945
380,13.24707
385,13.24242
390,13.2395
395,13.23708
400,13.23427
405,13.23154
410,13.22956
415,13.22559
420,13.21932
425,13.21658
430,13.21455
435,13.21204
440,13.209
445,13.20457
450,13.20243
455,13.19733
460,13.19261
465,13.18753
470,13.18318
475,13.17758
480,13.17202
485,13.16679
490,13.16331
495,13.15956
500,13.15679
505,13.1523
510,13.14946
515,13.14786
520,13.14634
525,13.1438
530,13.14069
535,13.13867
540,13.1364
545,13.13403
550,13.13196
555,13.12973
560,13.12838
565,13.12759
570,13.12546
575,13.1238
580,13.1223
585,13.12074
590,13.11951
595,13.11804
600,13.11672
605,13.11462
610,13.11234
615,13.11086
620,13.10955
625,13.1085
630,13.10677
635,13.10518
640,13.10417
645,13.10292
650,13.10191
655,13.10041
660,13.0983
665,13.09717
670,13.09549
675,13.0939
680,13.09241
685,13.0911
690,13.08908
695,13.08783
700,13.08708
705,13.08604
710,13.08515
715,13.08438
720,13.08379
725,13.08197
730,13.08099
735,13.07993
740,13.07879
745,13.0768
750,13.07367
755,13.07272
760,13.07131
765,13.06916
770,13.06682
775,13.06554
780,13.06455
785,13.06336
790,13.0622
795,13.05997
800,13.05909
805,13.05689
810,13.05482
815,13.0522
820,13.04997
825,13.04721
830,13.04487
835,13.04367
840,13.04271
845,13.04117
850,13.04046
855,13.03874
860,13.0364
865,13.03486
870,13.03263
875,13.03122
880,13.0298
885,13.0285
890,13.0265
895,13.02415
900,13.02283
905,13.02167
910,13.0195
915,13.01687
920,13.01569
925,13.01494
930,13.01369
935,13.01277
940,13.0121
945,13.01161
950,13.01022
955,13.0088
960,13.0079
965,13.00697
970,13.00558
975,13.00493
980,13.00404
985,13.00339
990,13.00157
995,13.00078
1000,12.99963
1005,12.99868
1010,12.99776
1015,12.9966
1020,12.99577
1025,12.99529
1030,12.99456
1035,12.99366
1040,12.99274
1045,12.99188
1050,12.99004
1055,12.98902
1060,12.98859
1065,12.98744
1070,12.98652
1075,12.98599
1080,12.98535
1085,12.9844
1090,12.98291
1095,12.98208
1100,12.97997
1105,12.97868
1110,12.97795
1115,12.97631
1120,12.97391
1125,12.97304
1130,12.97132
1135,12.96943
1140,12.96806
1145,12.96675
1150,12.96568
1155,12.96409
1160,12.96351
1165,12.96122
1170,12.96089
1175,12.95931
1180,12.95878
1185,12.95776
1190,12.95604
1195,12.95451
1200,12.95344
1205,12.95205
1210,12.95041
1215,12.94989
1220,12.94895
1225,12.94826
1230,12.94692
1235,12.94586
1240,12.94469
1245,12.94294
1250,12.94125
1255,12.94121
1260,12.93914
1265,12.93823
1270,12.93665
1275,12.93498
1280,12.93408
1285,12.93332
1290,12.93158
1295,12.93057
1300,12.92969
1305,12.92836
1310,12.92764
1315,12.92637
1320,12.92531
1325,12.92441
1330,12.92318
1335,12.92255
1340,12.92175
1345,12.92116
1350,12.92037
1355,12.91911
1360,12.91859
1365,12.91799
1370,12.91713
1375,12.91644
1380,12.916
1385,12.91539
1390,12.91512
1395,12.91471
1400,12.91371
1405,12.91307
1410,12.91268
1415,12.91217
1420,12.91184
1425,12.9109
1430,12.91037
1435,12.90966
1440,12.90918
1445,12.90873
1450,12.9085
1455,12.90782
1460,12.90732
1465,12.90692
1470,12.90658
1475,12.90638
1480,12.90577
1485,12.9055
1490,12.90516
1495,12.90477
1500,12.90444
1505,12.9042
1510,12.90382
1515,12.90347
1520,12.90302
1525,12.90265
1530,12.90237
1535,12.90221
1540,12.90177
1545,12.90156
1550,12.90134
1555,12.901
1560,12.9005
1565,12.89997
1570,12.89867
1575,12.89809
1580,12.89764
1585,12.89712
1590,12.89686
1595,12.89563
1600,12.89551
1605,12.89459
1610,12.89414
1615,12.89367
1620,12.89349
1625,12.89332
1630,12.89241
1635,12.89185
1640,12.89139
1645,12.8911
1650,12.89088
1655,12.89123
1660,12.89101
1665,12.89082
1670,12.89023
1675,12.88978
1680,12.88869
1685,12.88851
1690,12.88735
1695,12.88674
1700,12.88656
1705,12.88621
1710,12.88596
1715,12.88544
1720,12.88501
1725,12.8845
1730,12.88413
1735,12.88372
1740,12.88351
1745,12.8821
1750,12.88185
1755,12.88158
1760,12.88135
1765,12.88114
1770,12.88093
1775,12.88052
1780,12.88034
1785,12.87884
1790,12.87826
1795,12.87809
1800,12.87787


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/mssp-cs0.txt <==
x,y
5,14.73209
10,14.41536
15,14.23968
20,14.11742
25,14.02498
30,13.96056
35,13.91281
40,13.87064
45,13.82617
50,13.79903
55,13.77386
60,13.7415
65,13.71223
70,13.68948
75,13.67737
80,13.65257
85,13.63282
90,13.61958
95,13.60484
100,13.59405
105,13.5826
110,13.5715
115,13.55417
120,13.53784
125,13.52576
130,13.51939
135,13.51482
140,13.51073
145,13.50495
150,13.49897
155,13.49068
160,13.48511
165,13.48012
170,13.47313
175,13.46679
180,13.45849
185,13.45204
190,13.44802
195,13.44445
200,13.44228
205,13.43942
210,13.43601
215,13.43004
220,13.42623
225,13.42022
230,13.41382
235,13.41028
240,13.40104
245,13.39412
250,13.38618
255,13.37836
260,13.37059
265,13.36183
270,13.35378
275,13.34011
280,13.33504
285,13.32086
290,13.31734
295,13.30909
300,13.30298
305,13.29842
310,13.28759
315,13.28201
320,13.2772
325,13.27543
330,13.27432
335,13.27293
340,13.27159
345,13.27
350,13.26876
355,13.26645
360,13.26361
365,13.26191
370,13.25936
375,13.25587
380,13.25235
385,13.24927
390,13.24585
395,13.24221
400,13.24116
405,13.23692
410,13.23528
415,13.23175
420,13.22848
425,13.22387
430,13.22139
435,13.21627
440,13.20984
445,13.20656
450,13.20361
455,13.19963
460,13.19586
465,13.19425
470,13.19083
475,13.18977
480,13.18815
485,13.18691
490,13.18466
495,13.18358
500,13.18144
505,13.18075
510,13.17979
515,13.17741
520,13.17496
525,13.17376
530,13.16936
535,13.16775
540,13.16542
545,13.16471
550,13.16276
555,13.1607
560,13.15838
565,13.15679
570,13.15221
575,13.15079
580,13.1489
585,13.14633
590,13.14398
595,13.1398
600,13.13696
605,13.13423
610,13.12777
615,13.12451
620,13.1196
625,13.11636
630,13.11367
635,13.11084
640,13.10885
645,13.10537
650,13.10299
655,13.10137
660,13.09898
665,13.0976
670,13.096
675,13.09456
680,13.09274
685,13.09182
690,13.09079
695,13.08847
700,13.0874
705,13.08672
710,13.08607
715,13.08513
720,13.08477
725,13.0845
730,13.08366
735,13.08285
740,13.08243
745,13.08134
750,13.0804
755,13.07965
760,13.07853
765,13.0776
770,13.0767
775,13.07565
780,13.07437
785,13.07365
790,13.07289
795,13.07202
800,13.07085
805,13.06954
810,13.06779
815,13.0667
820,13.06609
825,13.06559
830,13.06466
835,13.06351
840,13.06257
845,13.06127
850,13.06043
855,13.05965
860,13.05839
865,13.05765
870,13.05651
875,13.05574
880,13.05428
885,13.05249
890,13.05097
895,13.04957
900,13.04877
905,13.04797
910,13.04725
915,13.04653
920,13.04517
925,13.04433
930,13.0425
935,13.04189
940,13.04045
945,13.03986
950,13.03857
955,13.03796
960,13.03689
965,13.0359
970,13.03415
975,13.03275
980,13.03136
985,13.03075
990,13.02961
995,13.02832
1000,13.02806
1005,13.02607
1010,13.02519
1015,13.02292
1020,13.02196
1025,13.01943
1030,13.01846
1035,13.01755
1040,13.01669
1045,13.01387
1050,13.0125
1055,13.00997
1060,13.00904
1065,13.00738
1070,13.00667
1075,13.00563
1080,13.00531
1085,13.00361
1090,13.00221
1095,13.00072
1100,12.99915
1105,12.99713
1110,12.99621
1115,12.99468
1120,12.99415
1125,12.99324
1130,12.99242
1135,12.99098
1140,12.98951
1145,12.98762
1150,12.98692
1155,12.98604
1160,12.98522
1165,12.98432
1170,12.9836
1175,12.98297
1180,12.98218
1185,12.98172
1190,12.98144
1195,12.9807
1200,12.97996
1205,12.97901
1210,12.97842
1215,12.97772
1220,12.97689
1225,12.9758
1230,12.9755
1235,12.97513
1240,12.97433
1245,12.97352
1250,12.9724
1255,12.97189
1260,12.97107
1265,12.96968
1270,12.96926
1275,12.96876
1280,12.96785
1285,12.96744
1290,12.96673
1295,12.96544
1300,12.96501
1305,12.9639
1310,12.96346
1315,12.96315
1320,12.9626
1325,12.96114
1330,12.95989
1335,12.95914
1340,12.95772
1345,12.95682
1350,12.95647
1355,12.95593
1360,12.95495
1365,12.9546
1370,12.9532
1375,12.95301
1380,12.95181
1385,12.9516
1390,12.95136
1395,12.95089
1400,12.95005
1405,12.94949
1410,12.94913
1415,12.94857
1420,12.94838
1425,12.94755
1430,12.9472
1435,12.94683
1440,12.9464
1445,12.94575
1450,12.9453
1455,12.94501
1460,12.944
1465,12.94378
1470,12.94187
1475,12.94126
1480,12.941
1485,12.9404
1490,12.93956
1495,12.93938
1500,12.93815
1505,12.93753
1510,12.9362
1515,12.93538
1520,12.93481
1525,12.93438
1530,12.9342
1535,12.93382
1540,12.93301
1545,12.93229
1550,12.93165
1555,12.93129
1560,12.9309
1565,12.93032
1570,12.92836
1575,12.92747
1580,12.92627
1585,12.92588
1590,12.925
1595,12.92462
1600,12.9239
1605,12.92283
1610,12.92197
1615,12.92119
1620,12.92051
1625,12.92028
1630,12.91992
1635,12.91972
1640,12.91894
1645,12.91803
1650,12.91639
1655,12.91607
1660,12.91444
1665,12.91392
1670,12.91334
1675,12.91324
1680,12.9128
1685,12.91124
1690,12.91055
1695,12.90969
1700,12.90917
1705,12.90872
1710,12.90843
1715,12.90828
1720,12.908
1725,12.90724
1730,12.90693
1735,12.90597
1740,12.90575
1745,12.90467
1750,12.90391
1755,12.90323
1760,12.90308
1765,12.90278
1770,12.90261
1775,12.90241
1780,12.90206
1785,12.90124
1790,12.9004
1795,12.90028
1800,12.90007


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/sssp-cs0.txt <==
x,y
5,14.79517
10,14.44456
15,14.26942
20,14.16306
25,14.06207
30,14.00708
35,13.97057
40,13.92516
45,13.88071
50,13.85528
55,13.82722
60,13.80053
65,13.77409
70,13.74998
75,13.73298
80,13.71485
85,13.7007
90,13.6898
95,13.6787
100,13.66579
105,13.653
110,13.64162
115,13.62514
120,13.60556
125,13.59417
130,13.58749
135,13.58171
140,13.57669
145,13.57068
150,13.56388
155,13.55685
160,13.54914
165,13.54268
170,13.53705
175,13.52892
180,13.5214
185,13.51522
190,13.50866
195,13.50346
200,13.49824
205,13.49249
210,13.48993
215,13.48716
220,13.48203
225,13.47925
230,13.47437
235,13.46938
240,13.46455
245,13.45741
250,13.45138
255,13.44397
260,13.43848
265,13.43455
270,13.4291
275,13.42407
280,13.41514
285,13.40893
290,13.40557
295,13.39398
300,13.39018
305,13.38414
310,13.38081
315,13.37614
320,13.37129
325,13.36511
330,13.3547
335,13.34804
340,13.34334
345,13.33962
350,13.33532
355,13.33293
360,13.32968
365,13.32614
370,13.32222
375,13.31969
380,13.31704
385,13.31354
390,13.31026
395,13.30784
400,13.30562
405,13.30272
410,13.30026
415,13.29821
420,13.2962
425,13.2928
430,13.29039
435,13.28515
440,13.28321
445,13.27911
450,13.27719
455,13.27203
460,13.27038
465,13.26782
470,13.26528
475,13.26187
480,13.25733
485,13.25399
490,13.25153
495,13.2477
500,13.24544
505,13.24068
510,13.23707
515,13.23464
520,13.22886
525,13.22728
530,13.22442
535,13.21924
540,13.2148
545,13.20829
550,13.20515
555,13.20284
560,13.19937
565,13.19619
570,13.19452
575,13.19152
580,13.18955
585,13.18662
590,13.18504
595,13.18384
600,13.18218
605,13.17975
610,13.17689
615,13.17468
620,13.17327
625,13.17042
630,13.16887
635,13.16789
640,13.16682
645,13.1645
650,13.16353
655,13.16233
660,13.16097
665,13.16003
670,13.15759
675,13.15689
680,13.15578
685,13.15472
690,13.15228
695,13.15116
700,13.15008
705,13.14914
710,13.14822
715,13.14766
720,13.14546
725,13.14487
730,13.14283
735,13.14042
740,13.13904
745,13.13823
750,13.13741
755,13.13663
760,13.13534
765,13.13397
770,13.13312
775,13.13177
780,13.13059
785,13.12881
790,13.12753
795,13.12671
800,13.12574
805,13.12516
810,13.12381
815,13.12291
820,13.12167
825,13.12062
830,13.12003
835,13.11841
840,13.11763
845,13.11668
850,13.11474
855,13.11415
860,13.11277
865,13.11127
870,13.11024
875,13.10847
880,13.10626
885,13.10597
890,13.10478
895,13.10321
900,13.10203
905,13.10022
910,13.09889
915,13.09756
920,13.0957
925,13.09348
930,13.09177
935,13.09102
940,13.0881
945,13.08642
950,13.0849
955,13.0822
960,13.08116
965,13.07946
970,13.07865
975,13.07698
980,13.07561
985,13.07289
990,13.07228
995,13.07192
1000,13.07116
1005,13.06979
1010,13.06869
1015,13.06786
1020,13.06714
1025,13.06642
1030,13.06541
1035,13.06451
1040,13.06375
1045,13.06292
1050,13.06082
1055,13.05972
1060,13.05911
1065,13.0583
1070,13.05699
1075,13.05638
1080,13.05599
1085,13.05513
1090,13.05451
1095,13.05367
1100,13.05218
1105,13.0513
1110,13.04976
1115,13.04917
1120,13.04828
1125,13.04725
1130,13.04602
1135,13.04548
1140,13.04484
1145,13.04422
1150,13.04362
1155,13.04294
1160,13.04251
1165,13.04231
1170,13.04113
1175,13.04006
1180,13.03892
1185,13.03839
1190,13.0376
1195,13.03609
1200,13.03541
1205,13.03473
1210,13.03419
1215,13.03313
1220,13.03267
1225,13.03222
1230,13.03094
1235,13.03009
1240,13.02925
1245,13.02873
1250,13.02812
1255,13.02734
1260,13.02675
1265,13.02555
1270,13.02447
1275,13.02382
1280,13.02313
1285,13.02238
1290,13.02077
1295,13.01962
1300,13.01923
1305,13.01829
1310,13.01735
1315,13.01554
1320,13.01494
1325,13.01483
1330,13.01399
1335,13.01294
1340,13.01264
1345,13.01195
1350,13.01047
1355,13.01018
1360,13.00911
1365,13.00832
1370,13.00766
1375,13.00719
1380,13.00654
1385,13.00549
1390,13.00467
1395,13.00339
1400,13.00256
1405,13.00174
1410,13.0004
1415,12.99861
1420,12.99748
1425,12.99552
1430,12.99446
1435,12.99314
1440,12.9917
1445,12.99108
1450,12.9897
1455,12.9883
1460,12.98819
1465,12.988
1470,12.98672
1475,12.98601
1480,12.98515
1485,12.98473
1490,12.98437
1495,12.98386
1500,12.98301
1505,12.98248
1510,12.98122
1515,12.98095
1520,12.98005
1525,12.97941
1530,12.9792
1535,12.9784
1540,12.97809
1545,12.97773
1550,12.97697
1555,12.97668
1560,12.97621
1565,12.97544
1570,12.97457
1575,12.97399
1580,12.97313
1585,12.9724
1590,12.97225
1595,12.97149
1600,12.97095
1605,12.97071
1610,12.97041
1615,12.9698
1620,12.9693
1625,12.96889
1630,12.96843
1635,12.96793
1640,12.96713
1645,12.96688
1650,12.96662
1655,12.96613
1660,12.96578
1665,12.96468
1670,12.96411
1675,12.96369
1680,12.96307
1685,12.96254
1690,12.96229
1695,12.96177
1700,12.96167
1705,12.96136
1710,12.96119
1715,12.96092
1720,12.9606
1725,12.96018
1730,12.95947
1735,12.95885
1740,12.95867
1745,12.9585
1750,12.95784
1755,12.95736
1760,12.95702
1765,12.95612
1770,12.95575
1775,12.95542
1780,12.95509
1785,12.955
1790,12.9542
1795,12.95348
1800,12.95293


==> MSSP-EJOR-v3 (1)/cg/small/lp-curve/tsm.txt <==
x,y
5,14.93162
10,14.77781
15,14.68814
20,14.62308
25,14.56122
30,14.52339
35,14.49114
40,14.46588
45,14.43782
50,14.41411
55,14.39404
60,14.37829
65,14.36561
70,14.35254
75,14.34052
80,14.32811
85,14.31204
90,14.29873
95,14.28955
100,14.28118
105,14.2745
110,14.26715
115,14.26084
120,14.25509
125,14.24702
130,14.24018
135,14.23331
140,14.22666
145,14.22023
150,14.21334
155,14.20759
160,14.20238
165,14.19729
170,14.19224
175,14.18824
180,14.18413
185,14.17958
190,14.1756
195,14.17115
200,14.167
205,14.16244
210,14.15785
215,14.15323
220,14.14986
225,14.1471
230,14.14337
235,14.14037
240,14.13723
245,14.1334
250,14.13015
255,14.12605
260,14.12343
265,14.11934
270,14.11631
275,14.11238
280,14.10984
285,14.10703
290,14.10358
295,14.10121
300,14.09859
305,14.09593
310,14.0932
315,14.09079
320,14.08861
325,14.08558
330,14.08263
335,14.08049
340,14.07851
345,14.07607
350,14.07331
355,14.07172
360,14.07
365,14.06811
370,14.06596
375,14.06387
380,14.06183
385,14.05986
390,14.05799
395,14.05656
400,14.05466
405,14.05327
410,14.05115
415,14.04948
420,14.04738
425,14.04517
430,14.04329
435,14.04173
440,14.03981
445,14.03812
450,14.03687
455,14.03542
460,14.0341
465,14.03196
470,14.03074
475,14.02941
480,14.02807
485,14.02632
490,14.02505
495,14.02338
500,14.02203
505,14.02098
510,14.01973
515,14.0184
520,14.0171
525,14.01577
530,14.0143
535,14.01311
540,14.01187
545,14.01045
550,14.00952
555,14.00797
560,14.00677
565,14.00561
570,14.00474
575,14.00388
580,14.00306
585,14.00171
590,14.00073
595,13.99943
600,13.9984
605,13.99716
610,13.99607
615,13.99508
620,13.99405
625,13.99305
630,13.99198
635,13.99121
640,13.99029
645,13.98927
650,13.98843
655,13.98748
660,13.98671
665,13.98597
670,13.98529
675,13.98458
680,13.98352
685,13.98232
690,13.98165
695,13.98074
700,13.97998
705,13.97913
710,13.97839
715,13.97771
720,13.97702
725,13.97644
730,13.9759
735,13.97503
740,13.97434
745,13.97362
750,13.97298
755,13.97242
760,13.97185
765,13.97103
770,13.97023
775,13.96958
780,13.9688
785,13.96805
790,13.96752
795,13.96684
800,13.96628
805,13.96568
810,13.96521
815,13.96462
820,13.96409
825,13.96349
830,13.96301
835,13.96214
840,13.96173
845,13.96116
850,13.96056
855,13.95998
860,13.95931
865,13.95881
870,13.95833
875,13.95773
880,13.9572
885,13.95677
890,13.95614
895,13.95566
900,13.95523
905,13.95483
910,13.95418
915,13.95349
920,13.95303
925,13.95238
930,13.95204
935,13.95161
940,13.95105
945,13.95041
950,13.94992
955,13.94956
960,13.94902
965,13.94826
970,13.94782
975,13.94749
980,13.94716
985,13.94663
990,13.94632
995,13.94602
1000,13.94536
1005,13.94492
1010,13.94439
1015,13.94411
1020,13.94367
1025,13.94319
1030,13.94269
1035,13.94227
1040,13.94195
1045,13.94152
1050,13.94098
1055,13.94068
1060,13.94028
1065,13.93995
1070,13.93965
1075,13.93922
1080,13.93871
1085,13.9384
1090,13.93792
1095,13.93756
1100,13.93716
1105,13.93683
1110,13.93638
1115,13.93611
1120,13.93568
1125,13.93519
1130,13.93479
1135,13.93455
1140,13.93419
1145,13.93387
1150,13.93355
1155,13.93314
1160,13.93276
1165,13.93243
1170,13.93221
1175,13.93167
1180,13.93143
1185,13.93108
1190,13.9308
1195,13.93052
1200,13.93023
1205,13.92985
1210,13.92953
1215,13.92918
1220,13.92887
1225,13.9286
1230,13.9283
1235,13.92805
1240,13.92782
1245,13.9276
1250,13.92723
1255,13.92683
1260,13.92651
1265,13.92624
1270,13.92599
1275,13.92576
1280,13.92553
1285,13.92516
1290,13.92488
1295,13.92459
1300,13.92432
1305,13.92405
1310,13.92376
1315,13.92342
1320,13.92308
1325,13.92284
1330,13.92258
1335,13.92232
1340,13.9221
1345,13.92184
1350,13.92159
1355,13.92136
1360,13.92109
1365,13.92091
1370,13.92065
1375,13.92035
1380,13.92003
1385,13.91969
1390,13.91947
1395,13.91919
1400,13.91894
1405,13.91866
1410,13.91853
1415,13.91832
1420,13.91813
1425,13.91783
1430,13.91759
1435,13.91729
1440,13.9171
1445,13.91688
1450,13.91662
1455,13.91649
1460,13.91628
1465,13.91612
1470,13.9159
1475,13.91561
1480,13.91536
1485,13.91512
1490,13.91489
1495,13.91464
1500,13.91441
1505,13.91415
1510,13.91401
1515,13.91382
1520,13.91356
1525,13.91337
1530,13.91318
1535,13.913
1540,13.91281
1545,13.91261
1550,13.9124
1555,13.91213
1560,13.91193
1565,13.91172
1570,13.91158
1575,13.91136
1580,13.91119
1585,13.91093
1590,13.91066
1595,13.91051
1600,13.91029
1605,13.91012
1610,13.90995
1615,13.90982
1620,13.90966
1625,13.90945
1630,13.90927
1635,13.9091
1640,13.90895
1645,13.90877
1650,13.90863
1655,13.9084
1660,13.90813
1665,13.90799
1670,13.90782
1675,13.9077
1680,13.90748
1685,13.90736
1690,13.90712
1695,13.90696
1700,13.90683
1705,13.90663
1710,13.90647
1715,13.90633
1720,13.90609
1725,13.90588
1730,13.90565
1735,13.90548
1740,13.90529
1745,13.90513
1750,13.90502
1755,13.90488
1760,13.90477
1765,13.90461
1770,13.90448
1775,13.9043
1780,13.90407
1785,13.90396
1790,13.90379
1795,13.90366
1800,13.90353


==> MSSP-EJOR-v3 (1)/cg/small/rc_mean_stats.csv <==
method,num_nrc_col,min_nrc
mlph++_cs0,4276.5,-0.63
mlph_cs0,4017.7,-0.62
aco,807.5,-0.36
gurobi,4.5,-0.57
tsm,78.0,-0.56
fastwclq,90.9,-0.48
lscc,0.9,-0.3


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/aco.txt <==
x,y
5,251
10,366
15,424
20,447
25,469
30,489
35,513
40,523
45,524
50,525
55,534
60,542
65,567
70,576
75,577
80,578
85,579
90,579
95,583
100,610
105,611
110,612
115,614
120,618
125,619
130,625
135,635
140,645
145,650
150,660
155,668
160,690
165,700
170,701
175,705
180,713
185,718
190,721
195,723
200,727
205,731
210,731
215,736
220,736
225,740
230,743
235,747
240,747
245,749
250,750
255,752
260,753
265,756
270,759
275,760
280,762
285,765
290,766
295,768
300,772
305,777
310,780
315,781
320,783
325,784
330,787
335,789
340,792
345,798
350,802
355,806
360,807
365,807
370,809
375,810
380,810
385,811
390,816
395,817
400,817
405,817
410,818
415,823
420,825
425,826
430,828
435,828
440,831
445,832
450,833
455,834
460,836
465,837
470,837
475,837
480,843
485,844
490,844
495,844
500,844
505,844
510,845
515,847
520,847
525,849
530,849
535,850
540,850
545,851
550,854
555,856
560,858
565,858
570,858
575,858
580,859
585,860
590,860
595,860
600,863
605,863
610,863
615,863
620,863
625,863
630,864
635,864
640,864
645,864
650,864
655,865
660,865
665,865
670,865
675,865
680,865
685,865
690,866
695,866
700,867
705,868
710,869
715,869
720,869
725,869
730,869
735,869
740,869
745,870
750,871
755,871
760,871
765,871
770,871
775,872
780,872
785,872
790,872
795,872
800,873
805,873
810,873
815,873
820,874
825,874
830,874
835,875
840,875
845,875
850,875
855,875
860,875
865,875
870,875
875,876
880,876
885,876
890,876
895,876
900,876
905,876
910,876
915,876
920,876
925,876
930,876
935,876
940,876
945,876
950,876
955,876
960,876
965,876
970,876
975,876
980,876
985,876
990,876
995,876
1000,877
1005,877
1010,877
1015,877
1020,877
1025,878
1030,878
1035,878
1040,878
1045,879
1050,880
1055,880
1060,880
1065,880
1070,880
1075,880
1080,880
1085,880
1090,881
1095,882
1100,882
1105,884
1110,885
1115,887
1120,887
1125,888
1130,890
1135,891
1140,892
1145,893
1150,893
1155,893
1160,893
1165,893
1170,894
1175,895
1180,897
1185,898
1190,898
1195,898
1200,898
1205,899
1210,899
1215,899
1220,899
1225,899
1230,899
1235,899
1240,899
1245,899
1250,899
1255,900
1260,900
1265,900
1270,901
1275,902
1280,902
1285,902
1290,903
1295,903
1300,903
1305,903
1310,903
1315,904
1320,905
1325,905
1330,905
1335,905
1340,905
1345,905
1350,905
1355,905
1360,905
1365,905
1370,905
1375,905
1380,905
1385,907
1390,907
1395,907
1400,907
1405,907
1410,907
1415,907
1420,907
1425,908
1430,908
1435,908
1440,908
1445,908
1450,909
1455,909
1460,909
1465,909
1470,909
1475,909
1480,911
1485,911
1490,911
1495,911
1500,911
1505,911
1510,912
1515,913
1520,915
1525,916
1530,916
1535,916
1540,916
1545,916
1550,916
1555,916
1560,916
1565,916
1570,916
1575,916
1580,916
1585,916
1590,916
1595,916
1600,916
1605,916
1610,916
1615,916
1620,916
1625,916
1630,916
1635,916
1640,916
1645,916
1650,916
1655,916
1660,916
1665,916
1670,916
1675,916
1680,916
1685,916
1690,916
1695,916
1700,916
1705,916
1710,916
1715,916
1720,916
1725,916
1730,916
1735,916
1740,916
1745,916
1750,916
1755,916
1760,916
1765,916
1770,916
1775,916
1780,916
1785,916
1790,916
1795,916
1800,916


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/fastwclq.txt <==
x,y
5,259
10,327
15,373
20,411
25,450
30,502
35,524
40,533
45,559
50,583
55,591
60,602
65,610
70,617
75,620
80,621
85,626
90,633
95,640
100,648
105,656
110,665
115,671
120,684
125,692
130,698
135,706
140,710
145,712
150,714
155,722
160,726
165,730
170,731
175,735
180,736
185,740
190,740
195,746
200,746
205,747
210,748
215,750
220,755
225,757
230,763
235,766
240,768
245,768
250,771
255,776
260,781
265,785
270,787
275,790
280,796
285,802
290,808
295,810
300,812
305,813
310,813
315,814
320,817
325,817
330,819
335,821
340,821
345,821
350,821
355,822
360,822
365,822
370,822
375,822
380,822
385,823
390,824
395,826
400,827
405,827
410,828
415,831
420,832
425,834
430,838
435,840
440,846
445,850
450,851
455,852
460,853
465,853
470,853
475,853
480,853
485,857
490,862
495,863
500,864
505,865
510,865
515,866
520,868
525,868
530,869
535,870
540,872
545,875
550,876
555,877
560,878
565,880
570,882
575,883
580,884
585,884
590,884
595,885
600,886
605,889
610,889
615,890
620,891
625,894
630,895
635,896
640,896
645,898
650,898
655,898
660,898
665,899
670,900
675,904
680,904
685,906
690,906
695,907
700,907
705,909
710,910
715,911
720,912
725,914
730,914
735,914
740,914
745,914
750,915
755,915
760,916
765,916
770,916
775,916
780,918
785,919
790,920
795,921
800,924
805,925
810,926
815,926
820,927
825,927
830,927
835,927
840,927
845,927
850,928
855,928
860,929
865,929
870,930
875,931
880,932
885,932
890,932
895,932
900,932
905,932
910,933
915,933
920,933
925,934
930,934
935,934
940,934
945,935
950,935
955,935
960,935
965,936
970,936
975,936
980,936
985,937
990,938
995,938
1000,939
1005,939
1010,941
1015,942
1020,942
1025,943
1030,943
1035,943
1040,943
1045,943
1050,943
1055,943
1060,943
1065,943
1070,943
1075,944
1080,945
1085,945
1090,946
1095,946
1100,947
1105,947
1110,948
1115,948
1120,948
1125,948
1130,948
1135,948
1140,948
1145,948
1150,948
1155,949
1160,949
1165,950
1170,950
1175,950
1180,950
1185,950
1190,951
1195,951
1200,952
1205,952
1210,952
1215,952
1220,952
1225,952
1230,952
1235,952
1240,952
1245,953
1250,953
1255,954
1260,954
1265,954
1270,954
1275,954
1280,955
1285,955
1290,955
1295,955
1300,955
1305,955
1310,955
1315,955
1320,955
1325,956
1330,956
1335,956
1340,956
1345,956
1350,956
1355,956
1360,957
1365,958
1370,958
1375,958
1380,958
1385,958
1390,958
1395,958
1400,958
1405,958
1410,958
1415,958
1420,958
1425,958
1430,958
1435,958
1440,959
1445,959
1450,959
1455,959
1460,959
1465,959
1470,959
1475,959
1480,959
1485,960
1490,960
1495,960
1500,960
1505,960
1510,960
1515,960
1520,961
1525,961
1530,962
1535,962
1540,962
1545,962
1550,962
1555,962
1560,962
1565,962
1570,962
1575,962
1580,962
1585,962
1590,962
1595,962
1600,962
1605,962
1610,963
1615,963
1620,963
1625,963
1630,963
1635,963
1640,964
1645,964
1650,964
1655,964
1660,964
1665,964
1670,964
1675,964
1680,964
1685,964
1690,964
1695,964
1700,964
1705,964
1710,964
1715,964
1720,964
1725,964
1730,964
1735,964
1740,964
1745,964
1750,964
1755,964
1760,964
1765,964
1770,964
1775,964
1780,964
1785,964
1790,964
1795,964
1800,964


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/gurobi.txt <==
x,y
5,166
10,249
15,313
20,375
25,394
30,421
35,444
40,461
45,467
50,468
55,474
60,487
65,495
70,506
75,507
80,512
85,514
90,521
95,531
100,537
105,539
110,541
115,543
120,544
125,550
130,558
135,561
140,564
145,567
150,571
155,571
160,573
165,574
170,577
175,580
180,588
185,593
190,596
195,600
200,600
205,603
210,605
215,605
220,605
225,605
230,605
235,605
240,605
245,607
250,608
255,608
260,608
265,617
270,619
275,623
280,627
285,629
290,629
295,629
300,629
305,630
310,630
315,630
320,630
325,630
330,630
335,630
340,631
345,632
350,632
355,633
360,633
365,635
370,635
375,635
380,635
385,635
390,636
395,643
400,646
405,651
410,654
415,658
420,663
425,667
430,676
435,686
440,689
445,694
450,700
455,704
460,706
465,711
470,715
475,718
480,719
485,725
490,730
495,733
500,737
505,740
510,747
515,748
520,749
525,751
530,754
535,756
540,756
545,756
550,758
555,758
560,758
565,758
570,758
575,758
580,758
585,758
590,758
595,759
600,759
605,759
610,759
615,759
620,759
625,759
630,759
635,760
640,760
645,761
650,762
655,762
660,763
665,763
670,764
675,765
680,765
685,765
690,765
695,765
700,765
705,765
710,765
715,765
720,765
725,765
730,765
735,765
740,765
745,765
750,766
755,766
760,766
765,766
770,766
775,767
780,768
785,768
790,768
795,768
800,769
805,769
810,771
815,771
820,771
825,772
830,774
835,774
840,774
845,776
850,777
855,779
860,779
865,782
870,782
875,782
880,782
885,783
890,786
895,786
900,787
905,787
910,788
915,789
920,790
925,791
930,791
935,791
940,791
945,793
950,793
955,793
960,795
965,796
970,796
975,796
980,797
985,798
990,798
995,799
1000,801
1005,801
1010,801
1015,801
1020,803
1025,803
1030,803
1035,803
1040,806
1045,807
1050,807
1055,807
1060,808
1065,808
1070,810
1075,811
1080,813
1085,815
1090,816
1095,816
1100,816
1105,816
1110,816
1115,818
1120,819
1125,820
1130,820
1135,820
1140,822
1145,824
1150,825
1155,825
1160,826
1165,827
1170,828
1175,828
1180,829
1185,829
1190,832
1195,832
1200,832
1205,832
1210,833
1215,833
1220,834
1225,835
1230,837
1235,841
1240,841
1245,842
1250,842
1255,844
1260,845
1265,845
1270,846
1275,848
1280,849
1285,849
1290,851
1295,851
1300,852
1305,854
1310,854
1315,855
1320,855
1325,856
1330,857
1335,859
1340,860
1345,861
1350,861
1355,862
1360,864
1365,865
1370,866
1375,866
1380,869
1385,870
1390,870
1395,871
1400,873
1405,874
1410,874
1415,874
1420,875
1425,876
1430,876
1435,876
1440,876
1445,876
1450,876
1455,876
1460,876
1465,876
1470,877
1475,877
1480,877
1485,877
1490,877
1495,877
1500,877
1505,877
1510,878
1515,878
1520,878
1525,878
1530,878
1535,879
1540,879
1545,879
1550,879
1555,879
1560,879
1565,880
1570,882
1575,882
1580,882
1585,882
1590,882
1595,882
1600,882
1605,882
1610,885
1615,886
1620,886
1625,887
1630,887
1635,887
1640,887
1645,887
1650,887
1655,887
1660,888
1665,888
1670,889
1675,889
1680,889
1685,889
1690,891
1695,891
1700,891
1705,891
1710,891
1715,891
1720,891
1725,891
1730,891
1735,892
1740,892
1745,893
1750,893
1755,893
1760,893
1765,893
1770,893
1775,895
1780,895
1785,895
1790,895
1795,895
1800,895


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/lscc.txt <==
x,y
5,176
10,218
15,232
20,297
25,354
30,385
35,417
40,428
45,443
50,466
55,488
60,508
65,524
70,534
75,537
80,548
85,549
90,555
95,563
100,568
105,575
110,588
115,591
120,593
125,597
130,598
135,599
140,601
145,601
150,601
155,603
160,603
165,605
170,605
175,605
180,606
185,607
190,607
195,608
200,610
205,615
210,617
215,624
220,624
225,627
230,634
235,640
240,644
245,646
250,646
255,648
260,649
265,652
270,656
275,659
280,663
285,666
290,668
295,671
300,673
305,674
310,676
315,679
320,679
325,679
330,680
335,680
340,684
345,685
350,691
355,696
360,700
365,705
370,710
375,713
380,718
385,723
390,726
395,727
400,728
405,732
410,734
415,735
420,737
425,738
430,739
435,743
440,743
445,743
450,744
455,744
460,744
465,745
470,745
475,745
480,746
485,747
490,747
495,747
500,747
505,747
510,747
515,748
520,748
525,748
530,749
535,749
540,749
545,749
550,749
555,749
560,750
565,753
570,753
575,753
580,753
585,754
590,755
595,755
600,757
605,757
610,759
615,760
620,761
625,762
630,764
635,764
640,767
645,768
650,770
655,771
660,771
665,773
670,775
675,777
680,778
685,778
690,778
695,779
700,780
705,780
710,781
715,781
720,781
725,782
730,783
735,783
740,783
745,783
750,784
755,785
760,785
765,785
770,785
775,785
780,785
785,785
790,785
795,786
800,787
805,788
810,788
815,788
820,788
825,788
830,788
835,789
840,789
845,789
850,790
855,791
860,791
865,792
870,793
875,793
880,793
885,793
890,793
895,793
900,793
905,793
910,793
915,793
920,793
925,793
930,793
935,793
940,793
945,793
950,793
955,794
960,794
965,794
970,794
975,794
980,794
985,794
990,794
995,794
1000,794
1005,794
1010,794
1015,794
1020,794
1025,794
1030,794
1035,794
1040,794
1045,795
1050,796
1055,796
1060,796
1065,797
1070,798
1075,798
1080,798
1085,798
1090,798
1095,798
1100,799
1105,799
1110,800
1115,800
1120,800
1125,800
1130,801
1135,802
1140,802
1145,802
1150,802
1155,802
1160,802
1165,802
1170,803
1175,803
1180,803
1185,803
1190,803
1195,803
1200,803
1205,803
1210,803
1215,805
1220,805
1225,805
1230,805
1235,805
1240,805
1245,805
1250,805
1255,805
1260,805
1265,805
1270,805
1275,805
1280,805
1285,805
1290,805
1295,805
1300,805
1305,805
1310,805
1315,805
1320,805
1325,805
1330,805
1335,805
1340,805
1345,805
1350,806
1355,806
1360,806
1365,806
1370,806
1375,806
1380,806
1385,806
1390,806
1395,806
1400,806
1405,806
1410,806
1415,806
1420,806
1425,806
1430,806
1435,806
1440,806
1445,806
1450,806
1455,806
1460,806
1465,806
1470,806
1475,806
1480,806
1485,806
1490,806
1495,806
1500,806
1505,806
1510,806
1515,806
1520,806
1525,806
1530,806
1535,806
1540,806
1545,807
1550,807
1555,807
1560,807
1565,807
1570,807
1575,807
1580,807
1585,808
1590,808
1595,808
1600,808
1605,808
1610,808
1615,808
1620,808
1625,808
1630,808
1635,808
1640,808
1645,808
1650,808
1655,808
1660,809
1665,810
1670,810
1675,810
1680,810
1685,810
1690,810
1695,811
1700,811
1705,811
1710,811
1715,811
1720,811
1725,811
1730,811
1735,811
1740,811
1745,811
1750,811
1755,811
1760,811
1765,811
1770,811
1775,812
1780,812
1785,812
1790,812
1795,812
1800,812


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/mlph++-cs0-rmcol20.txt <==
x,y
5,507
10,671
15,758
20,788
25,811
30,825
35,833
40,836
45,836
50,839
55,840
60,840
65,840
70,841
75,843
80,853
85,873
90,898
95,925
100,930
105,944
110,951
115,960
120,964
125,970
130,974
135,974
140,976
145,979
150,980
155,982
160,984
165,987
170,992
175,994
180,996
185,1001
190,1005
195,1010
200,1015
205,1018
210,1025
215,1032
220,1038
225,1041
230,1051
235,1060
240,1066
245,1070
250,1076
255,1080
260,1086
265,1095
270,1098
275,1099
280,1101
285,1106
290,1109
295,1112
300,1114
305,1119
310,1119
315,1120
320,1122
325,1128
330,1128
335,1129
340,1130
345,1130
350,1130
355,1131
360,1131
365,1131
370,1131
375,1131
380,1132
385,1133
390,1134
395,1134
400,1134
405,1134
410,1136
415,1136
420,1136
425,1137
430,1137
435,1137
440,1139
445,1140
450,1141
455,1141
460,1143
465,1143
470,1144
475,1144
480,1144
485,1144
490,1144
495,1144
500,1145
505,1145
510,1145
515,1146
520,1146
525,1146
530,1146
535,1146
540,1146
545,1147
550,1149
555,1150
560,1150
565,1150
570,1150
575,1150
580,1150
585,1150
590,1150
595,1150
600,1150
605,1152
610,1153
615,1154
620,1156
625,1156
630,1156
635,1156
640,1156
645,1157
650,1158
655,1158
660,1159
665,1159
670,1159
675,1159
680,1159
685,1159
690,1159
695,1159
700,1159
705,1160
710,1161
715,1161
720,1161
725,1161
730,1161
735,1161
740,1162
745,1162
750,1163
755,1163
760,1163
765,1164
770,1165
775,1165
780,1165
785,1165
790,1165
795,1166
800,1166
805,1167
810,1167
815,1167
820,1167
825,1167
830,1168
835,1168
840,1169
845,1169
850,1169
855,1171
860,1171
865,1172
870,1173
875,1174
880,1174
885,1174
890,1177
895,1178
900,1179
905,1180
910,1180
915,1180
920,1182
925,1185
930,1187
935,1189
940,1193
945,1198
950,1198
955,1200
960,1201
965,1201
970,1202
975,1202
980,1202
985,1202
990,1203
995,1204
1000,1204
1005,1205
1010,1205
1015,1207
1020,1208
1025,1209
1030,1210
1035,1213
1040,1214
1045,1214
1050,1214
1055,1214
1060,1215
1065,1215
1070,1215
1075,1215
1080,1215
1085,1216
1090,1216
1095,1216
1100,1218
1105,1220
1110,1221
1115,1221
1120,1221
1125,1222
1130,1222
1135,1222
1140,1223
1145,1223
1150,1224
1155,1224
1160,1224
1165,1224
1170,1224
1175,1224
1180,1225
1185,1225
1190,1226
1195,1226
1200,1226
1205,1226
1210,1226
1215,1227
1220,1227
1225,1227
1230,1228
1235,1228
1240,1228
1245,1228
1250,1228
1255,1229
1260,1229
1265,1229
1270,1229
1275,1229
1280,1229
1285,1229
1290,1229
1295,1229
1300,1229
1305,1231
1310,1232
1315,1233
1320,1234
1325,1234
1330,1236
1335,1237
1340,1237
1345,1238
1350,1238
1355,1238
1360,1238
1365,1238
1370,1238
1375,1238
1380,1238
1385,1239
1390,1239
1395,1239
1400,1239
1405,1239
1410,1239
1415,1239
1420,1239
1425,1239
1430,1239
1435,1239
1440,1239
1445,1239
1450,1239
1455,1240
1460,1242
1465,1242
1470,1242
1475,1243
1480,1243
1485,1243
1490,1244
1495,1244
1500,1244
1505,1244
1510,1244
1515,1244
1520,1245
1525,1245
1530,1245
1535,1245
1540,1246
1545,1246
1550,1246
1555,1246
1560,1246
1565,1246
1570,1246
1575,1248
1580,1248
1585,1248
1590,1248
1595,1248
1600,1248
1605,1249
1610,1249
1615,1249
1620,1250
1625,1251
1630,1251
1635,1252
1640,1252
1645,1252
1650,1252
1655,1253
1660,1253
1665,1253
1670,1253
1675,1253
1680,1253
1685,1253
1690,1254
1695,1254
1700,1254
1705,1254
1710,1254
1715,1254
1720,1254
1725,1254
1730,1255
1735,1255
1740,1255
1745,1255
1750,1255
1755,1255
1760,1255
1765,1255
1770,1255
1775,1255
1780,1255
1785,1255
1790,1255
1795,1255
1800,1255


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/mssp-cs0.txt <==
x,y
5,539
10,607
15,722
20,759
25,776
30,800
35,810
40,813
45,816
50,818
55,819
60,821
65,821
70,821
75,826
80,830
85,840
90,857
95,870
100,878
105,886
110,888
115,891
120,901
125,907
130,920
135,925
140,932
145,937
150,940
155,949
160,961
165,974
170,980
175,988
180,997
185,1002
190,1007
195,1013
200,1016
205,1019
210,1022
215,1027
220,1029
225,1031
230,1032
235,1032
240,1034
245,1035
250,1036
255,1037
260,1039
265,1040
270,1043
275,1044
280,1044
285,1044
290,1044
295,1044
300,1045
305,1047
310,1049
315,1049
320,1050
325,1051
330,1051
335,1055
340,1057
345,1060
350,1063
355,1065
360,1066
365,1066
370,1069
375,1071
380,1072
385,1075
390,1076
395,1078
400,1081
405,1081
410,1083
415,1090
420,1091
425,1092
430,1095
435,1096
440,1099
445,1099
450,1101
455,1104
460,1104
465,1107
470,1109
475,1110
480,1111
485,1111
490,1111
495,1113
500,1115
505,1116
510,1116
515,1117
520,1117
525,1120
530,1121
535,1122
540,1123
545,1123
550,1124
555,1127
560,1127
565,1128
570,1130
575,1131
580,1131
585,1132
590,1134
595,1134
600,1134
605,1134
610,1134
615,1136
620,1137
625,1137
630,1137
635,1138
640,1140
645,1140
650,1140
655,1141
660,1141
665,1141
670,1142
675,1143
680,1143
685,1143
690,1143
695,1143
700,1143
705,1143
710,1143
715,1143
720,1143
725,1143
730,1144
735,1144
740,1144
745,1144
750,1145
755,1145
760,1145
765,1145
770,1145
775,1146
780,1146
785,1147
790,1147
795,1148
800,1148
805,1148
810,1149
815,1149
820,1149
825,1149
830,1149
835,1149
840,1150
845,1150
850,1150
855,1151
860,1151
865,1151
870,1151
875,1151
880,1151
885,1151
890,1151
895,1151
900,1151
905,1152
910,1152
915,1152
920,1152
925,1152
930,1153
935,1153
940,1155
945,1156
950,1156
955,1156
960,1156
965,1156
970,1158
975,1158
980,1158
985,1160
990,1161
995,1162
1000,1162
1005,1162
1010,1163
1015,1165
1020,1166
1025,1168
1030,1168
1035,1168
1040,1170
1045,1171
1050,1171
1055,1172
1060,1172
1065,1172
1070,1172
1075,1172
1080,1174
1085,1174
1090,1175
1095,1176
1100,1176
1105,1177
1110,1177
1115,1177
1120,1177
1125,1178
1130,1179
1135,1179
1140,1180
1145,1180
1150,1180
1155,1180
1160,1180
1165,1182
1170,1183
1175,1183
1180,1183
1185,1184
1190,1185
1195,1185
1200,1185
1205,1185
1210,1185
1215,1185
1220,1186
1225,1187
1230,1188
1235,1188
1240,1188
1245,1188
1250,1188
1255,1188
1260,1188
1265,1188
1270,1188
1275,1188
1280,1188
1285,1188
1290,1188
1295,1188
1300,1188
1305,1188
1310,1189
1315,1189
1320,1189
1325,1190
1330,1191
1335,1191
1340,1191
1345,1192
1350,1192
1355,1193
1360,1193
1365,1194
1370,1194
1375,1194
1380,1194
1385,1195
1390,1195
1395,1195
1400,1197
1405,1197
1410,1197
1415,1197
1420,1198
1425,1198
1430,1198
1435,1198
1440,1198
1445,1198
1450,1199
1455,1199
1460,1199
1465,1199
1470,1201
1475,1201
1480,1201
1485,1201
1490,1202
1495,1202
1500,1202
1505,1202
1510,1202
1515,1202
1520,1202
1525,1202
1530,1202
1535,1202
1540,1202
1545,1203
1550,1203
1555,1203
1560,1203
1565,1203
1570,1203
1575,1204
1580,1204
1585,1204
1590,1204
1595,1204
1600,1204
1605,1204
1610,1204
1615,1205
1620,1206
1625,1206
1630,1206
1635,1206
1640,1207
1645,1208
1650,1208
1655,1208
1660,1208
1665,1208
1670,1208
1675,1209
1680,1209
1685,1209
1690,1211
1695,1211
1700,1211
1705,1211
1710,1211
1715,1211
1720,1211
1725,1211
1730,1211
1735,1211
1740,1211
1745,1211
1750,1211
1755,1211
1760,1211
1765,1211
1770,1211
1775,1211
1780,1211
1785,1212
1790,1212
1795,1212
1800,1212


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/sssp-cs0.txt <==
x,y
5,461
10,548
15,653
20,707
25,726
30,733
35,753
40,768
45,773
50,782
55,786
60,790
65,793
70,801
75,806
80,814
85,820
90,825
95,828
100,831
105,834
110,847
115,857
120,863
125,865
130,872
135,876
140,878
145,880
150,888
155,890
160,891
165,898
170,903
175,906
180,908
185,910
190,912
195,919
200,924
205,926
210,926
215,934
220,934
225,939
230,944
235,950
240,953
245,954
250,957
255,960
260,964
265,964
270,967
275,972
280,973
285,978
290,978
295,985
300,986
305,988
310,991
315,992
320,994
325,995
330,996
335,996
340,998
345,998
350,998
355,999
360,999
365,999
370,999
375,999
380,1000
385,1001
390,1003
395,1004
400,1004
405,1005
410,1006
415,1007
420,1007
425,1007
430,1008
435,1009
440,1009
445,1010
450,1011
455,1011
460,1013
465,1013
470,1013
475,1015
480,1016
485,1016
490,1017
495,1017
500,1017
505,1017
510,1017
515,1018
520,1019
525,1020
530,1021
535,1022
540,1023
545,1024
550,1024
555,1025
560,1025
565,1025
570,1025
575,1027
580,1027
585,1027
590,1027
595,1027
600,1028
605,1029
610,1030
615,1031
620,1031
625,1031
630,1031
635,1031
640,1031
645,1031
650,1031
655,1031
660,1031
665,1031
670,1031
675,1031
680,1031
685,1032
690,1032
695,1034
700,1035
705,1035
710,1036
715,1037
720,1037
725,1037
730,1037
735,1037
740,1038
745,1038
750,1040
755,1040
760,1040
765,1040
770,1040
775,1041
780,1041
785,1041
790,1041
795,1041
800,1041
805,1041
810,1041
815,1042
820,1043
825,1043
830,1043
835,1043
840,1043
845,1043
850,1043
855,1043
860,1043
865,1043
870,1043
875,1044
880,1044
885,1044
890,1044
895,1044
900,1044
905,1044
910,1044
915,1045
920,1045
925,1045
930,1046
935,1046
940,1047
945,1047
950,1047
955,1047
960,1047
965,1047
970,1047
975,1047
980,1047
985,1047
990,1047
995,1047
1000,1047
1005,1047
1010,1047
1015,1047
1020,1048
1025,1048
1030,1049
1035,1049
1040,1050
1045,1050
1050,1050
1055,1050
1060,1051
1065,1051
1070,1051
1075,1052
1080,1052
1085,1052
1090,1052
1095,1052
1100,1052
1105,1053
1110,1053
1115,1053
1120,1053
1125,1053
1130,1053
1135,1053
1140,1055
1145,1056
1150,1056
1155,1056
1160,1057
1165,1057
1170,1057
1175,1057
1180,1057
1185,1057
1190,1057
1195,1057
1200,1057
1205,1057
1210,1057
1215,1057
1220,1057
1225,1057
1230,1057
1235,1057
1240,1057
1245,1058
1250,1058
1255,1058
1260,1058
1265,1058
1270,1058
1275,1058
1280,1058
1285,1060
1290,1060
1295,1060
1300,1060
1305,1060
1310,1060
1315,1060
1320,1060
1325,1060
1330,1060
1335,1061
1340,1061
1345,1061
1350,1061
1355,1061
1360,1062
1365,1063
1370,1063
1375,1063
1380,1065
1385,1065
1390,1065
1395,1065
1400,1066
1405,1067
1410,1067
1415,1068
1420,1068
1425,1069
1430,1069
1435,1069
1440,1069
1445,1070
1450,1070
1455,1070
1460,1070
1465,1070
1470,1070
1475,1070
1480,1070
1485,1070
1490,1070
1495,1071
1500,1071
1505,1071
1510,1071
1515,1071
1520,1071
1525,1072
1530,1074
1535,1074
1540,1074
1545,1074
1550,1074
1555,1074
1560,1074
1565,1076
1570,1076
1575,1076
1580,1076
1585,1077
1590,1077
1595,1077
1600,1077
1605,1077
1610,1077
1615,1077
1620,1077
1625,1077
1630,1079
1635,1079
1640,1080
1645,1081
1650,1082
1655,1083
1660,1084
1665,1084
1670,1086
1675,1087
1680,1087
1685,1089
1690,1089
1695,1089
1700,1089
1705,1089
1710,1090
1715,1090
1720,1091
1725,1091
1730,1091
1735,1091
1740,1091
1745,1091
1750,1092
1755,1092
1760,1093
1765,1093
1770,1093
1775,1095
1780,1096
1785,1096
1790,1096
1795,1096
1800,1096


==> MSSP-EJOR-v3 (1)/cg/small/solving-curve/tsm.txt <==
x,y
5,343
10,475
15,548
20,581
25,597
30,600
35,602
40,625
45,642
50,651
55,653
60,657
65,666
70,680
75,697
80,710
85,723
90,738
95,739
100,743
105,744
110,745
115,745
120,745
125,745
130,745
135,745
140,746
145,746
150,746
155,746
160,747
165,748
170,748
175,751
180,752
185,752
190,753
195,756
200,757
205,760
210,764
215,768
220,774
225,778
230,783
235,789
240,792
245,797
250,797
255,799
260,801
265,802
270,802
275,802
280,802
285,802
290,802
295,802
300,802
305,802
310,803
315,804
320,804
325,806
330,806
335,807
340,807
345,809
350,811
355,811
360,812
365,812
370,812
375,812
380,812
385,812
390,813
395,816
400,817
405,817
410,818
415,820
420,822
425,824
430,826
435,827
440,827
445,827
450,827
455,828
460,828
465,828
470,830
475,831
480,831
485,832
490,832
495,833
500,833
505,834
510,834
515,834
520,835
525,835
530,835
535,835
540,835
545,835
550,835
555,836
560,836
565,836
570,837
575,837
580,837
585,837
590,838
595,838
600,838
605,838
610,838
615,838
620,838
625,838
630,839
635,839
640,839
645,839
650,840
655,840
660,840
665,840
670,840
675,840
680,840
685,841
690,841
695,841
700,841
705,841
710,841
715,841
720,842
725,843
730,843
735,843
740,843
745,843
750,844
755,847
760,848
765,848
770,850
775,850
780,850
785,850
790,852
795,852
800,857
805,859
810,862
815,863
820,865
825,866
830,867
835,868
840,868
845,869
850,869
855,869
860,869
865,869
870,869
875,869
880,869
885,869
890,869
895,869
900,869
905,869
910,869
915,870
920,870
925,870
930,870
935,870
940,870
945,870
950,870
955,870
960,870
965,870
970,870
975,870
980,871
985,871
990,871
995,871
1000,871
1005,872
1010,872
1015,873
1020,873
1025,873
1030,873
1035,873
1040,873
1045,873
1050,873
1055,873
1060,873
1065,873
1070,874
1075,874
1080,874
1085,874
1090,875
1095,875
1100,876
1105,877
1110,877
1115,877
1120,878
1125,878
1130,878
1135,878
1140,878
1145,878
1150,879
1155,879
1160,879
1165,879
1170,879
1175,879
1180,879
1185,879
1190,879
1195,879
1200,879
1205,879
1210,879
1215,879
1220,879
1225,879
1230,879
1235,879
1240,881
1245,881
1250,881
1255,881
1260,882
1265,882
1270,882
1275,884
1280,884
1285,885
1290,886
1295,888
1300,889
1305,889
1310,889
1315,889
1320,889
1325,889
1330,890
1335,890
1340,890
1345,890
1350,891
1355,891
1360,891
1365,892
1370,892
1375,892
1380,892
1385,893
1390,893
1395,893
1400,893
1405,893
1410,893
1415,893
1420,896
1425,898
1430,898
1435,899
1440,899
1445,900
1450,901
1455,901
1460,902
1465,902
1470,902
1475,902
1480,903
1485,904
1490,904
1495,904
1500,904
1505,905
1510,905
1515,905
1520,906
1525,906
1530,906
1535,907
1540,909
1545,910
1550,910
1555,911
1560,914
1565,915
1570,916
1575,917
1580,919
1585,920
1590,921
1595,924
1600,924
1605,925
1610,926
1615,926
1620,927
1625,928
1630,929
1635,929
1640,929
1645,929
1650,929
1655,929
1660,929
1665,929
1670,929
1675,929
1680,929
1685,929
1690,930
1695,930
1700,930
1705,930
1710,930
1715,930
1720,930
1725,930
1730,931
1735,931
1740,931
1745,931
1750,931
1755,931
1760,932
1765,932
1770,932
1775,932
1780,932
1785,932
1790,932
1795,932
1800,932


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/aco.txt <==
x,y
0.1,5507.7
0.2,5582.5
0.3,5714.0
0.4,5786.7
0.5,5796.8
0.6,5813.9
0.7,5865.2
0.8,5865.2
0.9,5893.2
1.0,5917.1
1.1,5934.8
1.2,5972.8
1.3,6010.8
1.4,6010.8
1.5,6010.8
1.6,6010.8
1.7,6010.8
1.8,6028.2
1.9,6028.2
2.0,6028.2
2.1,6038.2
2.2,6038.2
2.3,6053.9
2.4,6053.9
2.5,6053.9
2.6,6053.9
2.7,6055.2
2.8,6055.2
2.9,6055.2
3.0,6082.2
3.1,6082.2
3.2,6082.2
3.3,6085.0
3.4,6089.5
3.5,6089.5
3.6,6089.5
3.7,6089.5
3.8,6089.5
3.9,6099.3
4.0,6099.3
4.1,6108.7
4.2,6113.3
4.3,6113.3
4.4,6114.4
4.5,6126.7
4.6,6137.3
4.7,6230.2
4.8,6304.1
4.9,6354.8
5.0,6435.4
5.1,6506.0
5.2,6541.1
5.3,6607.3
5.4,6744.2
5.5,6826.4
5.6,6893.1
5.7,6990.7
5.8,7035.4
5.9,7121.7
6.0,7182.8
6.1,7287.0
6.2,7288.3
6.3,7323.7
6.4,7333.1
6.5,7366.0
6.6,7375.3
6.7,7383.0
6.8,7412.8
6.9,7465.1
7.0,7474.2
7.1,7492.8
7.2,7532.2
7.3,7575.2
7.4,7575.2
7.5,7577.7
7.6,7593.0
7.7,7593.2
7.8,7600.4
7.9,7600.4
8.0,7600.4
8.1,7600.4
8.2,7600.4
8.3,7600.4
8.4,7613.4
8.5,7665.4
8.6,7670.2
8.7,7670.2
8.8,7670.2
8.9,7678.1
9.0,7678.1
9.1,7688.5
9.2,7696.5
9.3,7696.5
9.4,7696.5
9.5,7696.5
9.6,7696.5
9.7,7696.5
9.8,7696.5
9.9,7696.5
10.0,7696.5
10.1,7696.5
10.2,7696.5
10.3,7696.5
10.4,7696.5
10.5,7696.5
10.6,7696.5
10.7,7696.5
10.8,7696.5
10.9,7696.5
11.0,7696.5
11.1,7696.5
11.2,7696.5
11.3,7696.5
11.4,7696.5
11.5,7696.5
11.6,7696.5
11.7,7696.5
11.8,7696.5
11.9,7696.5
12.0,7696.5
12.1,7696.5
12.2,7696.5
12.3,7696.5
12.4,7696.5
12.5,7696.5
12.6,7696.5
12.7,7696.5
12.8,7696.5
12.9,7696.5
13.0,7696.5
13.1,7696.5
13.2,7696.5
13.3,7696.5
13.4,7696.5
13.5,7696.5
13.6,7696.5
13.7,7696.5
13.8,7696.5
13.9,7696.5
14.0,7696.5
14.1,7696.5
14.2,7696.5
14.3,7696.5
14.4,7696.5
14.5,7696.5
14.6,7696.5
14.7,7696.5
14.8,7696.5
14.9,7696.5
15.0,7696.5
15.1,7696.5
15.2,7696.5
15.3,7696.5
15.4,7696.5
15.5,7696.5
15.6,7696.5
15.7,7696.5
15.8,7696.5
15.9,7696.5
16.0,7696.5
16.1,7696.5
16.2,7696.5
16.3,7696.5
16.4,7696.5
16.5,7696.5
16.6,7696.5
16.7,7696.5
16.8,7696.5
16.9,7696.5
17.0,7696.5
17.1,7696.5
17.2,7696.5
17.3,7696.5
17.4,7696.5
17.5,7696.5
17.6,7696.5
17.7,7696.5
17.8,7696.5
17.9,7696.5
18.0,7696.5
18.1,7696.5
18.2,7696.5
18.3,7696.5
18.4,7696.5
18.5,7696.5
18.6,7696.5
18.7,7696.5
18.8,7696.5
18.9,7696.5
19.0,7696.5
19.1,7696.5
19.2,7696.5
19.3,7696.5
19.4,7696.5
19.5,7696.5
19.6,7696.5
19.7,7696.5
19.8,7696.5
19.9,7696.5
20.0,7696.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/fastwclq.txt <==
x,y
0.1,6939.9
0.2,7074.2
0.3,7100.0
0.4,7176.5
0.5,7209.9
0.6,7209.9
0.7,7209.9
0.8,7209.9
0.9,7245.5
1.0,7245.5
1.1,7245.5
1.2,7245.5
1.3,7245.5
1.4,7245.5
1.5,7245.5
1.6,7245.5
1.7,7245.5
1.8,7245.5
1.9,7245.5
2.0,7245.5
2.1,7245.5
2.2,7245.5
2.3,7245.5
2.4,7245.5
2.5,7245.5
2.6,7245.5
2.7,7245.5
2.8,7245.5
2.9,7245.5
3.0,7245.5
3.1,7245.5
3.2,7245.5
3.3,7245.5
3.4,7245.5
3.5,7245.5
3.6,7381.9
3.7,7408.5
3.8,7408.5
3.9,7408.5
4.0,7408.5
4.1,7408.5
4.2,7408.5
4.3,7408.5
4.4,7408.5
4.5,7408.5
4.6,7408.5
4.7,7408.5
4.8,7408.5
4.9,7408.5
5.0,7408.5
5.1,7408.5
5.2,7408.5
5.3,7408.5
5.4,7408.5
5.5,7408.5
5.6,7408.5
5.7,7418.1
5.8,7418.1
5.9,7418.1
6.0,7418.1
6.1,7418.1
6.2,7418.1
6.3,7418.1
6.4,7462.7
6.5,7507.3
6.6,7507.3
6.7,7507.3
6.8,7507.3
6.9,7507.3
7.0,7507.3
7.1,7507.3
7.2,7510.2
7.3,7510.2
7.4,7510.2
7.5,7510.2
7.6,7510.2
7.7,7510.2
7.8,7510.2
7.9,7510.2
8.0,7510.2
8.1,7510.2
8.2,7510.2
8.3,7510.2
8.4,7510.2
8.5,7510.2
8.6,7510.2
8.7,7510.2
8.8,7510.2
8.9,7510.2
9.0,7513.8
9.1,7587.4
9.2,7629.3
9.3,7631.1
9.4,7649.5
9.5,7649.5
9.6,7649.5
9.7,7649.5
9.8,7649.5
9.9,7649.5
10.0,7649.5
10.1,7649.5
10.2,7649.5
10.3,7649.5
10.4,7649.5
10.5,7649.5
10.6,7649.5
10.7,7649.5
10.8,7649.5
10.9,7649.5
11.0,7649.5
11.1,7649.5
11.2,7649.5
11.3,7649.5
11.4,7649.5
11.5,7649.5
11.6,7649.5
11.7,7649.5
11.8,7653.9
11.9,7665.9
12.0,7670.9
12.1,7670.9
12.2,7670.9
12.3,7670.9
12.4,7670.9
12.5,7670.9
12.6,7670.9
12.7,7670.9
12.8,7670.9
12.9,7670.9
13.0,7670.9
13.1,7670.9
13.2,7670.9
13.3,7670.9
13.4,7670.9
13.5,7670.9
13.6,7670.9
13.7,7670.9
13.8,7670.9
13.9,7670.9
14.0,7670.9
14.1,7670.9
14.2,7670.9
14.3,7670.9
14.4,7674.3
14.5,7692.7
14.6,7692.7
14.7,7694.4
14.8,7707.0
14.9,7727.1
15.0,7736.3
15.1,7736.3
15.2,7736.3
15.3,7736.3
15.4,7736.3
15.5,7736.3
15.6,7736.3
15.7,7736.3
15.8,7737.6
15.9,7737.6
16.0,7779.4
16.1,7779.4
16.2,7779.4
16.3,7780.7
16.4,7822.5
16.5,7822.5
16.6,7822.5
16.7,7822.5
16.8,7822.5
16.9,7822.5
17.0,7822.5
17.1,7822.5
17.2,7860.8
17.3,7860.8
17.4,7860.8
17.5,7860.8
17.6,7878.4
17.7,7880.0
17.8,7897.6
17.9,7946.2
18.0,7946.2
18.1,7946.2
18.2,7946.2
18.3,7946.2
18.4,7946.2
18.5,7946.2
18.6,7946.2
18.7,7946.2
18.8,7946.2
18.9,7946.2
19.0,7946.2
19.1,7946.2
19.2,7946.2
19.3,7946.2
19.4,7946.2
19.5,7946.2
19.6,7946.2
19.7,7946.2
19.8,7946.2
19.9,7946.2
20.0,7946.2


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/gurobi.txt <==
x,y
0.1,2886.0
0.2,2886.0
0.3,2886.0
0.4,2886.0
0.5,2886.0
0.6,2886.0
0.7,4472.3
0.8,5483.3
0.9,5851.8
1.0,5851.8
1.1,5851.8
1.2,6164.6
1.3,6164.6
1.4,6164.6
1.5,6164.6
1.6,6164.6
1.7,6164.6
1.8,6164.6
1.9,6164.6
2.0,6164.6
2.1,6164.6
2.2,6164.6
2.3,6164.6
2.4,6164.6
2.5,6164.6
2.6,6164.6
2.7,6164.6
2.8,6164.6
2.9,6164.6
3.0,6164.6
3.1,6164.6
3.2,6164.6
3.3,6164.6
3.4,6164.6
3.5,6164.6
3.6,6164.6
3.7,6164.6
3.8,6164.6
3.9,6164.6
4.0,6164.6
4.1,6164.6
4.2,6164.6
4.3,6164.6
4.4,6164.6
4.5,6164.6
4.6,6164.6
4.7,6164.6
4.8,6164.6
4.9,6164.6
5.0,6164.6
5.1,6164.6
5.2,6164.6
5.3,6164.6
5.4,6164.6
5.5,6164.6
5.6,6164.6
5.7,6164.6
5.8,6164.6
5.9,6164.6
6.0,6164.6
6.1,6164.6
6.2,6164.6
6.3,6164.6
6.4,6164.6
6.5,6164.6
6.6,6164.6
6.7,6164.6
6.8,6164.6
6.9,6164.6
7.0,6164.6
7.1,6164.6
7.2,6164.6
7.3,6164.6
7.4,6164.6
7.5,6164.6
7.6,6164.6
7.7,6164.6
7.8,6164.6
7.9,6164.6
8.0,6164.6
8.1,6164.6
8.2,6164.6
8.3,6164.6
8.4,6164.6
8.5,6164.6
8.6,6164.6
8.7,6164.6
8.8,6164.6
8.9,6164.6
9.0,6164.6
9.1,6164.6
9.2,6164.6
9.3,6164.6
9.4,6164.6
9.5,6164.6
9.6,6164.6
9.7,6164.6
9.8,6164.6
9.9,6164.6
10.0,6164.6
10.1,6164.6
10.2,6164.6
10.3,6164.6
10.4,6164.6
10.5,6164.6
10.6,6164.6
10.7,6164.6
10.8,6164.6
10.9,6164.6
11.0,6164.6
11.1,6164.6
11.2,6164.6
11.3,6164.6
11.4,6164.6
11.5,6164.6
11.6,6164.6
11.7,6164.6
11.8,6164.6
11.9,6164.6
12.0,6164.6
12.1,6164.6
12.2,6164.6
12.3,6164.6
12.4,6164.6
12.5,6164.6
12.6,6164.6
12.7,6164.6
12.8,6164.6
12.9,6164.6
13.0,6164.6
13.1,6164.6
13.2,6164.6
13.3,6164.6
13.4,6164.6
13.5,6164.6
13.6,6164.6
13.7,6164.6
13.8,6164.6
13.9,6164.6
14.0,6164.6
14.1,6164.6
14.2,6164.6
14.3,6164.6
14.4,6164.6
14.5,6164.6
14.6,6164.6
14.7,6164.6
14.8,6164.6
14.9,6164.6
15.0,6164.6
15.1,6164.6
15.2,6164.6
15.3,6164.6
15.4,6164.6
15.5,6164.6
15.6,6164.6
15.7,6164.6
15.8,6164.6
15.9,6164.6
16.0,6164.6
16.1,6164.6
16.2,6164.6
16.3,6164.6
16.4,6164.6
16.5,6164.6
16.6,6164.6
16.7,6164.6
16.8,6164.6
16.9,6164.6
17.0,6164.6
17.1,6164.6
17.2,6164.6
17.3,6164.6
17.4,6164.6
17.5,6164.6
17.6,6164.6
17.7,6164.6
17.8,6164.6
17.9,6164.6
18.0,6164.6
18.1,6164.6
18.2,6164.6
18.3,6164.6
18.4,6164.6
18.5,6164.6
18.6,6164.6
18.7,6164.6
18.8,6164.6
18.9,6164.6
19.0,6164.6
19.1,6164.6
19.2,6164.6
19.3,6164.6
19.4,6164.6
19.5,6164.6
19.6,6164.6
19.7,6164.6
19.8,6164.6
19.9,6164.6
20.0,6164.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/lscc.txt <==
x,y
0.1,8544.0
0.2,8979.0
0.3,8979.0
0.4,8979.0
0.5,8979.0
0.6,8979.0
0.7,8979.0
0.8,8979.0
0.9,8979.0
1.0,8979.0
1.1,9099.9
1.2,9136.0
1.3,9136.0
1.4,9136.0
1.5,9136.0
1.6,9136.0
1.7,9136.0
1.8,9136.0
1.9,9136.0
2.0,9136.0
2.1,9136.0
2.2,9136.0
2.3,9136.0
2.4,9136.0
2.5,9136.0
2.6,9136.0
2.7,9136.0
2.8,9136.0
2.9,9136.0
3.0,9136.0
3.1,9136.0
3.2,9136.0
3.3,9136.0
3.4,9136.0
3.5,9136.0
3.6,9136.0
3.7,9136.0
3.8,9136.0
3.9,9136.0
4.0,9136.0
4.1,9136.0
4.2,9136.0
4.3,9136.0
4.4,9136.0
4.5,9136.0
4.6,9160.6
4.7,9177.0
4.8,9177.0
4.9,9177.0
5.0,9177.0
5.1,9177.0
5.2,9177.0
5.3,9177.0
5.4,9177.0
5.5,9177.0
5.6,9177.0
5.7,9177.0
5.8,9177.0
5.9,9177.0
6.0,9177.0
6.1,9177.0
6.2,9177.0
6.3,9177.0
6.4,9177.0
6.5,9177.0
6.6,9177.0
6.7,9177.0
6.8,9177.0
6.9,9177.0
7.0,9177.0
7.1,9177.0
7.2,9177.0
7.3,9177.0
7.4,9177.0
7.5,9177.0
7.6,9177.0
7.7,9177.0
7.8,9177.0
7.9,9177.0
8.0,9177.0
8.1,9177.0
8.2,9177.0
8.3,9177.0
8.4,9177.0
8.5,9177.0
8.6,9223.2
8.7,9254.0
8.8,9254.0
8.9,9254.0
9.0,9254.0
9.1,9254.0
9.2,9254.0
9.3,9254.0
9.4,9254.0
9.5,9254.0
9.6,9254.0
9.7,9254.0
9.8,9254.0
9.9,9254.0
10.0,9254.0
10.1,9254.0
10.2,9254.0
10.3,9254.0
10.4,9254.0
10.5,9254.0
10.6,9254.0
10.7,9254.0
10.8,9254.0
10.9,9254.0
11.0,9254.0
11.1,9254.0
11.2,9254.0
11.3,9254.0
11.4,9254.0
11.5,9254.0
11.6,9254.0
11.7,9254.0
11.8,9254.0
11.9,9254.0
12.0,9254.0
12.1,9254.0
12.2,9254.0
12.3,9254.0
12.4,9254.0
12.5,9254.0
12.6,9254.0
12.7,9254.0
12.8,9254.0
12.9,9254.0
13.0,9254.0
13.1,9254.0
13.2,9254.0
13.3,9254.0
13.4,9254.0
13.5,9254.0
13.6,9254.0
13.7,9254.0
13.8,9254.0
13.9,9254.0
14.0,9254.0
14.1,9254.0
14.2,9254.0
14.3,9254.0
14.4,9254.0
14.5,9254.0
14.6,9254.0
14.7,9254.0
14.8,9254.0
14.9,9254.0
15.0,9254.0
15.1,9254.0
15.2,9254.0
15.3,9254.0
15.4,9254.0
15.5,9254.0
15.6,9254.0
15.7,9254.0
15.8,9254.0
15.9,9254.0
16.0,9254.0
16.1,9254.0
16.2,9254.0
16.3,9254.0
16.4,9254.0
16.5,9254.0
16.6,9254.0
16.7,9254.0
16.8,9254.0
16.9,9254.0
17.0,9254.0
17.1,9254.0
17.2,9254.0
17.3,9254.0
17.4,9254.0
17.5,9254.0
17.6,9254.0
17.7,9254.0
17.8,9254.0
17.9,9254.0
18.0,9254.0
18.1,9254.0
18.2,9254.0
18.3,9254.0
18.4,9254.0
18.5,9254.0
18.6,9254.0
18.7,9254.0
18.8,9254.0
18.9,9254.0
19.0,9254.0
19.1,9254.0
19.2,9254.0
19.3,9254.0
19.4,9254.0
19.5,9254.0
19.6,9254.0
19.7,9254.0
19.8,9254.0
19.9,9254.0
20.0,9254.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/mssp-0.txt <==
x,y
0.1,5920.6
0.2,7161.6
0.3,7161.6
0.4,7239.1
0.5,7605.8
0.6,7605.8
0.7,7793.8
0.8,7840.0
0.9,7840.0
1.0,8128.5
1.1,8128.5
1.2,8240.2
1.3,8309.8
1.4,8309.8
1.5,8371.4
1.6,8457.4
1.7,8457.4
1.8,8550.1
1.9,8563.9
2.0,8563.9
2.1,8624.1
2.2,8662.3
2.3,8706.6
2.4,8720.7
2.5,8765.9
2.6,8774.3
2.7,8786.2
2.8,8794.6
2.9,8818.0
3.0,8830.8
3.1,8850.7
3.2,8864.2
3.3,8873.8
3.4,8885.9
3.5,8885.9
3.6,8897.4
3.7,8897.5
3.8,8907.5
3.9,8907.7
4.0,8911.3
4.1,8926.7
4.2,8926.7
4.3,8928.7
4.4,8931.2
4.5,8931.2
4.6,8934.3
4.7,8943.6
4.8,8943.6
4.9,8947.8
5.0,8955.1
5.1,8955.4
5.2,8959.5
5.3,8965.3
5.4,8974.4
5.5,8975.2
5.6,8980.9
5.7,8980.9
5.8,8980.9
5.9,8996.3
6.0,8996.3
6.1,8996.3
6.2,8996.3
6.3,8996.3
6.4,8999.7
6.5,9001.4
6.6,9001.4
6.7,9004.0
6.8,9007.9
6.9,9013.2
7.0,9013.7
7.1,9019.2
7.2,9019.2
7.3,9019.2
7.4,9019.2
7.5,9019.2
7.6,9019.2
7.7,9031.2
7.8,9031.2
7.9,9035.8
8.0,9035.8
8.1,9036.0
8.2,9036.0
8.3,9036.0
8.4,9036.0
8.5,9036.0
8.6,9036.0
8.7,9036.0
8.8,9036.0
8.9,9036.0
9.0,9036.0
9.1,9036.0
9.2,9036.0
9.3,9036.0
9.4,9036.0
9.5,9036.0
9.6,9036.0
9.7,9036.0
9.8,9036.0
9.9,9039.7
10.0,9039.7
10.1,9039.7
10.2,9039.7
10.3,9039.7
10.4,9039.7
10.5,9039.7
10.6,9039.7
10.7,9039.7
10.8,9039.7
10.9,9039.7
11.0,9039.7
11.1,9039.7
11.2,9039.7
11.3,9039.7
11.4,9039.7
11.5,9039.7
11.6,9039.7
11.7,9039.7
11.8,9039.7
11.9,9039.7
12.0,9039.7
12.1,9039.7
12.2,9039.7
12.3,9039.7
12.4,9039.7
12.5,9039.7
12.6,9039.7
12.7,9039.7
12.8,9039.7
12.9,9039.7
13.0,9039.7
13.1,9039.7
13.2,9039.7
13.3,9039.7
13.4,9039.7
13.5,9039.7
13.6,9039.7
13.7,9039.7
13.8,9039.7
13.9,9039.7
14.0,9039.7
14.1,9039.7
14.2,9042.3
14.3,9042.3
14.4,9042.3
14.5,9042.3
14.6,9042.3
14.7,9042.6
14.8,9042.6
14.9,9042.6
15.0,9042.6
15.1,9042.6
15.2,9042.6
15.3,9045.3
15.4,9045.3
15.5,9045.3
15.6,9045.3
15.7,9045.3
15.8,9047.0
15.9,9047.0
16.0,9047.0
16.1,9047.0
16.2,9047.0
16.3,9047.0
16.4,9048.1
16.5,9048.1
16.6,9048.1
16.7,9048.1
16.8,9048.1
16.9,9048.1
17.0,9048.4
17.1,9048.4
17.2,9048.4
17.3,9048.4
17.4,9048.4
17.5,9048.4
17.6,9049.6
17.7,9049.6
17.8,9049.6
17.9,9049.6
18.0,9049.6
18.1,9049.6
18.2,9049.6
18.3,9049.6
18.4,9049.6
18.5,9049.6
18.6,9049.6
18.7,9049.6
18.8,9049.6
18.9,9049.6
19.0,9049.6
19.1,9049.6
19.2,9049.6
19.3,9049.6
19.4,9049.6
19.5,9049.6
19.6,9049.6
19.7,9049.6
19.8,9049.6
19.9,9049.6
20.0,9049.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/mssp-1.txt <==
x,y
0.1,5920.6
0.2,7393.6
0.3,7393.6
0.4,7393.6
0.5,7759.9
0.6,7759.9
0.7,7876.9
0.8,8030.0
0.9,8030.0
1.0,8090.3
1.1,8141.6
1.2,8141.6
1.3,8268.8
1.4,8268.8
1.5,8302.0
1.6,8351.9
1.7,8364.5
1.8,8405.0
1.9,8412.9
2.0,8427.8
2.1,8493.0
2.2,8493.8
2.3,8509.1
2.4,8558.8
2.5,8563.5
2.6,8563.5
2.7,8601.1
2.8,8601.1
2.9,8606.7
3.0,8614.1
3.1,8643.0
3.2,8655.7
3.3,8678.5
3.4,8695.9
3.5,8699.5
3.6,8729.3
3.7,8756.4
3.8,8773.5
3.9,8773.5
4.0,8777.5
4.1,8783.5
4.2,8783.5
4.3,8789.8
4.4,8802.5
4.5,8804.6
4.6,8804.6
4.7,8827.4
4.8,8829.6
4.9,8838.3
5.0,8860.6
5.1,8866.9
5.2,8866.9
5.3,8866.9
5.4,8872.7
5.5,8876.8
5.6,8882.9
5.7,8889.6
5.8,8898.3
5.9,8904.2
6.0,8905.5
6.1,8910.9
6.2,8913.0
6.3,8913.0
6.4,8913.0
6.5,8923.8
6.6,8933.3
6.7,8938.3
6.8,8939.5
6.9,8947.1
7.0,8953.3
7.1,8962.5
7.2,8973.5
7.3,8973.5
7.4,8982.4
7.5,8988.0
7.6,8988.0
7.7,8992.6
7.8,8992.6
7.9,8992.6
8.0,8999.0
8.1,8999.0
8.2,8999.0
8.3,8999.0
8.4,8999.0
8.5,9014.6
8.6,9014.6
8.7,9014.6
8.8,9014.6
8.9,9014.6
9.0,9017.4
9.1,9017.4
9.2,9017.4
9.3,9021.0
9.4,9021.9
9.5,9031.0
9.6,9031.0
9.7,9031.0
9.8,9031.0
9.9,9031.0
10.0,9031.0
10.1,9031.0
10.2,9035.2
10.3,9035.2
10.4,9036.1
10.5,9036.1
10.6,9036.1
10.7,9037.2
10.8,9037.2
10.9,9037.2
11.0,9037.2
11.1,9037.2
11.2,9037.2
11.3,9037.2
11.4,9048.1
11.5,9048.1
11.6,9048.1
11.7,9048.9
11.8,9049.0
11.9,9049.3
12.0,9049.3
12.1,9049.3
12.2,9049.3
12.3,9049.3
12.4,9054.2
12.5,9054.6
12.6,9054.6
12.7,9054.6
12.8,9054.6
12.9,9054.6
13.0,9056.9
13.1,9056.9
13.2,9060.0
13.3,9060.0
13.4,9060.0
13.5,9060.0
13.6,9060.0
13.7,9060.0
13.8,9060.0
13.9,9060.0
14.0,9060.0
14.1,9062.5
14.2,9062.5
14.3,9062.5
14.4,9069.0
14.5,9069.0
14.6,9069.6
14.7,9069.6
14.8,9069.6
14.9,9075.3
15.0,9075.3
15.1,9075.3
15.2,9079.6
15.3,9079.6
15.4,9079.6
15.5,9083.9
15.6,9083.9
15.7,9083.9
15.8,9083.9
15.9,9083.9
16.0,9083.9
16.1,9083.9
16.2,9083.9
16.3,9083.9
16.4,9087.3
16.5,9087.3
16.6,9087.3
16.7,9087.3
16.8,9087.3
16.9,9087.3
17.0,9087.3
17.1,9087.3
17.2,9087.3
17.3,9087.3
17.4,9087.3
17.5,9087.3
17.6,9087.3
17.7,9087.3
17.8,9087.3
17.9,9087.3
18.0,9087.3
18.1,9087.3
18.2,9087.3
18.3,9087.3
18.4,9087.3
18.5,9087.3
18.6,9087.3
18.7,9087.3
18.8,9091.1
18.9,9092.6
19.0,9092.6
19.1,9092.6
19.2,9092.6
19.3,9092.6
19.4,9092.6
19.5,9092.6
19.6,9092.6
19.7,9092.6
19.8,9092.6
19.9,9092.6
20.0,9092.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/mssp-2.txt <==
x,y
0.1,5920.6
0.2,6731.5
0.3,6731.5
0.4,6731.5
0.5,6861.1
0.6,6954.3
0.7,6997.1
0.8,7174.8
0.9,7218.8
1.0,7262.6
1.1,7378.1
1.2,7485.2
1.3,7485.7
1.4,7518.5
1.5,7647.6
1.6,7692.8
1.7,7842.4
1.8,7844.9
1.9,7871.8
2.0,7910.6
2.1,7998.7
2.2,8040.9
2.3,8086.3
2.4,8201.0
2.5,8213.4
2.6,8276.7
2.7,8347.0
2.8,8362.0
2.9,8377.3
3.0,8420.3
3.1,8423.6
3.2,8456.1
3.3,8521.3
3.4,8526.4
3.5,8526.4
3.6,8536.5
3.7,8551.5
3.8,8569.5
3.9,8587.6
4.0,8617.1
4.1,8626.1
4.2,8627.3
4.3,8628.4
4.4,8643.3
4.5,8652.3
4.6,8652.3
4.7,8652.3
4.8,8669.7
4.9,8669.7
5.0,8674.0
5.1,8674.5
5.2,8682.9
5.3,8682.9
5.4,8683.4
5.5,8689.0
5.6,8691.6
5.7,8698.7
5.8,8701.2
5.9,8707.5
6.0,8710.9
6.1,8710.9
6.2,8711.1
6.3,8711.1
6.4,8711.3
6.5,8722.0
6.6,8722.0
6.7,8727.1
6.8,8730.1
6.9,8730.1
7.0,8730.1
7.1,8734.2
7.2,8738.3
7.3,8738.3
7.4,8738.3
7.5,8740.6
7.6,8740.6
7.7,8740.6
7.8,8742.8
7.9,8743.7
8.0,8743.7
8.1,8743.7
8.2,8744.7
8.3,8749.6
8.4,8749.6
8.5,8749.6
8.6,8749.6
8.7,8749.6
8.8,8749.6
8.9,8752.5
9.0,8752.5
9.1,8752.5
9.2,8752.5
9.3,8752.5
9.4,8752.5
9.5,8752.7
9.6,8752.7
9.7,8752.7
9.8,8752.7
9.9,8752.7
10.0,8752.7
10.1,8752.7
10.2,8760.1
10.3,8760.1
10.4,8760.1
10.5,8760.1
10.6,8769.7
10.7,8769.7
10.8,8769.7
10.9,8769.7
11.0,8770.9
11.1,8770.9
11.2,8770.9
11.3,8779.2
11.4,8779.2
11.5,8779.2
11.6,8779.2
11.7,8779.2
11.8,8779.2
11.9,8779.2
12.0,8779.2
12.1,8779.2
12.2,8779.2
12.3,8779.2
12.4,8779.2
12.5,8779.2
12.6,8779.2
12.7,8779.2
12.8,8779.2
12.9,8779.2
13.0,8779.7
13.1,8779.7
13.2,8779.7
13.3,8779.7
13.4,8779.7
13.5,8779.7
13.6,8779.7
13.7,8779.7
13.8,8779.7
13.9,8779.7
14.0,8779.7
14.1,8781.4
14.2,8786.9
14.3,8786.9
14.4,8788.4
14.5,8788.4
14.6,8788.4
14.7,8788.4
14.8,8788.4
14.9,8788.4
15.0,8788.4
15.1,8788.4
15.2,8788.4
15.3,8788.4
15.4,8788.4
15.5,8788.4
15.6,8788.4
15.7,8788.4
15.8,8788.4
15.9,8788.4
16.0,8788.4
16.1,8788.4
16.2,8790.0
16.3,8790.0
16.4,8790.0
16.5,8790.0
16.6,8790.0
16.7,8790.0
16.8,8790.0
16.9,8790.0
17.0,8790.0
17.1,8790.0
17.2,8790.0
17.3,8790.0
17.4,8790.0
17.5,8790.0
17.6,8790.0
17.7,8790.0
17.8,8790.0
17.9,8790.0
18.0,8790.0
18.1,8790.0
18.2,8790.0
18.3,8790.0
18.4,8790.0
18.5,8790.0
18.6,8790.0
18.7,8790.0
18.8,8793.9
18.9,8793.9
19.0,8793.9
19.1,8793.9
19.2,8793.9
19.3,8793.9
19.4,8794.6
19.5,8794.6
19.6,8794.6
19.7,8794.6
19.8,8794.6
19.9,8794.6
20.0,8794.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/mssp-3.txt <==
x,y
0.1,5920.6
0.2,6863.6
0.3,7126.1
0.4,7126.1
0.5,7126.1
0.6,7169.6
0.7,7207.4
0.8,7207.4
0.9,7477.4
1.0,7544.0
1.1,7544.0
1.2,7544.0
1.3,7593.0
1.4,7593.0
1.5,7593.0
1.6,7593.0
1.7,7695.2
1.8,7766.6
1.9,7766.6
2.0,7811.4
2.1,7811.4
2.2,7811.4
2.3,7885.2
2.4,7903.3
2.5,7903.3
2.6,7903.3
2.7,7944.1
2.8,7978.2
2.9,7978.2
3.0,7986.4
3.1,7997.8
3.2,8038.9
3.3,8038.9
3.4,8038.9
3.5,8061.4
3.6,8061.4
3.7,8061.4
3.8,8074.4
3.9,8117.7
4.0,8117.7
4.1,8129.3
4.2,8134.5
4.3,8176.1
4.4,8194.4
4.5,8194.4
4.6,8292.0
4.7,8304.8
4.8,8307.6
4.9,8321.4
5.0,8325.9
5.1,8333.8
5.2,8333.8
5.3,8356.9
5.4,8405.1
5.5,8423.0
5.6,8423.0
5.7,8423.0
5.8,8476.3
5.9,8476.3
6.0,8517.5
6.1,8517.5
6.2,8523.0
6.3,8527.6
6.4,8527.6
6.5,8538.9
6.6,8567.5
6.7,8567.5
6.8,8574.2
6.9,8597.7
7.0,8629.3
7.1,8629.3
7.2,8652.3
7.3,8666.2
7.4,8679.6
7.5,8679.6
7.6,8715.5
7.7,8715.5
7.8,8731.2
7.9,8731.2
8.0,8731.2
8.1,8760.5
8.2,8785.3
8.3,8785.3
8.4,8785.3
8.5,8802.0
8.6,8802.0
8.7,8802.0
8.8,8802.0
8.9,8802.0
9.0,8802.0
9.1,8831.3
9.2,8831.3
9.3,8831.3
9.4,8831.3
9.5,8845.9
9.6,8850.1
9.7,8874.3
9.8,8889.4
9.9,8889.4
10.0,8891.4
10.1,8891.4
10.2,8894.5
10.3,8900.3
10.4,8900.3
10.5,8912.0
10.6,8912.0
10.7,8924.4
10.8,8934.5
10.9,8934.5
11.0,8934.5
11.1,8934.5
11.2,8941.4
11.3,8941.5
11.4,8945.7
11.5,8952.5
11.6,8961.2
11.7,8968.0
11.8,8970.4
11.9,8976.6
12.0,8976.6
12.1,8978.4
12.2,8985.6
12.3,8985.6
12.4,8998.4
12.5,8998.4
12.6,9005.4
12.7,9010.3
12.8,9010.3
12.9,9013.4
13.0,9013.4
13.1,9013.4
13.2,9028.3
13.3,9028.3
13.4,9048.0
13.5,9051.6
13.6,9052.7
13.7,9052.7
13.8,9059.2
13.9,9066.5
14.0,9070.9
14.1,9070.9
14.2,9070.9
14.3,9072.1
14.4,9072.1
14.5,9076.9
14.6,9076.9
14.7,9079.1
14.8,9079.1
14.9,9079.1
15.0,9079.1
15.1,9079.1
15.2,9079.1
15.3,9079.1
15.4,9079.1
15.5,9079.1
15.6,9079.1
15.7,9079.1
15.8,9079.1
15.9,9079.1
16.0,9079.1
16.1,9079.1
16.2,9079.1
16.3,9079.1
16.4,9079.1
16.5,9079.1
16.6,9079.1
16.7,9079.1
16.8,9081.9
16.9,9081.9
17.0,9081.9
17.1,9085.8
17.2,9085.8
17.3,9086.4
17.4,9101.6
17.5,9104.3
17.6,9104.3
17.7,9105.7
17.8,9109.5
17.9,9109.5
18.0,9109.5
18.1,9109.5
18.2,9109.5
18.3,9109.5
18.4,9109.5
18.5,9109.5
18.6,9109.5
18.7,9109.5
18.8,9109.5
18.9,9109.5
19.0,9109.5
19.1,9120.1
19.2,9120.1
19.3,9120.1
19.4,9120.1
19.5,9124.5
19.6,9124.9
19.7,9124.9
19.8,9124.9
19.9,9124.9
20.0,9124.9


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/mssp-4.txt <==
x,y
0.1,5920.6
0.2,7088.5
0.3,7088.5
0.4,7088.5
0.5,7088.5
0.6,7263.4
0.7,7513.4
0.8,7513.4
0.9,7540.0
1.0,7593.1
1.1,7635.4
1.2,7676.9
1.3,7692.3
1.4,7752.2
1.5,7837.0
1.6,7862.1
1.7,7896.2
1.8,7980.7
1.9,8027.0
2.0,8060.1
2.1,8060.1
2.2,8060.1
2.3,8092.1
2.4,8150.2
2.5,8178.4
2.6,8225.6
2.7,8282.5
2.8,8325.1
2.9,8331.7
3.0,8370.8
3.1,8435.9
3.2,8438.9
3.3,8438.9
3.4,8521.4
3.5,8521.4
3.6,8521.4
3.7,8541.2
3.8,8550.5
3.9,8564.3
4.0,8599.1
4.1,8603.5
4.2,8632.1
4.3,8633.0
4.4,8668.8
4.5,8694.6
4.6,8694.6
4.7,8694.6
4.8,8702.2
4.9,8713.0
5.0,8736.6
5.1,8761.6
5.2,8771.3
5.3,8805.9
5.4,8805.9
5.5,8820.0
5.6,8820.0
5.7,8820.0
5.8,8820.1
5.9,8820.1
6.0,8828.6
6.1,8841.5
6.2,8844.1
6.3,8851.1
6.4,8851.1
6.5,8851.1
6.6,8860.0
6.7,8867.6
6.8,8882.3
6.9,8882.3
7.0,8882.3
7.1,8891.0
7.2,8903.2
7.3,8904.5
7.4,8904.5
7.5,8911.5
7.6,8917.6
7.7,8918.8
7.8,8918.8
7.9,8920.2
8.0,8920.6
8.1,8920.6
8.2,8920.6
8.3,8920.6
8.4,8920.6
8.5,8931.8
8.6,8933.1
8.7,8933.6
8.8,8933.6
8.9,8934.8
9.0,8934.8
9.1,8937.3
9.2,8940.3
9.3,8940.4
9.4,8940.5
9.5,8940.5
9.6,8940.5
9.7,8940.5
9.8,8940.5
9.9,8943.7
10.0,8943.7
10.1,8943.7
10.2,8943.7
10.3,8943.7
10.4,8943.7
10.5,8949.0
10.6,8949.0
10.7,8949.6
10.8,8949.6
10.9,8949.6
11.0,8950.7
11.1,8956.6
11.2,8956.6
11.3,8956.6
11.4,8956.6
11.5,8973.6
11.6,8973.6
11.7,8973.6
11.8,8973.6
11.9,8973.6
12.0,8975.0
12.1,8975.0
12.2,8975.0
12.3,8975.0
12.4,8975.0
12.5,8975.0
12.6,8975.0
12.7,8975.0
12.8,8975.0
12.9,8975.0
13.0,8975.0
13.1,8975.0
13.2,8975.0
13.3,8975.0
13.4,8975.0
13.5,8975.0
13.6,8975.0
13.7,8975.0
13.8,8975.0
13.9,8975.0
14.0,8975.0
14.1,8975.0
14.2,8975.0
14.3,8975.0
14.4,8975.0
14.5,8975.0
14.6,8975.0
14.7,8975.0
14.8,8975.0
14.9,8975.0
15.0,8975.0
15.1,8975.0
15.2,8975.0
15.3,8980.0
15.4,8980.0
15.5,8980.0
15.6,8980.0
15.7,8980.0
15.8,8980.0
15.9,8980.6
16.0,8980.6
16.1,8980.6
16.2,8980.6
16.3,8980.6
16.4,8984.2
16.5,8984.2
16.6,8984.2
16.7,8984.2
16.8,8984.2
16.9,8984.2
17.0,8984.2
17.1,8984.2
17.2,8989.3
17.3,8989.3
17.4,8989.3
17.5,8989.3
17.6,8989.3
17.7,8989.3
17.8,8989.3
17.9,8989.3
18.0,8989.3
18.1,8989.3
18.2,8989.3
18.3,8989.3
18.4,8989.3
18.5,8989.3
18.6,8989.3
18.7,8989.3
18.8,8989.3
18.9,8989.3
19.0,8989.3
19.1,8989.3
19.2,8990.5
19.3,8990.5
19.4,8990.5
19.5,8990.5
19.6,8990.5
19.7,8990.5
19.8,8990.5
19.9,8990.5
20.0,8990.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/sssp-0.txt <==
x,y
0.1,5920.6
0.2,7161.6
0.3,7161.6
0.4,7161.6
0.5,7161.6
0.6,7161.6
0.7,7161.6
0.8,7161.6
0.9,7161.6
1.0,7161.6
1.1,7161.6
1.2,7161.6
1.3,7161.6
1.4,7161.6
1.5,7161.6
1.6,7161.6
1.7,7161.6
1.8,7161.6
1.9,7161.6
2.0,7161.6
2.1,7161.6
2.2,7161.6
2.3,7161.6
2.4,7161.6
2.5,7161.6
2.6,7161.6
2.7,7161.6
2.8,7161.6
2.9,7161.6
3.0,7161.6
3.1,7161.6
3.2,7161.6
3.3,7161.6
3.4,7161.6
3.5,7161.6
3.6,7161.6
3.7,7161.6
3.8,7161.6
3.9,7161.6
4.0,7161.6
4.1,7161.6
4.2,7161.6
4.3,7161.6
4.4,7161.6
4.5,7161.6
4.6,7161.6
4.7,7161.6
4.8,7161.6
4.9,7161.6
5.0,7161.6
5.1,7161.6
5.2,7161.6
5.3,7161.6
5.4,7161.6
5.5,7161.6
5.6,7161.6
5.7,7161.6
5.8,7161.6
5.9,7161.6
6.0,7161.6
6.1,7161.6
6.2,7161.6
6.3,7161.6
6.4,7161.6
6.5,7161.6
6.6,7161.6
6.7,7161.6
6.8,7161.6
6.9,7161.6
7.0,7161.6
7.1,7161.6
7.2,7161.6
7.3,7161.6
7.4,7161.6
7.5,7161.6
7.6,7161.6
7.7,7161.6
7.8,7161.6
7.9,7161.6
8.0,7161.6
8.1,7161.6
8.2,7161.6
8.3,7161.6
8.4,7161.6
8.5,7161.6
8.6,7161.6
8.7,7161.6
8.8,7161.6
8.9,7161.6
9.0,7161.6
9.1,7161.6
9.2,7161.6
9.3,7161.6
9.4,7161.6
9.5,7161.6
9.6,7161.6
9.7,7161.6
9.8,7161.6
9.9,7161.6
10.0,7161.6
10.1,7161.6
10.2,7161.6
10.3,7161.6
10.4,7161.6
10.5,7161.6
10.6,7161.6
10.7,7161.6
10.8,7161.6
10.9,7161.6
11.0,7161.6
11.1,7161.6
11.2,7161.6
11.3,7161.6
11.4,7161.6
11.5,7161.6
11.6,7161.6
11.7,7161.6
11.8,7161.6
11.9,7161.6
12.0,7161.6
12.1,7161.6
12.2,7161.6
12.3,7161.6
12.4,7161.6
12.5,7161.6
12.6,7161.6
12.7,7161.6
12.8,7161.6
12.9,7161.6
13.0,7161.6
13.1,7161.6
13.2,7161.6
13.3,7161.6
13.4,7161.6
13.5,7161.6
13.6,7161.6
13.7,7161.6
13.8,7161.6
13.9,7161.6
14.0,7161.6
14.1,7161.6
14.2,7161.6
14.3,7161.6
14.4,7161.6
14.5,7161.6
14.6,7161.6
14.7,7161.6
14.8,7161.6
14.9,7161.6
15.0,7161.6
15.1,7161.6
15.2,7161.6
15.3,7161.6
15.4,7161.6
15.5,7161.6
15.6,7161.6
15.7,7161.6
15.8,7161.6
15.9,7161.6
16.0,7161.6
16.1,7161.6
16.2,7161.6
16.3,7161.6
16.4,7161.6
16.5,7161.6
16.6,7161.6
16.7,7161.6
16.8,7161.6
16.9,7161.6
17.0,7161.6
17.1,7161.6
17.2,7161.6
17.3,7161.6
17.4,7161.6
17.5,7161.6
17.6,7161.6
17.7,7161.6
17.8,7161.6
17.9,7161.6
18.0,7161.6
18.1,7161.6
18.2,7161.6
18.3,7161.6
18.4,7161.6
18.5,7161.6
18.6,7161.6
18.7,7161.6
18.8,7161.6
18.9,7161.6
19.0,7161.6
19.1,7161.6
19.2,7161.6
19.3,7161.6
19.4,7161.6
19.5,7161.6
19.6,7161.6
19.7,7161.6
19.8,7161.6
19.9,7161.6
20.0,7161.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/sssp-1.txt <==
x,y
0.1,5920.6
0.2,7241.6
0.3,7393.6
0.4,7393.6
0.5,7393.6
0.6,7393.6
0.7,7393.6
0.8,7393.6
0.9,7393.6
1.0,7393.6
1.1,7393.6
1.2,7393.6
1.3,7393.6
1.4,7393.6
1.5,7393.6
1.6,7393.6
1.7,7393.6
1.8,7393.6
1.9,7393.6
2.0,7393.6
2.1,7393.6
2.2,7393.6
2.3,7393.6
2.4,7393.6
2.5,7393.6
2.6,7393.6
2.7,7393.6
2.8,7393.6
2.9,7393.6
3.0,7393.6
3.1,7393.6
3.2,7393.6
3.3,7393.6
3.4,7393.6
3.5,7393.6
3.6,7393.6
3.7,7393.6
3.8,7393.6
3.9,7393.6
4.0,7393.6
4.1,7393.6
4.2,7393.6
4.3,7393.6
4.4,7393.6
4.5,7393.6
4.6,7393.6
4.7,7393.6
4.8,7393.6
4.9,7393.6
5.0,7393.6
5.1,7393.6
5.2,7393.6
5.3,7393.6
5.4,7393.6
5.5,7393.6
5.6,7393.6
5.7,7393.6
5.8,7393.6
5.9,7393.6
6.0,7393.6
6.1,7393.6
6.2,7393.6
6.3,7393.6
6.4,7393.6
6.5,7393.6
6.6,7393.6
6.7,7393.6
6.8,7393.6
6.9,7393.6
7.0,7393.6
7.1,7393.6
7.2,7393.6
7.3,7393.6
7.4,7393.6
7.5,7393.6
7.6,7393.6
7.7,7393.6
7.8,7393.6
7.9,7393.6
8.0,7393.6
8.1,7393.6
8.2,7393.6
8.3,7393.6
8.4,7393.6
8.5,7393.6
8.6,7393.6
8.7,7393.6
8.8,7393.6
8.9,7393.6
9.0,7393.6
9.1,7393.6
9.2,7393.6
9.3,7393.6
9.4,7393.6
9.5,7393.6
9.6,7393.6
9.7,7393.6
9.8,7393.6
9.9,7393.6
10.0,7393.6
10.1,7393.6
10.2,7393.6
10.3,7393.6
10.4,7393.6
10.5,7393.6
10.6,7393.6
10.7,7393.6
10.8,7393.6
10.9,7393.6
11.0,7393.6
11.1,7393.6
11.2,7393.6
11.3,7393.6
11.4,7393.6
11.5,7393.6
11.6,7393.6
11.7,7393.6
11.8,7393.6
11.9,7393.6
12.0,7393.6
12.1,7393.6
12.2,7393.6
12.3,7393.6
12.4,7393.6
12.5,7393.6
12.6,7393.6
12.7,7393.6
12.8,7393.6
12.9,7393.6
13.0,7393.6
13.1,7393.6
13.2,7393.6
13.3,7393.6
13.4,7393.6
13.5,7393.6
13.6,7393.6
13.7,7393.6
13.8,7393.6
13.9,7393.6
14.0,7393.6
14.1,7393.6
14.2,7393.6
14.3,7393.6
14.4,7393.6
14.5,7393.6
14.6,7393.6
14.7,7393.6
14.8,7393.6
14.9,7393.6
15.0,7393.6
15.1,7393.6
15.2,7393.6
15.3,7393.6
15.4,7393.6
15.5,7393.6
15.6,7393.6
15.7,7393.6
15.8,7393.6
15.9,7393.6
16.0,7393.6
16.1,7393.6
16.2,7393.6
16.3,7393.6
16.4,7393.6
16.5,7393.6
16.6,7393.6
16.7,7393.6
16.8,7393.6
16.9,7393.6
17.0,7393.6
17.1,7393.6
17.2,7393.6
17.3,7393.6
17.4,7393.6
17.5,7393.6
17.6,7393.6
17.7,7393.6
17.8,7393.6
17.9,7393.6
18.0,7393.6
18.1,7393.6
18.2,7393.6
18.3,7393.6
18.4,7393.6
18.5,7393.6
18.6,7393.6
18.7,7393.6
18.8,7393.6
18.9,7393.6
19.0,7393.6
19.1,7393.6
19.2,7393.6
19.3,7393.6
19.4,7393.6
19.5,7393.6
19.6,7393.6
19.7,7393.6
19.8,7393.6
19.9,7393.6
20.0,7393.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/sssp-2.txt <==
x,y
0.1,5920.6
0.2,6731.5
0.3,6731.5
0.4,6731.5
0.5,6731.5
0.6,6731.5
0.7,6731.5
0.8,6731.5
0.9,6731.5
1.0,6731.5
1.1,6731.5
1.2,6731.5
1.3,6731.5
1.4,6731.5
1.5,6731.5
1.6,6731.5
1.7,6731.5
1.8,6731.5
1.9,6731.5
2.0,6731.5
2.1,6731.5
2.2,6731.5
2.3,6731.5
2.4,6731.5
2.5,6731.5
2.6,6731.5
2.7,6731.5
2.8,6731.5
2.9,6731.5
3.0,6731.5
3.1,6731.5
3.2,6731.5
3.3,6731.5
3.4,6731.5
3.5,6731.5
3.6,6731.5
3.7,6731.5
3.8,6731.5
3.9,6731.5
4.0,6731.5
4.1,6731.5
4.2,6731.5
4.3,6731.5
4.4,6731.5
4.5,6731.5
4.6,6731.5
4.7,6731.5
4.8,6731.5
4.9,6731.5
5.0,6731.5
5.1,6731.5
5.2,6731.5
5.3,6731.5
5.4,6731.5
5.5,6731.5
5.6,6731.5
5.7,6731.5
5.8,6731.5
5.9,6731.5
6.0,6731.5
6.1,6731.5
6.2,6731.5
6.3,6731.5
6.4,6731.5
6.5,6731.5
6.6,6731.5
6.7,6731.5
6.8,6731.5
6.9,6731.5
7.0,6731.5
7.1,6731.5
7.2,6731.5
7.3,6731.5
7.4,6731.5
7.5,6731.5
7.6,6731.5
7.7,6731.5
7.8,6731.5
7.9,6731.5
8.0,6731.5
8.1,6731.5
8.2,6731.5
8.3,6731.5
8.4,6731.5
8.5,6731.5
8.6,6731.5
8.7,6731.5
8.8,6731.5
8.9,6731.5
9.0,6731.5
9.1,6731.5
9.2,6731.5
9.3,6731.5
9.4,6731.5
9.5,6731.5
9.6,6731.5
9.7,6731.5
9.8,6731.5
9.9,6731.5
10.0,6731.5
10.1,6731.5
10.2,6731.5
10.3,6731.5
10.4,6731.5
10.5,6731.5
10.6,6731.5
10.7,6731.5
10.8,6731.5
10.9,6731.5
11.0,6731.5
11.1,6731.5
11.2,6731.5
11.3,6731.5
11.4,6731.5
11.5,6731.5
11.6,6731.5
11.7,6731.5
11.8,6731.5
11.9,6731.5
12.0,6731.5
12.1,6731.5
12.2,6731.5
12.3,6731.5
12.4,6731.5
12.5,6731.5
12.6,6731.5
12.7,6731.5
12.8,6731.5
12.9,6731.5
13.0,6731.5
13.1,6731.5
13.2,6731.5
13.3,6731.5
13.4,6731.5
13.5,6731.5
13.6,6731.5
13.7,6731.5
13.8,6731.5
13.9,6731.5
14.0,6731.5
14.1,6731.5
14.2,6731.5
14.3,6731.5
14.4,6731.5
14.5,6731.5
14.6,6731.5
14.7,6731.5
14.8,6731.5
14.9,6731.5
15.0,6731.5
15.1,6731.5
15.2,6731.5
15.3,6731.5
15.4,6731.5
15.5,6731.5
15.6,6731.5
15.7,6731.5
15.8,6731.5
15.9,6731.5
16.0,6731.5
16.1,6731.5
16.2,6731.5
16.3,6731.5
16.4,6731.5
16.5,6731.5
16.6,6731.5
16.7,6731.5
16.8,6731.5
16.9,6731.5
17.0,6731.5
17.1,6731.5
17.2,6731.5
17.3,6731.5
17.4,6731.5
17.5,6731.5
17.6,6731.5
17.7,6731.5
17.8,6731.5
17.9,6731.5
18.0,6731.5
18.1,6731.5
18.2,6731.5
18.3,6731.5
18.4,6731.5
18.5,6731.5
18.6,6731.5
18.7,6731.5
18.8,6731.5
18.9,6731.5
19.0,6731.5
19.1,6731.5
19.2,6731.5
19.3,6731.5
19.4,6731.5
19.5,6731.5
19.6,6731.5
19.7,6731.5
19.8,6731.5
19.9,6731.5
20.0,6731.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/sssp-3.txt <==
x,y
0.1,5920.6
0.2,6998.6
0.3,7126.1
0.4,7126.1
0.5,7126.1
0.6,7126.1
0.7,7126.1
0.8,7126.1
0.9,7126.1
1.0,7126.1
1.1,7126.1
1.2,7126.1
1.3,7126.1
1.4,7126.1
1.5,7126.1
1.6,7126.1
1.7,7126.1
1.8,7126.1
1.9,7126.1
2.0,7126.1
2.1,7126.1
2.2,7126.1
2.3,7126.1
2.4,7126.1
2.5,7126.1
2.6,7126.1
2.7,7126.1
2.8,7126.1
2.9,7126.1
3.0,7126.1
3.1,7126.1
3.2,7126.1
3.3,7126.1
3.4,7126.1
3.5,7126.1
3.6,7126.1
3.7,7126.1
3.8,7126.1
3.9,7126.1
4.0,7126.1
4.1,7126.1
4.2,7126.1
4.3,7126.1
4.4,7126.1
4.5,7126.1
4.6,7126.1
4.7,7126.1
4.8,7126.1
4.9,7126.1
5.0,7126.1
5.1,7126.1
5.2,7126.1
5.3,7126.1
5.4,7126.1
5.5,7126.1
5.6,7126.1
5.7,7126.1
5.8,7126.1
5.9,7126.1
6.0,7126.1
6.1,7126.1
6.2,7126.1
6.3,7126.1
6.4,7126.1
6.5,7126.1
6.6,7126.1
6.7,7126.1
6.8,7126.1
6.9,7126.1
7.0,7126.1
7.1,7126.1
7.2,7126.1
7.3,7126.1
7.4,7126.1
7.5,7126.1
7.6,7126.1
7.7,7126.1
7.8,7126.1
7.9,7126.1
8.0,7126.1
8.1,7126.1
8.2,7126.1
8.3,7126.1
8.4,7126.1
8.5,7126.1
8.6,7126.1
8.7,7126.1
8.8,7126.1
8.9,7126.1
9.0,7126.1
9.1,7126.1
9.2,7126.1
9.3,7126.1
9.4,7126.1
9.5,7126.1
9.6,7126.1
9.7,7126.1
9.8,7126.1
9.9,7126.1
10.0,7126.1
10.1,7126.1
10.2,7126.1
10.3,7126.1
10.4,7126.1
10.5,7126.1
10.6,7126.1
10.7,7126.1
10.8,7126.1
10.9,7126.1
11.0,7126.1
11.1,7126.1
11.2,7126.1
11.3,7126.1
11.4,7126.1
11.5,7126.1
11.6,7126.1
11.7,7126.1
11.8,7126.1
11.9,7126.1
12.0,7126.1
12.1,7126.1
12.2,7126.1
12.3,7126.1
12.4,7126.1
12.5,7126.1
12.6,7126.1
12.7,7126.1
12.8,7126.1
12.9,7126.1
13.0,7126.1
13.1,7126.1
13.2,7126.1
13.3,7126.1
13.4,7126.1
13.5,7126.1
13.6,7126.1
13.7,7126.1
13.8,7126.1
13.9,7126.1
14.0,7126.1
14.1,7126.1
14.2,7126.1
14.3,7126.1
14.4,7126.1
14.5,7126.1
14.6,7126.1
14.7,7126.1
14.8,7126.1
14.9,7126.1
15.0,7126.1
15.1,7126.1
15.2,7126.1
15.3,7126.1
15.4,7126.1
15.5,7126.1
15.6,7126.1
15.7,7126.1
15.8,7126.1
15.9,7126.1
16.0,7126.1
16.1,7126.1
16.2,7126.1
16.3,7126.1
16.4,7126.1
16.5,7126.1
16.6,7126.1
16.7,7126.1
16.8,7126.1
16.9,7126.1
17.0,7126.1
17.1,7126.1
17.2,7126.1
17.3,7126.1
17.4,7126.1
17.5,7126.1
17.6,7126.1
17.7,7126.1
17.8,7126.1
17.9,7126.1
18.0,7126.1
18.1,7126.1
18.2,7126.1
18.3,7126.1
18.4,7126.1
18.5,7126.1
18.6,7126.1
18.7,7126.1
18.8,7126.1
18.9,7126.1
19.0,7126.1
19.1,7126.1
19.2,7126.1
19.3,7126.1
19.4,7126.1
19.5,7126.1
19.6,7126.1
19.7,7126.1
19.8,7126.1
19.9,7126.1
20.0,7126.1


==> MSSP-EJOR-v3 (1)/dimacs-new/C1000-9/tsm.txt <==
x,y
0.1,6920.0
0.2,6920.0
0.3,6920.0
0.4,6920.0
0.5,6931.7
0.6,6933.0
0.7,6987.0
0.8,6987.0
0.9,6987.0
1.0,6987.0
1.1,6987.0
1.2,6987.0
1.3,6987.0
1.4,6987.0
1.5,6987.0
1.6,6987.0
1.7,6987.0
1.8,6987.0
1.9,6987.0
2.0,6987.0
2.1,6987.0
2.2,6987.0
2.3,6987.0
2.4,6987.0
2.5,6987.0
2.6,7011.0
2.7,7017.0
2.8,7017.0
2.9,7017.0
3.0,7017.0
3.1,7017.0
3.2,7017.0
3.3,7017.0
3.4,7017.0
3.5,7017.0
3.6,7017.0
3.7,7017.0
3.8,7021.5
3.9,7057.5
4.0,7062.0
4.1,7062.0
4.2,7074.6
4.3,7080.0
4.4,7080.0
4.5,7080.0
4.6,7080.0
4.7,7080.0
4.8,7080.0
4.9,7080.0
5.0,7080.0
5.1,7080.0
5.2,7080.0
5.3,7080.0
5.4,7080.0
5.5,7080.0
5.6,7080.0
5.7,7080.0
5.8,7080.0
5.9,7080.0
6.0,7080.0
6.1,7080.0
6.2,7080.0
6.3,7080.0
6.4,7083.0
6.5,7095.0
6.6,7104.0
6.7,7110.0
6.8,7110.0
6.9,7110.0
7.0,7110.0
7.1,7110.0
7.2,7110.0
7.3,7110.0
7.4,7110.0
7.5,7110.0
7.6,7110.0
7.7,7110.0
7.8,7110.0
7.9,7110.0
8.0,7110.0
8.1,7110.0
8.2,7110.0
8.3,7110.0
8.4,7110.0
8.5,7110.0
8.6,7110.0
8.7,7110.0
8.8,7110.0
8.9,7110.0
9.0,7110.0
9.1,7110.0
9.2,7110.0
9.3,7110.0
9.4,7110.0
9.5,7110.0
9.6,7110.0
9.7,7110.0
9.8,7110.0
9.9,7110.0
10.0,7110.0
10.1,7110.0
10.2,7110.0
10.3,7110.0
10.4,7110.0
10.5,7110.0
10.6,7110.0
10.7,7110.0
10.8,7110.0
10.9,7110.0
11.0,7110.0
11.1,7110.0
11.2,7110.0
11.3,7110.0
11.4,7110.0
11.5,7110.0
11.6,7110.0
11.7,7110.0
11.8,7110.0
11.9,7110.0
12.0,7110.0
12.1,7110.0
12.2,7110.0
12.3,7110.0
12.4,7110.0
12.5,7110.0
12.6,7110.0
12.7,7110.0
12.8,7110.0
12.9,7110.0
13.0,7110.0
13.1,7110.0
13.2,7110.0
13.3,7110.0
13.4,7110.0
13.5,7110.0
13.6,7110.0
13.7,7110.0
13.8,7110.0
13.9,7110.0
14.0,7110.0
14.1,7110.0
14.2,7110.0
14.3,7110.0
14.4,7110.0
14.5,7110.0
14.6,7110.0
14.7,7110.0
14.8,7110.0
14.9,7110.0
15.0,7110.0
15.1,7110.0
15.2,7110.0
15.3,7110.0
15.4,7110.0
15.5,7110.0
15.6,7110.0
15.7,7110.0
15.8,7110.0
15.9,7110.0
16.0,7110.0
16.1,7110.0
16.2,7110.0
16.3,7110.0
16.4,7110.0
16.5,7110.0
16.6,7110.0
16.7,7110.0
16.8,7110.0
16.9,7110.0
17.0,7110.0
17.1,7110.0
17.2,7110.0
17.3,7110.0
17.4,7110.0
17.5,7110.0
17.6,7110.0
17.7,7110.0
17.8,7110.0
17.9,7110.0
18.0,7110.0
18.1,7110.0
18.2,7110.0
18.3,7110.0
18.4,7110.0
18.5,7110.0
18.6,7110.0
18.7,7110.0
18.8,7110.0
18.9,7110.0
19.0,7110.0
19.1,7110.0
19.2,7110.0
19.3,7110.0
19.4,7110.0
19.5,7110.0
19.6,7110.0
19.7,7110.0
19.8,7110.0
19.9,7110.0
20.0,7110.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/aco.txt <==
x,y
0.1,1644.0
0.2,1644.0
0.3,1665.4
0.4,1665.4
0.5,1704.9
0.6,1704.9
0.7,1704.9
0.8,1730.0
0.9,1730.5
1.0,1730.5
1.1,1730.5
1.2,1744.5
1.3,1744.5
1.4,1746.6
1.5,1751.5
1.6,1766.2
1.7,1766.2
1.8,1774.4
1.9,1774.4
2.0,1782.2
2.1,1798.4
2.2,1798.4
2.3,1806.6
2.4,1813.8
2.5,1821.5
2.6,1824.0
2.7,1861.1
2.8,1861.1
2.9,1867.8
3.0,1879.8
3.1,1882.1
3.2,1882.1
3.3,1884.2
3.4,1884.2
3.5,1884.2
3.6,1884.8
3.7,1884.8
3.8,1884.8
3.9,1884.8
4.0,1884.8
4.1,1884.8
4.2,1884.8
4.3,1884.8
4.4,1889.2
4.5,1889.2
4.6,1889.2
4.7,1889.2
4.8,1889.2
4.9,1889.2
5.0,1889.2
5.1,1889.2
5.2,1889.2
5.3,1889.2
5.4,1889.2
5.5,1899.3
5.6,1900.5
5.7,1900.5
5.8,1900.5
5.9,1900.5
6.0,1900.5
6.1,1900.5
6.2,1900.5
6.3,1900.5
6.4,1900.5
6.5,1900.5
6.6,1900.5
6.7,1900.5
6.8,1900.5
6.9,1900.5
7.0,1900.5
7.1,1900.5
7.2,1900.5
7.3,1900.5
7.4,1900.5
7.5,1900.5
7.6,1900.5
7.7,1900.5
7.8,1900.5
7.9,1900.5
8.0,1900.5
8.1,1900.5
8.2,1900.5
8.3,1900.5
8.4,1900.5
8.5,1900.5
8.6,1900.5
8.7,1900.5
8.8,1900.5
8.9,1900.5
9.0,1900.5
9.1,1900.5
9.2,1900.5
9.3,1900.5
9.4,1900.5
9.5,1900.5
9.6,1900.5
9.7,1900.5
9.8,1900.5
9.9,1900.5
10.0,1900.5
10.1,1900.5
10.2,1900.5
10.3,1900.5
10.4,1900.5
10.5,1900.5
10.6,1900.5
10.7,1900.5
10.8,1900.5
10.9,1900.5
11.0,1900.5
11.1,1900.5
11.2,1900.5
11.3,1900.5
11.4,1900.5
11.5,1900.5
11.6,1900.5
11.7,1900.5
11.8,1900.5
11.9,1900.5
12.0,1900.5
12.1,1900.5
12.2,1900.5
12.3,1900.5
12.4,1900.5
12.5,1900.5
12.6,1900.5
12.7,1900.5
12.8,1900.5
12.9,1900.5
13.0,1900.5
13.1,1900.5
13.2,1900.5
13.3,1900.5
13.4,1900.5
13.5,1900.5
13.6,1900.5
13.7,1900.5
13.8,1900.5
13.9,1900.5
14.0,1900.5
14.1,1900.5
14.2,1900.5
14.3,1900.5
14.4,1900.5
14.5,1900.5
14.6,1900.5
14.7,1900.5
14.8,1900.5
14.9,1900.5
15.0,1900.5
15.1,1900.5
15.2,1900.5
15.3,1900.5
15.4,1900.5
15.5,1900.5
15.6,1900.5
15.7,1900.5
15.8,1900.5
15.9,1900.5
16.0,1900.5
16.1,1900.5
16.2,1900.5
16.3,1900.5
16.4,1900.5
16.5,1900.5
16.6,1900.5
16.7,1900.5
16.8,1900.5
16.9,1900.5
17.0,1900.5
17.1,1900.5
17.2,1900.5
17.3,1900.5
17.4,1900.5
17.5,1900.5
17.6,1900.5
17.7,1900.5
17.8,1900.5
17.9,1900.5
18.0,1900.5
18.1,1900.5
18.2,1900.5
18.3,1900.5
18.4,1900.5
18.5,1900.5
18.6,1900.5
18.7,1900.5
18.8,1900.5
18.9,1900.5
19.0,1900.5
19.1,1900.5
19.2,1900.5
19.3,1900.5
19.4,1900.5
19.5,1900.5
19.6,1900.5
19.7,1900.5
19.8,1900.5
19.9,1900.5
20.0,1900.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/fastwclq.txt <==
x,y
0.1,1672.3
0.2,1792.6
0.3,1792.6
0.4,1794.4
0.5,1794.4
0.6,1796.7
0.7,1796.7
0.8,1796.7
0.9,1796.7
1.0,1796.7
1.1,1957.7
1.2,2035.9
1.3,2035.9
1.4,2035.9
1.5,2041.0
1.6,2041.0
1.7,2041.0
1.8,2041.0
1.9,2041.0
2.0,2041.0
2.1,2041.0
2.2,2041.0
2.3,2041.0
2.4,2041.0
2.5,2073.0
2.6,2098.6
2.7,2098.6
2.8,2098.6
2.9,2098.6
3.0,2098.6
3.1,2098.6
3.2,2098.6
3.3,2098.6
3.4,2098.6
3.5,2098.6
3.6,2098.7
3.7,2098.7
3.8,2098.7
3.9,2098.7
4.0,2100.4
4.1,2100.4
4.2,2100.4
4.3,2100.4
4.4,2100.4
4.5,2100.4
4.6,2100.4
4.7,2100.4
4.8,2100.4
4.9,2100.4
5.0,2100.4
5.1,2100.4
5.2,2100.4
5.3,2100.4
5.4,2100.4
5.5,2100.4
5.6,2100.4
5.7,2100.4
5.8,2100.4
5.9,2105.5
6.0,2105.5
6.1,2105.5
6.2,2105.5
6.3,2105.5
6.4,2105.5
6.5,2105.5
6.6,2105.5
6.7,2105.5
6.8,2105.5
6.9,2105.5
7.0,2105.5
7.1,2105.5
7.2,2105.5
7.3,2105.5
7.4,2105.5
7.5,2106.2
7.6,2106.2
7.7,2106.2
7.8,2106.2
7.9,2106.2
8.0,2106.2
8.1,2106.2
8.2,2106.2
8.3,2106.2
8.4,2106.2
8.5,2106.2
8.6,2106.2
8.7,2106.2
8.8,2106.2
8.9,2106.2
9.0,2106.2
9.1,2106.2
9.2,2106.2
9.3,2106.2
9.4,2106.2
9.5,2106.2
9.6,2106.2
9.7,2106.2
9.8,2106.2
9.9,2106.2
10.0,2106.2
10.1,2106.2
10.2,2106.2
10.3,2106.2
10.4,2106.2
10.5,2106.2
10.6,2106.2
10.7,2106.2
10.8,2106.2
10.9,2106.2
11.0,2106.2
11.1,2106.2
11.2,2106.2
11.3,2106.2
11.4,2106.2
11.5,2106.2
11.6,2106.2
11.7,2106.2
11.8,2106.2
11.9,2106.2
12.0,2106.2
12.1,2106.2
12.2,2106.2
12.3,2106.2
12.4,2112.9
12.5,2112.9
12.6,2112.9
12.7,2112.9
12.8,2112.9
12.9,2112.9
13.0,2112.9
13.1,2112.9
13.2,2112.9
13.3,2112.9
13.4,2112.9
13.5,2112.9
13.6,2112.9
13.7,2112.9
13.8,2112.9
13.9,2112.9
14.0,2112.9
14.1,2112.9
14.2,2112.9
14.3,2112.9
14.4,2112.9
14.5,2114.3
14.6,2114.3
14.7,2114.3
14.8,2116.5
14.9,2116.5
15.0,2116.5
15.1,2116.5
15.2,2116.5
15.3,2116.5
15.4,2116.5
15.5,2116.5
15.6,2116.5
15.7,2116.5
15.8,2116.5
15.9,2116.5
16.0,2116.5
16.1,2116.5
16.2,2116.5
16.3,2116.5
16.4,2116.5
16.5,2116.5
16.6,2116.5
16.7,2116.5
16.8,2116.5
16.9,2116.5
17.0,2116.5
17.1,2116.5
17.2,2116.5
17.3,2116.5
17.4,2116.5
17.5,2116.5
17.6,2116.5
17.7,2116.5
17.8,2116.5
17.9,2116.5
18.0,2116.5
18.1,2116.5
18.2,2116.5
18.3,2116.5
18.4,2116.5
18.5,2116.5
18.6,2116.5
18.7,2116.5
18.8,2116.5
18.9,2116.5
19.0,2116.5
19.1,2116.5
19.2,2116.5
19.3,2116.5
19.4,2116.5
19.5,2116.5
19.6,2116.5
19.7,2116.5
19.8,2116.5
19.9,2116.5
20.0,2116.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/gurobi.txt <==
x,y
0.1,879.0
0.2,879.0
0.3,879.0
0.4,879.0
0.5,879.0
0.6,879.0
0.7,879.0
0.8,879.0
0.9,879.0
1.0,879.0
1.1,879.0
1.2,879.0
1.3,879.0
1.4,879.0
1.5,879.0
1.6,879.0
1.7,879.0
1.8,879.0
1.9,879.0
2.0,879.0
2.1,879.0
2.2,879.0
2.3,879.0
2.4,879.0
2.5,879.0
2.6,879.0
2.7,879.0
2.8,879.0
2.9,879.0
3.0,879.0
3.1,879.0
3.2,879.0
3.3,879.0
3.4,879.0
3.5,879.0
3.6,879.0
3.7,879.0
3.8,879.0
3.9,879.0
4.0,879.0
4.1,879.0
4.2,879.0
4.3,879.0
4.4,879.0
4.5,879.0
4.6,879.0
4.7,879.0
4.8,879.0
4.9,879.0
5.0,879.0
5.1,879.0
5.2,879.0
5.3,879.0
5.4,879.0
5.5,879.0
5.6,879.0
5.7,879.0
5.8,879.0
5.9,879.0
6.0,879.0
6.1,879.0
6.2,879.0
6.3,879.0
6.4,879.0
6.5,879.0
6.6,879.0
6.7,879.0
6.8,879.0
6.9,879.0
7.0,879.0
7.1,879.0
7.2,879.0
7.3,879.0
7.4,879.0
7.5,879.0
7.6,879.0
7.7,879.0
7.8,879.0
7.9,879.0
8.0,879.0
8.1,879.0
8.2,879.0
8.3,879.0
8.4,879.0
8.5,879.0
8.6,879.0
8.7,879.0
8.8,879.0
8.9,879.0
9.0,879.0
9.1,879.0
9.2,879.0
9.3,879.0
9.4,879.0
9.5,879.0
9.6,879.0
9.7,879.0
9.8,879.0
9.9,879.0
10.0,879.0
10.1,879.0
10.2,879.0
10.3,879.0
10.4,879.0
10.5,879.0
10.6,879.0
10.7,879.0
10.8,879.0
10.9,879.0
11.0,879.0
11.1,879.0
11.2,879.0
11.3,879.0
11.4,879.0
11.5,879.0
11.6,879.0
11.7,879.0
11.8,879.0
11.9,879.0
12.0,879.0
12.1,879.0
12.2,879.0
12.3,879.0
12.4,879.0
12.5,879.0
12.6,879.0
12.7,879.0
12.8,879.0
12.9,879.0
13.0,879.0
13.1,879.0
13.2,879.0
13.3,879.0
13.4,879.0
13.5,879.0
13.6,879.0
13.7,879.0
13.8,879.0
13.9,879.0
14.0,879.0
14.1,879.0
14.2,879.0
14.3,879.0
14.4,879.0
14.5,879.0
14.6,879.0
14.7,879.0
14.8,879.0
14.9,879.0
15.0,879.0
15.1,879.0
15.2,879.0
15.3,879.0
15.4,879.0
15.5,879.0
15.6,879.0
15.7,879.0
15.8,879.0
15.9,879.0
16.0,879.0
16.1,879.0
16.2,894.7
16.3,894.7
16.4,894.7
16.5,924.9
16.6,924.9
16.7,965.6
16.8,965.6
16.9,965.6
17.0,973.1
17.1,973.1
17.2,988.2
17.3,1003.3
17.4,1038.8
17.5,1054.7
17.6,1095.2
17.7,1095.2
17.8,1104.0
17.9,1104.0
18.0,1104.0
18.1,1104.0
18.2,1130.4
18.3,1130.4
18.4,1130.4
18.5,1162.4
18.6,1162.4
18.7,1162.4
18.8,1162.4
18.9,1194.0
19.0,1194.0
19.1,1221.0
19.2,1236.1
19.3,1278.5
19.4,1292.0
19.5,1318.5
19.6,1318.5
19.7,1318.5
19.8,1345.5
19.9,1345.5
20.0,1345.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/lscc.txt <==
x,y
0.1,2330.0
0.2,2331.6
0.3,2406.0
0.4,2466.0
0.5,2466.0
0.6,2466.0
0.7,2466.0
0.8,2466.0
0.9,2466.0
1.0,2466.0
1.1,2466.0
1.2,2466.0
1.3,2466.0
1.4,2466.0
1.5,2466.0
1.6,2466.0
1.7,2466.0
1.8,2466.0
1.9,2466.0
2.0,2466.0
2.1,2466.0
2.2,2466.0
2.3,2466.0
2.4,2466.0
2.5,2466.0
2.6,2466.0
2.7,2466.0
2.8,2466.0
2.9,2466.0
3.0,2466.0
3.1,2466.0
3.2,2466.0
3.3,2466.0
3.4,2466.0
3.5,2466.0
3.6,2466.0
3.7,2466.0
3.8,2466.0
3.9,2466.0
4.0,2466.0
4.1,2466.0
4.2,2466.0
4.3,2466.0
4.4,2466.0
4.5,2466.0
4.6,2466.0
4.7,2466.0
4.8,2466.0
4.9,2466.0
5.0,2466.0
5.1,2466.0
5.2,2466.0
5.3,2466.0
5.4,2466.0
5.5,2466.0
5.6,2466.0
5.7,2466.0
5.8,2466.0
5.9,2466.0
6.0,2466.0
6.1,2466.0
6.2,2466.0
6.3,2466.0
6.4,2466.0
6.5,2466.0
6.6,2466.0
6.7,2466.0
6.8,2466.0
6.9,2466.0
7.0,2466.0
7.1,2466.0
7.2,2466.0
7.3,2466.0
7.4,2466.0
7.5,2466.0
7.6,2466.0
7.7,2466.0
7.8,2466.0
7.9,2466.0
8.0,2466.0
8.1,2466.0
8.2,2466.0
8.3,2466.0
8.4,2466.0
8.5,2466.0
8.6,2466.0
8.7,2466.0
8.8,2466.0
8.9,2466.0
9.0,2466.0
9.1,2466.0
9.2,2466.0
9.3,2466.0
9.4,2466.0
9.5,2466.0
9.6,2466.0
9.7,2466.0
9.8,2466.0
9.9,2466.0
10.0,2466.0
10.1,2466.0
10.2,2466.0
10.3,2466.0
10.4,2466.0
10.5,2466.0
10.6,2466.0
10.7,2466.0
10.8,2466.0
10.9,2466.0
11.0,2466.0
11.1,2466.0
11.2,2466.0
11.3,2466.0
11.4,2466.0
11.5,2466.0
11.6,2466.0
11.7,2466.0
11.8,2466.0
11.9,2466.0
12.0,2466.0
12.1,2466.0
12.2,2466.0
12.3,2466.0
12.4,2466.0
12.5,2466.0
12.6,2466.0
12.7,2466.0
12.8,2466.0
12.9,2466.0
13.0,2466.0
13.1,2466.0
13.2,2466.0
13.3,2466.0
13.4,2466.0
13.5,2466.0
13.6,2466.0
13.7,2466.0
13.8,2466.0
13.9,2466.0
14.0,2466.0
14.1,2466.0
14.2,2466.0
14.3,2466.0
14.4,2466.0
14.5,2466.0
14.6,2466.0
14.7,2466.0
14.8,2466.0
14.9,2466.0
15.0,2466.0
15.1,2466.0
15.2,2466.0
15.3,2466.0
15.4,2466.0
15.5,2466.0
15.6,2466.0
15.7,2466.0
15.8,2466.0
15.9,2466.0
16.0,2466.0
16.1,2466.0
16.2,2466.0
16.3,2466.0
16.4,2466.0
16.5,2466.0
16.6,2466.0
16.7,2466.0
16.8,2466.0
16.9,2466.0
17.0,2466.0
17.1,2466.0
17.2,2466.0
17.3,2466.0
17.4,2466.0
17.5,2466.0
17.6,2466.0
17.7,2466.0
17.8,2466.0
17.9,2466.0
18.0,2466.0
18.1,2466.0
18.2,2466.0
18.3,2466.0
18.4,2466.0
18.5,2466.0
18.6,2466.0
18.7,2466.0
18.8,2466.0
18.9,2466.0
19.0,2466.0
19.1,2466.0
19.2,2466.0
19.3,2466.0
19.4,2466.0
19.5,2466.0
19.6,2466.0
19.7,2466.0
19.8,2466.0
19.9,2466.0
20.0,2466.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/mssp-0.txt <==
x,y
0.1,1862.3
0.2,2114.0
0.3,2155.1
0.4,2195.1
0.5,2201.7
0.6,2204.9
0.7,2222.5
0.8,2223.0
0.9,2230.7
1.0,2233.8
1.1,2259.0
1.2,2259.0
1.3,2262.0
1.4,2268.9
1.5,2268.9
1.6,2275.8
1.7,2276.2
1.8,2276.5
1.9,2276.5
2.0,2276.5
2.1,2276.5
2.2,2276.5
2.3,2277.1
2.4,2277.1
2.5,2277.1
2.6,2277.1
2.7,2277.1
2.8,2288.8
2.9,2288.8
3.0,2288.8
3.1,2288.8
3.2,2288.8
3.3,2294.1
3.4,2294.1
3.5,2311.5
3.6,2311.5
3.7,2313.1
3.8,2313.1
3.9,2320.3
4.0,2320.3
4.1,2320.3
4.2,2320.3
4.3,2325.8
4.4,2325.8
4.5,2325.8
4.6,2325.8
4.7,2326.1
4.8,2326.1
4.9,2326.1
5.0,2326.1
5.1,2326.1
5.2,2326.1
5.3,2326.1
5.4,2326.1
5.5,2326.1
5.6,2327.2
5.7,2327.2
5.8,2332.4
5.9,2332.4
6.0,2337.7
6.1,2337.7
6.2,2337.7
6.3,2337.7
6.4,2337.7
6.5,2337.7
6.6,2337.7
6.7,2342.7
6.8,2342.7
6.9,2342.7
7.0,2342.7
7.1,2342.7
7.2,2342.7
7.3,2342.7
7.4,2342.7
7.5,2342.7
7.6,2344.6
7.7,2344.6
7.8,2344.6
7.9,2344.6
8.0,2346.0
8.1,2346.0
8.2,2346.0
8.3,2347.6
8.4,2347.6
8.5,2347.6
8.6,2347.6
8.7,2348.9
8.8,2348.9
8.9,2348.9
9.0,2348.9
9.1,2348.9
9.2,2348.9
9.3,2348.9
9.4,2348.9
9.5,2348.9
9.6,2348.9
9.7,2348.9
9.8,2348.9
9.9,2348.9
10.0,2348.9
10.1,2348.9
10.2,2348.9
10.3,2348.9
10.4,2348.9
10.5,2348.9
10.6,2348.9
10.7,2348.9
10.8,2348.9
10.9,2348.9
11.0,2348.9
11.1,2348.9
11.2,2348.9
11.3,2348.9
11.4,2348.9
11.5,2348.9
11.6,2348.9
11.7,2348.9
11.8,2348.9
11.9,2348.9
12.0,2348.9
12.1,2348.9
12.2,2348.9
12.3,2348.9
12.4,2348.9
12.5,2348.9
12.6,2348.9
12.7,2348.9
12.8,2348.9
12.9,2348.9
13.0,2348.9
13.1,2351.1
13.2,2351.1
13.3,2351.1
13.4,2351.1
13.5,2351.1
13.6,2351.1
13.7,2351.1
13.8,2351.1
13.9,2351.1
14.0,2351.1
14.1,2351.1
14.2,2351.1
14.3,2351.1
14.4,2351.1
14.5,2351.1
14.6,2351.1
14.7,2351.1
14.8,2351.1
14.9,2351.1
15.0,2351.1
15.1,2351.1
15.2,2351.1
15.3,2351.1
15.4,2351.1
15.5,2351.1
15.6,2351.1
15.7,2351.1
15.8,2351.1
15.9,2351.1
16.0,2351.1
16.1,2351.1
16.2,2351.1
16.3,2351.1
16.4,2351.1
16.5,2351.1
16.6,2351.1
16.7,2351.1
16.8,2356.9
16.9,2356.9
17.0,2356.9
17.1,2356.9
17.2,2356.9
17.3,2356.9
17.4,2356.9
17.5,2356.9
17.6,2356.9
17.7,2356.9
17.8,2356.9
17.9,2356.9
18.0,2358.7
18.1,2358.7
18.2,2367.5
18.3,2367.5
18.4,2367.5
18.5,2367.5
18.6,2367.5
18.7,2367.5
18.8,2367.5
18.9,2367.5
19.0,2367.5
19.1,2367.5
19.2,2367.5
19.3,2367.5
19.4,2367.5
19.5,2367.5
19.6,2367.5
19.7,2367.5
19.8,2367.5
19.9,2367.7
20.0,2367.7


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/mssp-1.txt <==
x,y
0.1,1861.8
0.2,2199.9
0.3,2199.9
0.4,2252.2
0.5,2252.2
0.6,2252.2
0.7,2315.9
0.8,2329.6
0.9,2353.6
1.0,2353.6
1.1,2353.6
1.2,2384.4
1.3,2384.4
1.4,2394.0
1.5,2394.0
1.6,2394.0
1.7,2394.0
1.8,2394.0
1.9,2402.4
2.0,2402.4
2.1,2402.4
2.2,2402.4
2.3,2407.1
2.4,2407.1
2.5,2407.1
2.6,2407.7
2.7,2407.7
2.8,2407.7
2.9,2407.7
3.0,2407.7
3.1,2407.7
3.2,2407.7
3.3,2407.7
3.4,2407.7
3.5,2407.7
3.6,2407.7
3.7,2407.7
3.8,2407.7
3.9,2407.7
4.0,2407.7
4.1,2407.7
4.2,2407.7
4.3,2407.7
4.4,2407.7
4.5,2407.7
4.6,2407.7
4.7,2407.7
4.8,2407.7
4.9,2407.7
5.0,2407.7
5.1,2407.7
5.2,2407.7
5.3,2407.7
5.4,2415.0
5.5,2415.0
5.6,2415.0
5.7,2415.0
5.8,2415.0
5.9,2415.0
6.0,2415.0
6.1,2415.0
6.2,2415.0
6.3,2415.0
6.4,2415.0
6.5,2415.0
6.6,2423.9
6.7,2423.9
6.8,2423.9
6.9,2423.9
7.0,2423.9
7.1,2423.9
7.2,2423.9
7.3,2423.9
7.4,2423.9
7.5,2423.9
7.6,2423.9
7.7,2423.9
7.8,2432.8
7.9,2432.8
8.0,2432.8
8.1,2432.8
8.2,2432.8
8.3,2432.8
8.4,2432.8
8.5,2432.8
8.6,2432.8
8.7,2432.8
8.8,2432.8
8.9,2432.8
9.0,2432.8
9.1,2432.8
9.2,2432.8
9.3,2432.8
9.4,2432.8
9.5,2432.8
9.6,2432.8
9.7,2432.8
9.8,2432.8
9.9,2432.8
10.0,2432.8
10.1,2432.8
10.2,2432.8
10.3,2432.8
10.4,2432.8
10.5,2432.8
10.6,2432.8
10.7,2432.8
10.8,2432.8
10.9,2432.8
11.0,2432.8
11.1,2432.8
11.2,2432.8
11.3,2432.8
11.4,2432.8
11.5,2432.8
11.6,2432.8
11.7,2432.8
11.8,2432.8
11.9,2432.8
12.0,2432.8
12.1,2432.8
12.2,2432.8
12.3,2432.8
12.4,2432.8
12.5,2432.8
12.6,2432.8
12.7,2432.8
12.8,2432.8
12.9,2432.8
13.0,2432.8
13.1,2432.8
13.2,2432.8
13.3,2437.6
13.4,2437.6
13.5,2437.6
13.6,2437.6
13.7,2437.6
13.8,2437.6
13.9,2437.6
14.0,2437.6
14.1,2437.6
14.2,2437.6
14.3,2437.6
14.4,2437.6
14.5,2437.6
14.6,2437.6
14.7,2437.6
14.8,2437.6
14.9,2437.6
15.0,2437.6
15.1,2437.6
15.2,2437.6
15.3,2437.6
15.4,2437.6
15.5,2437.6
15.6,2437.6
15.7,2437.6
15.8,2437.6
15.9,2437.6
16.0,2437.6
16.1,2437.6
16.2,2437.6
16.3,2437.6
16.4,2437.6
16.5,2437.6
16.6,2437.6
16.7,2437.6
16.8,2437.6
16.9,2437.6
17.0,2437.6
17.1,2437.6
17.2,2437.6
17.3,2437.6
17.4,2441.9
17.5,2441.9
17.6,2441.9
17.7,2446.2
17.8,2446.2
17.9,2446.2
18.0,2446.2
18.1,2446.2
18.2,2446.2
18.3,2446.2
18.4,2446.2
18.5,2446.2
18.6,2446.2
18.7,2446.2
18.8,2446.2
18.9,2446.2
19.0,2446.2
19.1,2446.2
19.2,2446.2
19.3,2446.2
19.4,2446.2
19.5,2450.8
19.6,2450.8
19.7,2450.8
19.8,2450.8
19.9,2450.8
20.0,2450.8


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/mssp-2.txt <==
x,y
0.1,1834.6
0.2,2107.8
0.3,2107.8
0.4,2197.0
0.5,2197.0
0.6,2266.5
0.7,2272.6
0.8,2276.5
0.9,2293.5
1.0,2309.1
1.1,2309.1
1.2,2311.4
1.3,2315.2
1.4,2329.5
1.5,2329.8
1.6,2329.8
1.7,2344.3
1.8,2351.2
1.9,2351.2
2.0,2356.6
2.1,2368.2
2.2,2370.1
2.3,2377.9
2.4,2380.0
2.5,2380.0
2.6,2380.0
2.7,2385.1
2.8,2385.1
2.9,2386.6
3.0,2386.6
3.1,2386.6
3.2,2392.2
3.3,2393.6
3.4,2393.6
3.5,2401.3
3.6,2401.3
3.7,2401.3
3.8,2401.3
3.9,2401.3
4.0,2401.3
4.1,2401.3
4.2,2401.3
4.3,2401.3
4.4,2401.3
4.5,2401.3
4.6,2401.3
4.7,2401.3
4.8,2401.3
4.9,2401.3
5.0,2401.3
5.1,2401.3
5.2,2404.2
5.3,2404.8
5.4,2404.8
5.5,2404.8
5.6,2404.8
5.7,2404.8
5.8,2404.8
5.9,2404.8
6.0,2404.8
6.1,2410.4
6.2,2410.4
6.3,2410.4
6.4,2410.4
6.5,2410.4
6.6,2410.4
6.7,2410.4
6.8,2410.4
6.9,2412.0
7.0,2412.0
7.1,2412.0
7.2,2412.0
7.3,2412.0
7.4,2412.0
7.5,2412.0
7.6,2412.0
7.7,2412.0
7.8,2412.0
7.9,2412.0
8.0,2412.0
8.1,2412.0
8.2,2412.0
8.3,2412.0
8.4,2412.0
8.5,2412.0
8.6,2412.0
8.7,2412.0
8.8,2412.0
8.9,2412.0
9.0,2412.0
9.1,2416.0
9.2,2416.0
9.3,2416.0
9.4,2416.0
9.5,2416.0
9.6,2416.0
9.7,2424.5
9.8,2424.5
9.9,2424.5
10.0,2425.5
10.1,2425.5
10.2,2425.5
10.3,2425.5
10.4,2425.5
10.5,2425.5
10.6,2425.5
10.7,2425.5
10.8,2425.5
10.9,2425.5
11.0,2425.5
11.1,2425.5
11.2,2425.5
11.3,2425.5
11.4,2425.5
11.5,2425.5
11.6,2425.5
11.7,2425.5
11.8,2425.5
11.9,2425.5
12.0,2425.5
12.1,2425.5
12.2,2425.5
12.3,2425.5
12.4,2425.5
12.5,2425.5
12.6,2425.5
12.7,2434.4
12.8,2434.4
12.9,2434.4
13.0,2434.4
13.1,2434.4
13.2,2434.4
13.3,2434.4
13.4,2434.4
13.5,2434.4
13.6,2434.4
13.7,2434.4
13.8,2435.8
13.9,2435.8
14.0,2435.8
14.1,2435.8
14.2,2435.8
14.3,2435.8
14.4,2435.8
14.5,2435.8
14.6,2435.8
14.7,2435.8
14.8,2435.8
14.9,2435.8
15.0,2435.8
15.1,2435.8
15.2,2435.8
15.3,2435.8
15.4,2435.8
15.5,2435.8
15.6,2435.8
15.7,2435.8
15.8,2435.8
15.9,2435.8
16.0,2435.8
16.1,2435.8
16.2,2444.3
16.3,2444.3
16.4,2444.3
16.5,2444.3
16.6,2444.3
16.7,2444.3
16.8,2444.3
16.9,2444.3
17.0,2444.3
17.1,2444.3
17.2,2444.3
17.3,2444.3
17.4,2444.3
17.5,2444.3
17.6,2444.3
17.7,2444.3
17.8,2444.3
17.9,2444.3
18.0,2444.3
18.1,2444.3
18.2,2444.3
18.3,2444.3
18.4,2444.3
18.5,2444.3
18.6,2444.3
18.7,2444.3
18.8,2444.3
18.9,2444.3
19.0,2444.3
19.1,2444.3
19.2,2444.3
19.3,2444.3
19.4,2445.6
19.5,2445.6
19.6,2445.6
19.7,2445.6
19.8,2445.6
19.9,2445.6
20.0,2445.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/mssp-3.txt <==
x,y
0.1,1834.6
0.2,2157.4
0.3,2157.4
0.4,2157.4
0.5,2210.0
0.6,2266.0
0.7,2294.0
0.8,2308.3
0.9,2308.3
1.0,2325.2
1.1,2337.1
1.2,2337.1
1.3,2340.1
1.4,2345.5
1.5,2360.5
1.6,2361.8
1.7,2362.4
1.8,2386.2
1.9,2389.0
2.0,2389.0
2.1,2389.0
2.2,2389.0
2.3,2392.1
2.4,2392.1
2.5,2392.1
2.6,2400.4
2.7,2406.4
2.8,2406.4
2.9,2406.4
3.0,2406.4
3.1,2406.4
3.2,2406.4
3.3,2406.4
3.4,2407.5
3.5,2407.5
3.6,2407.5
3.7,2407.5
3.8,2407.5
3.9,2407.5
4.0,2407.5
4.1,2407.5
4.2,2407.5
4.3,2407.5
4.4,2407.5
4.5,2407.5
4.6,2407.5
4.7,2407.5
4.8,2407.5
4.9,2407.5
5.0,2407.5
5.1,2407.5
5.2,2408.0
5.3,2408.0
5.4,2408.0
5.5,2408.0
5.6,2409.3
5.7,2409.3
5.8,2409.3
5.9,2409.3
6.0,2409.3
6.1,2409.3
6.2,2409.3
6.3,2409.3
6.4,2409.3
6.5,2409.3
6.6,2409.3
6.7,2409.3
6.8,2409.3
6.9,2409.3
7.0,2409.3
7.1,2409.3
7.2,2409.3
7.3,2409.3
7.4,2409.3
7.5,2409.3
7.6,2409.3
7.7,2409.3
7.8,2409.3
7.9,2409.3
8.0,2409.3
8.1,2409.3
8.2,2409.3
8.3,2409.3
8.4,2409.3
8.5,2409.3
8.6,2409.3
8.7,2409.3
8.8,2409.3
8.9,2409.3
9.0,2409.3
9.1,2409.3
9.2,2409.3
9.3,2409.3
9.4,2409.3
9.5,2409.3
9.6,2409.3
9.7,2409.3
9.8,2409.3
9.9,2409.3
10.0,2409.3
10.1,2409.3
10.2,2409.3
10.3,2409.3
10.4,2409.3
10.5,2409.3
10.6,2409.3
10.7,2409.3
10.8,2409.3
10.9,2409.3
11.0,2409.3
11.1,2409.3
11.2,2409.3
11.3,2409.3
11.4,2409.3
11.5,2409.3
11.6,2409.3
11.7,2409.3
11.8,2409.3
11.9,2409.3
12.0,2409.3
12.1,2409.3
12.2,2409.3
12.3,2409.3
12.4,2409.3
12.5,2409.3
12.6,2409.3
12.7,2409.3
12.8,2409.3
12.9,2409.3
13.0,2409.3
13.1,2409.3
13.2,2409.3
13.3,2409.3
13.4,2409.3
13.5,2409.3
13.6,2409.3
13.7,2409.3
13.8,2409.3
13.9,2409.3
14.0,2409.3
14.1,2409.3
14.2,2409.3
14.3,2409.3
14.4,2409.3
14.5,2409.3
14.6,2409.3
14.7,2409.3
14.8,2409.3
14.9,2410.6
15.0,2410.6
15.1,2410.6
15.2,2410.6
15.3,2410.6
15.4,2410.6
15.5,2410.6
15.6,2410.6
15.7,2410.6
15.8,2410.6
15.9,2410.6
16.0,2410.6
16.1,2410.6
16.2,2410.6
16.3,2410.6
16.4,2410.6
16.5,2411.9
16.6,2411.9
16.7,2411.9
16.8,2411.9
16.9,2411.9
17.0,2411.9
17.1,2411.9
17.2,2411.9
17.3,2411.9
17.4,2411.9
17.5,2411.9
17.6,2411.9
17.7,2411.9
17.8,2411.9
17.9,2411.9
18.0,2411.9
18.1,2411.9
18.2,2411.9
18.3,2411.9
18.4,2411.9
18.5,2411.9
18.6,2411.9
18.7,2411.9
18.8,2411.9
18.9,2411.9
19.0,2411.9
19.1,2411.9
19.2,2411.9
19.3,2411.9
19.4,2411.9
19.5,2411.9
19.6,2411.9
19.7,2411.9
19.8,2411.9
19.9,2411.9
20.0,2411.9


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/mssp-4.txt <==
x,y
0.1,1834.6
0.2,2127.4
0.3,2127.4
0.4,2127.4
0.5,2161.7
0.6,2174.0
0.7,2206.9
0.8,2248.9
0.9,2284.1
1.0,2303.2
1.1,2305.3
1.2,2310.7
1.3,2318.5
1.4,2344.5
1.5,2344.5
1.6,2347.8
1.7,2347.8
1.8,2347.8
1.9,2364.9
2.0,2364.9
2.1,2364.9
2.2,2365.3
2.3,2370.4
2.4,2370.4
2.5,2370.4
2.6,2377.4
2.7,2387.3
2.8,2388.8
2.9,2388.8
3.0,2388.8
3.1,2388.8
3.2,2388.8
3.3,2388.8
3.4,2388.8
3.5,2388.8
3.6,2388.8
3.7,2388.8
3.8,2388.8
3.9,2388.8
4.0,2388.8
4.1,2389.2
4.2,2389.2
4.3,2389.2
4.4,2389.2
4.5,2389.2
4.6,2389.2
4.7,2389.2
4.8,2398.7
4.9,2398.7
5.0,2398.7
5.1,2398.7
5.2,2398.7
5.3,2398.7
5.4,2398.7
5.5,2398.7
5.6,2398.7
5.7,2398.7
5.8,2398.7
5.9,2398.7
6.0,2398.7
6.1,2398.7
6.2,2398.7
6.3,2398.7
6.4,2398.7
6.5,2398.7
6.6,2398.7
6.7,2398.7
6.8,2398.8
6.9,2398.8
7.0,2398.8
7.1,2398.8
7.2,2398.8
7.3,2398.8
7.4,2398.8
7.5,2398.8
7.6,2398.8
7.7,2398.8
7.8,2398.8
7.9,2398.8
8.0,2398.8
8.1,2398.8
8.2,2398.8
8.3,2398.8
8.4,2398.8
8.5,2398.8
8.6,2398.8
8.7,2398.8
8.8,2398.8
8.9,2398.8
9.0,2398.8
9.1,2398.8
9.2,2398.8
9.3,2398.8
9.4,2398.8
9.5,2398.8
9.6,2398.8
9.7,2398.8
9.8,2400.3
9.9,2400.3
10.0,2400.3
10.1,2400.3
10.2,2400.3
10.3,2400.3
10.4,2400.3
10.5,2400.3
10.6,2400.3
10.7,2400.3
10.8,2400.3
10.9,2400.3
11.0,2400.3
11.1,2400.3
11.2,2400.3
11.3,2400.3
11.4,2400.3
11.5,2400.3
11.6,2400.3
11.7,2400.3
11.8,2400.3
11.9,2400.3
12.0,2400.3
12.1,2400.3
12.2,2400.3
12.3,2400.3
12.4,2400.3
12.5,2400.3
12.6,2400.3
12.7,2400.3
12.8,2400.3
12.9,2400.3
13.0,2400.3
13.1,2400.3
13.2,2400.3
13.3,2400.3
13.4,2400.3
13.5,2400.3
13.6,2400.3
13.7,2400.3
13.8,2400.3
13.9,2400.3
14.0,2400.3
14.1,2400.3
14.2,2400.3
14.3,2400.3
14.4,2400.3
14.5,2400.3
14.6,2400.3
14.7,2400.3
14.8,2400.3
14.9,2400.3
15.0,2400.3
15.1,2400.3
15.2,2400.3
15.3,2400.3
15.4,2400.3
15.5,2400.3
15.6,2400.3
15.7,2400.3
15.8,2400.3
15.9,2401.6
16.0,2401.6
16.1,2401.6
16.2,2401.6
16.3,2401.6
16.4,2401.6
16.5,2401.6
16.6,2401.6
16.7,2401.6
16.8,2401.6
16.9,2401.6
17.0,2401.6
17.1,2401.6
17.2,2401.6
17.3,2401.6
17.4,2401.6
17.5,2401.6
17.6,2401.6
17.7,2401.6
17.8,2401.6
17.9,2401.6
18.0,2401.6
18.1,2401.6
18.2,2401.6
18.3,2401.6
18.4,2401.6
18.5,2401.6
18.6,2401.6
18.7,2401.6
18.8,2401.6
18.9,2401.6
19.0,2401.6
19.1,2401.6
19.2,2401.6
19.3,2401.6
19.4,2401.6
19.5,2401.6
19.6,2401.6
19.7,2401.6
19.8,2401.6
19.9,2401.6
20.0,2401.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/sssp-0.txt <==
x,y
0.1,1834.6
0.2,2114.0
0.3,2114.0
0.4,2114.0
0.5,2114.0
0.6,2114.0
0.7,2114.0
0.8,2114.0
0.9,2114.0
1.0,2114.0
1.1,2114.0
1.2,2114.0
1.3,2114.0
1.4,2114.0
1.5,2114.0
1.6,2114.0
1.7,2114.0
1.8,2114.0
1.9,2114.0
2.0,2114.0
2.1,2114.0
2.2,2114.0
2.3,2114.0
2.4,2114.0
2.5,2114.0
2.6,2114.0
2.7,2114.0
2.8,2114.0
2.9,2114.0
3.0,2114.0
3.1,2114.0
3.2,2114.0
3.3,2114.0
3.4,2114.0
3.5,2114.0
3.6,2114.0
3.7,2114.0
3.8,2114.0
3.9,2114.0
4.0,2114.0
4.1,2114.0
4.2,2114.0
4.3,2114.0
4.4,2114.0
4.5,2114.0
4.6,2114.0
4.7,2114.0
4.8,2114.0
4.9,2114.0
5.0,2114.0
5.1,2114.0
5.2,2114.0
5.3,2114.0
5.4,2114.0
5.5,2114.0
5.6,2114.0
5.7,2114.0
5.8,2114.0
5.9,2114.0
6.0,2114.0
6.1,2114.0
6.2,2114.0
6.3,2114.0
6.4,2114.0
6.5,2114.0
6.6,2114.0
6.7,2114.0
6.8,2114.0
6.9,2114.0
7.0,2114.0
7.1,2114.0
7.2,2114.0
7.3,2114.0
7.4,2114.0
7.5,2114.0
7.6,2114.0
7.7,2114.0
7.8,2114.0
7.9,2114.0
8.0,2114.0
8.1,2114.0
8.2,2114.0
8.3,2114.0
8.4,2114.0
8.5,2114.0
8.6,2114.0
8.7,2114.0
8.8,2114.0
8.9,2114.0
9.0,2114.0
9.1,2114.0
9.2,2114.0
9.3,2114.0
9.4,2114.0
9.5,2114.0
9.6,2114.0
9.7,2114.0
9.8,2114.0
9.9,2114.0
10.0,2114.0
10.1,2114.0
10.2,2114.0
10.3,2114.0
10.4,2114.0
10.5,2114.0
10.6,2114.0
10.7,2114.0
10.8,2114.0
10.9,2114.0
11.0,2114.0
11.1,2114.0
11.2,2114.0
11.3,2114.0
11.4,2114.0
11.5,2114.0
11.6,2114.0
11.7,2114.0
11.8,2114.0
11.9,2114.0
12.0,2114.0
12.1,2114.0
12.2,2114.0
12.3,2114.0
12.4,2114.0
12.5,2114.0
12.6,2114.0
12.7,2114.0
12.8,2114.0
12.9,2114.0
13.0,2114.0
13.1,2114.0
13.2,2114.0
13.3,2114.0
13.4,2114.0
13.5,2114.0
13.6,2114.0
13.7,2114.0
13.8,2114.0
13.9,2114.0
14.0,2114.0
14.1,2114.0
14.2,2114.0
14.3,2114.0
14.4,2114.0
14.5,2114.0
14.6,2114.0
14.7,2114.0
14.8,2114.0
14.9,2114.0
15.0,2114.0
15.1,2114.0
15.2,2114.0
15.3,2114.0
15.4,2114.0
15.5,2114.0
15.6,2114.0
15.7,2114.0
15.8,2114.0
15.9,2114.0
16.0,2114.0
16.1,2114.0
16.2,2114.0
16.3,2114.0
16.4,2114.0
16.5,2114.0
16.6,2114.0
16.7,2114.0
16.8,2114.0
16.9,2114.0
17.0,2114.0
17.1,2114.0
17.2,2114.0
17.3,2114.0
17.4,2114.0
17.5,2114.0
17.6,2114.0
17.7,2114.0
17.8,2114.0
17.9,2114.0
18.0,2114.0
18.1,2114.0
18.2,2114.0
18.3,2114.0
18.4,2114.0
18.5,2114.0
18.6,2114.0
18.7,2114.0
18.8,2114.0
18.9,2114.0
19.0,2114.0
19.1,2114.0
19.2,2114.0
19.3,2114.0
19.4,2114.0
19.5,2114.0
19.6,2114.0
19.7,2114.0
19.8,2114.0
19.9,2114.0
20.0,2114.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/sssp-1.txt <==
x,y
0.1,1834.6
0.2,2199.9
0.3,2199.9
0.4,2199.9
0.5,2199.9
0.6,2199.9
0.7,2199.9
0.8,2199.9
0.9,2199.9
1.0,2199.9
1.1,2199.9
1.2,2199.9
1.3,2199.9
1.4,2199.9
1.5,2199.9
1.6,2199.9
1.7,2199.9
1.8,2199.9
1.9,2199.9
2.0,2199.9
2.1,2199.9
2.2,2199.9
2.3,2199.9
2.4,2199.9
2.5,2199.9
2.6,2199.9
2.7,2199.9
2.8,2199.9
2.9,2199.9
3.0,2199.9
3.1,2199.9
3.2,2199.9
3.3,2199.9
3.4,2199.9
3.5,2199.9
3.6,2199.9
3.7,2199.9
3.8,2199.9
3.9,2199.9
4.0,2199.9
4.1,2199.9
4.2,2199.9
4.3,2199.9
4.4,2199.9
4.5,2199.9
4.6,2199.9
4.7,2199.9
4.8,2199.9
4.9,2199.9
5.0,2199.9
5.1,2199.9
5.2,2199.9
5.3,2199.9
5.4,2199.9
5.5,2199.9
5.6,2199.9
5.7,2199.9
5.8,2199.9
5.9,2199.9
6.0,2199.9
6.1,2199.9
6.2,2199.9
6.3,2199.9
6.4,2199.9
6.5,2199.9
6.6,2199.9
6.7,2199.9
6.8,2199.9
6.9,2199.9
7.0,2199.9
7.1,2199.9
7.2,2199.9
7.3,2199.9
7.4,2199.9
7.5,2199.9
7.6,2199.9
7.7,2199.9
7.8,2199.9
7.9,2199.9
8.0,2199.9
8.1,2199.9
8.2,2199.9
8.3,2199.9
8.4,2199.9
8.5,2199.9
8.6,2199.9
8.7,2199.9
8.8,2199.9
8.9,2199.9
9.0,2199.9
9.1,2199.9
9.2,2199.9
9.3,2199.9
9.4,2199.9
9.5,2199.9
9.6,2199.9
9.7,2199.9
9.8,2199.9
9.9,2199.9
10.0,2199.9
10.1,2199.9
10.2,2199.9
10.3,2199.9
10.4,2199.9
10.5,2199.9
10.6,2199.9
10.7,2199.9
10.8,2199.9
10.9,2199.9
11.0,2199.9
11.1,2199.9
11.2,2199.9
11.3,2199.9
11.4,2199.9
11.5,2199.9
11.6,2199.9
11.7,2199.9
11.8,2199.9
11.9,2199.9
12.0,2199.9
12.1,2199.9
12.2,2199.9
12.3,2199.9
12.4,2199.9
12.5,2199.9
12.6,2199.9
12.7,2199.9
12.8,2199.9
12.9,2199.9
13.0,2199.9
13.1,2199.9
13.2,2199.9
13.3,2199.9
13.4,2199.9
13.5,2199.9
13.6,2199.9
13.7,2199.9
13.8,2199.9
13.9,2199.9
14.0,2199.9
14.1,2199.9
14.2,2199.9
14.3,2199.9
14.4,2199.9
14.5,2199.9
14.6,2199.9
14.7,2199.9
14.8,2199.9
14.9,2199.9
15.0,2199.9
15.1,2199.9
15.2,2199.9
15.3,2199.9
15.4,2199.9
15.5,2199.9
15.6,2199.9
15.7,2199.9
15.8,2199.9
15.9,2199.9
16.0,2199.9
16.1,2199.9
16.2,2199.9
16.3,2199.9
16.4,2199.9
16.5,2199.9
16.6,2199.9
16.7,2199.9
16.8,2199.9
16.9,2199.9
17.0,2199.9
17.1,2199.9
17.2,2199.9
17.3,2199.9
17.4,2199.9
17.5,2199.9
17.6,2199.9
17.7,2199.9
17.8,2199.9
17.9,2199.9
18.0,2199.9
18.1,2199.9
18.2,2199.9
18.3,2199.9
18.4,2199.9
18.5,2199.9
18.6,2199.9
18.7,2199.9
18.8,2199.9
18.9,2199.9
19.0,2199.9
19.1,2199.9
19.2,2199.9
19.3,2199.9
19.4,2199.9
19.5,2199.9
19.6,2199.9
19.7,2199.9
19.8,2199.9
19.9,2199.9
20.0,2199.9


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/sssp-2.txt <==
x,y
0.1,1834.6
0.2,2076.5
0.3,2107.8
0.4,2107.8
0.5,2107.8
0.6,2107.8
0.7,2107.8
0.8,2107.8
0.9,2107.8
1.0,2107.8
1.1,2107.8
1.2,2107.8
1.3,2107.8
1.4,2107.8
1.5,2107.8
1.6,2107.8
1.7,2107.8
1.8,2107.8
1.9,2107.8
2.0,2107.8
2.1,2107.8
2.2,2107.8
2.3,2107.8
2.4,2107.8
2.5,2107.8
2.6,2107.8
2.7,2107.8
2.8,2107.8
2.9,2107.8
3.0,2107.8
3.1,2107.8
3.2,2107.8
3.3,2107.8
3.4,2107.8
3.5,2107.8
3.6,2107.8
3.7,2107.8
3.8,2107.8
3.9,2107.8
4.0,2107.8
4.1,2107.8
4.2,2107.8
4.3,2107.8
4.4,2107.8
4.5,2107.8
4.6,2107.8
4.7,2107.8
4.8,2107.8
4.9,2107.8
5.0,2107.8
5.1,2107.8
5.2,2107.8
5.3,2107.8
5.4,2107.8
5.5,2107.8
5.6,2107.8
5.7,2107.8
5.8,2107.8
5.9,2107.8
6.0,2107.8
6.1,2107.8
6.2,2107.8
6.3,2107.8
6.4,2107.8
6.5,2107.8
6.6,2107.8
6.7,2107.8
6.8,2107.8
6.9,2107.8
7.0,2107.8
7.1,2107.8
7.2,2107.8
7.3,2107.8
7.4,2107.8
7.5,2107.8
7.6,2107.8
7.7,2107.8
7.8,2107.8
7.9,2107.8
8.0,2107.8
8.1,2107.8
8.2,2107.8
8.3,2107.8
8.4,2107.8
8.5,2107.8
8.6,2107.8
8.7,2107.8
8.8,2107.8
8.9,2107.8
9.0,2107.8
9.1,2107.8
9.2,2107.8
9.3,2107.8
9.4,2107.8
9.5,2107.8
9.6,2107.8
9.7,2107.8
9.8,2107.8
9.9,2107.8
10.0,2107.8
10.1,2107.8
10.2,2107.8
10.3,2107.8
10.4,2107.8
10.5,2107.8
10.6,2107.8
10.7,2107.8
10.8,2107.8
10.9,2107.8
11.0,2107.8
11.1,2107.8
11.2,2107.8
11.3,2107.8
11.4,2107.8
11.5,2107.8
11.6,2107.8
11.7,2107.8
11.8,2107.8
11.9,2107.8
12.0,2107.8
12.1,2107.8
12.2,2107.8
12.3,2107.8
12.4,2107.8
12.5,2107.8
12.6,2107.8
12.7,2107.8
12.8,2107.8
12.9,2107.8
13.0,2107.8
13.1,2107.8
13.2,2107.8
13.3,2107.8
13.4,2107.8
13.5,2107.8
13.6,2107.8
13.7,2107.8
13.8,2107.8
13.9,2107.8
14.0,2107.8
14.1,2107.8
14.2,2107.8
14.3,2107.8
14.4,2107.8
14.5,2107.8
14.6,2107.8
14.7,2107.8
14.8,2107.8
14.9,2107.8
15.0,2107.8
15.1,2107.8
15.2,2107.8
15.3,2107.8
15.4,2107.8
15.5,2107.8
15.6,2107.8
15.7,2107.8
15.8,2107.8
15.9,2107.8
16.0,2107.8
16.1,2107.8
16.2,2107.8
16.3,2107.8
16.4,2107.8
16.5,2107.8
16.6,2107.8
16.7,2107.8
16.8,2107.8
16.9,2107.8
17.0,2107.8
17.1,2107.8
17.2,2107.8
17.3,2107.8
17.4,2107.8
17.5,2107.8
17.6,2107.8
17.7,2107.8
17.8,2107.8
17.9,2107.8
18.0,2107.8
18.1,2107.8
18.2,2107.8
18.3,2107.8
18.4,2107.8
18.5,2107.8
18.6,2107.8
18.7,2107.8
18.8,2107.8
18.9,2107.8
19.0,2107.8
19.1,2107.8
19.2,2107.8
19.3,2107.8
19.4,2107.8
19.5,2107.8
19.6,2107.8
19.7,2107.8
19.8,2107.8
19.9,2107.8
20.0,2107.8


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/sssp-3.txt <==
x,y
0.1,1834.6
0.2,2157.4
0.3,2157.4
0.4,2157.4
0.5,2157.4
0.6,2157.4
0.7,2157.4
0.8,2157.4
0.9,2157.4
1.0,2157.4
1.1,2157.4
1.2,2157.4
1.3,2157.4
1.4,2157.4
1.5,2157.4
1.6,2157.4
1.7,2157.4
1.8,2157.4
1.9,2157.4
2.0,2157.4
2.1,2157.4
2.2,2157.4
2.3,2157.4
2.4,2157.4
2.5,2157.4
2.6,2157.4
2.7,2157.4
2.8,2157.4
2.9,2157.4
3.0,2157.4
3.1,2157.4
3.2,2157.4
3.3,2157.4
3.4,2157.4
3.5,2157.4
3.6,2157.4
3.7,2157.4
3.8,2157.4
3.9,2157.4
4.0,2157.4
4.1,2157.4
4.2,2157.4
4.3,2157.4
4.4,2157.4
4.5,2157.4
4.6,2157.4
4.7,2157.4
4.8,2157.4
4.9,2157.4
5.0,2157.4
5.1,2157.4
5.2,2157.4
5.3,2157.4
5.4,2157.4
5.5,2157.4
5.6,2157.4
5.7,2157.4
5.8,2157.4
5.9,2157.4
6.0,2157.4
6.1,2157.4
6.2,2157.4
6.3,2157.4
6.4,2157.4
6.5,2157.4
6.6,2157.4
6.7,2157.4
6.8,2157.4
6.9,2157.4
7.0,2157.4
7.1,2157.4
7.2,2157.4
7.3,2157.4
7.4,2157.4
7.5,2157.4
7.6,2157.4
7.7,2157.4
7.8,2157.4
7.9,2157.4
8.0,2157.4
8.1,2157.4
8.2,2157.4
8.3,2157.4
8.4,2157.4
8.5,2157.4
8.6,2157.4
8.7,2157.4
8.8,2157.4
8.9,2157.4
9.0,2157.4
9.1,2157.4
9.2,2157.4
9.3,2157.4
9.4,2157.4
9.5,2157.4
9.6,2157.4
9.7,2157.4
9.8,2157.4
9.9,2157.4
10.0,2157.4
10.1,2157.4
10.2,2157.4
10.3,2157.4
10.4,2157.4
10.5,2157.4
10.6,2157.4
10.7,2157.4
10.8,2157.4
10.9,2157.4
11.0,2157.4
11.1,2157.4
11.2,2157.4
11.3,2157.4
11.4,2157.4
11.5,2157.4
11.6,2157.4
11.7,2157.4
11.8,2157.4
11.9,2157.4
12.0,2157.4
12.1,2157.4
12.2,2157.4
12.3,2157.4
12.4,2157.4
12.5,2157.4
12.6,2157.4
12.7,2157.4
12.8,2157.4
12.9,2157.4
13.0,2157.4
13.1,2157.4
13.2,2157.4
13.3,2157.4
13.4,2157.4
13.5,2157.4
13.6,2157.4
13.7,2157.4
13.8,2157.4
13.9,2157.4
14.0,2157.4
14.1,2157.4
14.2,2157.4
14.3,2157.4
14.4,2157.4
14.5,2157.4
14.6,2157.4
14.7,2157.4
14.8,2157.4
14.9,2157.4
15.0,2157.4
15.1,2157.4
15.2,2157.4
15.3,2157.4
15.4,2157.4
15.5,2157.4
15.6,2157.4
15.7,2157.4
15.8,2157.4
15.9,2157.4
16.0,2157.4
16.1,2157.4
16.2,2157.4
16.3,2157.4
16.4,2157.4
16.5,2157.4
16.6,2157.4
16.7,2157.4
16.8,2157.4
16.9,2157.4
17.0,2157.4
17.1,2157.4
17.2,2157.4
17.3,2157.4
17.4,2157.4
17.5,2157.4
17.6,2157.4
17.7,2157.4
17.8,2157.4
17.9,2157.4
18.0,2157.4
18.1,2157.4
18.2,2157.4
18.3,2157.4
18.4,2157.4
18.5,2157.4
18.6,2157.4
18.7,2157.4
18.8,2157.4
18.9,2157.4
19.0,2157.4
19.1,2157.4
19.2,2157.4
19.3,2157.4
19.4,2157.4
19.5,2157.4
19.6,2157.4
19.7,2157.4
19.8,2157.4
19.9,2157.4
20.0,2157.4


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-5/tsm.txt <==
x,y
0.1,1778.0
0.2,1965.0
0.3,1965.0
0.4,1965.0
0.5,1965.0
0.6,1965.0
0.7,2066.7
0.8,2078.0
0.9,2078.0
1.0,2078.0
1.1,2078.0
1.2,2078.0
1.3,2078.0
1.4,2078.0
1.5,2078.0
1.6,2078.0
1.7,2078.0
1.8,2078.0
1.9,2078.0
2.0,2078.0
2.1,2078.0
2.2,2078.0
2.3,2078.0
2.4,2078.0
2.5,2078.0
2.6,2078.0
2.7,2078.0
2.8,2078.0
2.9,2078.0
3.0,2078.0
3.1,2078.0
3.2,2078.0
3.3,2078.0
3.4,2078.0
3.5,2078.0
3.6,2078.0
3.7,2078.0
3.8,2078.0
3.9,2078.0
4.0,2078.0
4.1,2078.0
4.2,2078.0
4.3,2078.0
4.4,2078.0
4.5,2078.0
4.6,2078.0
4.7,2078.0
4.8,2078.0
4.9,2078.0
5.0,2078.0
5.1,2078.0
5.2,2078.0
5.3,2078.0
5.4,2078.0
5.5,2078.0
5.6,2078.0
5.7,2078.0
5.8,2078.0
5.9,2078.0
6.0,2078.0
6.1,2078.0
6.2,2078.0
6.3,2078.0
6.4,2078.0
6.5,2078.0
6.6,2078.0
6.7,2078.0
6.8,2078.0
6.9,2078.0
7.0,2078.0
7.1,2078.0
7.2,2082.4
7.3,2093.4
7.4,2100.0
7.5,2100.0
7.6,2100.0
7.7,2100.0
7.8,2100.0
7.9,2100.0
8.0,2100.0
8.1,2100.0
8.2,2100.0
8.3,2100.0
8.4,2100.0
8.5,2100.0
8.6,2100.0
8.7,2100.0
8.8,2100.0
8.9,2100.0
9.0,2100.0
9.1,2100.0
9.2,2100.0
9.3,2100.0
9.4,2100.0
9.5,2100.0
9.6,2100.0
9.7,2100.0
9.8,2100.0
9.9,2100.0
10.0,2100.0
10.1,2100.0
10.2,2100.0
10.3,2100.0
10.4,2100.0
10.5,2100.0
10.6,2100.0
10.7,2100.0
10.8,2100.0
10.9,2100.0
11.0,2100.0
11.1,2100.0
11.2,2100.0
11.3,2100.0
11.4,2100.0
11.5,2100.0
11.6,2100.0
11.7,2100.0
11.8,2100.0
11.9,2100.0
12.0,2100.0
12.1,2100.0
12.2,2100.0
12.3,2100.0
12.4,2100.0
12.5,2100.0
12.6,2100.0
12.7,2100.0
12.8,2100.0
12.9,2100.0
13.0,2100.0
13.1,2100.0
13.2,2100.0
13.3,2100.0
13.4,2100.0
13.5,2100.0
13.6,2100.0
13.7,2100.0
13.8,2100.0
13.9,2100.0
14.0,2100.0
14.1,2100.0
14.2,2100.0
14.3,2100.0
14.4,2100.0
14.5,2100.0
14.6,2100.0
14.7,2100.0
14.8,2100.0
14.9,2100.0
15.0,2100.0
15.1,2100.0
15.2,2100.0
15.3,2100.0
15.4,2104.2
15.5,2112.6
15.6,2125.2
15.7,2142.0
15.8,2142.0
15.9,2142.0
16.0,2142.0
16.1,2142.0
16.2,2142.0
16.3,2142.0
16.4,2142.0
16.5,2142.0
16.6,2142.0
16.7,2142.0
16.8,2142.0
16.9,2142.0
17.0,2142.0
17.1,2142.0
17.2,2142.0
17.3,2142.0
17.4,2142.0
17.5,2142.0
17.6,2142.0
17.7,2142.0
17.8,2142.0
17.9,2142.0
18.0,2142.0
18.1,2142.0
18.2,2142.0
18.3,2142.0
18.4,2142.0
18.5,2142.0
18.6,2142.0
18.7,2142.0
18.8,2142.0
18.9,2142.0
19.0,2142.0
19.1,2142.0
19.2,2142.0
19.3,2142.0
19.4,2142.0
19.5,2142.0
19.6,2142.0
19.7,2142.0
19.8,2142.0
19.9,2142.0
20.0,2142.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/aco.txt <==
x,y
0.1,5969.9
0.2,5969.9
0.3,6196.5
0.4,6312.2
0.5,6369.9
0.6,6391.5
0.7,6414.9
0.8,6414.9
0.9,6426.3
1.0,6492.0
1.1,6492.0
1.2,6519.0
1.3,6519.0
1.4,6526.6
1.5,6526.6
1.6,6528.2
1.7,6528.2
1.8,6528.2
1.9,6528.2
2.0,6568.0
2.1,6568.3
2.2,6582.3
2.3,6582.3
2.4,6609.1
2.5,6636.5
2.6,6636.5
2.7,6636.5
2.8,6636.5
2.9,6636.5
3.0,6642.3
3.1,6642.3
3.2,6642.3
3.3,6642.3
3.4,6656.8
3.5,6656.8
3.6,6656.8
3.7,6656.8
3.8,6656.8
3.9,6656.8
4.0,6656.8
4.1,6679.2
4.2,6698.0
4.3,6698.0
4.4,6702.5
4.5,6702.5
4.6,6702.5
4.7,6702.5
4.8,6702.5
4.9,6702.5
5.0,6708.8
5.1,6713.5
5.2,6713.5
5.3,6722.6
5.4,6722.6
5.5,6722.6
5.6,6722.6
5.7,6722.6
5.8,6722.6
5.9,6733.8
6.0,6733.8
6.1,6733.8
6.2,6765.0
6.3,6765.8
6.4,6765.8
6.5,6765.8
6.6,6765.8
6.7,6765.8
6.8,6765.8
6.9,6765.8
7.0,6765.8
7.1,6765.8
7.2,6765.8
7.3,6765.8
7.4,6778.9
7.5,6778.9
7.6,6778.9
7.7,6778.9
7.8,6778.9
7.9,6778.9
8.0,6778.9
8.1,6778.9
8.2,6779.6
8.3,6779.6
8.4,6779.6
8.5,6779.6
8.6,6779.6
8.7,6779.6
8.8,6779.6
8.9,6779.6
9.0,6779.6
9.1,6779.6
9.2,6788.3
9.3,6792.7
9.4,6792.7
9.5,6792.7
9.6,6792.7
9.7,6792.7
9.8,6792.7
9.9,6794.4
10.0,6794.4
10.1,6794.4
10.2,6794.4
10.3,6812.7
10.4,6848.4
10.5,6851.1
10.6,6851.1
10.7,6851.1
10.8,6887.6
10.9,6887.6
11.0,6992.7
11.1,6999.9
11.2,7043.3
11.3,7094.7
11.4,7113.2
11.5,7143.7
11.6,7164.6
11.7,7175.9
11.8,7237.4
11.9,7268.8
12.0,7299.8
12.1,7315.1
12.2,7316.7
12.3,7316.7
12.4,7405.9
12.5,7462.0
12.6,7468.2
12.7,7478.2
12.8,7478.2
12.9,7483.3
13.0,7526.3
13.1,7526.3
13.2,7526.3
13.3,7526.3
13.4,7526.3
13.5,7565.0
13.6,7568.0
13.7,7628.0
13.8,7665.0
13.9,7724.7
14.0,7724.7
14.1,7756.1
14.2,7819.9
14.3,7841.9
14.4,7858.9
14.5,7866.4
14.6,7881.1
14.7,7889.4
14.8,7897.9
14.9,7898.3
15.0,7926.8
15.1,7930.0
15.2,7946.5
15.3,7956.6
15.4,7968.3
15.5,7988.3
15.6,7994.8
15.7,7994.8
15.8,7994.8
15.9,8001.1
16.0,8009.8
16.1,8013.8
16.2,8095.1
16.3,8116.2
16.4,8123.6
16.5,8124.1
16.6,8133.8
16.7,8176.1
16.8,8217.6
16.9,8234.2
17.0,8236.6
17.1,8245.0
17.2,8253.7
17.3,8253.7
17.4,8253.7
17.5,8255.3
17.6,8277.0
17.7,8277.0
17.8,8277.0
17.9,8277.0
18.0,8277.0
18.1,8277.0
18.2,8277.0
18.3,8277.0
18.4,8277.0
18.5,8277.0
18.6,8277.0
18.7,8277.0
18.8,8277.0
18.9,8277.0
19.0,8277.0
19.1,8277.0
19.2,8277.0
19.3,8277.0
19.4,8277.0
19.5,8277.0
19.6,8277.0
19.7,8277.0
19.8,8277.0
19.9,8277.0
20.0,8277.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/fastwclq.txt <==
x,y
0.1,7570.8
0.2,7889.6
0.3,8088.0
0.4,8088.0
0.5,8101.2
0.6,8249.2
0.7,8249.2
0.8,8249.2
0.9,8249.2
1.0,8249.2
1.1,8249.2
1.2,8249.2
1.3,8249.2
1.4,8249.2
1.5,8249.2
1.6,8249.2
1.7,8249.2
1.8,8249.2
1.9,8249.2
2.0,8249.2
2.1,8249.2
2.2,8249.2
2.3,8333.2
2.4,8350.0
2.5,8350.0
2.6,8350.0
2.7,8350.0
2.8,8350.0
2.9,8350.0
3.0,8350.0
3.1,8350.0
3.2,8350.0
3.3,8350.0
3.4,8350.0
3.5,8350.0
3.6,8350.0
3.7,8350.0
3.8,8350.0
3.9,8350.0
4.0,8350.0
4.1,8350.0
4.2,8350.0
4.3,8350.0
4.4,8350.0
4.5,8350.0
4.6,8350.0
4.7,8350.0
4.8,8350.0
4.9,8350.0
5.0,8350.0
5.1,8350.0
5.2,8350.0
5.3,8350.0
5.4,8350.0
5.5,8350.0
5.6,8350.0
5.7,8350.0
5.8,8350.0
5.9,8350.0
6.0,8350.0
6.1,8350.0
6.2,8350.0
6.3,8350.0
6.4,8350.0
6.5,8350.0
6.6,8350.0
6.7,8350.0
6.8,8350.0
6.9,8350.0
7.0,8350.0
7.1,8350.0
7.2,8350.0
7.3,8350.0
7.4,8350.0
7.5,8350.0
7.6,8350.0
7.7,8350.0
7.8,8350.0
7.9,8350.0
8.0,8350.0
8.1,8350.0
8.2,8350.0
8.3,8350.0
8.4,8350.0
8.5,8350.0
8.6,8350.0
8.7,8350.0
8.8,8350.0
8.9,8350.0
9.0,8350.0
9.1,8350.0
9.2,8350.0
9.3,8350.0
9.4,8350.0
9.5,8350.0
9.6,8350.0
9.7,8350.0
9.8,8350.0
9.9,8350.0
10.0,8350.0
10.1,8350.0
10.2,8350.0
10.3,8350.0
10.4,8350.0
10.5,8350.0
10.6,8350.0
10.7,8350.0
10.8,8350.0
10.9,8350.0
11.0,8350.0
11.1,8350.0
11.2,8350.0
11.3,8350.0
11.4,8350.0
11.5,8350.0
11.6,8350.0
11.7,8350.0
11.8,8350.0
11.9,8350.0
12.0,8350.0
12.1,8350.0
12.2,8350.0
12.3,8350.0
12.4,8350.0
12.5,8350.0
12.6,8350.0
12.7,8350.0
12.8,8350.0
12.9,8350.0
13.0,8350.0
13.1,8350.0
13.2,8350.0
13.3,8350.0
13.4,8350.0
13.5,8350.0
13.6,8350.0
13.7,8350.0
13.8,8350.0
13.9,8350.0
14.0,8350.0
14.1,8350.0
14.2,8350.0
14.3,8350.0
14.4,8350.0
14.5,8350.0
14.6,8350.0
14.7,8350.0
14.8,8350.0
14.9,8350.0
15.0,8350.0
15.1,8350.0
15.2,8350.0
15.3,8350.0
15.4,8350.0
15.5,8350.0
15.6,8350.0
15.7,8350.0
15.8,8380.0
15.9,8440.0
16.0,8470.0
16.1,8470.0
16.2,8470.0
16.3,8470.0
16.4,8470.0
16.5,8470.0
16.6,8470.0
16.7,8470.0
16.8,8470.0
16.9,8470.0
17.0,8470.0
17.1,8470.0
17.2,8470.0
17.3,8470.0
17.4,8470.0
17.5,8470.0
17.6,8470.0
17.7,8470.0
17.8,8470.0
17.9,8470.0
18.0,8470.0
18.1,8470.0
18.2,8470.0
18.3,8470.0
18.4,8470.0
18.5,8470.0
18.6,8470.0
18.7,8470.0
18.8,8470.0
18.9,8470.0
19.0,8470.0
19.1,8470.0
19.2,8470.0
19.3,8470.0
19.4,8470.0
19.5,8470.0
19.6,8470.0
19.7,8470.0
19.8,8470.0
19.9,8470.0
20.0,8470.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/gurobi.txt <==
x,y
0.1,3389.0
0.2,3389.0
0.3,3389.0
0.4,3389.0
0.5,3389.0
0.6,3389.0
0.7,3389.0
0.8,3389.0
0.9,3389.0
1.0,3389.0
1.1,3389.0
1.2,3389.0
1.3,3389.0
1.4,3389.0
1.5,3389.0
1.6,3389.0
1.7,3389.0
1.8,3389.0
1.9,3389.0
2.0,3389.0
2.1,3389.0
2.2,3389.0
2.3,3389.0
2.4,3389.0
2.5,3389.0
2.6,3389.0
2.7,3688.8
2.8,3988.6
2.9,5187.8
3.0,5518.7
3.1,5821.7
3.2,6121.5
3.3,6424.1
3.4,6424.1
3.5,6424.1
3.6,6424.1
3.7,6424.1
3.8,6424.1
3.9,6424.1
4.0,6424.1
4.1,6424.1
4.2,6424.1
4.3,6424.1
4.4,6424.1
4.5,6424.1
4.6,6424.1
4.7,6424.1
4.8,6424.1
4.9,6424.1
5.0,6424.1
5.1,6424.1
5.2,6424.1
5.3,6424.1
5.4,6488.2
5.5,6541.2
5.6,6641.8
5.7,6842.4
5.8,6932.6
5.9,6977.9
6.0,6977.9
6.1,6977.9
6.2,7018.2
6.3,7018.2
6.4,7085.5
6.5,7085.5
6.6,7085.5
6.7,7085.5
6.8,7085.5
6.9,7085.5
7.0,7085.5
7.1,7085.5
7.2,7085.5
7.3,7085.5
7.4,7085.5
7.5,7085.5
7.6,7085.5
7.7,7085.5
7.8,7085.5
7.9,7085.5
8.0,7085.5
8.1,7085.5
8.2,7085.5
8.3,7085.5
8.4,7085.5
8.5,7085.5
8.6,7085.5
8.7,7085.5
8.8,7085.5
8.9,7085.5
9.0,7085.5
9.1,7085.5
9.2,7085.5
9.3,7085.5
9.4,7085.5
9.5,7085.5
9.6,7085.5
9.7,7085.5
9.8,7085.5
9.9,7085.5
10.0,7085.5
10.1,7085.5
10.2,7085.5
10.3,7085.5
10.4,7085.5
10.5,7085.5
10.6,7085.5
10.7,7085.5
10.8,7085.5
10.9,7085.5
11.0,7085.5
11.1,7085.5
11.2,7085.5
11.3,7085.5
11.4,7085.5
11.5,7085.5
11.6,7085.5
11.7,7085.5
11.8,7085.5
11.9,7085.5
12.0,7085.5
12.1,7085.5
12.2,7085.5
12.3,7085.5
12.4,7085.5
12.5,7085.5
12.6,7085.5
12.7,7085.5
12.8,7085.5
12.9,7085.5
13.0,7085.5
13.1,7085.5
13.2,7085.5
13.3,7085.5
13.4,7085.5
13.5,7085.5
13.6,7085.5
13.7,7085.5
13.8,7085.5
13.9,7085.5
14.0,7085.5
14.1,7085.5
14.2,7085.5
14.3,7085.5
14.4,7085.5
14.5,7085.5
14.6,7085.5
14.7,7085.5
14.8,7085.5
14.9,7085.5
15.0,7085.5
15.1,7085.5
15.2,7085.5
15.3,7085.5
15.4,7085.5
15.5,7085.5
15.6,7085.5
15.7,7085.5
15.8,7085.5
15.9,7085.5
16.0,7085.5
16.1,7085.5
16.2,7085.5
16.3,7085.5
16.4,7085.5
16.5,7085.5
16.6,7085.5
16.7,7085.5
16.8,7085.5
16.9,7085.5
17.0,7085.5
17.1,7085.5
17.2,7085.5
17.3,7085.5
17.4,7085.5
17.5,7085.5
17.6,7085.5
17.7,7085.5
17.8,7085.5
17.9,7085.5
18.0,7085.5
18.1,7085.5
18.2,7085.5
18.3,7085.5
18.4,7085.5
18.5,7085.5
18.6,7085.5
18.7,7085.5
18.8,7085.5
18.9,7085.5
19.0,7085.5
19.1,7085.5
19.2,7085.5
19.3,7085.5
19.4,7085.5
19.5,7085.5
19.6,7085.5
19.7,7085.5
19.8,7085.5
19.9,7085.5
20.0,7085.5


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/lscc.txt <==
x,y
0.1,10362.0
0.2,10362.0
0.3,10362.0
0.4,10362.0
0.5,10362.0
0.6,10362.0
0.7,10362.0
0.8,10362.0
0.9,10508.0
1.0,10508.0
1.1,10508.0
1.2,10508.0
1.3,10508.0
1.4,10508.0
1.5,10508.0
1.6,10508.0
1.7,10508.0
1.8,10508.0
1.9,10508.0
2.0,10648.0
2.1,10648.0
2.2,10648.0
2.3,10648.0
2.4,10648.0
2.5,10648.0
2.6,10648.0
2.7,10648.0
2.8,10648.0
2.9,10648.0
3.0,10648.0
3.1,10648.0
3.2,10648.0
3.3,10648.0
3.4,10648.0
3.5,10648.0
3.6,10648.0
3.7,10648.0
3.8,10648.0
3.9,10648.0
4.0,10648.0
4.1,10648.0
4.2,10648.0
4.3,10648.0
4.4,10648.0
4.5,10648.0
4.6,10648.0
4.7,10648.0
4.8,10648.0
4.9,10648.0
5.0,10648.0
5.1,10648.0
5.2,10648.0
5.3,10648.0
5.4,10648.0
5.5,10648.0
5.6,10648.0
5.7,10648.0
5.8,10648.0
5.9,10648.0
6.0,10648.0
6.1,10648.0
6.2,10648.0
6.3,10648.0
6.4,10648.0
6.5,10648.0
6.6,10648.0
6.7,10648.0
6.8,10648.0
6.9,10648.0
7.0,10648.0
7.1,10648.0
7.2,10648.0
7.3,10648.0
7.4,10648.0
7.5,10648.0
7.6,10648.0
7.7,10648.0
7.8,10648.0
7.9,10648.0
8.0,10648.0
8.1,10648.0
8.2,10648.0
8.3,10648.0
8.4,10648.0
8.5,10648.0
8.6,10648.0
8.7,10648.0
8.8,10648.0
8.9,10648.0
9.0,10648.0
9.1,10648.0
9.2,10648.0
9.3,10648.0
9.4,10648.0
9.5,10648.0
9.6,10648.0
9.7,10648.0
9.8,10648.0
9.9,10648.0
10.0,10648.0
10.1,10648.0
10.2,10648.0
10.3,10648.0
10.4,10648.0
10.5,10648.0
10.6,10648.0
10.7,10648.0
10.8,10648.0
10.9,10648.0
11.0,10648.0
11.1,10648.0
11.2,10648.0
11.3,10648.0
11.4,10648.0
11.5,10648.0
11.6,10648.0
11.7,10648.0
11.8,10648.0
11.9,10648.0
12.0,10648.0
12.1,10648.0
12.2,10648.0
12.3,10648.0
12.4,10648.0
12.5,10648.0
12.6,10648.0
12.7,10648.0
12.8,10648.0
12.9,10648.0
13.0,10648.0
13.1,10648.0
13.2,10648.0
13.3,10648.0
13.4,10648.0
13.5,10648.0
13.6,10648.0
13.7,10648.0
13.8,10648.0
13.9,10648.0
14.0,10648.0
14.1,10648.0
14.2,10648.0
14.3,10648.0
14.4,10648.0
14.5,10648.0
14.6,10648.0
14.7,10648.0
14.8,10648.0
14.9,10648.0
15.0,10648.0
15.1,10648.0
15.2,10648.0
15.3,10648.0
15.4,10648.0
15.5,10648.0
15.6,10648.0
15.7,10648.0
15.8,10648.0
15.9,10648.0
16.0,10648.0
16.1,10648.0
16.2,10648.0
16.3,10648.0
16.4,10648.0
16.5,10648.0
16.6,10648.0
16.7,10648.0
16.8,10648.0
16.9,10648.0
17.0,10648.0
17.1,10648.0
17.2,10648.0
17.3,10648.0
17.4,10648.0
17.5,10648.0
17.6,10648.0
17.7,10648.0
17.8,10648.0
17.9,10648.0
18.0,10648.0
18.1,10648.0
18.2,10648.0
18.3,10648.0
18.4,10648.0
18.5,10648.0
18.6,10648.0
18.7,10648.0
18.8,10648.0
18.9,10648.0
19.0,10648.0
19.1,10648.0
19.2,10648.0
19.3,10648.0
19.4,10648.0
19.5,10648.0
19.6,10648.0
19.7,10648.0
19.8,10648.0
19.9,10648.0
20.0,10648.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/mssp-0.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8177.4
0.7,8177.4
0.8,8177.4
0.9,8177.4
1.0,8177.4
1.1,8177.4
1.2,8177.4
1.3,8177.4
1.4,8177.4
1.5,8177.4
1.6,8177.4
1.7,8453.8
1.8,8501.0
1.9,8501.0
2.0,8501.0
2.1,8501.0
2.2,8501.0
2.3,8501.0
2.4,8501.0
2.5,8501.0
2.6,8501.0
2.7,8501.0
2.8,8687.3
2.9,8688.7
3.0,8688.7
3.1,8688.7
3.2,8688.7
3.3,8688.7
3.4,8688.7
3.5,8688.7
3.6,8688.7
3.7,8688.7
3.8,8688.7
3.9,8716.7
4.0,8735.4
4.1,8735.4
4.2,8735.4
4.3,8735.4
4.4,8735.4
4.5,8735.4
4.6,8735.4
4.7,8735.4
4.8,8735.4
4.9,8735.4
5.0,8760.8
5.1,8809.2
5.2,8809.2
5.3,8823.1
5.4,8823.1
5.5,8823.1
5.6,8823.1
5.7,8823.1
5.8,8823.1
5.9,8823.1
6.0,8823.1
6.1,8835.0
6.2,8871.3
6.3,8907.7
6.4,8907.7
6.5,8907.7
6.6,8907.7
6.7,8907.7
6.8,8907.7
6.9,8907.7
7.0,8907.7
7.1,8907.7
7.2,8913.0
7.3,9030.2
7.4,9046.5
7.5,9072.6
7.6,9072.6
7.7,9072.6
7.8,9072.8
7.9,9072.8
8.0,9072.8
8.1,9072.8
8.2,9072.8
8.3,9072.8
8.4,9108.2
8.5,9138.4
8.6,9170.0
8.7,9170.0
8.8,9170.0
8.9,9170.0
9.0,9170.0
9.1,9170.0
9.2,9170.0
9.3,9170.0
9.4,9170.0
9.5,9211.8
9.6,9279.1
9.7,9279.1
9.8,9329.8
9.9,9329.8
10.0,9338.6
10.1,9338.6
10.2,9338.6
10.3,9338.6
10.4,9338.6
10.5,9338.6
10.6,9339.0
10.7,9389.0
10.8,9389.0
10.9,9421.7
11.0,9421.7
11.1,9421.7
11.2,9421.7
11.3,9461.2
11.4,9461.2
11.5,9461.2
11.6,9461.2
11.7,9505.0
11.8,9528.5
11.9,9551.2
12.0,9576.9
12.1,9576.9
12.2,9576.9
12.3,9576.9
12.4,9576.9
12.5,9576.9
12.6,9576.9
12.7,9576.9
12.8,9576.9
12.9,9586.2
13.0,9643.6
13.1,9643.6
13.2,9643.6
13.3,9668.7
13.4,9668.7
13.5,9668.7
13.6,9669.3
13.7,9669.3
13.8,9669.3
13.9,9669.3
14.0,9669.3
14.1,9689.2
14.2,9705.3
14.3,9711.1
14.4,9711.1
14.5,9711.1
14.6,9711.1
14.7,9744.1
14.8,9744.1
14.9,9744.1
15.0,9744.1
15.1,9744.1
15.2,9780.7
15.3,9780.7
15.4,9796.5
15.5,9819.8
15.6,9819.8
15.7,9819.8
15.8,9819.8
15.9,9819.8
16.0,9819.8
16.1,9819.8
16.2,9819.8
16.3,9824.6
16.4,9844.4
16.5,9870.9
16.6,9870.9
16.7,9870.9
16.8,9870.9
16.9,9907.4
17.0,9907.4
17.1,9907.4
17.2,9907.4
17.3,9907.4
17.4,9928.2
17.5,9937.4
17.6,9941.9
17.7,9941.9
17.8,9941.9
17.9,9941.9
18.0,9941.9
18.1,9941.9
18.2,9941.9
18.3,9941.9
18.4,9941.9
18.5,9941.9
18.6,9941.9
18.7,9950.9
18.8,9950.9
18.9,9950.9
19.0,9961.1
19.1,9961.1
19.2,9961.1
19.3,9961.1
19.4,9961.1
19.5,9961.1
19.6,9961.1
19.7,9961.1
19.8,9961.3
19.9,9961.3
20.0,9961.3


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/mssp-1.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8443.4
0.7,8443.4
0.8,8443.4
0.9,8443.4
1.0,8443.4
1.1,8443.4
1.2,8443.4
1.3,8443.4
1.4,8443.4
1.5,8443.4
1.6,8443.4
1.7,8648.0
1.8,8796.9
1.9,8796.9
2.0,8796.9
2.1,8796.9
2.2,8796.9
2.3,8796.9
2.4,8796.9
2.5,8796.9
2.6,8796.9
2.7,8796.9
2.8,8850.7
2.9,8948.9
3.0,8965.0
3.1,8965.0
3.2,8965.0
3.3,8965.0
3.4,8965.0
3.5,8965.0
3.6,8965.0
3.7,8965.0
3.8,8965.0
3.9,9045.2
4.0,9049.1
4.1,9063.5
4.2,9063.5
4.3,9063.5
4.4,9063.5
4.5,9063.5
4.6,9063.5
4.7,9063.5
4.8,9063.5
4.9,9063.5
5.0,9063.5
5.1,9063.5
5.2,9071.8
5.3,9081.5
5.4,9081.5
5.5,9081.5
5.6,9081.5
5.7,9081.5
5.8,9081.5
5.9,9081.5
6.0,9081.5
6.1,9081.5
6.2,9107.3
6.3,9112.3
6.4,9112.3
6.5,9122.1
6.6,9122.1
6.7,9122.1
6.8,9122.1
6.9,9122.1
7.0,9122.1
7.1,9122.1
7.2,9122.1
7.3,9122.1
7.4,9143.3
7.5,9145.2
7.6,9147.5
7.7,9147.5
7.8,9147.5
7.9,9147.5
8.0,9147.5
8.1,9147.5
8.2,9147.5
8.3,9147.5
8.4,9159.1
8.5,9159.1
8.6,9171.0
8.7,9171.0
8.8,9171.0
8.9,9171.0
9.0,9171.0
9.1,9171.0
9.2,9171.0
9.3,9171.0
9.4,9171.0
9.5,9174.6
9.6,9185.2
9.7,9192.0
9.8,9199.8
9.9,9199.8
10.0,9199.8
10.1,9199.8
10.2,9199.8
10.3,9199.8
10.4,9199.8
10.5,9199.8
10.6,9199.8
10.7,9199.8
10.8,9199.8
10.9,9199.8
11.0,9199.8
11.1,9199.8
11.2,9216.1
11.3,9216.1
11.4,9216.1
11.5,9216.1
11.6,9216.1
11.7,9216.1
11.8,9216.1
11.9,9216.1
12.0,9216.1
12.1,9216.1
12.2,9216.1
12.3,9230.8
12.4,9230.8
12.5,9230.8
12.6,9230.8
12.7,9230.8
12.8,9230.8
12.9,9239.8
13.0,9251.0
13.1,9251.0
13.2,9251.0
13.3,9251.0
13.4,9251.0
13.5,9251.0
13.6,9251.0
13.7,9251.0
13.8,9251.0
13.9,9251.0
14.0,9260.8
14.1,9260.8
14.2,9260.8
14.3,9260.8
14.4,9260.8
14.5,9260.8
14.6,9260.8
14.7,9266.8
14.8,9266.8
14.9,9266.8
15.0,9266.8
15.1,9266.8
15.2,9290.8
15.3,9290.8
15.4,9290.8
15.5,9290.8
15.6,9290.8
15.7,9290.8
15.8,9290.8
15.9,9290.8
16.0,9290.8
16.1,9290.8
16.2,9290.8
16.3,9290.8
16.4,9290.8
16.5,9290.8
16.6,9290.8
16.7,9290.8
16.8,9290.8
16.9,9290.8
17.0,9290.8
17.1,9290.8
17.2,9290.8
17.3,9290.8
17.4,9290.8
17.5,9292.1
17.6,9292.1
17.7,9292.1
17.8,9292.1
17.9,9292.1
18.0,9292.1
18.1,9292.1
18.2,9292.1
18.3,9292.1
18.4,9292.1
18.5,9292.8
18.6,9292.8
18.7,9292.8
18.8,9292.8
18.9,9292.8
19.0,9292.8
19.1,9292.8
19.2,9292.8
19.3,9292.8
19.4,9292.8
19.5,9292.8
19.6,9292.8
19.7,9292.8
19.8,9292.8
19.9,9292.8
20.0,9292.8


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/mssp-2.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,7447.1
0.7,7619.8
0.8,7619.8
0.9,7619.8
1.0,7619.8
1.1,7619.8
1.2,7619.8
1.3,7619.8
1.4,7619.8
1.5,7619.8
1.6,7619.8
1.7,7783.4
1.8,7919.5
1.9,7919.5
2.0,7919.5
2.1,7919.5
2.2,7919.5
2.3,7919.5
2.4,7919.5
2.5,7919.5
2.6,7919.5
2.7,7919.5
2.8,8013.8
2.9,8097.2
3.0,8126.4
3.1,8126.4
3.2,8126.4
3.3,8126.4
3.4,8126.4
3.5,8126.4
3.6,8126.4
3.7,8126.4
3.8,8126.4
3.9,8284.6
4.0,8373.2
4.1,8375.7
4.2,8375.7
4.3,8375.7
4.4,8375.7
4.5,8375.7
4.6,8375.7
4.7,8375.7
4.8,8375.7
4.9,8375.7
5.0,8426.3
5.1,8485.4
5.2,8555.1
5.3,8568.4
5.4,8568.4
5.5,8568.4
5.6,8568.4
5.7,8568.4
5.8,8568.4
5.9,8568.4
6.0,8568.4
6.1,8568.4
6.2,8623.7
6.3,8665.3
6.4,8720.3
6.5,8720.3
6.6,8720.3
6.7,8720.3
6.8,8720.3
6.9,8720.3
7.0,8720.3
7.1,8720.3
7.2,8720.3
7.3,8720.3
7.4,8817.7
7.5,8852.9
7.6,8897.3
7.7,8897.3
7.8,8897.3
7.9,8897.3
8.0,8897.3
8.1,8897.3
8.2,8897.3
8.3,8897.3
8.4,8908.9
8.5,8925.3
8.6,8974.3
8.7,9028.6
8.8,9028.6
8.9,9028.6
9.0,9028.6
9.1,9028.6
9.2,9028.6
9.3,9028.6
9.4,9028.6
9.5,9051.1
9.6,9077.6
9.7,9124.3
9.8,9149.3
9.9,9183.1
10.0,9183.1
10.1,9183.1
10.2,9183.1
10.3,9183.1
10.4,9183.1
10.5,9183.1
10.6,9183.1
10.7,9227.3
10.8,9233.9
10.9,9258.7
11.0,9338.4
11.1,9387.4
11.2,9387.4
11.3,9387.4
11.4,9387.4
11.5,9387.4
11.6,9387.4
11.7,9387.4
11.8,9387.4
11.9,9420.8
12.0,9437.2
12.1,9449.4
12.2,9488.9
12.3,9517.1
12.4,9517.1
12.5,9517.1
12.6,9517.1
12.7,9517.1
12.8,9517.1
12.9,9517.1
13.0,9517.1
13.1,9552.1
13.2,9552.1
13.3,9583.5
13.4,9632.7
13.5,9635.3
13.6,9635.3
13.7,9635.3
13.8,9635.3
13.9,9635.3
14.0,9635.3
14.1,9635.3
14.2,9635.3
14.3,9659.9
14.4,9659.9
14.5,9670.0
14.6,9681.4
14.7,9695.6
14.8,9695.6
14.9,9695.6
15.0,9695.6
15.1,9695.6
15.2,9695.6
15.3,9695.6
15.4,9695.6
15.5,9709.2
15.6,9709.2
15.7,9711.3
15.8,9743.9
15.9,9757.3
16.0,9757.3
16.1,9757.3
16.2,9757.3
16.3,9757.3
16.4,9757.3
16.5,9757.3
16.6,9757.3
16.7,9767.3
16.8,9767.3
16.9,9776.8
17.0,9831.5
17.1,9831.5
17.2,9831.5
17.3,9831.5
17.4,9831.5
17.5,9831.5
17.6,9831.5
17.7,9831.5
17.8,9831.5
17.9,9843.9
18.0,9843.9
18.1,9843.9
18.2,9862.9
18.3,9862.9
18.4,9863.8
18.5,9863.8
18.6,9863.8
18.7,9863.8
18.8,9863.8
18.9,9863.8
19.0,9868.1
19.1,9876.7
19.2,9876.7
19.3,9876.7
19.4,9879.4
19.5,9879.4
19.6,9879.4
19.7,9879.4
19.8,9879.4
19.9,9879.4
20.0,9879.4


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/mssp-3.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8144.3
0.7,8295.0
0.8,8295.0
0.9,8295.0
1.0,8295.0
1.1,8295.0
1.2,8295.0
1.3,8295.0
1.4,8295.0
1.5,8295.0
1.6,8295.0
1.7,8295.0
1.8,8442.7
1.9,8609.0
2.0,8700.5
2.1,8700.5
2.2,8700.5
2.3,8700.5
2.4,8700.5
2.5,8700.5
2.6,8700.5
2.7,8700.5
2.8,8700.5
2.9,8700.5
3.0,8712.2
3.1,8791.3
3.2,8791.3
3.3,8850.2
3.4,8850.2
3.5,8850.2
3.6,8850.2
3.7,8850.2
3.8,8850.2
3.9,8850.2
4.0,8850.2
4.1,8850.2
4.2,8850.2
4.3,8872.1
4.4,8890.5
4.5,8890.5
4.6,8952.2
4.7,8952.2
4.8,8952.2
4.9,8952.2
5.0,8952.2
5.1,8952.2
5.2,8952.2
5.3,8952.2
5.4,8952.2
5.5,8963.0
5.6,8963.0
5.7,8963.0
5.8,8963.0
5.9,9002.7
6.0,9002.7
6.1,9002.7
6.2,9002.7
6.3,9002.7
6.4,9002.7
6.5,9002.7
6.6,9002.7
6.7,9006.8
6.8,9035.0
6.9,9035.0
7.0,9035.0
7.1,9035.0
7.2,9035.0
7.3,9035.0
7.4,9035.0
7.5,9035.0
7.6,9035.0
7.7,9035.0
7.8,9035.0
7.9,9035.0
8.0,9042.1
8.1,9042.1
8.2,9042.1
8.3,9042.1
8.4,9042.1
8.5,9042.1
8.6,9042.1
8.7,9042.1
8.8,9054.4
8.9,9054.4
9.0,9054.4
9.1,9054.4
9.2,9060.5
9.3,9060.5
9.4,9060.5
9.5,9060.5
9.6,9060.5
9.7,9060.5
9.8,9060.5
9.9,9060.5
10.0,9063.4
10.1,9063.4
10.2,9063.4
10.3,9063.4
10.4,9063.4
10.5,9083.1
10.6,9083.1
10.7,9083.1
10.8,9083.1
10.9,9083.1
11.0,9083.1
11.1,9083.1
11.2,9083.1
11.3,9083.1
11.4,9083.1
11.5,9083.1
11.6,9083.1
11.7,9101.5
11.8,9109.7
11.9,9109.7
12.0,9109.7
12.1,9109.7
12.2,9109.7
12.3,9109.7
12.4,9109.7
12.5,9109.7
12.6,9109.7
12.7,9109.7
12.8,9109.7
12.9,9109.7
13.0,9136.6
13.1,9136.6
13.2,9136.6
13.3,9136.6
13.4,9136.6
13.5,9136.6
13.6,9136.6
13.7,9136.6
13.8,9136.6
13.9,9136.6
14.0,9136.6
14.1,9136.6
14.2,9136.6
14.3,9143.0
14.4,9143.0
14.5,9143.0
14.6,9143.0
14.7,9143.0
14.8,9143.0
14.9,9143.0
15.0,9143.0
15.1,9143.0
15.2,9143.0
15.3,9143.0
15.4,9145.7
15.5,9152.6
15.6,9152.6
15.7,9152.6
15.8,9152.6
15.9,9152.6
16.0,9152.6
16.1,9152.6
16.2,9152.6
16.3,9152.6
16.4,9152.6
16.5,9152.6
16.6,9152.6
16.7,9174.8
16.8,9174.8
16.9,9182.7
17.0,9182.7
17.1,9182.7
17.2,9182.7
17.3,9182.7
17.4,9182.7
17.5,9182.7
17.6,9182.7
17.7,9182.7
17.8,9182.7
17.9,9182.7
18.0,9197.9
18.1,9197.9
18.2,9197.9
18.3,9197.9
18.4,9197.9
18.5,9197.9
18.6,9197.9
18.7,9197.9
18.8,9197.9
18.9,9197.9
19.0,9197.9
19.1,9197.9
19.2,9197.9
19.3,9214.5
19.4,9214.5
19.5,9232.8
19.6,9232.8
19.7,9232.8
19.8,9232.8
19.9,9232.8
20.0,9232.8


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/mssp-4.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,7283.4
0.7,8232.5
0.8,8232.5
0.9,8232.5
1.0,8232.5
1.1,8232.5
1.2,8232.5
1.3,8232.5
1.4,8232.5
1.5,8232.5
1.6,8232.5
1.7,8232.5
1.8,8232.5
1.9,8284.0
2.0,8466.3
2.1,8545.9
2.2,8545.9
2.3,8545.9
2.4,8545.9
2.5,8545.9
2.6,8545.9
2.7,8545.9
2.8,8545.9
2.9,8545.9
3.0,8545.9
3.1,8545.9
3.2,8586.3
3.3,8616.5
3.4,8682.9
3.5,8779.7
3.6,8779.7
3.7,8793.7
3.8,8793.7
3.9,8793.7
4.0,8793.7
4.1,8793.7
4.2,8793.7
4.3,8793.7
4.4,8793.7
4.5,8793.7
4.6,8793.7
4.7,8825.5
4.8,8840.1
4.9,8840.1
5.0,8891.7
5.1,8914.5
5.2,8922.8
5.3,8922.8
5.4,8922.8
5.5,8922.8
5.6,8922.8
5.7,8922.8
5.8,8922.8
5.9,8922.8
6.0,8948.7
6.1,9045.2
6.2,9045.2
6.3,9045.2
6.4,9060.6
6.5,9077.2
6.6,9089.0
6.7,9089.0
6.8,9089.0
6.9,9089.0
7.0,9089.0
7.1,9089.0
7.2,9089.0
7.3,9089.0
7.4,9089.0
7.5,9089.0
7.6,9113.0
7.7,9113.0
7.8,9121.2
7.9,9121.2
8.0,9132.0
8.1,9132.0
8.2,9132.0
8.3,9132.0
8.4,9132.0
8.5,9132.0
8.6,9132.0
8.7,9132.0
8.8,9135.9
8.9,9151.9
9.0,9151.9
9.1,9195.1
9.2,9209.1
9.3,9209.1
9.4,9209.1
9.5,9209.1
9.6,9209.1
9.7,9209.1
9.8,9209.1
9.9,9209.1
10.0,9209.1
10.1,9218.8
10.2,9218.8
10.3,9218.8
10.4,9238.4
10.5,9238.4
10.6,9238.4
10.7,9238.4
10.8,9238.4
10.9,9284.3
11.0,9284.3
11.1,9284.3
11.2,9284.3
11.3,9284.3
11.4,9284.3
11.5,9284.3
11.6,9286.0
11.7,9302.6
11.8,9302.6
11.9,9302.6
12.0,9345.2
12.1,9368.5
12.2,9374.2
12.3,9374.2
12.4,9374.2
12.5,9378.4
12.6,9378.4
12.7,9378.4
12.8,9378.4
12.9,9382.5
13.0,9382.5
13.1,9395.9
13.2,9395.9
13.3,9402.8
13.4,9423.7
13.5,9443.0
13.6,9443.0
13.7,9443.0
13.8,9444.2
13.9,9450.4
14.0,9450.4
14.1,9450.4
14.2,9450.4
14.3,9476.9
14.4,9476.9
14.5,9482.1
14.6,9509.0
14.7,9509.0
14.8,9524.7
14.9,9545.2
15.0,9545.2
15.1,9545.2
15.2,9547.0
15.3,9554.1
15.4,9554.1
15.5,9554.1
15.6,9554.1
15.7,9554.1
15.8,9554.1
15.9,9554.1
16.0,9554.1
16.1,9554.1
16.2,9564.4
16.3,9589.7
16.4,9605.8
16.5,9605.8
16.6,9605.8
16.7,9617.9
16.8,9617.9
16.9,9617.9
17.0,9617.9
17.1,9617.9
17.2,9617.9
17.3,9626.1
17.4,9626.1
17.5,9638.5
17.6,9658.5
17.7,9688.9
17.8,9707.5
17.9,9727.0
18.0,9728.0
18.1,9728.0
18.2,9737.9
18.3,9737.9
18.4,9737.9
18.5,9737.9
18.6,9737.9
18.7,9737.9
18.8,9737.9
18.9,9759.2
19.0,9787.7
19.1,9787.7
19.2,9793.6
19.3,9793.6
19.4,9793.6
19.5,9793.6
19.6,9793.6
19.7,9793.6
19.8,9793.6
19.9,9793.6
20.0,9793.6


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/sssp-0.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8177.4
0.7,8177.4
0.8,8177.4
0.9,8177.4
1.0,8177.4
1.1,8177.4
1.2,8177.4
1.3,8177.4
1.4,8177.4
1.5,8177.4
1.6,8177.4
1.7,8177.4
1.8,8177.4
1.9,8177.4
2.0,8177.4
2.1,8177.4
2.2,8177.4
2.3,8177.4
2.4,8177.4
2.5,8177.4
2.6,8177.4
2.7,8177.4
2.8,8177.4
2.9,8177.4
3.0,8177.4
3.1,8177.4
3.2,8177.4
3.3,8177.4
3.4,8177.4
3.5,8177.4
3.6,8177.4
3.7,8177.4
3.8,8177.4
3.9,8177.4
4.0,8177.4
4.1,8177.4
4.2,8177.4
4.3,8177.4
4.4,8177.4
4.5,8177.4
4.6,8177.4
4.7,8177.4
4.8,8177.4
4.9,8177.4
5.0,8177.4
5.1,8177.4
5.2,8177.4
5.3,8177.4
5.4,8177.4
5.5,8177.4
5.6,8177.4
5.7,8177.4
5.8,8177.4
5.9,8177.4
6.0,8177.4
6.1,8177.4
6.2,8177.4
6.3,8177.4
6.4,8177.4
6.5,8177.4
6.6,8177.4
6.7,8177.4
6.8,8177.4
6.9,8177.4
7.0,8177.4
7.1,8177.4
7.2,8177.4
7.3,8177.4
7.4,8177.4
7.5,8177.4
7.6,8177.4
7.7,8177.4
7.8,8177.4
7.9,8177.4
8.0,8177.4
8.1,8177.4
8.2,8177.4
8.3,8177.4
8.4,8177.4
8.5,8177.4
8.6,8177.4
8.7,8177.4
8.8,8177.4
8.9,8177.4
9.0,8177.4
9.1,8177.4
9.2,8177.4
9.3,8177.4
9.4,8177.4
9.5,8177.4
9.6,8177.4
9.7,8177.4
9.8,8177.4
9.9,8177.4
10.0,8177.4
10.1,8177.4
10.2,8177.4
10.3,8177.4
10.4,8177.4
10.5,8177.4
10.6,8177.4
10.7,8177.4
10.8,8177.4
10.9,8177.4
11.0,8177.4
11.1,8177.4
11.2,8177.4
11.3,8177.4
11.4,8177.4
11.5,8177.4
11.6,8177.4
11.7,8177.4
11.8,8177.4
11.9,8177.4
12.0,8177.4
12.1,8177.4
12.2,8177.4
12.3,8177.4
12.4,8177.4
12.5,8177.4
12.6,8177.4
12.7,8177.4
12.8,8177.4
12.9,8177.4
13.0,8177.4
13.1,8177.4
13.2,8177.4
13.3,8177.4
13.4,8177.4
13.5,8177.4
13.6,8177.4
13.7,8177.4
13.8,8177.4
13.9,8177.4
14.0,8177.4
14.1,8177.4
14.2,8177.4
14.3,8177.4
14.4,8177.4
14.5,8177.4
14.6,8177.4
14.7,8177.4
14.8,8177.4
14.9,8177.4
15.0,8177.4
15.1,8177.4
15.2,8177.4
15.3,8177.4
15.4,8177.4
15.5,8177.4
15.6,8177.4
15.7,8177.4
15.8,8177.4
15.9,8177.4
16.0,8177.4
16.1,8177.4
16.2,8177.4
16.3,8177.4
16.4,8177.4
16.5,8177.4
16.6,8177.4
16.7,8177.4
16.8,8177.4
16.9,8177.4
17.0,8177.4
17.1,8177.4
17.2,8177.4
17.3,8177.4
17.4,8177.4
17.5,8177.4
17.6,8177.4
17.7,8177.4
17.8,8177.4
17.9,8177.4
18.0,8177.4
18.1,8177.4
18.2,8177.4
18.3,8177.4
18.4,8177.4
18.5,8177.4
18.6,8177.4
18.7,8177.4
18.8,8177.4
18.9,8177.4
19.0,8177.4
19.1,8177.4
19.2,8177.4
19.3,8177.4
19.4,8177.4
19.5,8177.4
19.6,8177.4
19.7,8177.4
19.8,8177.4
19.9,8177.4
20.0,8177.4


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/sssp-1.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8443.4
0.7,8443.4
0.8,8443.4
0.9,8443.4
1.0,8443.4
1.1,8443.4
1.2,8443.4
1.3,8443.4
1.4,8443.4
1.5,8443.4
1.6,8443.4
1.7,8443.4
1.8,8443.4
1.9,8443.4
2.0,8443.4
2.1,8443.4
2.2,8443.4
2.3,8443.4
2.4,8443.4
2.5,8443.4
2.6,8443.4
2.7,8443.4
2.8,8443.4
2.9,8443.4
3.0,8443.4
3.1,8443.4
3.2,8443.4
3.3,8443.4
3.4,8443.4
3.5,8443.4
3.6,8443.4
3.7,8443.4
3.8,8443.4
3.9,8443.4
4.0,8443.4
4.1,8443.4
4.2,8443.4
4.3,8443.4
4.4,8443.4
4.5,8443.4
4.6,8443.4
4.7,8443.4
4.8,8443.4
4.9,8443.4
5.0,8443.4
5.1,8443.4
5.2,8443.4
5.3,8443.4
5.4,8443.4
5.5,8443.4
5.6,8443.4
5.7,8443.4
5.8,8443.4
5.9,8443.4
6.0,8443.4
6.1,8443.4
6.2,8443.4
6.3,8443.4
6.4,8443.4
6.5,8443.4
6.6,8443.4
6.7,8443.4
6.8,8443.4
6.9,8443.4
7.0,8443.4
7.1,8443.4
7.2,8443.4
7.3,8443.4
7.4,8443.4
7.5,8443.4
7.6,8443.4
7.7,8443.4
7.8,8443.4
7.9,8443.4
8.0,8443.4
8.1,8443.4
8.2,8443.4
8.3,8443.4
8.4,8443.4
8.5,8443.4
8.6,8443.4
8.7,8443.4
8.8,8443.4
8.9,8443.4
9.0,8443.4
9.1,8443.4
9.2,8443.4
9.3,8443.4
9.4,8443.4
9.5,8443.4
9.6,8443.4
9.7,8443.4
9.8,8443.4
9.9,8443.4
10.0,8443.4
10.1,8443.4
10.2,8443.4
10.3,8443.4
10.4,8443.4
10.5,8443.4
10.6,8443.4
10.7,8443.4
10.8,8443.4
10.9,8443.4
11.0,8443.4
11.1,8443.4
11.2,8443.4
11.3,8443.4
11.4,8443.4
11.5,8443.4
11.6,8443.4
11.7,8443.4
11.8,8443.4
11.9,8443.4
12.0,8443.4
12.1,8443.4
12.2,8443.4
12.3,8443.4
12.4,8443.4
12.5,8443.4
12.6,8443.4
12.7,8443.4
12.8,8443.4
12.9,8443.4
13.0,8443.4
13.1,8443.4
13.2,8443.4
13.3,8443.4
13.4,8443.4
13.5,8443.4
13.6,8443.4
13.7,8443.4
13.8,8443.4
13.9,8443.4
14.0,8443.4
14.1,8443.4
14.2,8443.4
14.3,8443.4
14.4,8443.4
14.5,8443.4
14.6,8443.4
14.7,8443.4
14.8,8443.4
14.9,8443.4
15.0,8443.4
15.1,8443.4
15.2,8443.4
15.3,8443.4
15.4,8443.4
15.5,8443.4
15.6,8443.4
15.7,8443.4
15.8,8443.4
15.9,8443.4
16.0,8443.4
16.1,8443.4
16.2,8443.4
16.3,8443.4
16.4,8443.4
16.5,8443.4
16.6,8443.4
16.7,8443.4
16.8,8443.4
16.9,8443.4
17.0,8443.4
17.1,8443.4
17.2,8443.4
17.3,8443.4
17.4,8443.4
17.5,8443.4
17.6,8443.4
17.7,8443.4
17.8,8443.4
17.9,8443.4
18.0,8443.4
18.1,8443.4
18.2,8443.4
18.3,8443.4
18.4,8443.4
18.5,8443.4
18.6,8443.4
18.7,8443.4
18.8,8443.4
18.9,8443.4
19.0,8443.4
19.1,8443.4
19.2,8443.4
19.3,8443.4
19.4,8443.4
19.5,8443.4
19.6,8443.4
19.7,8443.4
19.8,8443.4
19.9,8443.4
20.0,8443.4


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/sssp-2.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,7532.8
0.7,7619.8
0.8,7619.8
0.9,7619.8
1.0,7619.8
1.1,7619.8
1.2,7619.8
1.3,7619.8
1.4,7619.8
1.5,7619.8
1.6,7619.8
1.7,7619.8
1.8,7619.8
1.9,7619.8
2.0,7619.8
2.1,7619.8
2.2,7619.8
2.3,7619.8
2.4,7619.8
2.5,7619.8
2.6,7619.8
2.7,7619.8
2.8,7619.8
2.9,7619.8
3.0,7619.8
3.1,7619.8
3.2,7619.8
3.3,7619.8
3.4,7619.8
3.5,7619.8
3.6,7619.8
3.7,7619.8
3.8,7619.8
3.9,7619.8
4.0,7619.8
4.1,7619.8
4.2,7619.8
4.3,7619.8
4.4,7619.8
4.5,7619.8
4.6,7619.8
4.7,7619.8
4.8,7619.8
4.9,7619.8
5.0,7619.8
5.1,7619.8
5.2,7619.8
5.3,7619.8
5.4,7619.8
5.5,7619.8
5.6,7619.8
5.7,7619.8
5.8,7619.8
5.9,7619.8
6.0,7619.8
6.1,7619.8
6.2,7619.8
6.3,7619.8
6.4,7619.8
6.5,7619.8
6.6,7619.8
6.7,7619.8
6.8,7619.8
6.9,7619.8
7.0,7619.8
7.1,7619.8
7.2,7619.8
7.3,7619.8
7.4,7619.8
7.5,7619.8
7.6,7619.8
7.7,7619.8
7.8,7619.8
7.9,7619.8
8.0,7619.8
8.1,7619.8
8.2,7619.8
8.3,7619.8
8.4,7619.8
8.5,7619.8
8.6,7619.8
8.7,7619.8
8.8,7619.8
8.9,7619.8
9.0,7619.8
9.1,7619.8
9.2,7619.8
9.3,7619.8
9.4,7619.8
9.5,7619.8
9.6,7619.8
9.7,7619.8
9.8,7619.8
9.9,7619.8
10.0,7619.8
10.1,7619.8
10.2,7619.8
10.3,7619.8
10.4,7619.8
10.5,7619.8
10.6,7619.8
10.7,7619.8
10.8,7619.8
10.9,7619.8
11.0,7619.8
11.1,7619.8
11.2,7619.8
11.3,7619.8
11.4,7619.8
11.5,7619.8
11.6,7619.8
11.7,7619.8
11.8,7619.8
11.9,7619.8
12.0,7619.8
12.1,7619.8
12.2,7619.8
12.3,7619.8
12.4,7619.8
12.5,7619.8
12.6,7619.8
12.7,7619.8
12.8,7619.8
12.9,7619.8
13.0,7619.8
13.1,7619.8
13.2,7619.8
13.3,7619.8
13.4,7619.8
13.5,7619.8
13.6,7619.8
13.7,7619.8
13.8,7619.8
13.9,7619.8
14.0,7619.8
14.1,7619.8
14.2,7619.8
14.3,7619.8
14.4,7619.8
14.5,7619.8
14.6,7619.8
14.7,7619.8
14.8,7619.8
14.9,7619.8
15.0,7619.8
15.1,7619.8
15.2,7619.8
15.3,7619.8
15.4,7619.8
15.5,7619.8
15.6,7619.8
15.7,7619.8
15.8,7619.8
15.9,7619.8
16.0,7619.8
16.1,7619.8
16.2,7619.8
16.3,7619.8
16.4,7619.8
16.5,7619.8
16.6,7619.8
16.7,7619.8
16.8,7619.8
16.9,7619.8
17.0,7619.8
17.1,7619.8
17.2,7619.8
17.3,7619.8
17.4,7619.8
17.5,7619.8
17.6,7619.8
17.7,7619.8
17.8,7619.8
17.9,7619.8
18.0,7619.8
18.1,7619.8
18.2,7619.8
18.3,7619.8
18.4,7619.8
18.5,7619.8
18.6,7619.8
18.7,7619.8
18.8,7619.8
18.9,7619.8
19.0,7619.8
19.1,7619.8
19.2,7619.8
19.3,7619.8
19.4,7619.8
19.5,7619.8
19.6,7619.8
19.7,7619.8
19.8,7619.8
19.9,7619.8
20.0,7619.8


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/sssp-3.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8295.0
0.7,8295.0
0.8,8295.0
0.9,8295.0
1.0,8295.0
1.1,8295.0
1.2,8295.0
1.3,8295.0
1.4,8295.0
1.5,8295.0
1.6,8295.0
1.7,8295.0
1.8,8295.0
1.9,8295.0
2.0,8295.0
2.1,8295.0
2.2,8295.0
2.3,8295.0
2.4,8295.0
2.5,8295.0
2.6,8295.0
2.7,8295.0
2.8,8295.0
2.9,8295.0
3.0,8295.0
3.1,8295.0
3.2,8295.0
3.3,8295.0
3.4,8295.0
3.5,8295.0
3.6,8295.0
3.7,8295.0
3.8,8295.0
3.9,8295.0
4.0,8295.0
4.1,8295.0
4.2,8295.0
4.3,8295.0
4.4,8295.0
4.5,8295.0
4.6,8295.0
4.7,8295.0
4.8,8295.0
4.9,8295.0
5.0,8295.0
5.1,8295.0
5.2,8295.0
5.3,8295.0
5.4,8295.0
5.5,8295.0
5.6,8295.0
5.7,8295.0
5.8,8295.0
5.9,8295.0
6.0,8295.0
6.1,8295.0
6.2,8295.0
6.3,8295.0
6.4,8295.0
6.5,8295.0
6.6,8295.0
6.7,8295.0
6.8,8295.0
6.9,8295.0
7.0,8295.0
7.1,8295.0
7.2,8295.0
7.3,8295.0
7.4,8295.0
7.5,8295.0
7.6,8295.0
7.7,8295.0
7.8,8295.0
7.9,8295.0
8.0,8295.0
8.1,8295.0
8.2,8295.0
8.3,8295.0
8.4,8295.0
8.5,8295.0
8.6,8295.0
8.7,8295.0
8.8,8295.0
8.9,8295.0
9.0,8295.0
9.1,8295.0
9.2,8295.0
9.3,8295.0
9.4,8295.0
9.5,8295.0
9.6,8295.0
9.7,8295.0
9.8,8295.0
9.9,8295.0
10.0,8295.0
10.1,8295.0
10.2,8295.0
10.3,8295.0
10.4,8295.0
10.5,8295.0
10.6,8295.0
10.7,8295.0
10.8,8295.0
10.9,8295.0
11.0,8295.0
11.1,8295.0
11.2,8295.0
11.3,8295.0
11.4,8295.0
11.5,8295.0
11.6,8295.0
11.7,8295.0
11.8,8295.0
11.9,8295.0
12.0,8295.0
12.1,8295.0
12.2,8295.0
12.3,8295.0
12.4,8295.0
12.5,8295.0
12.6,8295.0
12.7,8295.0
12.8,8295.0
12.9,8295.0
13.0,8295.0
13.1,8295.0
13.2,8295.0
13.3,8295.0
13.4,8295.0
13.5,8295.0
13.6,8295.0
13.7,8295.0
13.8,8295.0
13.9,8295.0
14.0,8295.0
14.1,8295.0
14.2,8295.0
14.3,8295.0
14.4,8295.0
14.5,8295.0
14.6,8295.0
14.7,8295.0
14.8,8295.0
14.9,8295.0
15.0,8295.0
15.1,8295.0
15.2,8295.0
15.3,8295.0
15.4,8295.0
15.5,8295.0
15.6,8295.0
15.7,8295.0
15.8,8295.0
15.9,8295.0
16.0,8295.0
16.1,8295.0
16.2,8295.0
16.3,8295.0
16.4,8295.0
16.5,8295.0
16.6,8295.0
16.7,8295.0
16.8,8295.0
16.9,8295.0
17.0,8295.0
17.1,8295.0
17.2,8295.0
17.3,8295.0
17.4,8295.0
17.5,8295.0
17.6,8295.0
17.7,8295.0
17.8,8295.0
17.9,8295.0
18.0,8295.0
18.1,8295.0
18.2,8295.0
18.3,8295.0
18.4,8295.0
18.5,8295.0
18.6,8295.0
18.7,8295.0
18.8,8295.0
18.9,8295.0
19.0,8295.0
19.1,8295.0
19.2,8295.0
19.3,8295.0
19.4,8295.0
19.5,8295.0
19.6,8295.0
19.7,8295.0
19.8,8295.0
19.9,8295.0
20.0,8295.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C2000-9/tsm.txt <==
x,y
0.1,6764.0
0.2,7083.9
0.3,7165.0
0.4,7165.0
0.5,7165.0
0.6,7165.0
0.7,7165.0
0.8,7165.0
0.9,7165.0
1.0,7165.0
1.1,7165.0
1.2,7165.0
1.3,7165.0
1.4,7165.0
1.5,7165.0
1.6,7169.0
1.7,7170.0
1.8,7212.0
1.9,7254.0
2.0,7254.0
2.1,7254.0
2.2,7254.0
2.3,7254.0
2.4,7254.0
2.5,7254.0
2.6,7254.0
2.7,7254.0
2.8,7254.0
2.9,7254.0
3.0,7254.0
3.1,7254.0
3.2,7262.3
3.3,7336.6
3.4,7401.8
3.5,7409.0
3.6,7409.0
3.7,7409.0
3.8,7409.0
3.9,7409.0
4.0,7409.0
4.1,7430.0
4.2,7514.0
4.3,7514.0
4.4,7514.0
4.5,7514.0
4.6,7514.0
4.7,7514.0
4.8,7514.0
4.9,7514.0
5.0,7514.0
5.1,7514.0
5.2,7514.0
5.3,7514.0
5.4,7514.0
5.5,7514.0
5.6,7514.0
5.7,7514.0
5.8,7514.0
5.9,7514.0
6.0,7514.0
6.1,7514.0
6.2,7514.0
6.3,7514.0
6.4,7514.0
6.5,7514.0
6.6,7514.0
6.7,7514.0
6.8,7514.0
6.9,7514.0
7.0,7514.0
7.1,7514.0
7.2,7514.0
7.3,7514.0
7.4,7514.0
7.5,7514.0
7.6,7514.0
7.7,7514.0
7.8,7514.0
7.9,7514.0
8.0,7514.0
8.1,7514.0
8.2,7514.0
8.3,7514.0
8.4,7514.0
8.5,7514.0
8.6,7514.0
8.7,7514.0
8.8,7518.1
8.9,7532.1
9.0,7555.0
9.1,7555.0
9.2,7555.0
9.3,7555.0
9.4,7555.0
9.5,7555.0
9.6,7555.0
9.7,7555.0
9.8,7555.0
9.9,7555.0
10.0,7555.0
10.1,7555.0
10.2,7555.0
10.3,7555.0
10.4,7555.0
10.5,7555.0
10.6,7555.0
10.7,7555.0
10.8,7555.0
10.9,7555.0
11.0,7555.0
11.1,7555.0
11.2,7555.0
11.3,7555.0
11.4,7555.0
11.5,7555.0
11.6,7555.0
11.7,7555.0
11.8,7555.0
11.9,7555.0
12.0,7555.0
12.1,7555.0
12.2,7555.0
12.3,7555.0
12.4,7555.0
12.5,7555.0
12.6,7555.0
12.7,7555.0
12.8,7555.0
12.9,7555.0
13.0,7555.0
13.1,7555.0
13.2,7555.0
13.3,7555.0
13.4,7555.0
13.5,7555.0
13.6,7555.0
13.7,7555.0
13.8,7555.0
13.9,7555.0
14.0,7555.0
14.1,7555.0
14.2,7555.0
14.3,7555.0
14.4,7555.0
14.5,7555.0
14.6,7555.0
14.7,7555.0
14.8,7555.0
14.9,7555.0
15.0,7555.0
15.1,7555.0
15.2,7555.0
15.3,7555.0
15.4,7555.0
15.5,7555.0
15.6,7555.0
15.7,7555.0
15.8,7555.0
15.9,7555.0
16.0,7555.0
16.1,7555.0
16.2,7555.0
16.3,7555.0
16.4,7555.0
16.5,7555.0
16.6,7555.0
16.7,7555.0
16.8,7555.0
16.9,7555.0
17.0,7555.0
17.1,7555.0
17.2,7555.0
17.3,7555.0
17.4,7555.0
17.5,7555.0
17.6,7555.0
17.7,7555.0
17.8,7555.0
17.9,7555.0
18.0,7555.0
18.1,7555.0
18.2,7555.0
18.3,7555.0
18.4,7555.0
18.5,7555.0
18.6,7555.0
18.7,7555.0
18.8,7560.1
18.9,7561.8
19.0,7568.6
19.1,7572.0
19.2,7572.0
19.3,7572.0
19.4,7572.0
19.5,7572.0
19.6,7572.0
19.7,7572.0
19.8,7572.0
19.9,7572.0
20.0,7572.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/aco.txt <==
x,y
0.1,1713.1
0.2,1760.4
0.3,1766.9
0.4,1766.9
0.5,1768.6
0.6,1768.8
0.7,1771.5
0.8,1785.8
0.9,1799.0
1.0,1827.0
1.1,1827.0
1.2,1827.0
1.3,1835.1
1.4,1835.1
1.5,1835.1
1.6,1835.1
1.7,1835.1
1.8,1835.1
1.9,1835.1
2.0,1844.5
2.1,1849.1
2.2,1849.1
2.3,1854.0
2.4,1854.0
2.5,1854.0
2.6,1870.2
2.7,1870.2
2.8,1870.2
2.9,1880.7
3.0,1880.7
3.1,1880.7
3.2,1880.7
3.3,1880.7
3.4,1880.7
3.5,1881.6
3.6,1881.6
3.7,1881.6
3.8,1881.6
3.9,1881.6
4.0,1881.6
4.1,1881.6
4.2,1882.8
4.3,1882.8
4.4,1882.8
4.5,1882.8
4.6,1882.8
4.7,1883.7
4.8,1883.7
4.9,1887.8
5.0,1887.8
5.1,1930.3
5.2,1937.9
5.3,1948.1
5.4,1948.1
5.5,1954.1
5.6,1954.1
5.7,1954.1
5.8,1954.1
5.9,1954.1
6.0,1958.2
6.1,1972.8
6.2,1972.8
6.3,1972.8
6.4,1972.8
6.5,1972.8
6.6,1975.4
6.7,1995.5
6.8,1995.5
6.9,1999.2
7.0,1999.2
7.1,2025.8
7.2,2028.0
7.3,2036.0
7.4,2036.0
7.5,2036.0
7.6,2036.0
7.7,2036.0
7.8,2036.0
7.9,2036.0
8.0,2036.0
8.1,2036.0
8.2,2036.0
8.3,2036.0
8.4,2036.0
8.5,2036.0
8.6,2069.4
8.7,2069.4
8.8,2069.4
8.9,2069.4
9.0,2071.7
9.1,2071.7
9.2,2071.7
9.3,2071.7
9.4,2071.7
9.5,2071.7
9.6,2071.7
9.7,2071.7
9.8,2071.7
9.9,2071.7
10.0,2071.7
10.1,2071.7
10.2,2071.7
10.3,2071.7
10.4,2071.7
10.5,2071.7
10.6,2071.7
10.7,2071.7
10.8,2071.7
10.9,2071.7
11.0,2071.7
11.1,2071.7
11.2,2071.7
11.3,2071.7
11.4,2071.7
11.5,2071.7
11.6,2071.7
11.7,2071.7
11.8,2071.7
11.9,2071.7
12.0,2071.7
12.1,2071.7
12.2,2071.7
12.3,2071.7
12.4,2071.7
12.5,2071.7
12.6,2071.7
12.7,2071.7
12.8,2071.7
12.9,2071.7
13.0,2071.7
13.1,2071.7
13.2,2071.7
13.3,2071.7
13.4,2071.7
13.5,2071.7
13.6,2071.7
13.7,2071.7
13.8,2071.7
13.9,2071.7
14.0,2071.7
14.1,2071.7
14.2,2071.7
14.3,2071.7
14.4,2071.7
14.5,2071.7
14.6,2071.7
14.7,2071.7
14.8,2071.7
14.9,2071.7
15.0,2071.7
15.1,2071.7
15.2,2071.7
15.3,2071.7
15.4,2071.7
15.5,2071.7
15.6,2071.7
15.7,2071.7
15.8,2071.7
15.9,2071.7
16.0,2071.7
16.1,2071.7
16.2,2071.7
16.3,2071.7
16.4,2071.7
16.5,2071.7
16.6,2071.7
16.7,2071.7
16.8,2071.7
16.9,2071.7
17.0,2071.7
17.1,2071.7
17.2,2071.7
17.3,2071.7
17.4,2071.7
17.5,2071.7
17.6,2071.7
17.7,2071.7
17.8,2071.7
17.9,2071.7
18.0,2071.7
18.1,2071.7
18.2,2071.7
18.3,2071.7
18.4,2071.7
18.5,2071.7
18.6,2071.7
18.7,2071.7
18.8,2071.7
18.9,2071.7
19.0,2071.7
19.1,2071.7
19.2,2071.7
19.3,2071.7
19.4,2071.7
19.5,2071.7
19.6,2071.7
19.7,2071.7
19.8,2071.7
19.9,2071.7
20.0,2071.7


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/fastwclq.txt <==
x,y
0.1,1647.6
0.2,1651.7
0.3,1690.0
0.4,1712.4
0.5,1717.0
0.6,1717.0
0.7,1717.5
0.8,1741.6
0.9,1754.5
1.0,1767.7
1.1,1779.1
1.2,1779.1
1.3,1790.7
1.4,1790.7
1.5,1790.7
1.6,1831.1
1.7,1840.9
1.8,1840.9
1.9,1840.9
2.0,1856.6
2.1,1856.6
2.2,1856.6
2.3,2045.6
2.4,2072.6
2.5,2072.6
2.6,2072.6
2.7,2072.6
2.8,2072.6
2.9,2072.6
3.0,2072.6
3.1,2072.6
3.2,2072.6
3.3,2072.6
3.4,2072.6
3.5,2072.6
3.6,2072.6
3.7,2072.6
3.8,2072.6
3.9,2072.6
4.0,2072.6
4.1,2072.6
4.2,2072.6
4.3,2072.6
4.4,2072.6
4.5,2072.6
4.6,2072.6
4.7,2072.6
4.8,2072.6
4.9,2123.9
5.0,2175.2
5.1,2209.4
5.2,2209.4
5.3,2209.4
5.4,2209.4
5.5,2209.4
5.6,2209.4
5.7,2209.4
5.8,2209.4
5.9,2209.4
6.0,2209.4
6.1,2209.4
6.2,2209.4
6.3,2209.4
6.4,2209.4
6.5,2209.4
6.6,2209.4
6.7,2209.4
6.8,2209.4
6.9,2209.4
7.0,2209.4
7.1,2209.4
7.2,2209.4
7.3,2209.4
7.4,2209.4
7.5,2209.4
7.6,2209.4
7.7,2209.4
7.8,2209.4
7.9,2209.4
8.0,2209.4
8.1,2209.4
8.2,2209.4
8.3,2209.4
8.4,2209.4
8.5,2209.4
8.6,2209.4
8.7,2209.4
8.8,2209.4
8.9,2209.4
9.0,2209.4
9.1,2209.4
9.2,2209.4
9.3,2209.4
9.4,2209.4
9.5,2209.4
9.6,2209.4
9.7,2209.4
9.8,2209.4
9.9,2209.4
10.0,2209.4
10.1,2209.4
10.2,2209.4
10.3,2209.4
10.4,2209.4
10.5,2228.8
10.6,2228.8
10.7,2228.8
10.8,2228.8
10.9,2228.8
11.0,2228.8
11.1,2228.8
11.2,2228.8
11.3,2228.8
11.4,2228.8
11.5,2228.8
11.6,2228.8
11.7,2228.8
11.8,2228.8
11.9,2228.8
12.0,2228.8
12.1,2228.8
12.2,2228.8
12.3,2228.8
12.4,2228.8
12.5,2228.8
12.6,2228.8
12.7,2228.8
12.8,2228.8
12.9,2228.8
13.0,2228.8
13.1,2228.8
13.2,2228.8
13.3,2228.8
13.4,2228.8
13.5,2228.8
13.6,2228.8
13.7,2228.8
13.8,2228.8
13.9,2228.8
14.0,2228.8
14.1,2228.8
14.2,2228.8
14.3,2228.8
14.4,2228.8
14.5,2228.8
14.6,2228.8
14.7,2228.8
14.8,2228.8
14.9,2228.8
15.0,2228.8
15.1,2228.8
15.2,2228.8
15.3,2228.8
15.4,2228.8
15.5,2228.8
15.6,2228.8
15.7,2228.8
15.8,2228.8
15.9,2228.8
16.0,2228.8
16.1,2228.8
16.2,2228.8
16.3,2228.8
16.4,2228.8
16.5,2228.8
16.6,2228.8
16.7,2228.8
16.8,2228.8
16.9,2228.8
17.0,2228.8
17.1,2228.8
17.2,2228.8
17.3,2228.8
17.4,2228.8
17.5,2228.8
17.6,2228.8
17.7,2228.8
17.8,2228.8
17.9,2228.8
18.0,2228.8
18.1,2228.8
18.2,2228.8
18.3,2228.8
18.4,2228.8
18.5,2228.8
18.6,2228.8
18.7,2228.8
18.8,2228.8
18.9,2252.5
19.0,2260.4
19.1,2284.1
19.2,2292.0
19.3,2292.0
19.4,2292.0
19.5,2292.0
19.6,2292.0
19.7,2292.0
19.8,2292.0
19.9,2292.0
20.0,2292.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/gurobi.txt <==
x,y
0.1,695.0
0.2,695.0
0.3,695.0
0.4,695.0
0.5,695.0
0.6,695.0
0.7,695.0
0.8,695.0
0.9,695.0
1.0,695.0
1.1,695.0
1.2,695.0
1.3,695.0
1.4,695.0
1.5,695.0
1.6,695.0
1.7,695.0
1.8,695.0
1.9,695.0
2.0,695.0
2.1,695.0
2.2,695.0
2.3,695.0
2.4,695.0
2.5,695.0
2.6,695.0
2.7,695.0
2.8,695.0
2.9,695.0
3.0,695.0
3.1,695.0
3.2,695.0
3.3,695.0
3.4,695.0
3.5,695.0
3.6,695.0
3.7,695.0
3.8,695.0
3.9,695.0
4.0,695.0
4.1,695.0
4.2,695.0
4.3,695.0
4.4,695.0
4.5,695.0
4.6,695.0
4.7,695.0
4.8,695.0
4.9,695.0
5.0,695.0
5.1,695.0
5.2,695.0
5.3,695.0
5.4,695.0
5.5,695.0
5.6,695.0
5.7,695.0
5.8,695.0
5.9,695.0
6.0,695.0
6.1,695.0
6.2,695.0
6.3,695.0
6.4,695.0
6.5,695.0
6.6,695.0
6.7,695.0
6.8,695.0
6.9,695.0
7.0,695.0
7.1,695.0
7.2,695.0
7.3,695.0
7.4,695.0
7.5,695.0
7.6,695.0
7.7,695.0
7.8,695.0
7.9,695.0
8.0,695.0
8.1,695.0
8.2,695.0
8.3,695.0
8.4,695.0
8.5,695.0
8.6,695.0
8.7,695.0
8.8,695.0
8.9,695.0
9.0,695.0
9.1,695.0
9.2,695.0
9.3,695.0
9.4,695.0
9.5,695.0
9.6,695.0
9.7,695.0
9.8,695.0
9.9,695.0
10.0,695.0
10.1,695.0
10.2,695.0
10.3,695.0
10.4,695.0
10.5,695.0
10.6,695.0
10.7,695.0
10.8,695.0
10.9,695.0
11.0,695.0
11.1,695.0
11.2,695.0
11.3,695.0
11.4,695.0
11.5,695.0
11.6,695.0
11.7,695.0
11.8,695.0
11.9,695.0
12.0,695.0
12.1,695.0
12.2,695.0
12.3,695.0
12.4,695.0
12.5,695.0
12.6,695.0
12.7,695.0
12.8,695.0
12.9,695.0
13.0,695.0
13.1,695.0
13.2,695.0
13.3,695.0
13.4,695.0
13.5,695.0
13.6,695.0
13.7,695.0
13.8,695.0
13.9,695.0
14.0,695.0
14.1,695.0
14.2,695.0
14.3,695.0
14.4,695.0
14.5,695.0
14.6,695.0
14.7,695.0
14.8,695.0
14.9,695.0
15.0,695.0
15.1,695.0
15.2,695.0
15.3,695.0
15.4,695.0
15.5,695.0
15.6,695.0
15.7,695.0
15.8,695.0
15.9,695.0
16.0,695.0
16.1,695.0
16.2,695.0
16.3,695.0
16.4,695.0
16.5,695.0
16.6,695.0
16.7,695.0
16.8,695.0
16.9,695.0
17.0,695.0
17.1,695.0
17.2,695.0
17.3,695.0
17.4,695.0
17.5,695.0
17.6,695.0
17.7,695.0
17.8,695.0
17.9,695.0
18.0,695.0
18.1,695.0
18.2,695.0
18.3,695.0
18.4,695.0
18.5,695.0
18.6,695.0
18.7,695.0
18.8,695.0
18.9,695.0
19.0,695.0
19.1,695.0
19.2,695.0
19.3,695.0
19.4,695.0
19.5,695.0
19.6,695.0
19.7,695.0
19.8,695.0
19.9,695.0
20.0,695.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/lscc.txt <==
x,y
0.1,2541.0
0.2,2546.0
0.3,2546.0
0.4,2546.0
0.5,2564.5
0.6,2609.0
0.7,2609.0
0.8,2609.0
0.9,2609.0
1.0,2609.0
1.1,2609.0
1.2,2609.0
1.3,2609.0
1.4,2609.0
1.5,2609.0
1.6,2609.0
1.7,2609.0
1.8,2609.0
1.9,2609.0
2.0,2609.0
2.1,2609.0
2.2,2643.4
2.3,2652.0
2.4,2652.0
2.5,2652.0
2.6,2652.0
2.7,2652.0
2.8,2652.0
2.9,2652.0
3.0,2652.0
3.1,2652.0
3.2,2652.0
3.3,2652.0
3.4,2652.0
3.5,2652.0
3.6,2652.0
3.7,2652.0
3.8,2652.0
3.9,2652.0
4.0,2652.0
4.1,2652.0
4.2,2678.1
4.3,2681.0
4.4,2681.0
4.5,2681.0
4.6,2681.0
4.7,2681.0
4.8,2681.0
4.9,2681.0
5.0,2681.0
5.1,2681.0
5.2,2681.0
5.3,2681.0
5.4,2681.0
5.5,2681.0
5.6,2681.0
5.7,2681.0
5.8,2681.0
5.9,2681.0
6.0,2681.0
6.1,2681.0
6.2,2681.0
6.3,2681.0
6.4,2681.0
6.5,2681.0
6.6,2681.0
6.7,2681.0
6.8,2681.0
6.9,2681.0
7.0,2681.0
7.1,2681.0
7.2,2681.0
7.3,2681.0
7.4,2681.0
7.5,2681.0
7.6,2681.0
7.7,2681.0
7.8,2681.0
7.9,2681.0
8.0,2681.0
8.1,2681.0
8.2,2681.0
8.3,2681.0
8.4,2681.0
8.5,2681.0
8.6,2681.0
8.7,2681.0
8.8,2681.0
8.9,2681.0
9.0,2681.0
9.1,2681.0
9.2,2681.0
9.3,2681.0
9.4,2681.0
9.5,2681.0
9.6,2681.0
9.7,2681.0
9.8,2681.0
9.9,2681.0
10.0,2681.0
10.1,2681.0
10.2,2681.0
10.3,2681.0
10.4,2681.0
10.5,2681.0
10.6,2681.0
10.7,2681.0
10.8,2681.0
10.9,2681.0
11.0,2681.0
11.1,2681.0
11.2,2681.0
11.3,2681.0
11.4,2681.0
11.5,2681.0
11.6,2681.0
11.7,2681.0
11.8,2681.0
11.9,2681.0
12.0,2681.0
12.1,2681.0
12.2,2681.0
12.3,2681.0
12.4,2681.0
12.5,2681.0
12.6,2681.0
12.7,2681.0
12.8,2681.0
12.9,2681.0
13.0,2681.0
13.1,2681.0
13.2,2681.0
13.3,2681.0
13.4,2681.0
13.5,2681.0
13.6,2681.0
13.7,2681.0
13.8,2681.0
13.9,2681.0
14.0,2681.0
14.1,2681.0
14.2,2681.0
14.3,2681.0
14.4,2681.0
14.5,2681.0
14.6,2681.0
14.7,2681.0
14.8,2681.0
14.9,2681.0
15.0,2681.0
15.1,2681.0
15.2,2681.0
15.3,2681.0
15.4,2681.0
15.5,2681.0
15.6,2681.0
15.7,2681.0
15.8,2681.0
15.9,2681.0
16.0,2681.0
16.1,2681.0
16.2,2681.0
16.3,2681.0
16.4,2681.0
16.5,2681.0
16.6,2681.0
16.7,2681.0
16.8,2681.0
16.9,2681.0
17.0,2681.0
17.1,2681.0
17.2,2681.0
17.3,2681.0
17.4,2681.0
17.5,2681.0
17.6,2681.0
17.7,2681.0
17.8,2681.0
17.9,2681.0
18.0,2681.0
18.1,2681.0
18.2,2681.0
18.3,2681.0
18.4,2681.0
18.5,2681.0
18.6,2681.0
18.7,2681.0
18.8,2681.0
18.9,2681.0
19.0,2681.0
19.1,2681.0
19.2,2681.0
19.3,2681.0
19.4,2681.0
19.5,2681.0
19.6,2681.0
19.7,2681.0
19.8,2681.0
19.9,2681.0
20.0,2681.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/mssp-0.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2290.8
0.6,2324.0
0.7,2324.0
0.8,2324.0
0.9,2324.0
1.0,2324.0
1.1,2324.0
1.2,2324.0
1.3,2368.8
1.4,2368.8
1.5,2376.2
1.6,2376.2
1.7,2376.2
1.8,2376.2
1.9,2376.2
2.0,2376.2
2.1,2411.5
2.2,2423.0
2.3,2425.9
2.4,2425.9
2.5,2425.9
2.6,2425.9
2.7,2425.9
2.8,2425.9
2.9,2429.8
3.0,2434.8
3.1,2434.8
3.2,2434.8
3.3,2434.8
3.4,2434.8
3.5,2434.8
3.6,2434.8
3.7,2450.3
3.8,2451.4
3.9,2451.4
4.0,2455.2
4.1,2455.2
4.2,2455.2
4.3,2455.2
4.4,2455.2
4.5,2455.2
4.6,2458.5
4.7,2458.5
4.8,2458.5
4.9,2458.5
5.0,2458.5
5.1,2458.5
5.2,2458.5
5.3,2458.5
5.4,2469.1
5.5,2474.0
5.6,2474.0
5.7,2479.4
5.8,2479.4
5.9,2479.4
6.0,2479.4
6.1,2479.4
6.2,2482.1
6.3,2483.7
6.4,2492.1
6.5,2492.1
6.6,2492.1
6.7,2492.1
6.8,2492.1
6.9,2492.1
7.0,2492.1
7.1,2494.5
7.2,2494.5
7.3,2494.5
7.4,2494.5
7.5,2494.5
7.6,2494.5
7.7,2494.5
7.8,2494.5
7.9,2494.5
8.0,2495.9
8.1,2495.9
8.2,2498.4
8.3,2498.4
8.4,2498.4
8.5,2498.4
8.6,2498.4
8.7,2498.4
8.8,2503.1
8.9,2503.4
9.0,2509.8
9.1,2509.8
9.2,2509.8
9.3,2509.8
9.4,2509.8
9.5,2509.8
9.6,2509.8
9.7,2512.7
9.8,2512.7
9.9,2512.7
10.0,2512.7
10.1,2512.7
10.2,2512.7
10.3,2512.7
10.4,2512.7
10.5,2512.7
10.6,2515.8
10.7,2515.8
10.8,2515.8
10.9,2515.8
11.0,2515.8
11.1,2515.8
11.2,2515.8
11.3,2515.8
11.4,2515.8
11.5,2520.3
11.6,2520.3
11.7,2520.3
11.8,2520.3
11.9,2520.3
12.0,2520.3
12.1,2520.3
12.2,2528.0
12.3,2528.0
12.4,2529.6
12.5,2529.6
12.6,2529.6
12.7,2529.6
12.8,2529.6
12.9,2529.6
13.0,2529.6
13.1,2535.9
13.2,2537.1
13.3,2537.1
13.4,2537.1
13.5,2537.1
13.6,2537.1
13.7,2537.1
13.8,2537.1
13.9,2537.1
14.0,2537.1
14.1,2537.1
14.2,2537.1
14.3,2537.1
14.4,2537.1
14.5,2537.1
14.6,2537.1
14.7,2537.1
14.8,2537.1
14.9,2537.1
15.0,2537.1
15.1,2537.1
15.2,2537.1
15.3,2537.1
15.4,2537.1
15.5,2537.1
15.6,2537.1
15.7,2537.1
15.8,2537.1
15.9,2537.1
16.0,2537.1
16.1,2537.1
16.2,2537.1
16.3,2537.1
16.4,2537.1
16.5,2537.1
16.6,2537.1
16.7,2537.1
16.8,2537.1
16.9,2537.1
17.0,2537.1
17.1,2537.1
17.2,2537.1
17.3,2537.1
17.4,2537.1
17.5,2553.4
17.6,2553.4
17.7,2553.4
17.8,2553.4
17.9,2553.4
18.0,2553.4
18.1,2553.4
18.2,2553.4
18.3,2559.0
18.4,2559.0
18.5,2559.0
18.6,2559.0
18.7,2559.0
18.8,2559.0
18.9,2559.0
19.0,2559.0
19.1,2559.0
19.2,2559.0
19.3,2559.0
19.4,2559.0
19.5,2559.0
19.6,2559.0
19.7,2559.0
19.8,2559.0
19.9,2559.0
20.0,2559.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/mssp-1.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2389.1
0.6,2389.1
0.7,2389.1
0.8,2389.1
0.9,2389.1
1.0,2389.1
1.1,2389.1
1.2,2389.1
1.3,2457.0
1.4,2464.2
1.5,2464.2
1.6,2464.2
1.7,2464.2
1.8,2464.2
1.9,2464.2
2.0,2464.2
2.1,2482.3
2.2,2487.5
2.3,2488.4
2.4,2488.4
2.5,2488.4
2.6,2488.4
2.7,2488.4
2.8,2488.4
2.9,2488.4
3.0,2504.4
3.1,2504.4
3.2,2510.9
3.3,2510.9
3.4,2510.9
3.5,2510.9
3.6,2510.9
3.7,2510.9
3.8,2510.9
3.9,2510.9
4.0,2510.9
4.1,2510.9
4.2,2510.9
4.3,2510.9
4.4,2510.9
4.5,2510.9
4.6,2510.9
4.7,2511.5
4.8,2511.5
4.9,2515.0
5.0,2515.0
5.1,2515.0
5.2,2515.0
5.3,2515.0
5.4,2515.0
5.5,2516.5
5.6,2516.5
5.7,2516.5
5.8,2516.5
5.9,2516.5
6.0,2516.5
6.1,2516.5
6.2,2516.5
6.3,2519.2
6.4,2519.2
6.5,2519.2
6.6,2519.2
6.7,2519.2
6.8,2519.2
6.9,2519.2
7.0,2519.2
7.1,2519.2
7.2,2519.2
7.3,2519.2
7.4,2519.2
7.5,2519.2
7.6,2519.2
7.7,2519.2
7.8,2519.2
7.9,2522.3
8.0,2522.3
8.1,2522.3
8.2,2522.3
8.3,2522.3
8.4,2528.2
8.5,2528.2
8.6,2528.2
8.7,2528.2
8.8,2528.5
8.9,2528.5
9.0,2528.5
9.1,2529.5
9.2,2529.5
9.3,2529.5
9.4,2529.5
9.5,2529.5
9.6,2533.3
9.7,2536.8
9.8,2536.8
9.9,2536.8
10.0,2536.8
10.1,2536.8
10.2,2536.8
10.3,2536.8
10.4,2536.8
10.5,2542.3
10.6,2543.7
10.7,2549.5
10.8,2549.5
10.9,2549.5
11.0,2549.5
11.1,2549.5
11.2,2549.5
11.3,2549.5
11.4,2549.5
11.5,2561.5
11.6,2561.5
11.7,2561.5
11.8,2561.5
11.9,2561.5
12.0,2561.5
12.1,2561.7
12.2,2561.7
12.3,2561.7
12.4,2561.7
12.5,2561.7
12.6,2561.7
12.7,2561.7
12.8,2561.7
12.9,2561.7
13.0,2561.7
13.1,2561.7
13.2,2561.7
13.3,2561.7
13.4,2561.7
13.5,2561.7
13.6,2561.7
13.7,2561.7
13.8,2561.7
13.9,2561.7
14.0,2571.5
14.1,2571.5
14.2,2571.5
14.3,2571.5
14.4,2571.5
14.5,2571.5
14.6,2571.5
14.7,2574.8
14.8,2575.7
14.9,2575.7
15.0,2575.7
15.1,2575.7
15.2,2575.7
15.3,2575.7
15.4,2575.7
15.5,2580.8
15.6,2580.8
15.7,2580.8
15.8,2580.8
15.9,2580.8
16.0,2580.8
16.1,2580.8
16.2,2580.8
16.3,2580.8
16.4,2580.8
16.5,2580.8
16.6,2580.8
16.7,2580.8
16.8,2580.8
16.9,2580.8
17.0,2580.8
17.1,2580.8
17.2,2580.8
17.3,2580.8
17.4,2580.8
17.5,2580.8
17.6,2580.8
17.7,2580.8
17.8,2580.8
17.9,2580.8
18.0,2580.8
18.1,2581.4
18.2,2581.4
18.3,2581.4
18.4,2581.4
18.5,2581.4
18.6,2581.4
18.7,2581.4
18.8,2581.4
18.9,2581.4
19.0,2581.4
19.1,2581.4
19.2,2581.4
19.3,2581.4
19.4,2581.4
19.5,2581.4
19.6,2581.4
19.7,2581.4
19.8,2581.4
19.9,2581.4
20.0,2581.4


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/mssp-2.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2290.2
0.6,2290.2
0.7,2290.2
0.8,2290.2
0.9,2290.2
1.0,2290.2
1.1,2290.2
1.2,2290.2
1.3,2383.8
1.4,2383.8
1.5,2383.8
1.6,2383.8
1.7,2383.8
1.8,2383.8
1.9,2383.8
2.0,2383.8
2.1,2418.1
2.2,2425.4
2.3,2425.4
2.4,2425.4
2.5,2425.4
2.6,2425.4
2.7,2425.4
2.8,2425.4
2.9,2438.0
3.0,2445.2
3.1,2459.8
3.2,2459.8
3.3,2459.8
3.4,2459.8
3.5,2459.8
3.6,2459.8
3.7,2459.8
3.8,2471.5
3.9,2471.5
4.0,2471.5
4.1,2471.5
4.2,2471.5
4.3,2471.5
4.4,2471.5
4.5,2471.5
4.6,2510.7
4.7,2513.7
4.8,2513.7
4.9,2513.7
5.0,2513.7
5.1,2513.7
5.2,2513.7
5.3,2513.7
5.4,2513.7
5.5,2521.8
5.6,2531.4
5.7,2531.4
5.8,2531.4
5.9,2531.4
6.0,2531.4
6.1,2531.4
6.2,2531.4
6.3,2531.4
6.4,2531.4
6.5,2531.4
6.6,2531.4
6.7,2531.4
6.8,2531.4
6.9,2531.4
7.0,2531.4
7.1,2531.4
7.2,2531.4
7.3,2531.4
7.4,2531.4
7.5,2531.4
7.6,2531.4
7.7,2531.4
7.8,2531.4
7.9,2543.8
8.0,2543.8
8.1,2543.8
8.2,2543.8
8.3,2543.8
8.4,2543.8
8.5,2543.8
8.6,2543.8
8.7,2546.5
8.8,2546.5
8.9,2552.1
9.0,2552.1
9.1,2552.1
9.2,2552.1
9.3,2552.1
9.4,2552.1
9.5,2557.7
9.6,2565.8
9.7,2565.8
9.8,2565.8
9.9,2565.8
10.0,2565.8
10.1,2565.8
10.2,2565.8
10.3,2565.8
10.4,2575.8
10.5,2575.8
10.6,2586.9
10.7,2586.9
10.8,2586.9
10.9,2586.9
11.0,2594.8
11.1,2594.8
11.2,2594.8
11.3,2604.1
11.4,2604.1
11.5,2604.1
11.6,2604.1
11.7,2604.1
11.8,2604.1
11.9,2607.0
12.0,2607.0
12.1,2607.0
12.2,2607.0
12.3,2607.0
12.4,2607.0
12.5,2607.0
12.6,2607.0
12.7,2607.0
12.8,2607.0
12.9,2607.0
13.0,2611.5
13.1,2611.5
13.2,2611.5
13.3,2611.5
13.4,2611.5
13.5,2611.5
13.6,2611.5
13.7,2611.5
13.8,2611.5
13.9,2611.5
14.0,2611.5
14.1,2611.5
14.2,2611.5
14.3,2611.5
14.4,2611.5
14.5,2611.5
14.6,2611.5
14.7,2611.5
14.8,2611.5
14.9,2611.5
15.0,2611.5
15.1,2611.5
15.2,2611.5
15.3,2611.5
15.4,2611.5
15.5,2611.5
15.6,2611.5
15.7,2611.5
15.8,2611.5
15.9,2611.5
16.0,2611.5
16.1,2614.2
16.2,2614.2
16.3,2614.4
16.4,2614.4
16.5,2614.4
16.6,2614.4
16.7,2614.4
16.8,2614.4
16.9,2614.4
17.0,2614.4
17.1,2614.4
17.2,2614.4
17.3,2614.4
17.4,2614.4
17.5,2614.4
17.6,2614.4
17.7,2614.4
17.8,2614.4
17.9,2618.1
18.0,2618.1
18.1,2618.1
18.2,2618.1
18.3,2618.1
18.4,2618.1
18.5,2618.1
18.6,2618.1
18.7,2618.1
18.8,2618.1
18.9,2618.1
19.0,2618.1
19.1,2618.1
19.2,2618.1
19.3,2618.1
19.4,2618.1
19.5,2618.1
19.6,2618.1
19.7,2618.1
19.8,2618.1
19.9,2618.1
20.0,2618.1


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/mssp-3.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2408.0
0.6,2408.0
0.7,2408.0
0.8,2408.0
0.9,2408.0
1.0,2408.0
1.1,2408.0
1.2,2408.0
1.3,2408.0
1.4,2408.0
1.5,2430.1
1.6,2467.8
1.7,2467.8
1.8,2467.8
1.9,2467.8
2.0,2467.8
2.1,2467.8
2.2,2467.8
2.3,2467.8
2.4,2467.8
2.5,2476.2
2.6,2504.5
2.7,2510.7
2.8,2510.7
2.9,2510.7
3.0,2510.7
3.1,2510.7
3.2,2510.7
3.3,2510.7
3.4,2510.7
3.5,2510.7
3.6,2522.0
3.7,2538.1
3.8,2562.4
3.9,2562.4
4.0,2562.4
4.1,2562.4
4.2,2562.4
4.3,2562.4
4.4,2562.4
4.5,2562.4
4.6,2562.4
4.7,2589.7
4.8,2592.5
4.9,2592.5
5.0,2592.5
5.1,2592.5
5.2,2592.5
5.3,2592.5
5.4,2592.5
5.5,2592.5
5.6,2592.5
5.7,2592.5
5.8,2599.0
5.9,2601.7
6.0,2601.7
6.1,2602.5
6.2,2602.5
6.3,2602.5
6.4,2602.5
6.5,2602.5
6.6,2602.5
6.7,2602.5
6.8,2602.5
6.9,2614.9
7.0,2626.4
7.1,2626.4
7.2,2638.4
7.3,2638.4
7.4,2638.4
7.5,2638.4
7.6,2638.4
7.7,2638.4
7.8,2638.4
7.9,2647.0
8.0,2647.0
8.1,2656.8
8.2,2658.5
8.3,2658.5
8.4,2658.5
8.5,2658.5
8.6,2658.5
8.7,2658.5
8.8,2658.5
8.9,2658.5
9.0,2658.5
9.1,2659.3
9.2,2676.7
9.3,2676.7
9.4,2676.7
9.5,2680.7
9.6,2680.7
9.7,2680.7
9.8,2680.7
9.9,2680.7
10.0,2680.7
10.1,2680.7
10.2,2680.7
10.3,2680.7
10.4,2680.7
10.5,2680.7
10.6,2680.7
10.7,2680.7
10.8,2680.7
10.9,2680.7
11.0,2680.7
11.1,2681.7
11.2,2681.7
11.3,2681.7
11.4,2681.7
11.5,2681.7
11.6,2681.7
11.7,2681.7
11.8,2681.7
11.9,2681.7
12.0,2681.7
12.1,2681.7
12.2,2681.7
12.3,2681.7
12.4,2681.7
12.5,2681.7
12.6,2681.7
12.7,2681.7
12.8,2681.7
12.9,2681.7
13.0,2681.7
13.1,2681.7
13.2,2681.7
13.3,2681.7
13.4,2688.5
13.5,2688.5
13.6,2688.5
13.7,2688.5
13.8,2688.5
13.9,2688.5
14.0,2688.5
14.1,2688.5
14.2,2688.5
14.3,2688.6
14.4,2688.6
14.5,2688.6
14.6,2688.6
14.7,2688.6
14.8,2688.6
14.9,2688.6
15.0,2688.6
15.1,2688.6
15.2,2688.6
15.3,2688.6
15.4,2688.6
15.5,2688.6
15.6,2688.6
15.7,2688.6
15.8,2688.6
15.9,2688.6
16.0,2688.6
16.1,2688.6
16.2,2688.6
16.3,2688.6
16.4,2697.3
16.5,2697.3
16.6,2697.3
16.7,2697.3
16.8,2697.3
16.9,2697.3
17.0,2697.3
17.1,2697.3
17.2,2697.3
17.3,2697.3
17.4,2697.3
17.5,2697.3
17.6,2697.3
17.7,2697.3
17.8,2697.3
17.9,2697.3
18.0,2701.3
18.1,2701.3
18.2,2701.3
18.3,2701.3
18.4,2701.3
18.5,2701.3
18.6,2701.3
18.7,2701.3
18.8,2701.3
18.9,2701.3
19.0,2701.3
19.1,2703.1
19.2,2703.1
19.3,2703.1
19.4,2703.1
19.5,2703.1
19.6,2703.1
19.7,2703.1
19.8,2703.1
19.9,2703.1
20.0,2703.1


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/mssp-4.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2349.4
0.6,2349.4
0.7,2349.4
0.8,2349.4
0.9,2349.4
1.0,2349.4
1.1,2349.4
1.2,2349.4
1.3,2349.4
1.4,2349.4
1.5,2349.4
1.6,2358.9
1.7,2358.9
1.8,2378.4
1.9,2411.3
2.0,2428.8
2.1,2428.8
2.2,2428.8
2.3,2428.8
2.4,2428.8
2.5,2428.8
2.6,2428.8
2.7,2428.8
2.8,2428.8
2.9,2428.8
3.0,2431.3
3.1,2431.3
3.2,2431.3
3.3,2471.6
3.4,2504.3
3.5,2504.3
3.6,2525.1
3.7,2525.1
3.8,2525.1
3.9,2525.1
4.0,2525.1
4.1,2525.1
4.2,2525.1
4.3,2525.1
4.4,2536.7
4.5,2536.7
4.6,2536.7
4.7,2540.0
4.8,2540.0
4.9,2540.0
5.0,2543.5
5.1,2543.5
5.2,2543.5
5.3,2543.5
5.4,2561.3
5.5,2561.3
5.6,2561.3
5.7,2561.3
5.8,2561.3
5.9,2572.4
6.0,2572.4
6.1,2572.4
6.2,2572.4
6.3,2572.4
6.4,2579.2
6.5,2579.2
6.6,2579.2
6.7,2579.2
6.8,2579.2
6.9,2579.2
7.0,2579.2
7.1,2579.2
7.2,2579.2
7.3,2579.2
7.4,2579.2
7.5,2582.4
7.6,2582.4
7.7,2585.6
7.8,2585.6
7.9,2585.6
8.0,2585.6
8.1,2585.6
8.2,2585.6
8.3,2585.6
8.4,2585.6
8.5,2585.6
8.6,2585.6
8.7,2585.6
8.8,2585.6
8.9,2585.6
9.0,2591.4
9.1,2591.4
9.2,2591.4
9.3,2591.4
9.4,2591.4
9.5,2591.4
9.6,2591.4
9.7,2591.4
9.8,2591.4
9.9,2591.4
10.0,2591.4
10.1,2591.4
10.2,2591.4
10.3,2591.4
10.4,2591.4
10.5,2591.4
10.6,2591.4
10.7,2591.4
10.8,2591.4
10.9,2591.4
11.0,2591.4
11.1,2591.4
11.2,2591.4
11.3,2591.4
11.4,2591.4
11.5,2592.9
11.6,2592.9
11.7,2592.9
11.8,2592.9
11.9,2592.9
12.0,2592.9
12.1,2592.9
12.2,2592.9
12.3,2592.9
12.4,2600.9
12.5,2600.9
12.6,2600.9
12.7,2600.9
12.8,2600.9
12.9,2600.9
13.0,2600.9
13.1,2600.9
13.2,2600.9
13.3,2602.9
13.4,2602.9
13.5,2604.7
13.6,2604.7
13.7,2604.7
13.8,2604.7
13.9,2612.2
14.0,2612.2
14.1,2612.2
14.2,2612.2
14.3,2612.2
14.4,2612.2
14.5,2612.2
14.6,2612.2
14.7,2612.2
14.8,2612.2
14.9,2612.2
15.0,2612.2
15.1,2612.2
15.2,2614.0
15.3,2614.0
15.4,2614.0
15.5,2614.0
15.6,2614.0
15.7,2614.0
15.8,2614.0
15.9,2614.0
16.0,2614.0
16.1,2614.0
16.2,2614.0
16.3,2614.0
16.4,2614.0
16.5,2614.0
16.6,2614.0
16.7,2617.9
16.8,2617.9
16.9,2617.9
17.0,2617.9
17.1,2617.9
17.2,2617.9
17.3,2617.9
17.4,2617.9
17.5,2617.9
17.6,2617.9
17.7,2617.9
17.8,2617.9
17.9,2617.9
18.0,2617.9
18.1,2617.9
18.2,2617.9
18.3,2617.9
18.4,2617.9
18.5,2617.9
18.6,2617.9
18.7,2617.9
18.8,2617.9
18.9,2617.9
19.0,2617.9
19.1,2617.9
19.2,2617.9
19.3,2617.9
19.4,2617.9
19.5,2617.9
19.6,2617.9
19.7,2617.9
19.8,2617.9
19.9,2617.9
20.0,2617.9


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/sssp-0.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2324.0
0.6,2324.0
0.7,2324.0
0.8,2324.0
0.9,2324.0
1.0,2324.0
1.1,2324.0
1.2,2324.0
1.3,2324.0
1.4,2324.0
1.5,2324.0
1.6,2324.0
1.7,2324.0
1.8,2324.0
1.9,2324.0
2.0,2324.0
2.1,2324.0
2.2,2324.0
2.3,2324.0
2.4,2324.0
2.5,2324.0
2.6,2324.0
2.7,2324.0
2.8,2324.0
2.9,2324.0
3.0,2324.0
3.1,2324.0
3.2,2324.0
3.3,2324.0
3.4,2324.0
3.5,2324.0
3.6,2324.0
3.7,2324.0
3.8,2324.0
3.9,2324.0
4.0,2324.0
4.1,2324.0
4.2,2324.0
4.3,2324.0
4.4,2324.0
4.5,2324.0
4.6,2324.0
4.7,2324.0
4.8,2324.0
4.9,2324.0
5.0,2324.0
5.1,2324.0
5.2,2324.0
5.3,2324.0
5.4,2324.0
5.5,2324.0
5.6,2324.0
5.7,2324.0
5.8,2324.0
5.9,2324.0
6.0,2324.0
6.1,2324.0
6.2,2324.0
6.3,2324.0
6.4,2324.0
6.5,2324.0
6.6,2324.0
6.7,2324.0
6.8,2324.0
6.9,2324.0
7.0,2324.0
7.1,2324.0
7.2,2324.0
7.3,2324.0
7.4,2324.0
7.5,2324.0
7.6,2324.0
7.7,2324.0
7.8,2324.0
7.9,2324.0
8.0,2324.0
8.1,2324.0
8.2,2324.0
8.3,2324.0
8.4,2324.0
8.5,2324.0
8.6,2324.0
8.7,2324.0
8.8,2324.0
8.9,2324.0
9.0,2324.0
9.1,2324.0
9.2,2324.0
9.3,2324.0
9.4,2324.0
9.5,2324.0
9.6,2324.0
9.7,2324.0
9.8,2324.0
9.9,2324.0
10.0,2324.0
10.1,2324.0
10.2,2324.0
10.3,2324.0
10.4,2324.0
10.5,2324.0
10.6,2324.0
10.7,2324.0
10.8,2324.0
10.9,2324.0
11.0,2324.0
11.1,2324.0
11.2,2324.0
11.3,2324.0
11.4,2324.0
11.5,2324.0
11.6,2324.0
11.7,2324.0
11.8,2324.0
11.9,2324.0
12.0,2324.0
12.1,2324.0
12.2,2324.0
12.3,2324.0
12.4,2324.0
12.5,2324.0
12.6,2324.0
12.7,2324.0
12.8,2324.0
12.9,2324.0
13.0,2324.0
13.1,2324.0
13.2,2324.0
13.3,2324.0
13.4,2324.0
13.5,2324.0
13.6,2324.0
13.7,2324.0
13.8,2324.0
13.9,2324.0
14.0,2324.0
14.1,2324.0
14.2,2324.0
14.3,2324.0
14.4,2324.0
14.5,2324.0
14.6,2324.0
14.7,2324.0
14.8,2324.0
14.9,2324.0
15.0,2324.0
15.1,2324.0
15.2,2324.0
15.3,2324.0
15.4,2324.0
15.5,2324.0
15.6,2324.0
15.7,2324.0
15.8,2324.0
15.9,2324.0
16.0,2324.0
16.1,2324.0
16.2,2324.0
16.3,2324.0
16.4,2324.0
16.5,2324.0
16.6,2324.0
16.7,2324.0
16.8,2324.0
16.9,2324.0
17.0,2324.0
17.1,2324.0
17.2,2324.0
17.3,2324.0
17.4,2324.0
17.5,2324.0
17.6,2324.0
17.7,2324.0
17.8,2324.0
17.9,2324.0
18.0,2324.0
18.1,2324.0
18.2,2324.0
18.3,2324.0
18.4,2324.0
18.5,2324.0
18.6,2324.0
18.7,2324.0
18.8,2324.0
18.9,2324.0
19.0,2324.0
19.1,2324.0
19.2,2324.0
19.3,2324.0
19.4,2324.0
19.5,2324.0
19.6,2324.0
19.7,2324.0
19.8,2324.0
19.9,2324.0
20.0,2324.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/sssp-1.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2389.1
0.6,2389.1
0.7,2389.1
0.8,2389.1
0.9,2389.1
1.0,2389.1
1.1,2389.1
1.2,2389.1
1.3,2389.1
1.4,2389.1
1.5,2389.1
1.6,2389.1
1.7,2389.1
1.8,2389.1
1.9,2389.1
2.0,2389.1
2.1,2389.1
2.2,2389.1
2.3,2389.1
2.4,2389.1
2.5,2389.1
2.6,2389.1
2.7,2389.1
2.8,2389.1
2.9,2389.1
3.0,2389.1
3.1,2389.1
3.2,2389.1
3.3,2389.1
3.4,2389.1
3.5,2389.1
3.6,2389.1
3.7,2389.1
3.8,2389.1
3.9,2389.1
4.0,2389.1
4.1,2389.1
4.2,2389.1
4.3,2389.1
4.4,2389.1
4.5,2389.1
4.6,2389.1
4.7,2389.1
4.8,2389.1
4.9,2389.1
5.0,2389.1
5.1,2389.1
5.2,2389.1
5.3,2389.1
5.4,2389.1
5.5,2389.1
5.6,2389.1
5.7,2389.1
5.8,2389.1
5.9,2389.1
6.0,2389.1
6.1,2389.1
6.2,2389.1
6.3,2389.1
6.4,2389.1
6.5,2389.1
6.6,2389.1
6.7,2389.1
6.8,2389.1
6.9,2389.1
7.0,2389.1
7.1,2389.1
7.2,2389.1
7.3,2389.1
7.4,2389.1
7.5,2389.1
7.6,2389.1
7.7,2389.1
7.8,2389.1
7.9,2389.1
8.0,2389.1
8.1,2389.1
8.2,2389.1
8.3,2389.1
8.4,2389.1
8.5,2389.1
8.6,2389.1
8.7,2389.1
8.8,2389.1
8.9,2389.1
9.0,2389.1
9.1,2389.1
9.2,2389.1
9.3,2389.1
9.4,2389.1
9.5,2389.1
9.6,2389.1
9.7,2389.1
9.8,2389.1
9.9,2389.1
10.0,2389.1
10.1,2389.1
10.2,2389.1
10.3,2389.1
10.4,2389.1
10.5,2389.1
10.6,2389.1
10.7,2389.1
10.8,2389.1
10.9,2389.1
11.0,2389.1
11.1,2389.1
11.2,2389.1
11.3,2389.1
11.4,2389.1
11.5,2389.1
11.6,2389.1
11.7,2389.1
11.8,2389.1
11.9,2389.1
12.0,2389.1
12.1,2389.1
12.2,2389.1
12.3,2389.1
12.4,2389.1
12.5,2389.1
12.6,2389.1
12.7,2389.1
12.8,2389.1
12.9,2389.1
13.0,2389.1
13.1,2389.1
13.2,2389.1
13.3,2389.1
13.4,2389.1
13.5,2389.1
13.6,2389.1
13.7,2389.1
13.8,2389.1
13.9,2389.1
14.0,2389.1
14.1,2389.1
14.2,2389.1
14.3,2389.1
14.4,2389.1
14.5,2389.1
14.6,2389.1
14.7,2389.1
14.8,2389.1
14.9,2389.1
15.0,2389.1
15.1,2389.1
15.2,2389.1
15.3,2389.1
15.4,2389.1
15.5,2389.1
15.6,2389.1
15.7,2389.1
15.8,2389.1
15.9,2389.1
16.0,2389.1
16.1,2389.1
16.2,2389.1
16.3,2389.1
16.4,2389.1
16.5,2389.1
16.6,2389.1
16.7,2389.1
16.8,2389.1
16.9,2389.1
17.0,2389.1
17.1,2389.1
17.2,2389.1
17.3,2389.1
17.4,2389.1
17.5,2389.1
17.6,2389.1
17.7,2389.1
17.8,2389.1
17.9,2389.1
18.0,2389.1
18.1,2389.1
18.2,2389.1
18.3,2389.1
18.4,2389.1
18.5,2389.1
18.6,2389.1
18.7,2389.1
18.8,2389.1
18.9,2389.1
19.0,2389.1
19.1,2389.1
19.2,2389.1
19.3,2389.1
19.4,2389.1
19.5,2389.1
19.6,2389.1
19.7,2389.1
19.8,2389.1
19.9,2389.1
20.0,2389.1


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/sssp-2.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2290.2
0.6,2290.2
0.7,2290.2
0.8,2290.2
0.9,2290.2
1.0,2290.2
1.1,2290.2
1.2,2290.2
1.3,2290.2
1.4,2290.2
1.5,2290.2
1.6,2290.2
1.7,2290.2
1.8,2290.2
1.9,2290.2
2.0,2290.2
2.1,2290.2
2.2,2290.2
2.3,2290.2
2.4,2290.2
2.5,2290.2
2.6,2290.2
2.7,2290.2
2.8,2290.2
2.9,2290.2
3.0,2290.2
3.1,2290.2
3.2,2290.2
3.3,2290.2
3.4,2290.2
3.5,2290.2
3.6,2290.2
3.7,2290.2
3.8,2290.2
3.9,2290.2
4.0,2290.2
4.1,2290.2
4.2,2290.2
4.3,2290.2
4.4,2290.2
4.5,2290.2
4.6,2290.2
4.7,2290.2
4.8,2290.2
4.9,2290.2
5.0,2290.2
5.1,2290.2
5.2,2290.2
5.3,2290.2
5.4,2290.2
5.5,2290.2
5.6,2290.2
5.7,2290.2
5.8,2290.2
5.9,2290.2
6.0,2290.2
6.1,2290.2
6.2,2290.2
6.3,2290.2
6.4,2290.2
6.5,2290.2
6.6,2290.2
6.7,2290.2
6.8,2290.2
6.9,2290.2
7.0,2290.2
7.1,2290.2
7.2,2290.2
7.3,2290.2
7.4,2290.2
7.5,2290.2
7.6,2290.2
7.7,2290.2
7.8,2290.2
7.9,2290.2
8.0,2290.2
8.1,2290.2
8.2,2290.2
8.3,2290.2
8.4,2290.2
8.5,2290.2
8.6,2290.2
8.7,2290.2
8.8,2290.2
8.9,2290.2
9.0,2290.2
9.1,2290.2
9.2,2290.2
9.3,2290.2
9.4,2290.2
9.5,2290.2
9.6,2290.2
9.7,2290.2
9.8,2290.2
9.9,2290.2
10.0,2290.2
10.1,2290.2
10.2,2290.2
10.3,2290.2
10.4,2290.2
10.5,2290.2
10.6,2290.2
10.7,2290.2
10.8,2290.2
10.9,2290.2
11.0,2290.2
11.1,2290.2
11.2,2290.2
11.3,2290.2
11.4,2290.2
11.5,2290.2
11.6,2290.2
11.7,2290.2
11.8,2290.2
11.9,2290.2
12.0,2290.2
12.1,2290.2
12.2,2290.2
12.3,2290.2
12.4,2290.2
12.5,2290.2
12.6,2290.2
12.7,2290.2
12.8,2290.2
12.9,2290.2
13.0,2290.2
13.1,2290.2
13.2,2290.2
13.3,2290.2
13.4,2290.2
13.5,2290.2
13.6,2290.2
13.7,2290.2
13.8,2290.2
13.9,2290.2
14.0,2290.2
14.1,2290.2
14.2,2290.2
14.3,2290.2
14.4,2290.2
14.5,2290.2
14.6,2290.2
14.7,2290.2
14.8,2290.2
14.9,2290.2
15.0,2290.2
15.1,2290.2
15.2,2290.2
15.3,2290.2
15.4,2290.2
15.5,2290.2
15.6,2290.2
15.7,2290.2
15.8,2290.2
15.9,2290.2
16.0,2290.2
16.1,2290.2
16.2,2290.2
16.3,2290.2
16.4,2290.2
16.5,2290.2
16.6,2290.2
16.7,2290.2
16.8,2290.2
16.9,2290.2
17.0,2290.2
17.1,2290.2
17.2,2290.2
17.3,2290.2
17.4,2290.2
17.5,2290.2
17.6,2290.2
17.7,2290.2
17.8,2290.2
17.9,2290.2
18.0,2290.2
18.1,2290.2
18.2,2290.2
18.3,2290.2
18.4,2290.2
18.5,2290.2
18.6,2290.2
18.7,2290.2
18.8,2290.2
18.9,2290.2
19.0,2290.2
19.1,2290.2
19.2,2290.2
19.3,2290.2
19.4,2290.2
19.5,2290.2
19.6,2290.2
19.7,2290.2
19.8,2290.2
19.9,2290.2
20.0,2290.2


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/sssp-3.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2408.0
0.6,2408.0
0.7,2408.0
0.8,2408.0
0.9,2408.0
1.0,2408.0
1.1,2408.0
1.2,2408.0
1.3,2408.0
1.4,2408.0
1.5,2408.0
1.6,2408.0
1.7,2408.0
1.8,2408.0
1.9,2408.0
2.0,2408.0
2.1,2408.0
2.2,2408.0
2.3,2408.0
2.4,2408.0
2.5,2408.0
2.6,2408.0
2.7,2408.0
2.8,2408.0
2.9,2408.0
3.0,2408.0
3.1,2408.0
3.2,2408.0
3.3,2408.0
3.4,2408.0
3.5,2408.0
3.6,2408.0
3.7,2408.0
3.8,2408.0
3.9,2408.0
4.0,2408.0
4.1,2408.0
4.2,2408.0
4.3,2408.0
4.4,2408.0
4.5,2408.0
4.6,2408.0
4.7,2408.0
4.8,2408.0
4.9,2408.0
5.0,2408.0
5.1,2408.0
5.2,2408.0
5.3,2408.0
5.4,2408.0
5.5,2408.0
5.6,2408.0
5.7,2408.0
5.8,2408.0
5.9,2408.0
6.0,2408.0
6.1,2408.0
6.2,2408.0
6.3,2408.0
6.4,2408.0
6.5,2408.0
6.6,2408.0
6.7,2408.0
6.8,2408.0
6.9,2408.0
7.0,2408.0
7.1,2408.0
7.2,2408.0
7.3,2408.0
7.4,2408.0
7.5,2408.0
7.6,2408.0
7.7,2408.0
7.8,2408.0
7.9,2408.0
8.0,2408.0
8.1,2408.0
8.2,2408.0
8.3,2408.0
8.4,2408.0
8.5,2408.0
8.6,2408.0
8.7,2408.0
8.8,2408.0
8.9,2408.0
9.0,2408.0
9.1,2408.0
9.2,2408.0
9.3,2408.0
9.4,2408.0
9.5,2408.0
9.6,2408.0
9.7,2408.0
9.8,2408.0
9.9,2408.0
10.0,2408.0
10.1,2408.0
10.2,2408.0
10.3,2408.0
10.4,2408.0
10.5,2408.0
10.6,2408.0
10.7,2408.0
10.8,2408.0
10.9,2408.0
11.0,2408.0
11.1,2408.0
11.2,2408.0
11.3,2408.0
11.4,2408.0
11.5,2408.0
11.6,2408.0
11.7,2408.0
11.8,2408.0
11.9,2408.0
12.0,2408.0
12.1,2408.0
12.2,2408.0
12.3,2408.0
12.4,2408.0
12.5,2408.0
12.6,2408.0
12.7,2408.0
12.8,2408.0
12.9,2408.0
13.0,2408.0
13.1,2408.0
13.2,2408.0
13.3,2408.0
13.4,2408.0
13.5,2408.0
13.6,2408.0
13.7,2408.0
13.8,2408.0
13.9,2408.0
14.0,2408.0
14.1,2408.0
14.2,2408.0
14.3,2408.0
14.4,2408.0
14.5,2408.0
14.6,2408.0
14.7,2408.0
14.8,2408.0
14.9,2408.0
15.0,2408.0
15.1,2408.0
15.2,2408.0
15.3,2408.0
15.4,2408.0
15.5,2408.0
15.6,2408.0
15.7,2408.0
15.8,2408.0
15.9,2408.0
16.0,2408.0
16.1,2408.0
16.2,2408.0
16.3,2408.0
16.4,2408.0
16.5,2408.0
16.6,2408.0
16.7,2408.0
16.8,2408.0
16.9,2408.0
17.0,2408.0
17.1,2408.0
17.2,2408.0
17.3,2408.0
17.4,2408.0
17.5,2408.0
17.6,2408.0
17.7,2408.0
17.8,2408.0
17.9,2408.0
18.0,2408.0
18.1,2408.0
18.2,2408.0
18.3,2408.0
18.4,2408.0
18.5,2408.0
18.6,2408.0
18.7,2408.0
18.8,2408.0
18.9,2408.0
19.0,2408.0
19.1,2408.0
19.2,2408.0
19.3,2408.0
19.4,2408.0
19.5,2408.0
19.6,2408.0
19.7,2408.0
19.8,2408.0
19.9,2408.0
20.0,2408.0


==> MSSP-EJOR-v3 (1)/dimacs-new/C4000-5/tsm.txt <==
x,y
0.1,1839.0
0.2,1976.0
0.3,1976.0
0.4,1976.0
0.5,1998.1
0.6,2017.0
0.7,2017.0
0.8,2017.0
0.9,2019.6
1.0,2030.0
1.1,2030.0
1.2,2030.0
1.3,2030.0
1.4,2030.0
1.5,2030.0
1.6,2030.0
1.7,2042.6
1.8,2044.0
1.9,2044.0
2.0,2044.0
2.1,2044.0
2.2,2044.0
2.3,2044.0
2.4,2044.0
2.5,2081.2
2.6,2106.0
2.7,2106.0
2.8,2106.0
2.9,2106.0
3.0,2106.0
3.1,2106.0
3.2,2106.0
3.3,2106.0
3.4,2106.0
3.5,2106.0
3.6,2106.0
3.7,2106.0
3.8,2106.0
3.9,2162.9
4.0,2200.0
4.1,2200.0
4.2,2200.0
4.3,2200.0
4.4,2200.0
4.5,2200.0
4.6,2200.0
4.7,2200.0
4.8,2200.0
4.9,2200.0
5.0,2200.0
5.1,2200.0
5.2,2200.0
5.3,2200.0
5.4,2200.0
5.5,2200.0
5.6,2200.0
5.7,2200.0
5.8,2200.0
5.9,2200.0
6.0,2200.0
6.1,2200.0
6.2,2200.0
6.3,2200.0
6.4,2200.0
6.5,2200.0
6.6,2200.0
6.7,2200.0
6.8,2200.0
6.9,2200.0
7.0,2200.0
7.1,2200.0
7.2,2200.0
7.3,2200.0
7.4,2200.0
7.5,2200.0
7.6,2216.8
7.7,2239.2
7.8,2256.0
7.9,2256.0
8.0,2256.0
8.1,2256.0
8.2,2256.0
8.3,2256.0
8.4,2256.0
8.5,2256.0
8.6,2256.0
8.7,2256.0
8.8,2256.0
8.9,2256.0
9.0,2256.0
9.1,2256.0
9.2,2256.0
9.3,2256.0
9.4,2256.0
9.5,2256.0
9.6,2256.0
9.7,2256.0
9.8,2256.0
9.9,2256.0
10.0,2256.0
10.1,2256.0
10.2,2256.0
10.3,2256.0
10.4,2256.0
10.5,2256.0
10.6,2256.0
10.7,2256.0
10.8,2256.0
10.9,2256.0
11.0,2256.0
11.1,2256.0
11.2,2256.0
11.3,2256.0
11.4,2256.0
11.5,2256.0
11.6,2256.0
11.7,2256.0
11.8,2256.0
11.9,2256.0
12.0,2256.0
12.1,2256.0
12.2,2256.0
12.3,2256.0
12.4,2256.0
12.5,2256.0
12.6,2256.0
12.7,2256.0
12.8,2256.0
12.9,2256.0
13.0,2256.0
13.1,2256.0
13.2,2256.0
13.3,2256.0
13.4,2256.0
13.5,2256.0
13.6,2256.0
13.7,2256.0
13.8,2256.0
13.9,2256.0
14.0,2256.0
14.1,2256.0
14.2,2256.0
14.3,2256.0
14.4,2256.0
14.5,2256.0
14.6,2256.0
14.7,2256.0
14.8,2256.0
14.9,2256.0
15.0,2256.0
15.1,2256.0
15.2,2256.0
15.3,2256.0
15.4,2256.0
15.5,2256.0
15.6,2256.0
15.7,2256.0
15.8,2256.0
15.9,2256.0
16.0,2256.0
16.1,2256.0
16.2,2256.0
16.3,2256.0
16.4,2256.0
16.5,2256.0
16.6,2256.0
16.7,2256.0
16.8,2256.0
16.9,2256.0
17.0,2256.0
17.1,2256.0
17.2,2256.0
17.3,2256.0
17.4,2256.0
17.5,2256.0
17.6,2256.0
17.7,2256.0
17.8,2256.0
17.9,2256.0
18.0,2256.0
18.1,2256.0
18.2,2256.0
18.3,2256.0
18.4,2256.0
18.5,2256.0
18.6,2256.0
18.7,2256.0
18.8,2256.0
18.9,2256.0
19.0,2256.0
19.1,2256.0
19.2,2256.0
19.3,2256.0
19.4,2256.0
19.5,2256.0
19.6,2256.0
19.7,2256.0
19.8,2256.0
19.9,2256.0
20.0,2256.0


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/aco.txt <==
x,y
0.1,33760.1
0.2,33760.1
0.3,33760.1
0.4,33760.1
0.5,33760.1
0.6,33760.1
0.7,33782.2
0.8,33782.2
0.9,33782.2
1.0,33782.2
1.1,33788.0
1.2,33788.0
1.3,33788.0
1.4,33788.0
1.5,33791.3
1.6,33791.6
1.7,33791.6
1.8,33791.6
1.9,33792.4
2.0,33792.4
2.1,33792.4
2.2,33792.4
2.3,33794.0
2.4,33794.0
2.5,33794.0
2.6,33794.0
2.7,33794.0
2.8,33794.0
2.9,33794.0
3.0,33794.0
3.1,33794.0
3.2,33794.0
3.3,33794.0
3.4,33794.0
3.5,33796.7
3.6,33796.7
3.7,33796.7
3.8,33797.9
3.9,33797.9
4.0,33797.9
4.1,33797.9
4.2,33799.7
4.3,33799.7
4.4,33799.7
4.5,33799.7
4.6,33802.8
4.7,33802.8
4.8,33803.5
4.9,33803.5
5.0,33803.5
5.1,33803.5
5.2,33803.5
5.3,33803.5
5.4,33803.5
5.5,33803.5
5.6,33803.5
5.7,33803.5
5.8,33803.5
5.9,33803.5
6.0,33803.5
6.1,33803.5
6.2,33803.5
6.3,33803.5
6.4,33803.5
6.5,33803.7
6.6,33803.7
6.7,33803.7
6.8,33803.7
6.9,33803.7
7.0,33804.4
7.1,33804.4
7.2,33804.4
7.3,33804.4
7.4,33804.4
7.5,33804.4
7.6,33804.4
7.7,33804.4
7.8,33804.4
7.9,33804.4
8.0,33804.4
8.1,33804.4
8.2,33804.4
8.3,33804.4
8.4,33805.4
8.5,33805.4
8.6,33805.4
8.7,33805.4
8.8,33805.4
8.9,33805.4
9.0,33805.4
9.1,33805.4
9.2,33807.1
9.3,33807.1
9.4,33807.1
9.5,33807.1
9.6,33807.1
9.7,33807.1
9.8,33807.1
9.9,33807.1
10.0,33809.5
10.1,33809.5
10.2,33809.5
10.3,33809.5
10.4,33809.5
10.5,33809.5
10.6,33809.5
10.7,33809.5
10.8,33809.5
10.9,33809.5
11.0,33809.5
11.1,33809.5
11.2,33809.5
11.3,33809.5
11.4,33809.5
11.5,33809.7
11.6,33809.7
11.7,33809.7
11.8,33809.7
11.9,33809.7
12.0,33809.7
12.1,33809.7
12.2,33809.7
12.3,33809.7
12.4,33809.7
12.5,33809.7
12.6,33809.7
12.7,33809.7
12.8,33809.7
12.9,33809.7
13.0,33809.7
13.1,33809.7
13.2,33809.7
13.3,33809.7
13.4,33809.7
13.5,33809.7
13.6,33809.7
13.7,33809.7
13.8,33809.7
13.9,33809.7
14.0,33809.7
14.1,33809.7
14.2,33809.7
14.3,33809.7
14.4,33809.7
14.5,33809.7
14.6,33809.7
14.7,33809.7
14.8,33809.7
14.9,33809.7
15.0,33809.7
15.1,33809.7
15.2,33809.7
15.3,33809.7
15.4,33809.7
15.5,33809.7
15.6,33809.7
15.7,33809.7
15.8,33809.7
15.9,33809.7
16.0,33809.7
16.1,33809.7
16.2,33809.7
16.3,33809.7
16.4,33809.7
16.5,33809.7
16.6,33809.7
16.7,33809.7
16.8,33809.7
16.9,33809.7
17.0,33809.7
17.1,33809.7
17.2,33809.7
17.3,33809.7
17.4,33809.7
17.5,33809.7
17.6,33809.7
17.7,33809.7
17.8,33809.7
17.9,33809.7
18.0,33809.7
18.1,33809.7
18.2,33809.7
18.3,33809.7
18.4,33809.7
18.5,33809.7
18.6,33809.7
18.7,33809.7
18.8,33809.7
18.9,33809.7
19.0,33809.7
19.1,33809.7
19.2,33809.7
19.3,33809.7
19.4,33809.7
19.5,33809.7
19.6,33809.7
19.7,33809.7
19.8,33809.7
19.9,33809.7
20.0,33809.7


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/fastwclq.txt <==
x,y
0.1,33762.3
0.2,33771.4
0.3,33776.5
0.4,33780.9
0.5,33785.3
0.6,33788.3
0.7,33788.7
0.8,33789.5
0.9,33790.1
1.0,33793.7
1.1,33796.2
1.2,33796.2
1.3,33797.1
1.4,33797.7
1.5,33797.7
1.6,33799.9
1.7,33804.3
1.8,33806.7
1.9,33806.7
2.0,33806.8
2.1,33806.8
2.2,33807.1
2.3,33809.3
2.4,33809.3
2.5,33809.3
2.6,33809.3
2.7,33809.3
2.8,33809.3
2.9,33809.3
3.0,33809.3
3.1,33809.3
3.2,33809.3
3.3,33809.3
3.4,33809.3
3.5,33809.3
3.6,33809.3
3.7,33810.7
3.8,33812.2
3.9,33812.2
4.0,33815.9
4.1,33815.9
4.2,33815.9
4.3,33816.6
4.4,33816.6
4.5,33816.6
4.6,33816.6
4.7,33816.6
4.8,33818.8
4.9,33819.3
5.0,33819.3
5.1,33819.3
5.2,33819.3
5.3,33819.3
5.4,33819.3
5.5,33824.1
5.6,33824.1
5.7,33824.1
5.8,33824.1
5.9,33824.7
6.0,33828.9
6.1,33829.8
6.2,33835.2
6.3,33835.2
6.4,33835.2
6.5,33835.7
6.6,33835.7
6.7,33839.8
6.8,33840.5
6.9,33841.1
7.0,33843.4
7.1,33843.4
7.2,33846.3
7.3,33846.3
7.4,33847.8
7.5,33847.8
7.6,33852.3
7.7,33852.3
7.8,33852.3
7.9,33852.6
8.0,33852.6
8.1,33852.6
8.2,33852.6
8.3,33852.6
8.4,33852.9
8.5,33852.9
8.6,33852.9
8.7,33853.1
8.8,33854.1
8.9,33854.1
9.0,33856.4
9.1,33857.7
9.2,33860.8
9.3,33861.0
9.4,33861.0
9.5,33862.6
9.6,33862.6
9.7,33862.8
9.8,33862.8
9.9,33862.8
10.0,33864.0
10.1,33868.4
10.2,33868.4
10.3,33868.4
10.4,33870.0
10.5,33870.0
10.6,33870.0
10.7,33872.4
10.8,33873.5
10.9,33874.9
11.0,33874.9
11.1,33874.9
11.2,33874.9
11.3,33874.9
11.4,33874.9
11.5,33874.9
11.6,33879.1
11.7,33879.1
11.8,33879.1
11.9,33879.1
12.0,33879.1
12.1,33879.1
12.2,33879.6
12.3,33879.7
12.4,33880.8
12.5,33881.5
12.6,33884.5
12.7,33884.5
12.8,33889.9
12.9,33889.9
13.0,33889.9
13.1,33889.9
13.2,33889.9
13.3,33892.0
13.4,33892.2
13.5,33892.8
13.6,33894.7
13.7,33894.7
13.8,33895.5
13.9,33895.5
14.0,33895.5
14.1,33895.5
14.2,33895.5
14.3,33899.4
14.4,33900.4
14.5,33907.1
14.6,33909.6
14.7,33910.3
14.8,33911.2
14.9,33912.0
15.0,33915.1
15.1,33915.1
15.2,33916.9
15.3,33920.5
15.4,33920.5
15.5,33920.5
15.6,33924.9
15.7,33930.2
15.8,33930.2
15.9,33930.2
16.0,33930.2
16.1,33930.2
16.2,33930.2
16.3,33930.2
16.4,33930.3
16.5,33930.3
16.6,33930.3
16.7,33930.3
16.8,33930.3
16.9,33930.3
17.0,33930.3
17.1,33930.3
17.2,33930.3
17.3,33930.3
17.4,33930.5
17.5,33930.5
17.6,33930.5
17.7,33930.5
17.8,33930.5
17.9,33931.5
18.0,33931.5
18.1,33931.5
18.2,33932.1
18.3,33933.9
18.4,33933.9
18.5,33937.0
18.6,33942.2
18.7,33942.2
18.8,33942.2
18.9,33942.3
19.0,33946.1
19.1,33946.1
19.2,33946.1
19.3,33946.9
19.4,33949.6
19.5,33951.6
19.6,33952.2
19.7,33952.2
19.8,33952.2
19.9,33952.4
20.0,33952.4


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/gurobi.txt <==
x,y
0.1,33936.0
0.2,34044.0
0.3,34120.6
0.4,34163.2
0.5,34164.4
0.6,34164.4
0.7,34165.2
0.8,34166.3
0.9,34166.3
1.0,34175.0
1.1,34175.1
1.2,34180.3
1.3,34180.3
1.4,34193.2
1.5,34203.5
1.6,34218.2
1.7,34223.4
1.8,34223.8
1.9,34224.7
2.0,34224.9
2.1,34225.4
2.2,34226.8
2.3,34226.8
2.4,34226.8
2.5,34230.3
2.6,34230.9
2.7,34231.6
2.8,34231.6
2.9,34231.6
3.0,34234.3
3.1,34234.4
3.2,34234.5
3.3,34234.5
3.4,34234.5
3.5,34236.0
3.6,34236.5
3.7,34237.0
3.8,34237.0
3.9,34237.1
4.0,34237.2
4.1,34240.0
4.2,34240.3
4.3,34240.3
4.4,34240.3
4.5,34240.3
4.6,34240.3
4.7,34241.4
4.8,34241.4
4.9,34241.5
5.0,34242.2
5.1,34242.2
5.2,34242.2
5.3,34242.2
5.4,34242.2
5.5,34243.7
5.6,34243.7
5.7,34243.9
5.8,34244.0
5.9,34244.0
6.0,34244.1
6.1,34245.0
6.2,34245.0
6.3,34245.0
6.4,34245.0
6.5,34245.0
6.6,34245.0
6.7,34245.0
6.8,34245.0
6.9,34245.0
7.0,34245.0
7.1,34245.0
7.2,34245.0
7.3,34245.0
7.4,34245.0
7.5,34245.0
7.6,34245.0
7.7,34245.0
7.8,34245.0
7.9,34245.0
8.0,34245.0
8.1,34245.0
8.2,34245.0
8.3,34245.0
8.4,34245.0
8.5,34245.0
8.6,34245.0
8.7,34245.0
8.8,34245.0
8.9,34245.0
9.0,34245.0
9.1,34245.0
9.2,34245.0
9.3,34245.0
9.4,34245.0
9.5,34245.0
9.6,34245.0
9.7,34245.0
9.8,34245.0
9.9,34245.0
10.0,34245.0
10.1,34245.0
10.2,34245.0
10.3,34245.0
10.4,34245.0
10.5,34245.0
10.6,34245.0
10.7,34245.0
10.8,34245.0
10.9,34245.0
11.0,34245.0
11.1,34245.0
11.2,34245.0
11.3,34245.0
11.4,34245.0
11.5,34245.0
11.6,34245.0
11.7,34245.0
11.8,34245.0
11.9,34245.0
12.0,34245.0
12.1,34245.0
12.2,34245.5
12.3,34245.5
12.4,34245.5
12.5,34245.5
12.6,34246.4
12.7,34246.4
12.8,34246.4
12.9,34246.4
13.0,34246.4
13.1,34246.4
13.2,34246.4
13.3,34246.4
13.4,34246.5
13.5,34246.5
13.6,34246.5
13.7,34246.5
13.8,34246.5
13.9,34246.5
14.0,34246.5
14.1,34246.5
14.2,34246.5
14.3,34246.5
14.4,34249.0
14.5,34249.1
14.6,34249.1
14.7,34249.1
14.8,34249.5
14.9,34249.5
15.0,34250.9
15.1,34250.9
15.2,34251.0
15.3,34251.0
15.4,34251.0
15.5,34251.0
15.6,34251.0
15.7,34252.5
15.8,34252.5
15.9,34252.5
16.0,34252.5
16.1,34252.6
16.2,34252.6
16.3,34252.6
16.4,34252.7
16.5,34252.7
16.6,34252.7
16.7,34252.7
16.8,34252.7
16.9,34252.7
17.0,34252.7
17.1,34252.7
17.2,34252.7
17.3,34252.7
17.4,34252.7
17.5,34252.7
17.6,34252.7
17.7,34252.7
17.8,34252.7
17.9,34252.9
18.0,34252.9
18.1,34252.9
18.2,34252.9
18.3,34252.9
18.4,34252.9
18.5,34252.9
18.6,34252.9
18.7,34252.9
18.8,34252.9
18.9,34252.9
19.0,34252.9
19.1,34252.9
19.2,34252.9
19.3,34252.9
19.4,34252.9
19.5,34252.9
19.6,34252.9
19.7,34252.9
19.8,34252.9
19.9,34252.9
20.0,34252.9


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/lscc.txt <==
x,y
0.1,34069.0
0.2,34069.0
0.3,34069.0
0.4,34113.0
0.5,34113.0
0.6,34113.0
0.7,34130.0
0.8,34135.0
0.9,34135.0
1.0,34155.0
1.1,34155.0
1.2,34169.6
1.3,34173.0
1.4,34173.0
1.5,34173.0
1.6,34173.0
1.7,34173.0
1.8,34176.5
1.9,34180.0
2.0,34186.3
2.1,34194.4
2.2,34196.0
2.3,34211.3
2.4,34214.0
2.5,34214.0
2.6,34214.0
2.7,34214.0
2.8,34214.0
2.9,34214.0
3.0,34214.0
3.1,34214.0
3.2,34214.0
3.3,34214.0
3.4,34214.0
3.5,34214.0
3.6,34214.0
3.7,34214.0
3.8,34214.0
3.9,34214.0
4.0,34214.0
4.1,34214.0
4.2,34214.0
4.3,34214.0
4.4,34214.0
4.5,34214.0
4.6,34214.0
4.7,34214.0
4.8,34214.0
4.9,34214.0
5.0,34214.0
5.1,34214.0
5.2,34214.0
5.3,34214.0
5.4,34214.0
5.5,34214.0
5.6,34214.0
5.7,34214.0
5.8,34214.0
5.9,34214.0
6.0,34214.0
6.1,34214.0
6.2,34214.0
6.3,34214.0
6.4,34214.0
6.5,34214.0
6.6,34214.0
6.7,34214.0
6.8,34214.0
6.9,34214.0
7.0,34214.0
7.1,34214.0
7.2,34214.0
7.3,34214.0
7.4,34214.0
7.5,34214.0
7.6,34214.0
7.7,34214.0
7.8,34214.0
7.9,34214.0
8.0,34214.0
8.1,34214.0
8.2,34214.0
8.3,34214.0
8.4,34214.0
8.5,34214.0
8.6,34214.0
8.7,34214.0
8.8,34214.0
8.9,34214.0
9.0,34214.0
9.1,34214.0
9.2,34214.0
9.3,34214.0
9.4,34214.0
9.5,34214.0
9.6,34214.0
9.7,34214.0
9.8,34214.0
9.9,34214.0
10.0,34214.0
10.1,34214.0
10.2,34214.0
10.3,34214.0
10.4,34214.0
10.5,34214.0
10.6,34214.0
10.7,34214.0
10.8,34214.0
10.9,34214.0
11.0,34214.0
11.1,34214.0
11.2,34214.0
11.3,34214.0
11.4,34214.0
11.5,34214.0
11.6,34214.0
11.7,34214.0
11.8,34214.0
11.9,34214.0
12.0,34214.0
12.1,34214.0
12.2,34214.0
12.3,34214.0
12.4,34214.0
12.5,34214.0
12.6,34214.0
12.7,34214.0
12.8,34214.0
12.9,34214.0
13.0,34214.0
13.1,34214.0
13.2,34214.0
13.3,34214.0
13.4,34214.0
13.5,34214.0
13.6,34214.0
13.7,34214.0
13.8,34214.0
13.9,34214.0
14.0,34214.0
14.1,34214.0
14.2,34214.0
14.3,34214.0
14.4,34214.0
14.5,34214.0
14.6,34214.0
14.7,34214.0
14.8,34214.0
14.9,34214.0
15.0,34214.0
15.1,34214.0
15.2,34214.0
15.3,34214.0
15.4,34214.0
15.5,34214.0
15.6,34214.0
15.7,34214.0
15.8,34214.0
15.9,34214.0
16.0,34214.0
16.1,34214.0
16.2,34214.0
16.3,34214.0
16.4,34214.0
16.5,34214.0
16.6,34214.0
16.7,34214.0
16.8,34214.0
16.9,34214.0
17.0,34214.0
17.1,34214.0
17.2,34214.0
17.3,34214.0
17.4,34214.0
17.5,34214.0
17.6,34214.0
17.7,34214.0
17.8,34214.0
17.9,34214.0
18.0,34214.0
18.1,34214.0
18.2,34214.0
18.3,34214.0
18.4,34214.0
18.5,34214.0
18.6,34214.0
18.7,34214.0
18.8,34214.0
18.9,34214.0
19.0,34214.0
19.1,34214.0
19.2,34214.0
19.3,34214.0
19.4,34214.0
19.5,34214.0
19.6,34214.0
19.7,34214.0
19.8,34214.0
19.9,34214.0
20.0,34214.0


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/mssp-0.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33836.6
0.7,33836.6
0.8,33836.6
0.9,33836.6
1.0,33836.6
1.1,33836.6
1.2,33836.6
1.3,33836.6
1.4,33836.6
1.5,33836.6
1.6,33836.6
1.7,33836.6
1.8,33836.6
1.9,33836.6
2.0,33836.6
2.1,33836.6
2.2,33881.4
2.3,33909.6
2.4,33920.1
2.5,33920.1
2.6,33920.1
2.7,33920.1
2.8,33920.1
2.9,33920.1
3.0,33920.1
3.1,33920.1
3.2,33920.1
3.3,33920.1
3.4,33920.1
3.5,33920.1
3.6,33920.1
3.7,33920.1
3.8,33920.1
3.9,33939.1
4.0,33941.4
4.1,33941.4
4.2,33946.1
4.3,33946.1
4.4,33946.1
4.5,33946.1
4.6,33946.1
4.7,33946.1
4.8,33946.1
4.9,33946.1
5.0,33946.1
5.1,33946.1
5.2,33946.1
5.3,33946.1
5.4,33946.1
5.5,33952.1
5.6,33969.2
5.7,33969.4
5.8,33969.4
5.9,33969.4
6.0,33969.4
6.1,33969.4
6.2,33969.4
6.3,33969.4
6.4,33969.4
6.5,33969.4
6.6,33969.4
6.7,33969.4
6.8,33969.4
6.9,33969.4
7.0,33969.4
7.1,33969.4
7.2,33978.5
7.3,33983.9
7.4,33983.9
7.5,33990.5
7.6,33990.5
7.7,33990.5
7.8,33990.5
7.9,33990.5
8.0,33990.5
8.1,33990.5
8.2,33990.5
8.3,33990.5
8.4,33990.5
8.5,33990.5
8.6,33990.5
8.7,33990.5
8.8,33990.5
8.9,33994.9
9.0,34000.9
9.1,34002.2
9.2,34002.2
9.3,34002.2
9.4,34002.2
9.5,34002.2
9.6,34002.2
9.7,34002.2
9.8,34002.2
9.9,34002.2
10.0,34002.2
10.1,34002.2
10.2,34002.2
10.3,34002.2
10.4,34002.2
10.5,34005.1
10.6,34009.3
10.7,34014.1
10.8,34015.9
10.9,34017.9
11.0,34017.9
11.1,34017.9
11.2,34017.9
11.3,34017.9
11.4,34017.9
11.5,34017.9
11.6,34017.9
11.7,34017.9
11.8,34017.9
11.9,34017.9
12.0,34017.9
12.1,34017.9
12.2,34018.9
12.3,34023.0
12.4,34023.0
12.5,34027.5
12.6,34029.0
12.7,34029.0
12.8,34029.0
12.9,34029.0
13.0,34029.0
13.1,34029.0
13.2,34029.0
13.3,34029.0
13.4,34029.0
13.5,34029.0
13.6,34029.0
13.7,34029.0
13.8,34029.0
13.9,34029.0
14.0,34029.0
14.1,34029.0
14.2,34031.2
14.3,34032.6
14.4,34032.6
14.5,34032.6
14.6,34032.6
14.7,34032.6
14.8,34032.6
14.9,34032.6
15.0,34032.6
15.1,34032.6
15.2,34032.6
15.3,34032.6
15.4,34032.6
15.5,34032.6
15.6,34033.5
15.7,34036.3
15.8,34036.3
15.9,34036.3
16.0,34037.2
16.1,34037.2
16.2,34037.2
16.3,34037.2
16.4,34037.2
16.5,34037.2
16.6,34037.2
16.7,34037.2
16.8,34037.2
16.9,34037.2
17.0,34037.2
17.1,34037.2
17.2,34037.2
17.3,34038.8
17.4,34039.2
17.5,34039.2
17.6,34039.2
17.7,34043.1
17.8,34044.0
17.9,34044.0
18.0,34044.0
18.1,34044.0
18.2,34044.0
18.3,34044.0
18.4,34044.0
18.5,34044.0
18.6,34044.0
18.7,34044.0
18.8,34044.0
18.9,34044.0
19.0,34046.6
19.1,34047.7
19.2,34047.7
19.3,34047.7
19.4,34048.6
19.5,34048.6
19.6,34048.6
19.7,34048.6
19.8,34048.6
19.9,34048.6
20.0,34048.6


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/mssp-1.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33837.1
8.9,33837.1
9.0,33837.1
9.1,33837.1
9.2,33837.1
9.3,33837.1
9.4,33837.1
9.5,33837.1
9.6,33837.1
9.7,33837.1
9.8,33837.1
9.9,33837.1
10.0,33837.1
10.1,33837.1
10.2,33837.1
10.3,33837.1
10.4,33837.6
10.5,33838.2
10.6,33838.2
10.7,33838.2
10.8,33838.2
10.9,33838.2
11.0,33838.2
11.1,33838.2
11.2,33838.2
11.3,33838.2
11.4,33838.2
11.5,33838.2
11.6,33838.2
11.7,33838.2
11.8,33838.2
11.9,33838.2
12.0,33838.2
12.1,33841.3
12.2,33842.3
12.3,33842.3
12.4,33842.3
12.5,33842.3
12.6,33842.3
12.7,33842.3
12.8,33842.3
12.9,33842.3
13.0,33842.3
13.1,33842.3
13.2,33842.3
13.3,33842.3
13.4,33842.3
13.5,33842.3
13.6,33842.3
13.7,33842.9
13.8,33847.9
13.9,33847.9
14.0,33847.9
14.1,33847.9
14.2,33847.9
14.3,33847.9
14.4,33847.9
14.5,33847.9
14.6,33847.9
14.7,33847.9
14.8,33847.9
14.9,33847.9
15.0,33847.9
15.1,33847.9
15.2,33847.9
15.3,33847.9
15.4,33855.3
15.5,33856.6
15.6,33856.6
15.7,33856.6
15.8,33856.6
15.9,33856.6
16.0,33856.6
16.1,33856.6
16.2,33856.6
16.3,33856.6
16.4,33856.6
16.5,33856.6
16.6,33856.6
16.7,33856.6
16.8,33856.6
16.9,33856.6
17.0,33857.5
17.1,33859.1
17.2,33859.1
17.3,33859.1
17.4,33859.1
17.5,33859.1
17.6,33859.1
17.7,33859.1
17.8,33859.1
17.9,33859.1
18.0,33859.1
18.1,33859.1
18.2,33859.1
18.3,33859.1
18.4,33859.1
18.5,33859.1
18.6,33859.1
18.7,33860.7
18.8,33861.0
18.9,33861.0
19.0,33861.0
19.1,33861.0
19.2,33861.0
19.3,33861.0
19.4,33861.0
19.5,33861.0
19.6,33861.0
19.7,33861.0
19.8,33861.0
19.9,33861.0
20.0,33861.0


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/mssp-2.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33836.5
2.3,33836.5
2.4,33836.5
2.5,33836.5
2.6,33836.5
2.7,33836.5
2.8,33836.5
2.9,33836.5
3.0,33836.5
3.1,33836.5
3.2,33836.5
3.3,33836.5
3.4,33836.5
3.5,33836.5
3.6,33836.5
3.7,33836.5
3.8,33836.5
3.9,33838.0
4.0,33838.0
4.1,33838.0
4.2,33838.0
4.3,33838.0
4.4,33838.0
4.5,33838.0
4.6,33838.0
4.7,33838.0
4.8,33838.0
4.9,33838.0
5.0,33838.0
5.1,33838.0
5.2,33838.0
5.3,33838.0
5.4,33838.0
5.5,33838.0
5.6,33838.0
5.7,33838.0
5.8,33838.0
5.9,33838.0
6.0,33838.0
6.1,33838.0
6.2,33838.0
6.3,33838.0
6.4,33838.0
6.5,33838.0
6.6,33838.0
6.7,33838.0
6.8,33838.0
6.9,33838.0
7.0,33838.0
7.1,33838.0
7.2,33838.0
7.3,33838.0
7.4,33838.0
7.5,33838.0
7.6,33838.0
7.7,33838.0
7.8,33838.0
7.9,33838.0
8.0,33838.0
8.1,33838.0
8.2,33838.0
8.3,33838.0
8.4,33838.0
8.5,33838.0
8.6,33838.0
8.7,33838.0
8.8,33838.0
8.9,33838.0
9.0,33838.0
9.1,33838.0
9.2,33838.0
9.3,33838.0
9.4,33838.0
9.5,33838.0
9.6,33838.0
9.7,33838.0
9.8,33838.0
9.9,33838.0
10.0,33838.0
10.1,33838.0
10.2,33838.0
10.3,33838.0
10.4,33838.0
10.5,33838.2
10.6,33838.2
10.7,33838.2
10.8,33838.2
10.9,33838.2
11.0,33838.2
11.1,33838.2
11.2,33838.2
11.3,33838.2
11.4,33838.2
11.5,33838.2
11.6,33838.2
11.7,33838.2
11.8,33838.2
11.9,33838.2
12.0,33838.2
12.1,33838.2
12.2,33838.2
12.3,33838.2
12.4,33838.2
12.5,33838.2
12.6,33838.2
12.7,33838.2
12.8,33838.2
12.9,33838.2
13.0,33838.2
13.1,33838.2
13.2,33838.2
13.3,33838.2
13.4,33838.2
13.5,33838.2
13.6,33838.2
13.7,33840.9
13.8,33840.9
13.9,33840.9
14.0,33840.9
14.1,33840.9
14.2,33840.9
14.3,33840.9
14.4,33840.9
14.5,33840.9
14.6,33840.9
14.7,33840.9
14.8,33840.9
14.9,33840.9
15.0,33840.9
15.1,33840.9
15.2,33840.9
15.3,33840.9
15.4,33840.9
15.5,33843.7
15.6,33845.6
15.7,33845.6
15.8,33845.6
15.9,33845.6
16.0,33845.6
16.1,33845.6
16.2,33845.6
16.3,33845.6
16.4,33845.6
16.5,33845.6
16.6,33845.6
16.7,33845.6
16.8,33845.6
16.9,33845.6
17.0,33845.6
17.1,33846.6
17.2,33846.9
17.3,33847.1
17.4,33847.1
17.5,33847.1
17.6,33847.1
17.7,33847.1
17.8,33847.1
17.9,33847.1
18.0,33847.1
18.1,33847.1
18.2,33847.1
18.3,33847.1
18.4,33847.1
18.5,33847.1
18.6,33847.1
18.7,33847.1
18.8,33847.9
18.9,33849.4
19.0,33849.4
19.1,33849.4
19.2,33849.4
19.3,33849.4
19.4,33849.4
19.5,33849.4
19.6,33849.4
19.7,33849.4
19.8,33849.4
19.9,33849.4
20.0,33849.4


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/mssp-3.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33836.3
7.7,33838.1
7.8,33838.1
7.9,33838.1
8.0,33838.1
8.1,33838.1
8.2,33838.1
8.3,33838.1
8.4,33838.1
8.5,33838.1
8.6,33838.1
8.7,33838.1
8.8,33838.1
8.9,33838.1
9.0,33838.1
9.1,33838.1
9.2,33838.1
9.3,33842.0
9.4,33842.0
9.5,33842.0
9.6,33842.0
9.7,33842.0
9.8,33842.0
9.9,33842.0
10.0,33842.0
10.1,33842.0
10.2,33842.0
10.3,33842.0
10.4,33842.0
10.5,33842.0
10.6,33842.0
10.7,33842.0
10.8,33842.0
10.9,33842.0
11.0,33842.0
11.1,33844.4
11.2,33844.4
11.3,33844.4
11.4,33844.4
11.5,33844.4
11.6,33844.4
11.7,33844.4
11.8,33844.4
11.9,33844.4
12.0,33844.4
12.1,33844.4
12.2,33844.4
12.3,33844.4
12.4,33844.4
12.5,33844.4
12.6,33844.4
12.7,33844.4
12.8,33844.9
12.9,33846.3
13.0,33846.3
13.1,33846.3
13.2,33846.3
13.3,33846.3
13.4,33846.3
13.5,33846.3
13.6,33846.3
13.7,33846.3
13.8,33846.3
13.9,33846.3
14.0,33846.3
14.1,33846.3
14.2,33846.3
14.3,33846.3
14.4,33846.3
14.5,33849.5
14.6,33856.1
14.7,33856.1
14.8,33856.1
14.9,33856.1
15.0,33857.0
15.1,33857.0
15.2,33857.0
15.3,33857.0
15.4,33857.0
15.5,33857.0
15.6,33857.0
15.7,33857.0
15.8,33857.0
15.9,33857.0
16.0,33857.0
16.1,33857.0
16.2,33857.0
16.3,33857.0
16.4,33857.7
16.5,33857.7
16.6,33857.7
16.7,33857.7
16.8,33857.7
16.9,33857.7
17.0,33857.7
17.1,33857.7
17.2,33857.7
17.3,33857.7
17.4,33857.7
17.5,33857.7
17.6,33857.7
17.7,33857.7
17.8,33857.7
17.9,33857.7
18.0,33857.7
18.1,33859.1
18.2,33859.1
18.3,33859.1
18.4,33859.1
18.5,33859.1
18.6,33859.6
18.7,33859.6
18.8,33859.6
18.9,33859.6
19.0,33859.6
19.1,33859.6
19.2,33859.6
19.3,33859.6
19.4,33859.6
19.5,33859.6
19.6,33859.6
19.7,33859.6
19.8,33859.6
19.9,33859.6
20.0,33859.6


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/mssp-4.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33848.7
2.6,33900.1
2.7,33906.5
2.8,33906.5
2.9,33906.5
3.0,33906.5
3.1,33906.5
3.2,33906.5
3.3,33906.5
3.4,33906.5
3.5,33906.5
3.6,33906.5
3.7,33906.5
3.8,33906.5
3.9,33906.5
4.0,33906.5
4.1,33906.5
4.2,33906.5
4.3,33906.5
4.4,33915.0
4.5,33929.7
4.6,33931.8
4.7,33933.9
4.8,33933.9
4.9,33933.9
5.0,33933.9
5.1,33933.9
5.2,33933.9
5.3,33933.9
5.4,33933.9
5.5,33933.9
5.6,33933.9
5.7,33933.9
5.8,33933.9
5.9,33933.9
6.0,33933.9
6.1,33933.9
6.2,33936.7
6.3,33942.1
6.4,33950.8
6.5,33954.2
6.6,33954.2
6.7,33954.2
6.8,33954.2
6.9,33954.2
7.0,33954.2
7.1,33954.2
7.2,33954.2
7.3,33954.2
7.4,33954.2
7.5,33954.2
7.6,33954.2
7.7,33954.2
7.8,33954.2
7.9,33954.2
8.0,33954.2
8.1,33954.2
8.2,33955.3
8.3,33959.9
8.4,33961.9
8.5,33966.3
8.6,33966.3
8.7,33966.3
8.8,33966.3
8.9,33966.3
9.0,33966.3
9.1,33966.3
9.2,33966.3
9.3,33966.3
9.4,33966.3
9.5,33966.3
9.6,33966.3
9.7,33966.3
9.8,33966.3
9.9,33966.3
10.0,33968.6
10.1,33970.2
10.2,33974.8
10.3,33975.5
10.4,33975.5
10.5,33975.5
10.6,33975.5
10.7,33976.2
10.8,33976.2
10.9,33976.2
11.0,33976.2
11.1,33976.2
11.2,33976.2
11.3,33976.2
11.4,33976.2
11.5,33976.2
11.6,33976.2
11.7,33976.2
11.8,33976.2
11.9,33976.2
12.0,33976.2
12.1,33981.8
12.2,33981.8
12.3,33981.8
12.4,33983.8
12.5,33983.8
12.6,33983.8
12.7,33983.8
12.8,33983.8
12.9,33983.8
13.0,33983.8
13.1,33983.8
13.2,33983.8
13.3,33983.8
13.4,33983.8
13.5,33983.8
13.6,33983.8
13.7,33984.4
13.8,33984.4
13.9,33984.4
14.0,33990.6
14.1,33990.6
14.2,33991.1
14.3,33998.0
14.4,33998.0
14.5,33998.0
14.6,33998.0
14.7,34001.2
14.8,34001.2
14.9,34001.2
15.0,34001.2
15.1,34001.2
15.2,34001.2
15.3,34001.2
15.4,34001.2
15.5,34001.2
15.6,34001.2
15.7,34001.2
15.8,34004.1
15.9,34004.1
16.0,34004.1
16.1,34004.2
16.2,34004.2
16.3,34004.2
16.4,34004.2
16.5,34004.2
16.6,34004.2
16.7,34004.2
16.8,34004.2
16.9,34004.2
17.0,34004.2
17.1,34004.2
17.2,34004.2
17.3,34004.2
17.4,34004.2
17.5,34004.2
17.6,34004.2
17.7,34004.2
17.8,34004.8
17.9,34004.8
18.0,34004.8
18.1,34007.0
18.2,34007.0
18.3,34008.6
18.4,34010.4
18.5,34012.6
18.6,34012.6
18.7,34012.6
18.8,34012.6
18.9,34012.6
19.0,34012.6
19.1,34012.6
19.2,34012.6
19.3,34012.6
19.4,34012.6
19.5,34012.6
19.6,34012.6
19.7,34012.6
19.8,34015.0
19.9,34015.0
20.0,34015.0


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/sssp-0.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33836.6
0.7,33836.6
0.8,33836.6
0.9,33836.6
1.0,33836.6
1.1,33836.6
1.2,33836.6
1.3,33836.6
1.4,33836.6
1.5,33836.6
1.6,33836.6
1.7,33836.6
1.8,33836.6
1.9,33836.6
2.0,33836.6
2.1,33836.6
2.2,33836.6
2.3,33836.6
2.4,33836.6
2.5,33836.6
2.6,33836.6
2.7,33836.6
2.8,33836.6
2.9,33836.6
3.0,33836.6
3.1,33836.6
3.2,33836.6
3.3,33836.6
3.4,33836.6
3.5,33836.6
3.6,33836.6
3.7,33836.6
3.8,33836.6
3.9,33836.6
4.0,33836.6
4.1,33836.6
4.2,33836.6
4.3,33836.6
4.4,33836.6
4.5,33836.6
4.6,33836.6
4.7,33836.6
4.8,33836.6
4.9,33836.6
5.0,33836.6
5.1,33836.6
5.2,33836.6
5.3,33836.6
5.4,33836.6
5.5,33836.6
5.6,33836.6
5.7,33836.6
5.8,33836.6
5.9,33836.6
6.0,33836.6
6.1,33836.6
6.2,33836.6
6.3,33836.6
6.4,33836.6
6.5,33836.6
6.6,33836.6
6.7,33836.6
6.8,33836.6
6.9,33836.6
7.0,33836.6
7.1,33836.6
7.2,33836.6
7.3,33836.6
7.4,33836.6
7.5,33836.6
7.6,33836.6
7.7,33836.6
7.8,33836.6
7.9,33836.6
8.0,33836.6
8.1,33836.6
8.2,33836.6
8.3,33836.6
8.4,33836.6
8.5,33836.6
8.6,33836.6
8.7,33836.6
8.8,33836.6
8.9,33836.6
9.0,33836.6
9.1,33836.6
9.2,33836.6
9.3,33836.6
9.4,33836.6
9.5,33836.6
9.6,33836.6
9.7,33836.6
9.8,33836.6
9.9,33836.6
10.0,33836.6
10.1,33836.6
10.2,33836.6
10.3,33836.6
10.4,33836.6
10.5,33836.6
10.6,33836.6
10.7,33836.6
10.8,33836.6
10.9,33836.6
11.0,33836.6
11.1,33836.6
11.2,33836.6
11.3,33836.6
11.4,33836.6
11.5,33836.6
11.6,33836.6
11.7,33836.6
11.8,33836.6
11.9,33836.6
12.0,33836.6
12.1,33836.6
12.2,33836.6
12.3,33836.6
12.4,33836.6
12.5,33836.6
12.6,33836.6
12.7,33836.6
12.8,33836.6
12.9,33836.6
13.0,33836.6
13.1,33836.6
13.2,33836.6
13.3,33836.6
13.4,33836.6
13.5,33836.6
13.6,33836.6
13.7,33836.6
13.8,33836.6
13.9,33836.6
14.0,33836.6
14.1,33836.6
14.2,33836.6
14.3,33836.6
14.4,33836.6
14.5,33836.6
14.6,33836.6
14.7,33836.6
14.8,33836.6
14.9,33836.6
15.0,33836.6
15.1,33836.6
15.2,33836.6
15.3,33836.6
15.4,33836.6
15.5,33836.6
15.6,33836.6
15.7,33836.6
15.8,33836.6
15.9,33836.6
16.0,33836.6
16.1,33836.6
16.2,33836.6
16.3,33836.6
16.4,33836.6
16.5,33836.6
16.6,33836.6
16.7,33836.6
16.8,33836.6
16.9,33836.6
17.0,33836.6
17.1,33836.6
17.2,33836.6
17.3,33836.6
17.4,33836.6
17.5,33836.6
17.6,33836.6
17.7,33836.6
17.8,33836.6
17.9,33836.6
18.0,33836.6
18.1,33836.6
18.2,33836.6
18.3,33836.6
18.4,33836.6
18.5,33836.6
18.6,33836.6
18.7,33836.6
18.8,33836.6
18.9,33836.6
19.0,33836.6
19.1,33836.6
19.2,33836.6
19.3,33836.6
19.4,33836.6
19.5,33836.6
19.6,33836.6
19.7,33836.6
19.8,33836.6
19.9,33836.6
20.0,33836.6


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/sssp-1.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33835.5
8.9,33835.5
9.0,33835.5
9.1,33835.5
9.2,33835.5
9.3,33835.5
9.4,33835.5
9.5,33835.5
9.6,33835.5
9.7,33835.5
9.8,33835.5
9.9,33835.5
10.0,33835.5
10.1,33835.5
10.2,33835.5
10.3,33835.5
10.4,33835.5
10.5,33835.5
10.6,33835.5
10.7,33835.5
10.8,33835.5
10.9,33835.5
11.0,33835.5
11.1,33835.5
11.2,33835.5
11.3,33835.5
11.4,33835.5
11.5,33835.5
11.6,33835.5
11.7,33835.5
11.8,33835.5
11.9,33835.5
12.0,33835.5
12.1,33835.5
12.2,33835.5
12.3,33835.5
12.4,33835.5
12.5,33835.5
12.6,33835.5
12.7,33835.5
12.8,33835.5
12.9,33835.5
13.0,33835.5
13.1,33835.5
13.2,33835.5
13.3,33835.5
13.4,33835.5
13.5,33835.5
13.6,33835.5
13.7,33835.5
13.8,33835.5
13.9,33835.5
14.0,33835.5
14.1,33835.5
14.2,33835.5
14.3,33835.5
14.4,33835.5
14.5,33835.5
14.6,33835.5
14.7,33835.5
14.8,33835.5
14.9,33835.5
15.0,33835.5
15.1,33835.5
15.2,33835.5
15.3,33835.5
15.4,33835.5
15.5,33835.5
15.6,33835.5
15.7,33835.5
15.8,33835.5
15.9,33835.5
16.0,33835.5
16.1,33835.5
16.2,33835.5
16.3,33835.5
16.4,33835.5
16.5,33835.5
16.6,33835.5
16.7,33835.5
16.8,33835.5
16.9,33835.5
17.0,33835.5
17.1,33835.5
17.2,33835.5
17.3,33835.5
17.4,33835.5
17.5,33835.5
17.6,33835.5
17.7,33835.5
17.8,33835.5
17.9,33835.5
18.0,33835.5
18.1,33835.5
18.2,33835.5
18.3,33835.5
18.4,33835.5
18.5,33835.5
18.6,33835.5
18.7,33835.5
18.8,33835.5
18.9,33835.5
19.0,33835.5
19.1,33835.5
19.2,33835.5
19.3,33835.5
19.4,33835.5
19.5,33835.5
19.6,33835.5
19.7,33835.5
19.8,33835.5
19.9,33835.5
20.0,33835.5


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/sssp-2.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33835.5
8.9,33835.5
9.0,33835.5
9.1,33835.5
9.2,33835.5
9.3,33835.5
9.4,33835.5
9.5,33835.5
9.6,33835.5
9.7,33835.5
9.8,33835.5
9.9,33835.5
10.0,33835.5
10.1,33835.5
10.2,33835.5
10.3,33835.5
10.4,33835.5
10.5,33835.5
10.6,33835.5
10.7,33835.5
10.8,33835.5
10.9,33835.5
11.0,33835.5
11.1,33835.5
11.2,33835.5
11.3,33835.5
11.4,33835.5
11.5,33835.5
11.6,33835.5
11.7,33835.5
11.8,33835.5
11.9,33835.5
12.0,33835.5
12.1,33835.5
12.2,33835.5
12.3,33835.5
12.4,33835.5
12.5,33835.5
12.6,33835.5
12.7,33835.5
12.8,33835.5
12.9,33835.5
13.0,33835.5
13.1,33835.5
13.2,33835.5
13.3,33835.5
13.4,33835.5
13.5,33835.5
13.6,33835.5
13.7,33835.5
13.8,33835.5
13.9,33835.5
14.0,33835.5
14.1,33835.5
14.2,33835.5
14.3,33835.5
14.4,33835.5
14.5,33835.5
14.6,33835.5
14.7,33835.5
14.8,33835.5
14.9,33835.5
15.0,33835.5
15.1,33835.5
15.2,33835.5
15.3,33835.5
15.4,33835.5
15.5,33835.5
15.6,33835.5
15.7,33835.5
15.8,33835.5
15.9,33835.5
16.0,33835.5
16.1,33835.5
16.2,33835.5
16.3,33835.5
16.4,33835.5
16.5,33835.5
16.6,33835.5
16.7,33835.5
16.8,33835.5
16.9,33835.5
17.0,33835.5
17.1,33835.5
17.2,33835.5
17.3,33835.5
17.4,33835.5
17.5,33835.5
17.6,33835.5
17.7,33835.5
17.8,33835.5
17.9,33835.5
18.0,33835.5
18.1,33835.5
18.2,33835.5
18.3,33835.5
18.4,33835.5
18.5,33835.5
18.6,33835.5
18.7,33835.5
18.8,33835.5
18.9,33835.5
19.0,33835.5
19.1,33835.5
19.2,33835.5
19.3,33835.5
19.4,33835.5
19.5,33835.5
19.6,33835.5
19.7,33835.5
19.8,33835.5
19.9,33835.5
20.0,33835.5


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/sssp-3.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33835.5
8.9,33835.5
9.0,33835.5
9.1,33835.5
9.2,33835.5
9.3,33835.5
9.4,33835.5
9.5,33835.5
9.6,33835.5
9.7,33835.5
9.8,33835.5
9.9,33835.5
10.0,33835.5
10.1,33835.5
10.2,33835.5
10.3,33835.5
10.4,33835.5
10.5,33835.5
10.6,33835.5
10.7,33835.5
10.8,33835.5
10.9,33835.5
11.0,33835.5
11.1,33835.5
11.2,33835.5
11.3,33835.5
11.4,33835.5
11.5,33835.5
11.6,33835.5
11.7,33835.5
11.8,33835.5
11.9,33835.5
12.0,33835.5
12.1,33835.5
12.2,33835.5
12.3,33835.5
12.4,33835.5
12.5,33835.5
12.6,33835.5
12.7,33835.5
12.8,33835.5
12.9,33835.5
13.0,33835.5
13.1,33835.5
13.2,33835.5
13.3,33835.5
13.4,33835.5
13.5,33835.5
13.6,33835.5
13.7,33835.5
13.8,33835.5
13.9,33835.5
14.0,33835.5
14.1,33835.5
14.2,33835.5
14.3,33835.5
14.4,33835.5
14.5,33835.5
14.6,33835.5
14.7,33835.5
14.8,33835.5
14.9,33835.5
15.0,33835.5
15.1,33835.5
15.2,33835.5
15.3,33835.5
15.4,33835.5
15.5,33835.5
15.6,33835.5
15.7,33835.5
15.8,33835.5
15.9,33835.5
16.0,33835.5
16.1,33835.5
16.2,33835.5
16.3,33835.5
16.4,33835.5
16.5,33835.5
16.6,33835.5
16.7,33835.5
16.8,33835.5
16.9,33835.5
17.0,33835.5
17.1,33835.5
17.2,33835.5
17.3,33835.5
17.4,33835.5
17.5,33835.5
17.6,33835.5
17.7,33835.5
17.8,33835.5
17.9,33835.5
18.0,33835.5
18.1,33835.5
18.2,33835.5
18.3,33835.5
18.4,33835.5
18.5,33835.5
18.6,33835.5
18.7,33835.5
18.8,33835.5
18.9,33835.5
19.0,33835.5
19.1,33835.5
19.2,33835.5
19.3,33835.5
19.4,33835.5
19.5,33835.5
19.6,33835.5
19.7,33835.5
19.8,33835.5
19.9,33835.5
20.0,33835.5


==> MSSP-EJOR-v3 (1)/dimacs-new/MANN-a45/tsm.txt <==
x,y
0.1,33427.0
0.2,33427.0
0.3,33427.0
0.4,33427.0
0.5,33427.0
0.6,33427.0
0.7,33427.0
0.8,33427.0
0.9,33427.0
1.0,33427.0
1.1,33427.0
1.2,33427.0
1.3,33427.0
1.4,33427.0
1.5,33427.0
1.6,33427.0
1.7,33427.0
1.8,33427.0
1.9,33427.0
2.0,33443.1
2.1,33466.6
2.2,33482.2
2.3,33502.1
2.4,33529.3
2.5,33540.4
2.6,33563.6
2.7,33583.9
2.8,33599.1
2.9,33618.6
3.0,33622.8
3.1,33623.0
3.2,33623.0
3.3,33623.0
3.4,33623.0
3.5,33623.0
3.6,33623.0
3.7,33623.0
3.8,33623.0
3.9,33623.0
4.0,33623.0
4.1,33623.0
4.2,33623.0
4.3,33623.0
4.4,33623.0
4.5,33623.0
4.6,33623.0
4.7,33623.0
4.8,33623.0
4.9,33623.0
5.0,33623.0
5.1,33623.0
5.2,33623.0
5.3,33623.0
5.4,33623.0
5.5,33623.0
5.6,33623.0
5.7,33623.0
5.8,33623.0
5.9,33623.0
6.0,33623.0
6.1,33623.0
6.2,33623.0
6.3,33623.0
6.4,33623.0
6.5,33623.0
6.6,33623.0
6.7,33623.0
6.8,33623.0
6.9,33623.0
7.0,33623.0
7.1,33623.0
7.2,33623.0
7.3,33623.0
7.4,33623.0
7.5,33623.0
7.6,33623.0
7.7,33623.0
7.8,33623.0
7.9,33623.0
8.0,33623.0
8.1,33623.0
8.2,33623.0
8.3,33623.0
8.4,33623.0
8.5,33623.0
8.6,33623.0
8.7,33623.0
8.8,33623.0
8.9,33623.0
9.0,33623.0
9.1,33623.0
9.2,33623.0
9.3,33623.0
9.4,33623.0
9.5,33623.0
9.6,33623.0
9.7,33623.0
9.8,33623.0
9.9,33623.0
10.0,33623.0
10.1,33623.0
10.2,33623.0
10.3,33623.0
10.4,33623.0
10.5,33623.0
10.6,33623.0
10.7,33623.0
10.8,33623.0
10.9,33623.0
11.0,33623.0
11.1,33623.0
11.2,33623.0
11.3,33623.0
11.4,33623.0
11.5,33623.0
11.6,33623.0
11.7,33623.0
11.8,33623.0
11.9,33623.0
12.0,33623.0
12.1,33623.0
12.2,33623.0
12.3,33623.0
12.4,33623.0
12.5,33623.0
12.6,33623.0
12.7,33623.0
12.8,33623.0
12.9,33623.0
13.0,33623.0
13.1,33623.0
13.2,33623.0
13.3,33623.0
13.4,33623.0
13.5,33623.0
13.6,33623.0
13.7,33623.0
13.8,33623.0
13.9,33623.0
14.0,33623.0
14.1,33623.0
14.2,33623.0
14.3,33623.0
14.4,33623.0
14.5,33623.0
14.6,33623.0
14.7,33623.0
14.8,33623.0
14.9,33623.0
15.0,33623.0
15.1,33623.0
15.2,33623.0
15.3,33623.0
15.4,33623.0
15.5,33623.0
15.6,33623.0
15.7,33623.0
15.8,33623.0
15.9,33623.0
16.0,33623.0
16.1,33623.0
16.2,33623.0
16.3,33623.0
16.4,33623.0
16.5,33623.0
16.6,33623.0
16.7,33623.0
16.8,33623.0
16.9,33623.0
17.0,33623.0
17.1,33623.0
17.2,33623.0
17.3,33623.0
17.4,33623.0
17.5,33623.0
17.6,33623.0
17.7,33623.0
17.8,33623.0
17.9,33623.0
18.0,33623.0
18.1,33623.0
18.2,33623.0
18.3,33623.0
18.4,33623.0
18.5,33623.0
18.6,33623.0
18.7,33623.0
18.8,33623.0
18.9,33623.0
19.0,33623.0
19.1,33623.0
19.2,33623.0
19.3,33623.0
19.4,33623.0
19.5,33623.0
19.6,33623.0
19.7,33623.0
19.8,33623.0
19.9,33623.0
20.0,33623.0


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/aco.txt <==
x,y
0.1,3243.4
0.2,3311.0
0.3,3322.9
0.4,3326.3
0.5,3326.3
0.6,3346.6
0.7,3359.4
0.8,3420.8
0.9,3420.8
1.0,3436.5
1.1,3464.9
1.2,3464.9
1.3,3470.8
1.4,3471.2
1.5,3471.2
1.6,3480.1
1.7,3494.3
1.8,3514.6
1.9,3514.6
2.0,3514.6
2.1,3514.6
2.2,3527.6
2.3,3686.4
2.4,3849.0
2.5,3935.9
2.6,4031.9
2.7,4056.1
2.8,4180.2
2.9,4196.0
3.0,4223.4
3.1,4240.2
3.2,4254.7
3.3,4264.4
3.4,4276.1
3.5,4334.6
3.6,4334.6
3.7,4334.6
3.8,4334.6
3.9,4334.6
4.0,4334.6
4.1,4334.6
4.2,4334.6
4.3,4334.6
4.4,4334.6
4.5,4334.6
4.6,4334.6
4.7,4334.6
4.8,4334.6
4.9,4334.6
5.0,4334.6
5.1,4334.6
5.2,4334.6
5.3,4334.6
5.4,4334.6
5.5,4334.6
5.6,4334.6
5.7,4334.6
5.8,4334.6
5.9,4334.6
6.0,4334.6
6.1,4334.6
6.2,4334.6
6.3,4334.6
6.4,4334.6
6.5,4334.6
6.6,4334.6
6.7,4334.6
6.8,4334.6
6.9,4334.6
7.0,4334.6
7.1,4334.6
7.2,4334.6
7.3,4334.6
7.4,4334.6
7.5,4334.6
7.6,4334.6
7.7,4334.6
7.8,4334.6
7.9,4334.6
8.0,4334.6
8.1,4334.6
8.2,4334.6
8.3,4334.6
8.4,4334.6
8.5,4334.6
8.6,4334.6
8.7,4334.6
8.8,4334.6
8.9,4334.6
9.0,4334.6
9.1,4334.6
9.2,4334.6
9.3,4334.6
9.4,4334.6
9.5,4334.6
9.6,4334.6
9.7,4334.6
9.8,4334.6
9.9,4334.6
10.0,4334.6
10.1,4334.6
10.2,4334.6
10.3,4334.6
10.4,4334.6
10.5,4334.6
10.6,4334.6
10.7,4334.6
10.8,4334.6
10.9,4334.6
11.0,4334.6
11.1,4334.6
11.2,4334.6
11.3,4334.6
11.4,4334.6
11.5,4334.6
11.6,4334.6
11.7,4334.6
11.8,4334.6
11.9,4334.6
12.0,4334.6
12.1,4334.6
12.2,4334.6
12.3,4334.6
12.4,4334.6
12.5,4334.6
12.6,4334.6
12.7,4334.6
12.8,4334.6
12.9,4334.6
13.0,4334.6
13.1,4334.6
13.2,4334.6
13.3,4334.6
13.4,4334.6
13.5,4334.6
13.6,4334.6
13.7,4334.6
13.8,4334.6
13.9,4334.6
14.0,4334.6
14.1,4334.6
14.2,4334.6
14.3,4334.6
14.4,4334.6
14.5,4334.6
14.6,4334.6
14.7,4334.6
14.8,4334.6
14.9,4334.6
15.0,4334.6
15.1,4334.6
15.2,4334.6
15.3,4334.6
15.4,4334.6
15.5,4334.6
15.6,4334.6
15.7,4334.6
15.8,4334.6
15.9,4334.6
16.0,4334.6
16.1,4334.6
16.2,4334.6
16.3,4334.6
16.4,4334.6
16.5,4334.6
16.6,4334.6
16.7,4334.6
16.8,4334.6
16.9,4334.6
17.0,4334.6
17.1,4334.6
17.2,4334.6
17.3,4334.6
17.4,4334.6
17.5,4334.6
17.6,4334.6
17.7,4334.6
17.8,4334.6
17.9,4334.6
18.0,4334.6
18.1,4334.6
18.2,4334.6
18.3,4334.6
18.4,4334.6
18.5,4334.6
18.6,4334.6
18.7,4334.6
18.8,4334.6
18.9,4334.6
19.0,4334.6
19.1,4334.6
19.2,4334.6
19.3,4334.6
19.4,4334.6
19.5,4334.6
19.6,4334.6
19.7,4334.6
19.8,4334.6
19.9,4334.6
20.0,4334.6


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/fastwclq.txt <==
x,y
0.1,3648.7
0.2,3824.2
0.3,3873.1
0.4,3873.1
0.5,3875.5
0.6,3975.9
0.7,3984.3
0.8,4021.4
0.9,4030.6
1.0,4050.3
1.1,4050.3
1.2,4100.3
1.3,4100.3
1.4,4100.3
1.5,4100.3
1.6,4100.3
1.7,4100.3
1.8,4100.8
1.9,4100.8
2.0,4100.8
2.1,4100.8
2.2,4100.8
2.3,4100.8
2.4,4100.8
2.5,4100.8
2.6,4100.8
2.7,4100.8
2.8,4127.0
2.9,4156.9
3.0,4157.1
3.1,4157.1
3.2,4157.1
3.3,4157.1
3.4,4161.8
3.5,4161.8
3.6,4191.4
3.7,4191.4
3.8,4191.4
3.9,4194.6
4.0,4197.8
4.1,4201.0
4.2,4204.2
4.3,4204.2
4.4,4208.0
4.5,4211.8
4.6,4223.1
4.7,4223.1
4.8,4223.1
4.9,4224.1
5.0,4224.1
5.1,4226.1
5.2,4227.1
5.3,4227.1
5.4,4227.1
5.5,4230.2
5.6,4235.2
5.7,4235.2
5.8,4242.2
5.9,4242.2
6.0,4242.2
6.1,4242.2
6.2,4242.2
6.3,4242.2
6.4,4242.2
6.5,4242.2
6.6,4242.2
6.7,4242.2
6.8,4242.2
6.9,4242.2
7.0,4242.2
7.1,4242.2
7.2,4242.2
7.3,4242.2
7.4,4244.8
7.5,4244.8
7.6,4247.4
7.7,4250.0
7.8,4250.0
7.9,4252.6
8.0,4253.8
8.1,4253.8
8.2,4253.8
8.3,4253.8
8.4,4253.8
8.5,4253.8
8.6,4253.8
8.7,4253.8
8.8,4253.8
8.9,4253.8
9.0,4253.8
9.1,4253.8
9.2,4253.8
9.3,4253.8
9.4,4253.8
9.5,4253.8
9.6,4260.4
9.7,4270.0
9.8,4270.0
9.9,4276.6
10.0,4305.4
10.1,4316.0
10.2,4316.8
10.3,4320.0
10.4,4341.9
10.5,4356.4
10.6,4370.9
10.7,4374.6
10.8,4374.6
10.9,4374.6
11.0,4374.6
11.1,4374.6
11.2,4379.5
11.3,4379.5
11.4,4379.5
11.5,4379.5
11.6,4379.5
11.7,4379.5
11.8,4379.5
11.9,4379.5
12.0,4379.5
12.1,4379.5
12.2,4379.5
12.3,4383.6
12.4,4383.6
12.5,4383.6
12.6,4383.6
12.7,4384.3
12.8,4384.3
12.9,4384.3
13.0,4384.3
13.1,4384.3
13.2,4384.3
13.3,4384.3
13.4,4384.3
13.5,4384.3
13.6,4387.1
13.7,4387.1
13.8,4387.1
13.9,4400.2
14.0,4400.2
14.1,4412.4
14.2,4415.2
14.3,4441.4
14.4,4441.4
14.5,4457.0
14.6,4457.0
14.7,4470.1
14.8,4470.1
14.9,4479.1
15.0,4483.9
15.1,4483.9
15.2,4483.9
15.3,4483.9
15.4,4483.9
15.5,4483.9
15.6,4483.9
15.7,4483.9
15.8,4488.4
15.9,4488.4
16.0,4488.4
16.1,4488.4
16.2,4488.4
16.3,4488.4
16.4,4490.9
16.5,4495.7
16.6,4495.7
16.7,4495.7
16.8,4495.7
16.9,4495.7
17.0,4495.7
17.1,4495.7
17.2,4495.7
17.3,4495.7
17.4,4495.7
17.5,4495.7
17.6,4495.7
17.7,4495.7
17.8,4495.7
17.9,4495.7
18.0,4495.7
18.1,4497.3
18.2,4500.6
18.3,4500.6
18.4,4500.6
18.5,4500.6
18.6,4500.6
18.7,4500.6
18.8,4507.2
18.9,4510.5
19.0,4510.5
19.1,4510.5
19.2,4510.5
19.3,4510.5
19.4,4519.6
19.5,4519.6
19.6,4519.6
19.7,4519.6
19.8,4528.7
19.9,4538.4
20.0,4565.2


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/gurobi.txt <==
x,y
0.1,3032.0
0.2,3032.0
0.3,3032.0
0.4,3032.0
0.5,3032.0
0.6,3032.0
0.7,3032.0
0.8,3032.0
0.9,3032.0
1.0,3032.0
1.1,3032.0
1.2,3032.0
1.3,3066.4
1.4,3212.0
1.5,3365.4
1.6,3365.4
1.7,3365.4
1.8,3365.4
1.9,3365.4
2.0,3365.4
2.1,3365.4
2.2,3365.4
2.3,3365.4
2.4,3365.4
2.5,3365.4
2.6,3365.4
2.7,3365.4
2.8,3365.4
2.9,3365.4
3.0,3365.4
3.1,3365.4
3.2,3365.4
3.3,3365.4
3.4,3365.4
3.5,3365.4
3.6,3365.4
3.7,3365.4
3.8,3365.4
3.9,3365.4
4.0,3365.4
4.1,3365.4
4.2,3365.4
4.3,3365.4
4.4,3365.4
4.5,3365.4
4.6,3365.4
4.7,3365.4
4.8,3365.4
4.9,3365.4
5.0,3365.4
5.1,3365.4
5.2,3365.4
5.3,3365.4
5.4,3365.4
5.5,3365.4
5.6,3365.4
5.7,3365.4
5.8,3365.4
5.9,3365.4
6.0,3365.4
6.1,3365.4
6.2,3365.4
6.3,3365.4
6.4,3365.4
6.5,3365.4
6.6,3365.4
6.7,3365.4
6.8,3365.4
6.9,3365.4
7.0,3365.4
7.1,3365.4
7.2,3365.4
7.3,3365.4
7.4,3365.4
7.5,3365.4
7.6,3365.4
7.7,3365.4
7.8,3365.4
7.9,3365.4
8.0,3365.4
8.1,3365.4
8.2,3365.4
8.3,3365.4
8.4,3365.4
8.5,3365.4
8.6,3365.4
8.7,3365.4
8.8,3365.4
8.9,3365.4
9.0,3365.4
9.1,3365.4
9.2,3365.4
9.3,3365.4
9.4,3365.4
9.5,3365.4
9.6,3365.4
9.7,3365.4
9.8,3365.4
9.9,3365.4
10.0,3365.4
10.1,3365.4
10.2,3365.4
10.3,3365.4
10.4,3365.4
10.5,3365.4
10.6,3365.4
10.7,3365.4
10.8,3365.4
10.9,3365.4
11.0,3365.4
11.1,3365.4
11.2,3365.4
11.3,3365.4
11.4,3365.4
11.5,3365.4
11.6,3365.4
11.7,3365.4
11.8,3365.4
11.9,3365.4
12.0,3365.4
12.1,3365.4
12.2,3365.4
12.3,3365.4
12.4,3365.4
12.5,3365.4
12.6,3365.4
12.7,3365.4
12.8,3365.4
12.9,3365.4
13.0,3365.4
13.1,3365.4
13.2,3365.4
13.3,3365.4
13.4,3365.4
13.5,3365.4
13.6,3365.4
13.7,3365.4
13.8,3365.4
13.9,3365.4
14.0,3365.4
14.1,3365.4
14.2,3365.4
14.3,3365.4
14.4,3365.4
14.5,3365.4
14.6,3365.4
14.7,3365.4
14.8,3365.4
14.9,3365.4
15.0,3365.4
15.1,3365.4
15.2,3365.4
15.3,3365.4
15.4,3365.4
15.5,3365.4
15.6,3365.4
15.7,3365.4
15.8,3365.4
15.9,3365.4
16.0,3365.4
16.1,3365.4
16.2,3365.4
16.3,3365.4
16.4,3365.4
16.5,3365.4
16.6,3365.4
16.7,3365.4
16.8,3365.4
16.9,3365.4
17.0,3365.4
17.1,3365.4
17.2,3365.4
17.3,3365.4
17.4,3365.4
17.5,3365.4
17.6,3365.4
17.7,3365.4
17.8,3365.4
17.9,3365.4
18.0,3365.4
18.1,3365.4
18.2,3365.4
18.3,3365.4
18.4,3365.4
18.5,3365.4
18.6,3365.4
18.7,3365.4
18.8,3365.4
18.9,3365.4
19.0,3365.4
19.1,3365.4
19.2,3365.4
19.3,3365.4
19.4,3365.4
19.5,3365.4
19.6,3365.4
19.7,3365.4
19.8,3365.4
19.9,3365.4
20.0,3365.4


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/lscc.txt <==
x,y
0.1,5086.0
0.2,5119.0
0.3,5119.0
0.4,5119.0
0.5,5119.0
0.6,5119.0
0.7,5119.0
0.8,5119.0
0.9,5119.0
1.0,5119.0
1.1,5119.0
1.2,5119.0
1.3,5119.0
1.4,5119.0
1.5,5119.0
1.6,5119.0
1.7,5121.4
1.8,5123.0
1.9,5123.0
2.0,5123.0
2.1,5123.0
2.2,5123.0
2.3,5123.0
2.4,5123.0
2.5,5123.0
2.6,5123.0
2.7,5123.0
2.8,5123.0
2.9,5123.0
3.0,5123.0
3.1,5123.0
3.2,5123.0
3.3,5123.0
3.4,5123.0
3.5,5123.0
3.6,5123.0
3.7,5123.0
3.8,5123.6
3.9,5124.0
4.0,5124.0
4.1,5124.0
4.2,5124.0
4.3,5124.0
4.4,5126.1
4.5,5127.0
4.6,5127.0
4.7,5127.0
4.8,5127.0
4.9,5127.0
5.0,5127.0
5.1,5127.0
5.2,5127.0
5.3,5127.0
5.4,5127.0
5.5,5127.0
5.6,5127.0
5.7,5127.0
5.8,5127.0
5.9,5127.0
6.0,5127.0
6.1,5127.0
6.2,5127.0
6.3,5127.0
6.4,5127.0
6.5,5127.0
6.6,5127.0
6.7,5127.0
6.8,5127.0
6.9,5127.0
7.0,5127.0
7.1,5127.0
7.2,5127.0
7.3,5127.0
7.4,5127.0
7.5,5127.0
7.6,5127.0
7.7,5127.0
7.8,5127.0
7.9,5127.0
8.0,5127.0
8.1,5127.0
8.2,5127.0
8.3,5127.0
8.4,5127.0
8.5,5127.0
8.6,5127.0
8.7,5127.0
8.8,5127.0
8.9,5127.0
9.0,5127.0
9.1,5127.0
9.2,5127.0
9.3,5127.0
9.4,5127.0
9.5,5127.0
9.6,5127.0
9.7,5127.0
9.8,5127.0
9.9,5127.0
10.0,5127.0
10.1,5127.0
10.2,5127.0
10.3,5127.0
10.4,5127.0
10.5,5127.0
10.6,5127.0
10.7,5127.0
10.8,5127.0
10.9,5127.0
11.0,5127.0
11.1,5127.0
11.2,5127.0
11.3,5127.0
11.4,5127.0
11.5,5127.0
11.6,5127.0
11.7,5127.0
11.8,5127.0
11.9,5127.0
12.0,5127.0
12.1,5127.0
12.2,5127.0
12.3,5127.0
12.4,5127.0
12.5,5127.0
12.6,5127.0
12.7,5127.0
12.8,5127.0
12.9,5127.0
13.0,5127.0
13.1,5127.0
13.2,5127.0
13.3,5127.0
13.4,5127.0
13.5,5127.0
13.6,5127.0
13.7,5127.0
13.8,5127.0
13.9,5127.0
14.0,5127.0
14.1,5127.0
14.2,5127.0
14.3,5127.0
14.4,5127.0
14.5,5127.0
14.6,5127.0
14.7,5127.0
14.8,5127.0
14.9,5127.0
15.0,5127.0
15.1,5127.0
15.2,5127.0
15.3,5127.0
15.4,5127.0
15.5,5127.0
15.6,5127.0
15.7,5127.0
15.8,5127.0
15.9,5127.0
16.0,5127.0
16.1,5127.0
16.2,5127.0
16.3,5127.0
16.4,5127.0
16.5,5127.0
16.6,5127.0
16.7,5127.0
16.8,5127.0
16.9,5127.0
17.0,5127.0
17.1,5127.0
17.2,5127.0
17.3,5127.0
17.4,5127.0
17.5,5127.0
17.6,5127.0
17.7,5127.0
17.8,5127.8
17.9,5128.8
18.0,5128.8
18.1,5128.8
18.2,5128.8
18.3,5129.0
18.4,5129.0
18.5,5129.0
18.6,5129.0
18.7,5129.0
18.8,5129.0
18.9,5129.0
19.0,5129.0
19.1,5129.0
19.2,5129.0
19.3,5129.0
19.4,5129.0
19.5,5129.0
19.6,5129.0
19.7,5129.0
19.8,5129.0
19.9,5129.0
20.0,5129.0


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/mssp-0.txt <==
x,y
0.1,4061.7
0.2,4300.3
0.3,4344.0
0.4,4451.3
0.5,4610.2
0.6,4653.8
0.7,4718.3
0.8,4828.9
0.9,4849.2
1.0,4893.5
1.1,4916.6
1.2,4928.1
1.3,4928.8
1.4,4949.5
1.5,4957.9
1.6,4961.1
1.7,4961.1
1.8,4971.4
1.9,4981.0
2.0,4981.0
2.1,4984.9
2.2,4984.9
2.3,4994.7
2.4,4994.9
2.5,4994.9
2.6,4994.9
2.7,4994.9
2.8,4997.0
2.9,4998.0
3.0,4998.0
3.1,4998.0
3.2,4998.0
3.3,5000.9
3.4,5004.9
3.5,5004.9
3.6,5013.1
3.7,5013.1
3.8,5013.1
3.9,5013.1
4.0,5013.1
4.1,5013.1
4.2,5013.1
4.3,5013.5
4.4,5013.7
4.5,5013.7
4.6,5017.0
4.7,5017.0
4.8,5022.8
4.9,5022.8
5.0,5022.8
5.1,5030.8
5.2,5030.8
5.3,5030.8
5.4,5030.8
5.5,5030.8
5.6,5030.8
5.7,5030.8
5.8,5031.6
5.9,5031.6
6.0,5032.9
6.1,5032.9
6.2,5032.9
6.3,5036.5
6.4,5036.5
6.5,5037.1
6.6,5037.1
6.7,5037.1
6.8,5041.4
6.9,5041.4
7.0,5041.4
7.1,5041.4
7.2,5041.4
7.3,5041.4
7.4,5041.4
7.5,5041.4
7.6,5041.4
7.7,5041.4
7.8,5041.4
7.9,5046.0
8.0,5047.0
8.1,5047.0
8.2,5047.0
8.3,5047.0
8.4,5047.0
8.5,5047.0
8.6,5047.0
8.7,5047.0
8.8,5047.0
8.9,5047.0
9.0,5047.0
9.1,5047.0
9.2,5047.0
9.3,5047.0
9.4,5047.0
9.5,5047.0
9.6,5048.0
9.7,5048.0
9.8,5053.0
9.9,5053.0
10.0,5053.0
10.1,5053.0
10.2,5053.0
10.3,5053.0
10.4,5053.0
10.5,5053.0
10.6,5053.0
10.7,5053.0
10.8,5053.0
10.9,5053.0
11.0,5053.0
11.1,5053.0
11.2,5053.0
11.3,5053.0
11.4,5053.0
11.5,5053.0
11.6,5053.0
11.7,5053.0
11.8,5053.0
11.9,5053.0
12.0,5053.0
12.1,5053.0
12.2,5053.0
12.3,5053.0
12.4,5053.0
12.5,5053.0
12.6,5053.0
12.7,5053.0
12.8,5053.0
12.9,5053.0
13.0,5053.0
13.1,5053.0
13.2,5053.0
13.3,5053.0
13.4,5053.0
13.5,5053.0
13.6,5053.0
13.7,5053.0
13.8,5054.7
13.9,5054.7
14.0,5054.7
14.1,5054.7
14.2,5054.7
14.3,5054.7
14.4,5057.4
14.5,5057.4
14.6,5057.4
14.7,5057.4
14.8,5057.4
14.9,5057.4
15.0,5057.4
15.1,5057.4
15.2,5057.4
15.3,5057.4
15.4,5057.4
15.5,5057.4
15.6,5057.4
15.7,5057.4
15.8,5057.4
15.9,5057.4
16.0,5057.4
16.1,5057.4
16.2,5057.4
16.3,5057.4
16.4,5057.4
16.5,5058.2
16.6,5058.2
16.7,5058.2
16.8,5058.2
16.9,5058.2
17.0,5058.2
17.1,5058.2
17.2,5058.2
17.3,5058.2
17.4,5058.2
17.5,5058.2
17.6,5058.2
17.7,5058.2
17.8,5058.2
17.9,5058.2
18.0,5058.2
18.1,5058.2
18.2,5061.5
18.3,5061.5
18.4,5061.5
18.5,5061.5
18.6,5061.5
18.7,5061.5
18.8,5061.5
18.9,5061.5
19.0,5061.5
19.1,5061.5
19.2,5061.5
19.3,5061.5
19.4,5061.5
19.5,5061.5
19.6,5061.5
19.7,5061.5
19.8,5061.5
19.9,5061.5
20.0,5061.5


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/mssp-1.txt <==
x,y
0.1,4366.0
0.2,4437.3
0.3,4522.7
0.4,4559.7
0.5,4571.5
0.6,4624.6
0.7,4624.6
0.8,4624.6
0.9,4631.7
1.0,4651.9
1.1,4659.2
1.2,4686.6
1.3,4709.2
1.4,4714.1
1.5,4741.1
1.6,4748.4
1.7,4750.2
1.8,4758.1
1.9,4760.7
2.0,4760.7
2.1,4761.1
2.2,4762.5
2.3,4776.4
2.4,4776.7
2.5,4776.7
2.6,4783.1
2.7,4783.1
2.8,4794.9
2.9,4795.4
3.0,4795.4
3.1,4800.4
3.2,4809.6
3.3,4819.1
3.4,4821.7
3.5,4821.7
3.6,4821.7
3.7,4834.5
3.8,4834.5
3.9,4852.7
4.0,4855.3
4.1,4855.5
4.2,4855.5
4.3,4856.3
4.4,4862.1
4.5,4862.1
4.6,4866.9
4.7,4866.9
4.8,4869.0
4.9,4872.6
5.0,4872.6
5.1,4872.6
5.2,4879.9
5.3,4879.9
5.4,4893.3
5.5,4898.4
5.6,4898.4
5.7,4898.4
5.8,4904.4
5.9,4904.4
6.0,4906.4
6.1,4906.4
6.2,4906.4
6.3,4906.4
6.4,4906.4
6.5,4906.4
6.6,4906.4
6.7,4910.4
6.8,4911.6
6.9,4915.7
7.0,4921.5
7.1,4921.5
7.2,4923.4
7.3,4923.4
7.4,4925.0
7.5,4927.0
7.6,4927.1
7.7,4927.1
7.8,4927.1
7.9,4932.0
8.0,4932.0
8.1,4932.0
8.2,4932.0
8.3,4932.0
8.4,4932.0
8.5,4932.0
8.6,4935.1
8.7,4941.0
8.8,4941.0
8.9,4941.0
9.0,4953.9
9.1,4953.9
9.2,4955.5
9.3,4955.5
9.4,4960.0
9.5,4963.6
9.6,4963.6
9.7,4963.6
9.8,4963.6
9.9,4970.9
10.0,4974.0
10.1,4974.0
10.2,4974.0
10.3,4974.6
10.4,4974.6
10.5,4978.3
10.6,4987.7
10.7,4999.2
10.8,4999.2
10.9,4999.2
11.0,4999.2
11.1,4999.2
11.2,5000.4
11.3,5000.4
11.4,5003.9
11.5,5003.9
11.6,5003.9
11.7,5003.9
11.8,5003.9
11.9,5003.9
12.0,5003.9
12.1,5003.9
12.2,5003.9
12.3,5003.9
12.4,5003.9
12.5,5006.4
12.6,5006.4
12.7,5009.6
12.8,5009.6
12.9,5014.0
13.0,5014.0
13.1,5014.0
13.2,5014.0
13.3,5014.0
13.4,5014.0
13.5,5014.0
13.6,5014.0
13.7,5029.7
13.8,5029.7
13.9,5029.7
14.0,5029.7
14.1,5029.7
14.2,5029.7
14.3,5031.0
14.4,5031.0
14.5,5031.0
14.6,5031.0
14.7,5031.0
14.8,5031.0
14.9,5031.0
15.0,5031.0
15.1,5031.0
15.2,5031.0
15.3,5031.0
15.4,5031.0
15.5,5031.0
15.6,5031.0
15.7,5031.0
15.8,5031.8
15.9,5031.8
16.0,5031.8
16.1,5039.5
16.2,5040.5
16.3,5040.5
16.4,5040.5
16.5,5040.5
16.6,5040.5
16.7,5040.5
16.8,5040.5
16.9,5040.5
17.0,5040.5
17.1,5040.5
17.2,5040.5
17.3,5040.5
17.4,5040.5
17.5,5040.5
17.6,5040.5
17.7,5040.5
17.8,5040.5
17.9,5040.5
18.0,5040.5
18.1,5040.5
18.2,5040.5
18.3,5040.5
18.4,5040.5
18.5,5040.5
18.6,5040.5
18.7,5040.5
18.8,5043.3
18.9,5043.3
19.0,5043.3
19.1,5043.3
19.2,5044.2
19.3,5044.2
19.4,5044.5
19.5,5044.5
19.6,5044.5
19.7,5044.5
19.8,5044.5
19.9,5044.5
20.0,5044.5


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/mssp-2.txt <==
x,y
0.1,4135.5
0.2,4343.3
0.3,4357.4
0.4,4454.0
0.5,4524.6
0.6,4549.9
0.7,4602.5
0.8,4655.2
0.9,4690.9
1.0,4763.7
1.1,4793.7
1.2,4818.8
1.3,4834.8
1.4,4839.1
1.5,4849.9
1.6,4853.3
1.7,4869.7
1.8,4878.5
1.9,4881.7
2.0,4886.3
2.1,4895.7
2.2,4897.0
2.3,4910.9
2.4,4927.6
2.5,4937.5
2.6,4943.6
2.7,4965.8
2.8,4968.6
2.9,4971.4
3.0,4974.8
3.1,4974.8
3.2,4976.4
3.3,4980.4
3.4,4980.4
3.5,4981.0
3.6,4988.6
3.7,4988.6
3.8,4988.6
3.9,4988.6
4.0,4990.7
4.1,4990.7
4.2,4990.7
4.3,4990.8
4.4,4990.8
4.5,4990.8
4.6,4990.8
4.7,4990.8
4.8,4991.3
4.9,4991.3
5.0,4991.3
5.1,4997.6
5.2,4997.6
5.3,4997.6
5.4,4997.6
5.5,4997.6
5.6,4997.6
5.7,4997.6
5.8,4999.2
5.9,4999.2
6.0,4999.2
6.1,4999.2
6.2,5000.4
6.3,5000.4
6.4,5000.4
6.5,5000.4
6.6,5000.4
6.7,5000.4
6.8,5000.4
6.9,5000.4
7.0,5002.0
7.1,5002.0
7.2,5002.0
7.3,5002.0
7.4,5002.0
7.5,5002.0
7.6,5004.3
7.7,5004.3
7.8,5004.3
7.9,5005.9
8.0,5005.9
8.1,5007.4
8.2,5007.4
8.3,5007.4
8.4,5007.4
8.5,5007.4
8.6,5007.4
8.7,5007.4
8.8,5007.4
8.9,5013.4
9.0,5013.4
9.1,5013.9
9.2,5013.9
9.3,5013.9
9.4,5013.9
9.5,5013.9
9.6,5020.6
9.7,5020.6
9.8,5020.6
9.9,5020.6
10.0,5020.6
10.1,5020.6
10.2,5023.6
10.3,5023.6
10.4,5023.6
10.5,5023.6
10.6,5023.6
10.7,5028.5
10.8,5028.5
10.9,5028.5
11.0,5028.5
11.1,5028.5
11.2,5028.5
11.3,5028.5
11.4,5029.1
11.5,5029.1
11.6,5031.5
11.7,5031.5
11.8,5031.5
11.9,5031.5
12.0,5031.5
12.1,5031.5
12.2,5031.5
12.3,5031.5
12.4,5035.9
12.5,5035.9
12.6,5035.9
12.7,5035.9
12.8,5035.9
12.9,5035.9
13.0,5035.9
13.1,5035.9
13.2,5035.9
13.3,5035.9
13.4,5035.9
13.5,5035.9
13.6,5035.9
13.7,5035.9
13.8,5035.9
13.9,5035.9
14.0,5035.9
14.1,5035.9
14.2,5035.9
14.3,5039.3
14.4,5039.3
14.5,5039.3
14.6,5039.3
14.7,5039.3
14.8,5039.3
14.9,5039.3
15.0,5039.3
15.1,5039.3
15.2,5039.3
15.3,5039.3
15.4,5042.1
15.5,5042.1
15.6,5042.1
15.7,5042.1
15.8,5042.1
15.9,5042.1
16.0,5042.1
16.1,5042.1
16.2,5042.1
16.3,5042.1
16.4,5042.1
16.5,5042.1
16.6,5042.1
16.7,5042.1
16.8,5042.1
16.9,5042.1
17.0,5042.1
17.1,5042.1
17.2,5042.1
17.3,5042.1
17.4,5042.1
17.5,5042.1
17.6,5042.1
17.7,5042.1
17.8,5042.1
17.9,5042.1
18.0,5042.1
18.1,5042.1
18.2,5042.1
18.3,5042.1
18.4,5042.1
18.5,5042.1
18.6,5042.1
18.7,5042.1
18.8,5042.1
18.9,5042.1
19.0,5042.1
19.1,5042.1
19.2,5042.1
19.3,5042.1
19.4,5042.1
19.5,5042.1
19.6,5042.1
19.7,5042.1
19.8,5042.1
19.9,5042.1
20.0,5042.1


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/mssp-3.txt <==
x,y
0.1,4232.8
0.2,4232.8
0.3,4391.1
0.4,4391.1
0.5,4423.3
0.6,4470.9
0.7,4470.9
0.8,4561.7
0.9,4561.7
1.0,4579.4
1.1,4616.1
1.2,4621.1
1.3,4639.0
1.4,4646.2
1.5,4663.1
1.6,4677.5
1.7,4677.5
1.8,4688.5
1.9,4699.6
2.0,4709.2
2.1,4720.8
2.2,4720.8
2.3,4725.4
2.4,4725.4
2.5,4725.4
2.6,4732.8
2.7,4732.8
2.8,4732.9
2.9,4732.9
3.0,4732.9
3.1,4733.1
3.2,4733.1
3.3,4743.9
3.4,4743.9
3.5,4749.4
3.6,4749.4
3.7,4750.1
3.8,4760.9
3.9,4760.9
4.0,4770.1
4.1,4770.1
4.2,4776.6
4.3,4776.6
4.4,4776.6
4.5,4776.6
4.6,4776.6
4.7,4788.4
4.8,4789.3
4.9,4789.3
5.0,4789.3
5.1,4789.3
5.2,4792.4
5.3,4792.8
5.4,4794.8
5.5,4794.8
5.6,4794.8
5.7,4794.8
5.8,4794.8
5.9,4794.8
6.0,4794.8
6.1,4794.8
6.2,4800.2
6.3,4800.2
6.4,4800.2
6.5,4803.3
6.6,4803.6
6.7,4803.6
6.8,4803.6
6.9,4803.6
7.0,4803.6
7.1,4811.7
7.2,4811.7
7.3,4811.7
7.4,4811.7
7.5,4820.3
7.6,4820.3
7.7,4820.3
7.8,4820.3
7.9,4838.6
8.0,4840.3
8.1,4840.4
8.2,4840.4
8.3,4840.4
8.4,4840.4
8.5,4840.4
8.6,4840.4
8.7,4840.4
8.8,4840.4
8.9,4840.4
9.0,4840.4
9.1,4840.4
9.2,4840.4
9.3,4840.4
9.4,4840.4
9.5,4840.4
9.6,4840.4
9.7,4840.4
9.8,4840.4
9.9,4840.4
10.0,4840.7
10.1,4840.7
10.2,4840.7
10.3,4840.7
10.4,4845.9
10.5,4845.9
10.6,4845.9
10.7,4845.9
10.8,4848.8
10.9,4848.8
11.0,4848.8
11.1,4848.8
11.2,4852.2
11.3,4852.2
11.4,4852.2
11.5,4853.9
11.6,4853.9
11.7,4853.9
11.8,4853.9
11.9,4854.6
12.0,4854.6
12.1,4854.6
12.2,4854.6
12.3,4854.6
12.4,4854.6
12.5,4858.1
12.6,4858.1
12.7,4858.1
12.8,4858.1
12.9,4858.1
13.0,4858.1
13.1,4858.1
13.2,4858.1
13.3,4858.1
13.4,4858.1
13.5,4858.1
13.6,4858.1
13.7,4858.1
13.8,4858.1
13.9,4866.0
14.0,4869.6
14.1,4870.9
14.2,4870.9
14.3,4870.9
14.4,4870.9
14.5,4870.9
14.6,4870.9
14.7,4870.9
14.8,4870.9
14.9,4870.9
15.0,4870.9
15.1,4873.6
15.2,4873.6
15.3,4873.6
15.4,4873.6
15.5,4873.6
15.6,4873.6
15.7,4873.6
15.8,4873.6
15.9,4873.6
16.0,4873.6
16.1,4873.6
16.2,4873.6
16.3,4873.6
16.4,4873.6
16.5,4873.6
16.6,4873.6
16.7,4873.6
16.8,4873.6
16.9,4875.0
17.0,4875.0
17.1,4875.0
17.2,4875.0
17.3,4875.0
17.4,4875.0
17.5,4875.0
17.6,4875.0
17.7,4875.0
17.8,4875.0
17.9,4877.6
18.0,4877.6
18.1,4883.4
18.2,4883.4
18.3,4883.4
18.4,4883.4
18.5,4883.4
18.6,4883.4
18.7,4883.4
18.8,4883.4
18.9,4883.4
19.0,4883.4
19.1,4883.4
19.2,4883.4
19.3,4883.4
19.4,4883.4
19.5,4883.4
19.6,4883.4
19.7,4883.4
19.8,4883.4
19.9,4883.4
20.0,4883.4


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/mssp-4.txt <==
x,y
0.1,4206.3
0.2,4206.3
0.3,4359.0
0.4,4359.0
0.5,4359.0
0.6,4442.0
0.7,4461.7
0.8,4536.4
0.9,4548.0
1.0,4569.8
1.1,4620.2
1.2,4621.6
1.3,4654.8
1.4,4667.5
1.5,4677.1
1.6,4681.8
1.7,4699.9
1.8,4700.2
1.9,4700.2
2.0,4714.0
2.1,4714.0
2.2,4726.6
2.3,4732.5
2.4,4732.5
2.5,4735.7
2.6,4752.5
2.7,4752.5
2.8,4778.1
2.9,4778.1
3.0,4780.8
3.1,4786.5
3.2,4788.0
3.3,4810.3
3.4,4810.3
3.5,4825.1
3.6,4837.9
3.7,4861.2
3.8,4869.8
3.9,4871.4
4.0,4873.2
4.1,4887.0
4.2,4889.4
4.3,4893.1
4.4,4893.7
4.5,4900.9
4.6,4900.9
4.7,4936.6
4.8,4940.8
4.9,4940.8
5.0,4955.0
5.1,4957.3
5.2,4958.7
5.3,4973.3
5.4,4977.0
5.5,4977.7
5.6,4984.5
5.7,4984.5
5.8,4984.9
5.9,4985.9
6.0,4989.1
6.1,4996.6
6.2,4996.6
6.3,4998.9
6.4,4998.9
6.5,4998.9
6.6,4998.9
6.7,5001.2
6.8,5004.5
6.9,5004.5
7.0,5012.0
7.1,5013.4
7.2,5013.4
7.3,5024.7
7.4,5024.7
7.5,5025.7
7.6,5029.4
7.7,5029.4
7.8,5031.7
7.9,5031.7
8.0,5031.7
8.1,5031.7
8.2,5032.2
8.3,5033.7
8.4,5033.7
8.5,5033.7
8.6,5033.7
8.7,5033.7
8.8,5033.7
8.9,5038.4
9.0,5040.0
9.1,5040.0
9.2,5042.7
9.3,5042.7
9.4,5042.7
9.5,5047.8
9.6,5047.8
9.7,5048.7
9.8,5048.7
9.9,5049.6
10.0,5049.6
10.1,5049.6
10.2,5049.9
10.3,5056.8
10.4,5056.8
10.5,5056.8
10.6,5063.6
10.7,5063.6
10.8,5063.6
10.9,5068.5
11.0,5068.5
11.1,5068.5
11.2,5068.5
11.3,5068.5
11.4,5068.5
11.5,5068.5
11.6,5068.5
11.7,5068.5
11.8,5068.5
11.9,5068.5
12.0,5068.5
12.1,5068.5
12.2,5068.5
12.3,5068.5
12.4,5068.5
12.5,5068.5
12.6,5068.5
12.7,5068.5
12.8,5068.5
12.9,5068.5
13.0,5068.5
13.1,5068.5
13.2,5068.5
13.3,5068.5
13.4,5068.5
13.5,5068.5
13.6,5068.5
13.7,5068.5
13.8,5068.5
13.9,5070.2
14.0,5070.2
14.1,5070.2
14.2,5081.4
14.3,5082.1
14.4,5082.1
14.5,5082.1
14.6,5082.1
14.7,5082.1
14.8,5082.1
14.9,5082.1
15.0,5082.6
15.1,5082.6
15.2,5082.6
15.3,5082.6
15.4,5082.6
15.5,5082.9
15.6,5082.9
15.7,5082.9
15.8,5082.9
15.9,5082.9
16.0,5082.9
16.1,5082.9
16.2,5082.9
16.3,5082.9
16.4,5082.9
16.5,5082.9
16.6,5082.9
16.7,5082.9
16.8,5082.9
16.9,5082.9
17.0,5082.9
17.1,5082.9
17.2,5082.9
17.3,5085.4
17.4,5085.4
17.5,5085.4
17.6,5085.4
17.7,5085.4
17.8,5085.4
17.9,5085.4
18.0,5085.4
18.1,5085.4
18.2,5085.4
18.3,5085.4
18.4,5091.4
18.5,5091.5
18.6,5092.6
18.7,5092.6
18.8,5092.6
18.9,5092.6
19.0,5092.6
19.1,5092.6
19.2,5092.6
19.3,5092.6
19.4,5092.6
19.5,5092.6
19.6,5092.6
19.7,5092.6
19.8,5092.6
19.9,5092.6
20.0,5092.6


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/sssp-0.txt <==
x,y
0.1,4061.7
0.2,4061.7
0.3,4061.7
0.4,4061.7
0.5,4061.7
0.6,4061.7
0.7,4061.7
0.8,4061.7
0.9,4061.7
1.0,4061.7
1.1,4061.7
1.2,4061.7
1.3,4061.7
1.4,4061.7
1.5,4061.7
1.6,4061.7
1.7,4061.7
1.8,4061.7
1.9,4061.7
2.0,4061.7
2.1,4061.7
2.2,4061.7
2.3,4061.7
2.4,4061.7
2.5,4061.7
2.6,4061.7
2.7,4061.7
2.8,4061.7
2.9,4061.7
3.0,4061.7
3.1,4061.7
3.2,4061.7
3.3,4061.7
3.4,4061.7
3.5,4061.7
3.6,4061.7
3.7,4061.7
3.8,4061.7
3.9,4061.7
4.0,4061.7
4.1,4061.7
4.2,4061.7
4.3,4061.7
4.4,4061.7
4.5,4061.7
4.6,4061.7
4.7,4061.7
4.8,4061.7
4.9,4061.7
5.0,4061.7
5.1,4061.7
5.2,4061.7
5.3,4061.7
5.4,4061.7
5.5,4061.7
5.6,4061.7
5.7,4061.7
5.8,4061.7
5.9,4061.7
6.0,4061.7
6.1,4061.7
6.2,4061.7
6.3,4061.7
6.4,4061.7
6.5,4061.7
6.6,4061.7
6.7,4061.7
6.8,4061.7
6.9,4061.7
7.0,4061.7
7.1,4061.7
7.2,4061.7
7.3,4061.7
7.4,4061.7
7.5,4061.7
7.6,4061.7
7.7,4061.7
7.8,4061.7
7.9,4061.7
8.0,4061.7
8.1,4061.7
8.2,4061.7
8.3,4061.7
8.4,4061.7
8.5,4061.7
8.6,4061.7
8.7,4061.7
8.8,4061.7
8.9,4061.7
9.0,4061.7
9.1,4061.7
9.2,4061.7
9.3,4061.7
9.4,4061.7
9.5,4061.7
9.6,4061.7
9.7,4061.7
9.8,4061.7
9.9,4061.7
10.0,4061.7
10.1,4061.7
10.2,4061.7
10.3,4061.7
10.4,4061.7
10.5,4061.7
10.6,4061.7
10.7,4061.7
10.8,4061.7
10.9,4061.7
11.0,4061.7
11.1,4061.7
11.2,4061.7
11.3,4061.7
11.4,4061.7
11.5,4061.7
11.6,4061.7
11.7,4061.7
11.8,4061.7
11.9,4061.7
12.0,4061.7
12.1,4061.7
12.2,4061.7
12.3,4061.7
12.4,4061.7
12.5,4061.7
12.6,4061.7
12.7,4061.7
12.8,4061.7
12.9,4061.7
13.0,4061.7
13.1,4061.7
13.2,4061.7
13.3,4061.7
13.4,4061.7
13.5,4061.7
13.6,4061.7
13.7,4061.7
13.8,4061.7
13.9,4061.7
14.0,4061.7
14.1,4061.7
14.2,4061.7
14.3,4061.7
14.4,4061.7
14.5,4061.7
14.6,4061.7
14.7,4061.7
14.8,4061.7
14.9,4061.7
15.0,4061.7
15.1,4061.7
15.2,4061.7
15.3,4061.7
15.4,4061.7
15.5,4061.7
15.6,4061.7
15.7,4061.7
15.8,4061.7
15.9,4061.7
16.0,4061.7
16.1,4061.7
16.2,4061.7
16.3,4061.7
16.4,4061.7
16.5,4061.7
16.6,4061.7
16.7,4061.7
16.8,4061.7
16.9,4061.7
17.0,4061.7
17.1,4061.7
17.2,4061.7
17.3,4061.7
17.4,4061.7
17.5,4061.7
17.6,4061.7
17.7,4061.7
17.8,4061.7
17.9,4061.7
18.0,4061.7
18.1,4061.7
18.2,4061.7
18.3,4061.7
18.4,4061.7
18.5,4061.7
18.6,4061.7
18.7,4061.7
18.8,4061.7
18.9,4061.7
19.0,4061.7
19.1,4061.7
19.2,4061.7
19.3,4061.7
19.4,4061.7
19.5,4061.7
19.6,4061.7
19.7,4061.7
19.8,4061.7
19.9,4061.7
20.0,4061.7


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/sssp-1.txt <==
x,y
0.1,4366.0
0.2,4366.0
0.3,4366.0
0.4,4366.0
0.5,4366.0
0.6,4366.0
0.7,4366.0
0.8,4366.0
0.9,4366.0
1.0,4366.0
1.1,4366.0
1.2,4366.0
1.3,4366.0
1.4,4366.0
1.5,4366.0
1.6,4366.0
1.7,4366.0
1.8,4366.0
1.9,4366.0
2.0,4366.0
2.1,4366.0
2.2,4366.0
2.3,4366.0
2.4,4366.0
2.5,4366.0
2.6,4366.0
2.7,4366.0
2.8,4366.0
2.9,4366.0
3.0,4366.0
3.1,4366.0
3.2,4366.0
3.3,4366.0
3.4,4366.0
3.5,4366.0
3.6,4366.0
3.7,4366.0
3.8,4366.0
3.9,4366.0
4.0,4366.0
4.1,4366.0
4.2,4366.0
4.3,4366.0
4.4,4366.0
4.5,4366.0
4.6,4366.0
4.7,4366.0
4.8,4366.0
4.9,4366.0
5.0,4366.0
5.1,4366.0
5.2,4366.0
5.3,4366.0
5.4,4366.0
5.5,4366.0
5.6,4366.0
5.7,4366.0
5.8,4366.0
5.9,4366.0
6.0,4366.0
6.1,4366.0
6.2,4366.0
6.3,4366.0
6.4,4366.0
6.5,4366.0
6.6,4366.0
6.7,4366.0
6.8,4366.0
6.9,4366.0
7.0,4366.0
7.1,4366.0
7.2,4366.0
7.3,4366.0
7.4,4366.0
7.5,4366.0
7.6,4366.0
7.7,4366.0
7.8,4366.0
7.9,4366.0
8.0,4366.0
8.1,4366.0
8.2,4366.0
8.3,4366.0
8.4,4366.0
8.5,4366.0
8.6,4366.0
8.7,4366.0
8.8,4366.0
8.9,4366.0
9.0,4366.0
9.1,4366.0
9.2,4366.0
9.3,4366.0
9.4,4366.0
9.5,4366.0
9.6,4366.0
9.7,4366.0
9.8,4366.0
9.9,4366.0
10.0,4366.0
10.1,4366.0
10.2,4366.0
10.3,4366.0
10.4,4366.0
10.5,4366.0
10.6,4366.0
10.7,4366.0
10.8,4366.0
10.9,4366.0
11.0,4366.0
11.1,4366.0
11.2,4366.0
11.3,4366.0
11.4,4366.0
11.5,4366.0
11.6,4366.0
11.7,4366.0
11.8,4366.0
11.9,4366.0
12.0,4366.0
12.1,4366.0
12.2,4366.0
12.3,4366.0
12.4,4366.0
12.5,4366.0
12.6,4366.0
12.7,4366.0
12.8,4366.0
12.9,4366.0
13.0,4366.0
13.1,4366.0
13.2,4366.0
13.3,4366.0
13.4,4366.0
13.5,4366.0
13.6,4366.0
13.7,4366.0
13.8,4366.0
13.9,4366.0
14.0,4366.0
14.1,4366.0
14.2,4366.0
14.3,4366.0
14.4,4366.0
14.5,4366.0
14.6,4366.0
14.7,4366.0
14.8,4366.0
14.9,4366.0
15.0,4366.0
15.1,4366.0
15.2,4366.0
15.3,4366.0
15.4,4366.0
15.5,4366.0
15.6,4366.0
15.7,4366.0
15.8,4366.0
15.9,4366.0
16.0,4366.0
16.1,4366.0
16.2,4366.0
16.3,4366.0
16.4,4366.0
16.5,4366.0
16.6,4366.0
16.7,4366.0
16.8,4366.0
16.9,4366.0
17.0,4366.0
17.1,4366.0
17.2,4366.0
17.3,4366.0
17.4,4366.0
17.5,4366.0
17.6,4366.0
17.7,4366.0
17.8,4366.0
17.9,4366.0
18.0,4366.0
18.1,4366.0
18.2,4366.0
18.3,4366.0
18.4,4366.0
18.5,4366.0
18.6,4366.0
18.7,4366.0
18.8,4366.0
18.9,4366.0
19.0,4366.0
19.1,4366.0
19.2,4366.0
19.3,4366.0
19.4,4366.0
19.5,4366.0
19.6,4366.0
19.7,4366.0
19.8,4366.0
19.9,4366.0
20.0,4366.0


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/sssp-2.txt <==
x,y
0.1,4135.5
0.2,4135.5
0.3,4135.5
0.4,4135.5
0.5,4135.5
0.6,4135.5
0.7,4135.5
0.8,4135.5
0.9,4135.5
1.0,4135.5
1.1,4135.5
1.2,4135.5
1.3,4135.5
1.4,4135.5
1.5,4135.5
1.6,4135.5
1.7,4135.5
1.8,4135.5
1.9,4135.5
2.0,4135.5
2.1,4135.5
2.2,4135.5
2.3,4135.5
2.4,4135.5
2.5,4135.5
2.6,4135.5
2.7,4135.5
2.8,4135.5
2.9,4135.5
3.0,4135.5
3.1,4135.5
3.2,4135.5
3.3,4135.5
3.4,4135.5
3.5,4135.5
3.6,4135.5
3.7,4135.5
3.8,4135.5
3.9,4135.5
4.0,4135.5
4.1,4135.5
4.2,4135.5
4.3,4135.5
4.4,4135.5
4.5,4135.5
4.6,4135.5
4.7,4135.5
4.8,4135.5
4.9,4135.5
5.0,4135.5
5.1,4135.5
5.2,4135.5
5.3,4135.5
5.4,4135.5
5.5,4135.5
5.6,4135.5
5.7,4135.5
5.8,4135.5
5.9,4135.5
6.0,4135.5
6.1,4135.5
6.2,4135.5
6.3,4135.5
6.4,4135.5
6.5,4135.5
6.6,4135.5
6.7,4135.5
6.8,4135.5
6.9,4135.5
7.0,4135.5
7.1,4135.5
7.2,4135.5
7.3,4135.5
7.4,4135.5
7.5,4135.5
7.6,4135.5
7.7,4135.5
7.8,4135.5
7.9,4135.5
8.0,4135.5
8.1,4135.5
8.2,4135.5
8.3,4135.5
8.4,4135.5
8.5,4135.5
8.6,4135.5
8.7,4135.5
8.8,4135.5
8.9,4135.5
9.0,4135.5
9.1,4135.5
9.2,4135.5
9.3,4135.5
9.4,4135.5
9.5,4135.5
9.6,4135.5
9.7,4135.5
9.8,4135.5
9.9,4135.5
10.0,4135.5
10.1,4135.5
10.2,4135.5
10.3,4135.5
10.4,4135.5
10.5,4135.5
10.6,4135.5
10.7,4135.5
10.8,4135.5
10.9,4135.5
11.0,4135.5
11.1,4135.5
11.2,4135.5
11.3,4135.5
11.4,4135.5
11.5,4135.5
11.6,4135.5
11.7,4135.5
11.8,4135.5
11.9,4135.5
12.0,4135.5
12.1,4135.5
12.2,4135.5
12.3,4135.5
12.4,4135.5
12.5,4135.5
12.6,4135.5
12.7,4135.5
12.8,4135.5
12.9,4135.5
13.0,4135.5
13.1,4135.5
13.2,4135.5
13.3,4135.5
13.4,4135.5
13.5,4135.5
13.6,4135.5
13.7,4135.5
13.8,4135.5
13.9,4135.5
14.0,4135.5
14.1,4135.5
14.2,4135.5
14.3,4135.5
14.4,4135.5
14.5,4135.5
14.6,4135.5
14.7,4135.5
14.8,4135.5
14.9,4135.5
15.0,4135.5
15.1,4135.5
15.2,4135.5
15.3,4135.5
15.4,4135.5
15.5,4135.5
15.6,4135.5
15.7,4135.5
15.8,4135.5
15.9,4135.5
16.0,4135.5
16.1,4135.5
16.2,4135.5
16.3,4135.5
16.4,4135.5
16.5,4135.5
16.6,4135.5
16.7,4135.5
16.8,4135.5
16.9,4135.5
17.0,4135.5
17.1,4135.5
17.2,4135.5
17.3,4135.5
17.4,4135.5
17.5,4135.5
17.6,4135.5
17.7,4135.5
17.8,4135.5
17.9,4135.5
18.0,4135.5
18.1,4135.5
18.2,4135.5
18.3,4135.5
18.4,4135.5
18.5,4135.5
18.6,4135.5
18.7,4135.5
18.8,4135.5
18.9,4135.5
19.0,4135.5
19.1,4135.5
19.2,4135.5
19.3,4135.5
19.4,4135.5
19.5,4135.5
19.6,4135.5
19.7,4135.5
19.8,4135.5
19.9,4135.5
20.0,4135.5


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/sssp-3.txt <==
x,y
0.1,4232.8
0.2,4232.8
0.3,4232.8
0.4,4232.8
0.5,4232.8
0.6,4232.8
0.7,4232.8
0.8,4232.8
0.9,4232.8
1.0,4232.8
1.1,4232.8
1.2,4232.8
1.3,4232.8
1.4,4232.8
1.5,4232.8
1.6,4232.8
1.7,4232.8
1.8,4232.8
1.9,4232.8
2.0,4232.8
2.1,4232.8
2.2,4232.8
2.3,4232.8
2.4,4232.8
2.5,4232.8
2.6,4232.8
2.7,4232.8
2.8,4232.8
2.9,4232.8
3.0,4232.8
3.1,4232.8
3.2,4232.8
3.3,4232.8
3.4,4232.8
3.5,4232.8
3.6,4232.8
3.7,4232.8
3.8,4232.8
3.9,4232.8
4.0,4232.8
4.1,4232.8
4.2,4232.8
4.3,4232.8
4.4,4232.8
4.5,4232.8
4.6,4232.8
4.7,4232.8
4.8,4232.8
4.9,4232.8
5.0,4232.8
5.1,4232.8
5.2,4232.8
5.3,4232.8
5.4,4232.8
5.5,4232.8
5.6,4232.8
5.7,4232.8
5.8,4232.8
5.9,4232.8
6.0,4232.8
6.1,4232.8
6.2,4232.8
6.3,4232.8
6.4,4232.8
6.5,4232.8
6.6,4232.8
6.7,4232.8
6.8,4232.8
6.9,4232.8
7.0,4232.8
7.1,4232.8
7.2,4232.8
7.3,4232.8
7.4,4232.8
7.5,4232.8
7.6,4232.8
7.7,4232.8
7.8,4232.8
7.9,4232.8
8.0,4232.8
8.1,4232.8
8.2,4232.8
8.3,4232.8
8.4,4232.8
8.5,4232.8
8.6,4232.8
8.7,4232.8
8.8,4232.8
8.9,4232.8
9.0,4232.8
9.1,4232.8
9.2,4232.8
9.3,4232.8
9.4,4232.8
9.5,4232.8
9.6,4232.8
9.7,4232.8
9.8,4232.8
9.9,4232.8
10.0,4232.8
10.1,4232.8
10.2,4232.8
10.3,4232.8
10.4,4232.8
10.5,4232.8
10.6,4232.8
10.7,4232.8
10.8,4232.8
10.9,4232.8
11.0,4232.8
11.1,4232.8
11.2,4232.8
11.3,4232.8
11.4,4232.8
11.5,4232.8
11.6,4232.8
11.7,4232.8
11.8,4232.8
11.9,4232.8
12.0,4232.8
12.1,4232.8
12.2,4232.8
12.3,4232.8
12.4,4232.8
12.5,4232.8
12.6,4232.8
12.7,4232.8
12.8,4232.8
12.9,4232.8
13.0,4232.8
13.1,4232.8
13.2,4232.8
13.3,4232.8
13.4,4232.8
13.5,4232.8
13.6,4232.8
13.7,4232.8
13.8,4232.8
13.9,4232.8
14.0,4232.8
14.1,4232.8
14.2,4232.8
14.3,4232.8
14.4,4232.8
14.5,4232.8
14.6,4232.8
14.7,4232.8
14.8,4232.8
14.9,4232.8
15.0,4232.8
15.1,4232.8
15.2,4232.8
15.3,4232.8
15.4,4232.8
15.5,4232.8
15.6,4232.8
15.7,4232.8
15.8,4232.8
15.9,4232.8
16.0,4232.8
16.1,4232.8
16.2,4232.8
16.3,4232.8
16.4,4232.8
16.5,4232.8
16.6,4232.8
16.7,4232.8
16.8,4232.8
16.9,4232.8
17.0,4232.8
17.1,4232.8
17.2,4232.8
17.3,4232.8
17.4,4232.8
17.5,4232.8
17.6,4232.8
17.7,4232.8
17.8,4232.8
17.9,4232.8
18.0,4232.8
18.1,4232.8
18.2,4232.8
18.3,4232.8
18.4,4232.8
18.5,4232.8
18.6,4232.8
18.7,4232.8
18.8,4232.8
18.9,4232.8
19.0,4232.8
19.1,4232.8
19.2,4232.8
19.3,4232.8
19.4,4232.8
19.5,4232.8
19.6,4232.8
19.7,4232.8
19.8,4232.8
19.9,4232.8
20.0,4232.8


==> MSSP-EJOR-v3 (1)/dimacs-new/hamming10-4/tsm.txt <==
x,y
0.1,4312.2
0.2,4428.4
0.3,4440.5
0.4,4464.0
0.5,4464.0
0.6,4464.0
0.7,4464.0
0.8,4464.0
0.9,4464.0
1.0,4464.0
1.1,4478.1
1.2,4504.7
1.3,4514.0
1.4,4514.0
1.5,4514.0
1.6,4514.0
1.7,4514.0
1.8,4514.0
1.9,4514.0
2.0,4514.0
2.1,4514.0
2.2,4514.0
2.3,4514.0
2.4,4514.0
2.5,4514.0
2.6,4514.0
2.7,4514.0
2.8,4514.0
2.9,4521.9
3.0,4569.3
3.1,4595.5
3.2,4598.0
3.3,4598.0
3.4,4598.0
3.5,4598.0
3.6,4598.0
3.7,4598.0
3.8,4598.0
3.9,4598.0
4.0,4598.0
4.1,4598.0
4.2,4598.0
4.3,4598.0
4.4,4598.0
4.5,4598.0
4.6,4598.0
4.7,4598.0
4.8,4598.0
4.9,4598.0
5.0,4598.0
5.1,4598.0
5.2,4598.0
5.3,4598.0
5.4,4598.0
5.5,4598.0
5.6,4598.0
5.7,4598.0
5.8,4598.0
5.9,4598.0
6.0,4598.0
6.1,4598.0
6.2,4598.0
6.3,4598.0
6.4,4598.0
6.5,4598.0
6.6,4598.0
6.7,4598.0
6.8,4600.2
6.9,4605.7
7.0,4609.0
7.1,4609.0
7.2,4609.0
7.3,4609.0
7.4,4609.0
7.5,4609.0
7.6,4609.0
7.7,4609.0
7.8,4609.0
7.9,4609.0
8.0,4609.0
8.1,4609.0
8.2,4609.0
8.3,4609.0
8.4,4609.0
8.5,4609.0
8.6,4609.0
8.7,4609.0
8.8,4609.0
8.9,4609.0
9.0,4609.0
9.1,4609.0
9.2,4609.0
9.3,4609.0
9.4,4609.0
9.5,4609.0
9.6,4609.0
9.7,4609.0
9.8,4609.0
9.9,4609.0
10.0,4609.0
10.1,4609.0
10.2,4609.0
10.3,4609.0
10.4,4609.0
10.5,4609.0
10.6,4609.0
10.7,4609.0
10.8,4609.0
10.9,4609.0
11.0,4609.0
11.1,4609.0
11.2,4609.0
11.3,4609.0
11.4,4609.0
11.5,4609.0
11.6,4609.0
11.7,4609.0
11.8,4609.0
11.9,4609.0
12.0,4609.0
12.1,4609.0
12.2,4609.0
12.3,4609.0
12.4,4609.0
12.5,4609.0
12.6,4609.0
12.7,4609.0
12.8,4609.0
12.9,4609.0
13.0,4609.0
13.1,4609.0
13.2,4609.0
13.3,4609.0
13.4,4609.0
13.5,4609.0
13.6,4609.0
13.7,4609.0
13.8,4609.0
13.9,4609.0
14.0,4609.0
14.1,4609.0
14.2,4609.0
14.3,4609.0
14.4,4609.0
14.5,4609.0
14.6,4609.0
14.7,4609.0
14.8,4609.0
14.9,4609.0
15.0,4609.0
15.1,4609.0
15.2,4609.0
15.3,4609.0
15.4,4609.0
15.5,4609.0
15.6,4609.0
15.7,4609.0
15.8,4609.0
15.9,4609.0
16.0,4609.0
16.1,4609.9
16.2,4611.7
16.3,4611.7
16.4,4614.4
16.5,4616.2
16.6,4618.0
16.7,4618.0
16.8,4618.0
16.9,4618.0
17.0,4618.0
17.1,4618.0
17.2,4618.0
17.3,4618.0
17.4,4618.0
17.5,4618.0
17.6,4618.0
17.7,4618.0
17.8,4618.0
17.9,4618.0
18.0,4618.0
18.1,4618.0
18.2,4618.0
18.3,4618.0
18.4,4618.0
18.5,4618.0
18.6,4618.0
18.7,4618.0
18.8,4618.0
18.9,4618.0
19.0,4618.0
19.1,4618.0
19.2,4618.0
19.3,4618.0
19.4,4618.0
19.5,4618.0
19.6,4618.0
19.7,4618.0
19.8,4618.0
19.9,4618.0
20.0,4618.0


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/aco.txt <==
x,y
0.1,4263.2
0.2,4263.2
0.3,4359.3
0.4,4520.9
0.5,4643.1
0.6,4665.9
0.7,4665.9
0.8,4665.9
0.9,4678.0
1.0,4684.6
1.1,4684.6
1.2,4722.3
1.3,4734.0
1.4,4734.0
1.5,4734.0
1.6,4734.0
1.7,4754.7
1.8,4754.7
1.9,4754.7
2.0,4756.6
2.1,4791.4
2.2,4816.1
2.3,4829.2
2.4,4829.2
2.5,4829.2
2.6,4829.2
2.7,4829.2
2.8,4829.2
2.9,4843.1
3.0,4843.1
3.1,4843.1
3.2,4843.1
3.3,4843.1
3.4,4843.1
3.5,4846.4
3.6,4846.4
3.7,4846.4
3.8,4846.4
3.9,4846.7
4.0,4846.7
4.1,4846.7
4.2,4866.9
4.3,4894.0
4.4,4894.0
4.5,4894.0
4.6,4926.5
4.7,4926.5
4.8,4926.5
4.9,4926.5
5.0,4926.5
5.1,4926.5
5.2,4926.5
5.3,4926.5
5.4,4926.5
5.5,4926.5
5.6,4926.5
5.7,4926.5
5.8,4936.6
5.9,4967.5
6.0,4967.5
6.1,4967.5
6.2,4967.5
6.3,4967.5
6.4,4967.5
6.5,4967.5
6.6,4967.5
6.7,5019.7
6.8,5019.7
6.9,5019.7
7.0,5019.7
7.1,5019.7
7.2,5019.7
7.3,5019.7
7.4,5025.8
7.5,5025.8
7.6,5025.8
7.7,5025.8
7.8,5025.8
7.9,5025.8
8.0,5025.8
8.1,5025.8
8.2,5040.4
8.3,5040.4
8.4,5040.4
8.5,5040.4
8.6,5040.4
8.7,5058.2
8.8,5083.7
8.9,5083.7
9.0,5083.7
9.1,5083.7
9.2,5083.7
9.3,5083.7
9.4,5083.7
9.5,5083.7
9.6,5083.7
9.7,5083.7
9.8,5083.7
9.9,5083.7
10.0,5083.7
10.1,5083.7
10.2,5083.7
10.3,5083.7
10.4,5087.2
10.5,5102.3
10.6,5102.3
10.7,5102.3
10.8,5102.3
10.9,5102.3
11.0,5102.3
11.1,5102.3
11.2,5131.5
11.3,5131.5
11.4,5132.1
11.5,5132.1
11.6,5179.0
11.7,5179.0
11.8,5179.0
11.9,5179.0
12.0,5179.0
12.1,5179.0
12.2,5179.0
12.3,5189.2
12.4,5189.2
12.5,5189.2
12.6,5189.2
12.7,5234.9
12.8,5234.9
12.9,5234.9
13.0,5234.9
13.1,5234.9
13.2,5234.9
13.3,5234.9
13.4,5234.9
13.5,5234.9
13.6,5234.9
13.7,5234.9
13.8,5234.9
13.9,5234.9
14.0,5234.9
14.1,5234.9
14.2,5234.9
14.3,5234.9
14.4,5255.5
14.5,5255.5
14.6,5255.5
14.7,5255.5
14.8,5255.5
14.9,5255.5
15.0,5255.5
15.1,5255.5
15.2,5255.5
15.3,5255.5
15.4,5255.5
15.5,5255.5
15.6,5255.5
15.7,5255.5
15.8,5255.5
15.9,5255.5
16.0,5255.5
16.1,5257.8
16.2,5267.4
16.3,5268.8
16.4,5285.7
16.5,5294.1
16.6,5366.9
16.7,5366.9
16.8,5366.9
16.9,5366.9
17.0,5368.9
17.1,5368.9
17.2,5368.9
17.3,5368.9
17.4,5368.9
17.5,5368.9
17.6,5368.9
17.7,5368.9
17.8,5368.9
17.9,5381.1
18.0,5381.1
18.1,5381.1
18.2,5390.5
18.3,5397.5
18.4,5406.7
18.5,5406.7
18.6,5406.7
18.7,5453.7
18.8,5465.2
18.9,5475.4
19.0,5488.9
19.1,5488.9
19.2,5491.4
19.3,5491.4
19.4,5491.4
19.5,5491.4
19.6,5491.4
19.7,5491.4
19.8,5491.4
19.9,5491.4
20.0,5491.4


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/fastwclq.txt <==
x,y
0.1,4166.2
0.2,4197.0
0.3,4215.4
0.4,4302.1
0.5,4302.1
0.6,4336.7
0.7,4336.7
0.8,4360.1
0.9,4430.3
1.0,4430.3
1.1,4430.3
1.2,4430.3
1.3,4430.3
1.4,4430.3
1.5,4430.3
1.6,4483.5
1.7,4536.7
1.8,4536.7
1.9,4536.7
2.0,4536.7
2.1,4536.7
2.2,4536.7
2.3,4536.7
2.4,4536.7
2.5,4567.3
2.6,4643.8
2.7,4659.1
2.8,4659.1
2.9,4659.1
3.0,4659.1
3.1,4659.1
3.2,4677.9
3.3,4683.5
3.4,4687.7
3.5,4687.7
3.6,4687.7
3.7,4687.7
3.8,4687.7
3.9,4687.7
4.0,4687.7
4.1,4687.7
4.2,4687.7
4.3,4687.7
4.4,4687.7
4.5,4687.7
4.6,4687.7
4.7,4687.7
4.8,4687.7
4.9,4687.7
5.0,4687.7
5.1,4687.7
5.2,4687.7
5.3,4692.1
5.4,4700.9
5.5,4714.1
5.6,4714.1
5.7,4722.9
5.8,4722.9
5.9,4722.9
6.0,4722.9
6.1,4722.9
6.2,4722.9
6.3,4722.9
6.4,4722.9
6.5,4722.9
6.6,4722.9
6.7,4722.9
6.8,4722.9
6.9,4722.9
7.0,4722.9
7.1,4722.9
7.2,4722.9
7.3,4722.9
7.4,4722.9
7.5,4722.9
7.6,4722.9
7.7,4722.9
7.8,4722.9
7.9,4722.9
8.0,4722.9
8.1,4722.9
8.2,4722.9
8.3,4722.9
8.4,4722.9
8.5,4722.9
8.6,4722.9
8.7,4722.9
8.8,4722.9
8.9,4722.9
9.0,4722.9
9.1,4722.9
9.2,4722.9
9.3,4722.9
9.4,4734.8
9.5,4770.8
9.6,4788.8
9.7,4806.8
9.8,4842.8
9.9,4842.8
10.0,4860.8
10.1,4878.8
10.2,4878.8
10.3,4878.8
10.4,4878.8
10.5,4878.8
10.6,4878.8
10.7,4878.8
10.8,4878.8
10.9,4878.8
11.0,4878.8
11.1,4878.8
11.2,4878.8
11.3,4878.8
11.4,4878.8
11.5,4878.8
11.6,4878.8
11.7,4878.8
11.8,4878.8
11.9,4878.8
12.0,4878.8
12.1,4878.8
12.2,4878.8
12.3,4878.8
12.4,4878.8
12.5,4878.8
12.6,4878.8
12.7,4878.8
12.8,4878.8
12.9,4878.8
13.0,4878.8
13.1,4878.8
13.2,4878.8
13.3,4878.8
13.4,4878.8
13.5,4878.8
13.6,4878.8
13.7,4878.8
13.8,4878.8
13.9,4878.8
14.0,4878.8
14.1,4878.8
14.2,4878.8
14.3,4878.8
14.4,4878.8
14.5,4878.8
14.6,4878.8
14.7,4878.8
14.8,4878.8
14.9,4878.8
15.0,4878.8
15.1,4878.8
15.2,4878.8
15.3,4878.8
15.4,4878.8
15.5,4878.8
15.6,4878.8
15.7,4878.8
15.8,4878.8
15.9,4878.8
16.0,4878.8
16.1,4878.8
16.2,4878.8
16.3,4878.8
16.4,4878.8
16.5,4878.8
16.6,4878.8
16.7,4878.8
16.8,4878.8
16.9,4878.8
17.0,4878.8
17.1,4878.8
17.2,4878.8
17.3,4878.8
17.4,4878.8
17.5,4878.8
17.6,4878.8
17.7,4878.8
17.8,4878.8
17.9,4878.8
18.0,4878.8
18.1,4878.8
18.2,4878.8
18.3,4878.8
18.4,4878.8
18.5,4878.8
18.6,4878.8
18.7,4878.8
18.8,4878.8
18.9,4878.8
19.0,4878.8
19.1,4878.8
19.2,4878.8
19.3,4878.8
19.4,4957.8
19.5,4957.8
19.6,4957.8
19.7,4957.8
19.8,4957.8
19.9,4957.8
20.0,4957.8


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/gurobi.txt <==
x,y
0.1,2674.0
0.2,2674.0
0.3,2674.0
0.4,2674.0
0.5,2674.0
0.6,2674.0
0.7,2674.0
0.8,2674.0
0.9,2674.0
1.0,2674.0
1.1,2674.0
1.2,2674.0
1.3,2674.0
1.4,2674.0
1.5,2674.0
1.6,2674.0
1.7,2674.0
1.8,2674.0
1.9,2674.0
2.0,2674.0
2.1,2674.0
2.2,2674.0
2.3,2674.0
2.4,2674.0
2.5,2674.0
2.6,2674.0
2.7,2674.0
2.8,2674.0
2.9,2674.0
3.0,2674.0
3.1,2674.0
3.2,2674.0
3.3,2674.0
3.4,2674.0
3.5,2674.0
3.6,2674.0
3.7,2674.0
3.8,2674.0
3.9,2674.0
4.0,2674.0
4.1,2674.0
4.2,2674.0
4.3,2674.0
4.4,2674.0
4.5,2674.0
4.6,2674.0
4.7,2674.0
4.8,2674.0
4.9,2674.0
5.0,2674.0
5.1,2674.0
5.2,2674.0
5.3,2674.0
5.4,2674.0
5.5,2674.0
5.6,2674.0
5.7,2674.0
5.8,2674.0
5.9,2674.0
6.0,2674.0
6.1,2674.0
6.2,2674.0
6.3,2674.0
6.4,2674.0
6.5,2674.0
6.6,2674.0
6.7,2674.0
6.8,2674.0
6.9,2674.0
7.0,2674.0
7.1,2674.0
7.2,2674.0
7.3,2674.0
7.4,2674.0
7.5,2674.0
7.6,2674.0
7.7,2674.0
7.8,2674.0
7.9,2674.0
8.0,2674.0
8.1,2674.0
8.2,2674.0
8.3,2674.0
8.4,2674.0
8.5,2674.0
8.6,2674.0
8.7,2674.0
8.8,2674.0
8.9,2674.0
9.0,2674.0
9.1,2674.0
9.2,2674.0
9.3,2674.0
9.4,2674.0
9.5,2674.0
9.6,2674.0
9.7,2674.0
9.8,2674.0
9.9,2674.0
10.0,2674.0
10.1,2674.0
10.2,2674.0
10.3,2674.0
10.4,2674.0
10.5,2674.0
10.6,2674.0
10.7,2674.0
10.8,2674.0
10.9,2674.0
11.0,2674.0
11.1,2674.0
11.2,2674.0
11.3,2674.0
11.4,2674.0
11.5,2674.0
11.6,2674.0
11.7,2674.0
11.8,2674.0
11.9,2674.0
12.0,2674.0
12.1,2674.0
12.2,2674.0
12.3,2674.0
12.4,2674.0
12.5,2674.0
12.6,2674.0
12.7,2674.0
12.8,2674.0
12.9,2674.0
13.0,2674.0
13.1,2674.0
13.2,2674.0
13.3,2674.0
13.4,2674.0
13.5,2674.0
13.6,2674.0
13.7,2674.0
13.8,2674.0
13.9,2674.0
14.0,2674.0
14.1,2674.0
14.2,2674.0
14.3,2674.0
14.4,2674.0
14.5,2674.0
14.6,2674.0
14.7,2674.0
14.8,2674.0
14.9,2674.0
15.0,2739.0
15.1,2739.0
15.2,2744.1
15.3,2809.1
15.4,2809.3
15.5,2809.3
15.6,2939.3
15.7,3005.8
15.8,3141.2
15.9,3141.2
16.0,3153.5
16.1,3283.5
16.2,3349.5
16.3,3361.3
16.4,3361.3
16.5,3361.3
16.6,3361.3
16.7,3361.3
16.8,3361.3
16.9,3361.3
17.0,3361.3
17.1,3361.3
17.2,3361.3
17.3,3361.3
17.4,3361.3
17.5,3361.3
17.6,3361.3
17.7,3361.3
17.8,3361.3
17.9,3361.3
18.0,3361.3
18.1,3361.3
18.2,3361.3
18.3,3361.3
18.4,3361.3
18.5,3361.3
18.6,3361.3
18.7,3361.3
18.8,3361.3
18.9,3361.3
19.0,3361.3
19.1,3361.3
19.2,3361.3
19.3,3361.3
19.4,3361.3
19.5,3361.3
19.6,3361.3
19.7,3361.3
19.8,3361.3
19.9,3361.3
20.0,3361.3


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/lscc.txt <==
x,y
0.1,6455.0
0.2,6455.0
0.3,6455.0
0.4,6455.0
0.5,6781.2
0.6,7329.0
0.7,7329.0
0.8,7329.0
0.9,7329.0
1.0,7329.0
1.1,7329.0
1.2,7329.0
1.3,7329.0
1.4,7329.0
1.5,7329.0
1.6,7329.0
1.7,7329.0
1.8,7329.0
1.9,7329.0
2.0,7329.0
2.1,7329.0
2.2,7329.0
2.3,7329.0
2.4,7329.0
2.5,7329.0
2.6,7329.0
2.7,7329.0
2.8,7329.0
2.9,7329.0
3.0,7329.0
3.1,7329.0
3.2,7329.0
3.3,7329.0
3.4,7329.0
3.5,7329.0
3.6,7329.0
3.7,7329.0
3.8,7329.0
3.9,7329.0
4.0,7329.0
4.1,7329.0
4.2,7329.0
4.3,7329.0
4.4,7329.0
4.5,7329.0
4.6,7329.0
4.7,7329.0
4.8,7329.0
4.9,7329.0
5.0,7329.0
5.1,7329.0
5.2,7329.0
5.3,7329.0
5.4,7329.0
5.5,7329.0
5.6,7329.0
5.7,7329.0
5.8,7329.0
5.9,7329.0
6.0,7329.0
6.1,7329.0
6.2,7329.0
6.3,7329.0
6.4,7329.0
6.5,7329.0
6.6,7329.0
6.7,7329.0
6.8,7329.0
6.9,7329.0
7.0,7329.0
7.1,7329.0
7.2,7329.0
7.3,7329.0
7.4,7329.0
7.5,7329.0
7.6,7329.0
7.7,7329.0
7.8,7329.0
7.9,7329.0
8.0,7329.0
8.1,7329.0
8.2,7329.0
8.3,7329.0
8.4,7329.0
8.5,7329.0
8.6,7329.0
8.7,7329.0
8.8,7348.0
8.9,7395.5
9.0,7414.5
9.1,7424.0
9.2,7424.0
9.3,7424.0
9.4,7424.0
9.5,7424.0
9.6,7424.0
9.7,7424.0
9.8,7424.0
9.9,7424.0
10.0,7424.0
10.1,7424.0
10.2,7424.0
10.3,7424.0
10.4,7424.0
10.5,7424.0
10.6,7424.0
10.7,7424.0
10.8,7424.0
10.9,7424.0
11.0,7424.0
11.1,7424.0
11.2,7424.0
11.3,7424.0
11.4,7424.0
11.5,7424.0
11.6,7424.0
11.7,7424.0
11.8,7424.0
11.9,7424.0
12.0,7424.0
12.1,7424.0
12.2,7424.0
12.3,7424.0
12.4,7424.0
12.5,7424.0
12.6,7424.0
12.7,7424.0
12.8,7424.0
12.9,7424.0
13.0,7424.0
13.1,7424.0
13.2,7424.0
13.3,7424.0
13.4,7424.0
13.5,7424.0
13.6,7424.0
13.7,7424.0
13.8,7424.0
13.9,7424.0
14.0,7424.0
14.1,7424.0
14.2,7424.0
14.3,7424.0
14.4,7424.0
14.5,7424.0
14.6,7424.0
14.7,7424.0
14.8,7424.0
14.9,7424.0
15.0,7424.0
15.1,7424.0
15.2,7424.0
15.3,7424.0
15.4,7424.0
15.5,7424.0
15.6,7424.0
15.7,7424.0
15.8,7424.0
15.9,7424.0
16.0,7424.0
16.1,7424.0
16.2,7424.0
16.3,7424.0
16.4,7424.0
16.5,7424.0
16.6,7424.0
16.7,7424.0
16.8,7424.0
16.9,7424.0
17.0,7424.0
17.1,7424.0
17.2,7424.0
17.3,7424.0
17.4,7424.0
17.5,7424.0
17.6,7424.0
17.7,7424.0
17.8,7424.0
17.9,7424.0
18.0,7424.0
18.1,7424.0
18.2,7424.0
18.3,7424.0
18.4,7424.0
18.5,7424.0
18.6,7424.0
18.7,7424.0
18.8,7424.0
18.9,7424.0
19.0,7424.0
19.1,7424.0
19.2,7424.0
19.3,7424.0
19.4,7424.0
19.5,7424.0
19.6,7424.0
19.7,7424.0
19.8,7424.0
19.9,7424.0
20.0,7424.0


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/mssp-0.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5325.7
0.8,5657.5
0.9,5657.5
1.0,5657.5
1.1,5657.5
1.2,5657.5
1.3,5657.5
1.4,5657.5
1.5,5657.5
1.6,5657.5
1.7,5657.5
1.8,5657.5
1.9,5657.5
2.0,5657.5
2.1,5657.5
2.2,5657.5
2.3,5657.5
2.4,5944.0
2.5,5944.0
2.6,5944.0
2.7,5944.0
2.8,5944.0
2.9,5944.0
3.0,5944.0
3.1,5944.0
3.2,5944.0
3.3,5944.0
3.4,5944.0
3.5,5944.0
3.6,5944.0
3.7,5944.0
3.8,5944.0
3.9,5944.0
4.0,5977.9
4.1,6115.4
4.2,6115.4
4.3,6115.4
4.4,6115.4
4.5,6115.4
4.6,6115.4
4.7,6115.4
4.8,6115.4
4.9,6115.4
5.0,6115.4
5.1,6115.4
5.2,6115.4
5.3,6115.4
5.4,6115.4
5.5,6115.4
5.6,6115.4
5.7,6184.1
5.8,6369.6
5.9,6369.6
6.0,6369.6
6.1,6369.6
6.2,6369.6
6.3,6369.6
6.4,6369.6
6.5,6369.6
6.6,6369.6
6.7,6369.6
6.8,6369.6
6.9,6369.6
7.0,6369.6
7.1,6369.6
7.2,6369.6
7.3,6369.6
7.4,6403.7
7.5,6456.4
7.6,6456.4
7.7,6456.4
7.8,6456.4
7.9,6456.4
8.0,6456.4
8.1,6456.4
8.2,6456.4
8.3,6456.4
8.4,6456.4
8.5,6456.4
8.6,6456.4
8.7,6456.4
8.8,6456.4
8.9,6456.4
9.0,6456.4
9.1,6535.8
9.2,6639.4
9.3,6657.0
9.4,6657.0
9.5,6657.0
9.6,6657.0
9.7,6657.0
9.8,6657.0
9.9,6657.0
10.0,6657.0
10.1,6657.0
10.2,6657.0
10.3,6657.0
10.4,6657.0
10.5,6657.0
10.6,6657.0
10.7,6657.0
10.8,6665.7
10.9,6732.8
11.0,6776.4
11.1,6776.4
11.2,6776.4
11.3,6776.4
11.4,6776.4
11.5,6776.4
11.6,6776.4
11.7,6776.4
11.8,6776.4
11.9,6776.4
12.0,6776.4
12.1,6776.4
12.2,6776.4
12.3,6776.4
12.4,6776.4
12.5,6778.0
12.6,6820.3
12.7,6841.0
12.8,6841.0
12.9,6841.0
13.0,6841.0
13.1,6841.0
13.2,6841.0
13.3,6841.0
13.4,6841.0
13.5,6841.0
13.6,6841.0
13.7,6841.0
13.8,6841.0
13.9,6841.0
14.0,6841.0
14.1,6841.0
14.2,6841.0
14.3,6850.1
14.4,6878.7
14.5,6909.1
14.6,6909.1
14.7,6909.1
14.8,6909.1
14.9,6909.1
15.0,6909.1
15.1,6909.1
15.2,6909.1
15.3,6909.1
15.4,6909.1
15.5,6909.1
15.6,6909.1
15.7,6909.1
15.8,6909.1
15.9,6909.1
16.0,6910.6
16.1,6910.6
16.2,6924.1
16.3,6948.4
16.4,6955.4
16.5,6955.4
16.6,6955.4
16.7,6955.4
16.8,6955.4
16.9,6955.4
17.0,6955.4
17.1,6955.4
17.2,6955.4
17.3,6955.4
17.4,6955.4
17.5,6955.4
17.6,6955.4
17.7,6955.4
17.8,6973.3
17.9,6973.3
18.0,6988.1
18.1,6990.1
18.2,6994.4
18.3,6994.4
18.4,6994.4
18.5,6994.4
18.6,6994.4
18.7,6994.4
18.8,6994.4
18.9,6994.4
19.0,6994.4
19.1,6994.4
19.2,6994.4
19.3,6994.4
19.4,6994.4
19.5,6994.4
19.6,6996.8
19.7,7003.9
19.8,7013.9
19.9,7013.9
20.0,7013.9


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/mssp-1.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5959.1
0.8,5959.1
0.9,5959.1
1.0,5959.1
1.1,5959.1
1.2,5959.1
1.3,5959.1
1.4,5959.1
1.5,5959.1
1.6,5959.1
1.7,5959.1
1.8,5959.1
1.9,5959.1
2.0,5959.1
2.1,5959.1
2.2,5959.1
2.3,5959.1
2.4,6011.3
2.5,6127.5
2.6,6127.5
2.7,6127.5
2.8,6127.5
2.9,6127.5
3.0,6127.5
3.1,6127.5
3.2,6127.5
3.3,6127.5
3.4,6127.5
3.5,6127.5
3.6,6127.5
3.7,6127.5
3.8,6127.5
3.9,6127.5
4.0,6127.5
4.1,6127.5
4.2,6262.8
4.3,6262.8
4.4,6262.8
4.5,6262.8
4.6,6262.8
4.7,6262.8
4.8,6262.8
4.9,6262.8
5.0,6262.8
5.1,6262.8
5.2,6262.8
5.3,6262.8
5.4,6262.8
5.5,6262.8
5.6,6262.8
5.7,6262.8
5.8,6262.8
5.9,6316.4
6.0,6330.7
6.1,6330.7
6.2,6330.7
6.3,6330.7
6.4,6330.7
6.5,6330.7
6.6,6330.7
6.7,6330.7
6.8,6330.7
6.9,6330.7
7.0,6330.7
7.1,6330.7
7.2,6330.7
7.3,6330.7
7.4,6330.7
7.5,6330.7
7.6,6330.7
7.7,6346.2
7.8,6385.3
7.9,6385.3
8.0,6385.3
8.1,6385.3
8.2,6385.3
8.3,6385.3
8.4,6385.3
8.5,6385.3
8.6,6385.3
8.7,6385.3
8.8,6385.3
8.9,6385.3
9.0,6385.3
9.1,6385.3
9.2,6385.3
9.3,6385.3
9.4,6389.0
9.5,6409.9
9.6,6430.0
9.7,6430.0
9.8,6430.0
9.9,6430.0
10.0,6430.0
10.1,6430.0
10.2,6430.0
10.3,6430.0
10.4,6430.0
10.5,6430.0
10.6,6430.0
10.7,6430.0
10.8,6430.0
10.9,6430.0
11.0,6430.0
11.1,6430.0
11.2,6462.1
11.3,6506.4
11.4,6520.5
11.5,6520.5
11.6,6520.5
11.7,6520.5
11.8,6520.5
11.9,6520.5
12.0,6520.5
12.1,6520.5
12.2,6520.5
12.3,6520.5
12.4,6520.5
12.5,6520.5
12.6,6520.5
12.7,6520.5
12.8,6520.5
12.9,6520.5
13.0,6566.5
13.1,6630.6
13.2,6681.1
13.3,6681.1
13.4,6681.1
13.5,6681.1
13.6,6681.1
13.7,6681.1
13.8,6681.1
13.9,6681.1
14.0,6681.1
14.1,6681.1
14.2,6681.1
14.3,6681.1
14.4,6681.1
14.5,6681.1
14.6,6681.1
14.7,6695.2
14.8,6695.2
14.9,6715.4
15.0,6715.4
15.1,6715.4
15.2,6715.4
15.3,6715.4
15.4,6715.4
15.5,6715.4
15.6,6715.4
15.7,6715.4
15.8,6715.4
15.9,6715.4
16.0,6715.4
16.1,6715.4
16.2,6715.4
16.3,6715.4
16.4,6715.4
16.5,6718.3
16.6,6725.7
16.7,6742.9
16.8,6754.4
16.9,6754.4
17.0,6754.4
17.1,6754.4
17.2,6754.4
17.3,6754.4
17.4,6754.4
17.5,6754.4
17.6,6754.4
17.7,6754.4
17.8,6754.4
17.9,6754.4
18.0,6754.4
18.1,6754.4
18.2,6754.4
18.3,6771.4
18.4,6793.9
18.5,6810.5
18.6,6850.1
18.7,6850.1
18.8,6850.1
18.9,6850.1
19.0,6850.1
19.1,6850.1
19.2,6850.1
19.3,6850.1
19.4,6850.1
19.5,6850.1
19.6,6850.1
19.7,6850.1
19.8,6850.1
19.9,6850.1
20.0,6850.1


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/mssp-2.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5277.5
0.8,5684.6
0.9,5770.2
1.0,5770.2
1.1,5770.2
1.2,5770.2
1.3,5770.2
1.4,5770.2
1.5,5770.2
1.6,5770.2
1.7,5770.2
1.8,5770.2
1.9,5770.2
2.0,5770.2
2.1,5770.2
2.2,5770.2
2.3,5770.2
2.4,5812.2
2.5,5921.5
2.6,5989.9
2.7,5989.9
2.8,5989.9
2.9,5989.9
3.0,5989.9
3.1,5989.9
3.2,5989.9
3.3,5989.9
3.4,5989.9
3.5,5989.9
3.6,5989.9
3.7,5989.9
3.8,5989.9
3.9,5989.9
4.0,5989.9
4.1,6018.3
4.2,6068.0
4.3,6142.2
4.4,6142.2
4.5,6142.2
4.6,6142.2
4.7,6142.2
4.8,6142.2
4.9,6142.2
5.0,6142.2
5.1,6142.2
5.2,6142.2
5.3,6142.2
5.4,6142.2
5.5,6142.2
5.6,6142.2
5.7,6142.2
5.8,6151.5
5.9,6243.1
6.0,6335.3
6.1,6335.5
6.2,6335.5
6.3,6335.5
6.4,6335.5
6.5,6335.5
6.6,6335.5
6.7,6335.5
6.8,6335.5
6.9,6335.5
7.0,6335.5
7.1,6335.5
7.2,6335.5
7.3,6335.5
7.4,6335.5
7.5,6354.2
7.6,6354.2
7.7,6391.8
7.8,6430.4
7.9,6430.4
8.0,6458.7
8.1,6458.7
8.2,6458.7
8.3,6458.7
8.4,6458.7
8.5,6458.7
8.6,6458.7
8.7,6458.7
8.8,6458.7
8.9,6458.7
9.0,6458.7
9.1,6458.7
9.2,6458.7
9.3,6472.0
9.4,6480.9
9.5,6480.9
9.6,6502.2
9.7,6502.2
9.8,6503.9
9.9,6503.9
10.0,6503.9
10.1,6503.9
10.2,6503.9
10.3,6503.9
10.4,6503.9
10.5,6503.9
10.6,6503.9
10.7,6503.9
10.8,6503.9
10.9,6503.9
11.0,6503.9
11.1,6503.9
11.2,6516.5
11.3,6516.5
11.4,6516.5
11.5,6516.5
11.6,6567.0
11.7,6567.0
11.8,6567.0
11.9,6567.0
12.0,6567.0
12.1,6567.0
12.2,6567.0
12.3,6567.0
12.4,6567.0
12.5,6567.0
12.6,6568.7
12.7,6568.7
12.8,6578.0
12.9,6578.0
13.0,6595.9
13.1,6601.4
13.2,6601.4
13.3,6601.4
13.4,6601.4
13.5,6601.4
13.6,6601.4
13.7,6601.4
13.8,6601.4
13.9,6601.4
14.0,6601.4
14.1,6601.4
14.2,6601.4
14.3,6628.5
14.4,6628.5
14.5,6648.7
14.6,6648.7
14.7,6673.9
14.8,6673.9
14.9,6673.9
15.0,6673.9
15.1,6673.9
15.2,6673.9
15.3,6673.9
15.4,6673.9
15.5,6673.9
15.6,6673.9
15.7,6673.9
15.8,6673.9
15.9,6673.9
16.0,6673.9
16.1,6673.9
16.2,6673.9
16.3,6673.9
16.4,6673.9
16.5,6675.0
16.6,6675.0
16.7,6675.0
16.8,6675.0
16.9,6675.0
17.0,6675.0
17.1,6675.0
17.2,6675.0
17.3,6675.0
17.4,6675.0
17.5,6675.0
17.6,6675.0
17.7,6675.0
17.8,6685.6
17.9,6685.6
18.0,6693.8
18.1,6693.8
18.2,6693.8
18.3,6693.8
18.4,6693.8
18.5,6693.8
18.6,6693.8
18.7,6693.8
18.8,6693.8
18.9,6693.8
19.0,6693.8
19.1,6693.8
19.2,6693.8
19.3,6693.8
19.4,6693.8
19.5,6693.8
19.6,6693.8
19.7,6694.8
19.8,6694.8
19.9,6694.8
20.0,6694.8


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/mssp-3.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5069.3
0.8,5875.9
0.9,5875.9
1.0,5875.9
1.1,5875.9
1.2,5875.9
1.3,5875.9
1.4,5875.9
1.5,5875.9
1.6,5875.9
1.7,5875.9
1.8,5875.9
1.9,5875.9
2.0,5875.9
2.1,5875.9
2.2,5875.9
2.3,5875.9
2.4,5875.9
2.5,5875.9
2.6,5908.7
2.7,6128.2
2.8,6207.4
2.9,6207.4
3.0,6207.4
3.1,6207.4
3.2,6207.4
3.3,6207.4
3.4,6207.4
3.5,6207.4
3.6,6207.4
3.7,6207.4
3.8,6207.4
3.9,6207.4
4.0,6207.4
4.1,6207.4
4.2,6207.4
4.3,6207.4
4.4,6217.9
4.5,6219.8
4.6,6230.0
4.7,6277.9
4.8,6277.9
4.9,6285.6
5.0,6285.6
5.1,6285.6
5.2,6285.6
5.3,6285.6
5.4,6285.6
5.5,6285.6
5.6,6285.6
5.7,6285.6
5.8,6285.6
5.9,6285.6
6.0,6285.6
6.1,6285.6
6.2,6285.6
6.3,6286.5
6.4,6286.5
6.5,6288.9
6.6,6356.6
6.7,6356.6
6.8,6357.3
6.9,6357.3
7.0,6357.3
7.1,6357.3
7.2,6357.3
7.3,6357.3
7.4,6357.3
7.5,6357.3
7.6,6357.3
7.7,6357.3
7.8,6357.3
7.9,6357.3
8.0,6357.3
8.1,6357.3
8.2,6375.0
8.3,6407.3
8.4,6427.2
8.5,6456.4
8.6,6475.7
8.7,6475.7
8.8,6475.7
8.9,6475.7
9.0,6475.7
9.1,6475.7
9.2,6475.7
9.3,6475.7
9.4,6475.7
9.5,6475.7
9.6,6475.7
9.7,6475.7
9.8,6475.7
9.9,6475.7
10.0,6475.7
10.1,6491.0
10.2,6491.0
10.3,6491.0
10.4,6501.4
10.5,6518.4
10.6,6546.3
10.7,6546.3
10.8,6570.9
10.9,6570.9
11.0,6570.9
11.1,6570.9
11.2,6570.9
11.3,6570.9
11.4,6570.9
11.5,6570.9
11.6,6570.9
11.7,6570.9
11.8,6570.9
11.9,6570.9
12.0,6583.6
12.1,6583.6
12.2,6587.4
12.3,6606.3
12.4,6606.3
12.5,6638.5
12.6,6649.8
12.7,6649.8
12.8,6668.7
12.9,6668.7
13.0,6668.7
13.1,6668.7
13.2,6668.7
13.3,6668.7
13.4,6668.7
13.5,6668.7
13.6,6668.7
13.7,6668.7
13.8,6668.7
13.9,6668.7
14.0,6703.6
14.1,6703.6
14.2,6720.3
14.3,6720.3
14.4,6741.6
14.5,6750.0
14.6,6767.4
14.7,6767.4
14.8,6795.9
14.9,6795.9
15.0,6795.9
15.1,6795.9
15.2,6795.9
15.3,6795.9
15.4,6795.9
15.5,6795.9
15.6,6795.9
15.7,6795.9
15.8,6795.9
15.9,6795.9
16.0,6795.9
16.1,6795.9
16.2,6813.5
16.3,6813.5
16.4,6813.5
16.5,6813.5
16.6,6836.6
16.7,6857.5
16.8,6857.5
16.9,6857.5
17.0,6857.5
17.1,6857.5
17.2,6857.5
17.3,6857.5
17.4,6857.5
17.5,6857.5
17.6,6857.5
17.7,6857.5
17.8,6857.5
17.9,6857.5
18.0,6888.7
18.1,6888.7
18.2,6888.7
18.3,6888.7
18.4,6906.4
18.5,6906.4
18.6,6937.3
18.7,6945.9
18.8,6945.9
18.9,6945.9
19.0,6945.9
19.1,6945.9
19.2,6945.9
19.3,6945.9
19.4,6945.9
19.5,6945.9
19.6,6945.9
19.7,6945.9
19.8,6945.9
19.9,6945.9
20.0,6945.9


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/mssp-4.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,4952.8
0.8,5778.2
0.9,5828.4
1.0,5828.4
1.1,5828.4
1.2,5828.4
1.3,5828.4
1.4,5828.4
1.5,5828.4
1.6,5828.4
1.7,5828.4
1.8,5828.4
1.9,5828.4
2.0,5828.4
2.1,5828.4
2.2,5828.4
2.3,5828.4
2.4,5828.4
2.5,5828.4
2.6,5828.4
2.7,5852.8
2.8,6037.4
2.9,6073.0
3.0,6087.3
3.1,6087.3
3.2,6087.3
3.3,6087.3
3.4,6087.3
3.5,6087.3
3.6,6087.3
3.7,6087.3
3.8,6087.3
3.9,6087.3
4.0,6087.3
4.1,6087.3
4.2,6087.3
4.3,6087.3
4.4,6087.3
4.5,6087.3
4.6,6087.3
4.7,6104.7
4.8,6132.7
4.9,6182.9
5.0,6200.5
5.1,6200.5
5.2,6200.5
5.3,6200.5
5.4,6200.5
5.5,6200.5
5.6,6200.5
5.7,6200.5
5.8,6200.5
5.9,6200.5
6.0,6200.5
6.1,6200.5
6.2,6200.5
6.3,6200.5
6.4,6200.5
6.5,6200.5
6.6,6200.5
6.7,6239.6
6.8,6284.3
6.9,6318.9
7.0,6344.5
7.1,6344.5
7.2,6344.5
7.3,6344.5
7.4,6344.5
7.5,6344.5
7.6,6344.5
7.7,6344.5
7.8,6344.5
7.9,6344.5
8.0,6344.5
8.1,6344.5
8.2,6344.5
8.3,6344.5
8.4,6344.5
8.5,6344.5
8.6,6344.5
8.7,6355.3
8.8,6447.1
8.9,6513.4
9.0,6513.4
9.1,6541.6
9.2,6541.6
9.3,6541.6
9.4,6541.6
9.5,6541.6
9.6,6541.6
9.7,6541.6
9.8,6541.6
9.9,6541.6
10.0,6541.6
10.1,6541.6
10.2,6541.6
10.3,6541.6
10.4,6541.6
10.5,6541.6
10.6,6541.6
10.7,6541.6
10.8,6586.8
10.9,6599.8
11.0,6652.4
11.1,6674.5
11.2,6674.5
11.3,6674.5
11.4,6674.5
11.5,6674.5
11.6,6674.5
11.7,6674.5
11.8,6674.5
11.9,6674.5
12.0,6674.5
12.1,6674.5
12.2,6674.5
12.3,6674.5
12.4,6674.5
12.5,6674.5
12.6,6674.5
12.7,6674.5
12.8,6743.8
12.9,6743.8
13.0,6743.8
13.1,6743.8
13.2,6787.9
13.3,6787.9
13.4,6787.9
13.5,6787.9
13.6,6787.9
13.7,6787.9
13.8,6787.9
13.9,6787.9
14.0,6787.9
14.1,6787.9
14.2,6787.9
14.3,6787.9
14.4,6787.9
14.5,6787.9
14.6,6787.9
14.7,6787.9
14.8,6801.9
14.9,6801.9
15.0,6807.0
15.1,6807.0
15.2,6807.0
15.3,6823.5
15.4,6823.5
15.5,6823.5
15.6,6823.5
15.7,6823.5
15.8,6823.5
15.9,6823.5
16.0,6823.5
16.1,6823.5
16.2,6823.5
16.3,6823.5
16.4,6823.5
16.5,6823.5
16.6,6823.5
16.7,6823.5
16.8,6863.7
16.9,6867.8
17.0,6867.8
17.1,6880.2
17.2,6887.0
17.3,6887.0
17.4,6887.0
17.5,6887.0
17.6,6925.3
17.7,6925.3
17.8,6925.3
17.9,6925.3
18.0,6925.3
18.1,6925.3
18.2,6925.3
18.3,6925.3
18.4,6925.3
18.5,6925.3
18.6,6925.3
18.7,6925.3
18.8,6925.3
18.9,6925.3
19.0,6925.5
19.1,6925.5
19.2,6953.9
19.3,6954.5
19.4,6954.5
19.5,6954.5
19.6,6954.5
19.7,6955.7
19.8,6955.7
19.9,6955.7
20.0,6955.7


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/sssp-0.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5276.7
0.8,5657.5
0.9,5657.5
1.0,5657.5
1.1,5657.5
1.2,5657.5
1.3,5657.5
1.4,5657.5
1.5,5657.5
1.6,5657.5
1.7,5657.5
1.8,5657.5
1.9,5657.5
2.0,5657.5
2.1,5657.5
2.2,5657.5
2.3,5657.5
2.4,5657.5
2.5,5657.5
2.6,5657.5
2.7,5657.5
2.8,5657.5
2.9,5657.5
3.0,5657.5
3.1,5657.5
3.2,5657.5
3.3,5657.5
3.4,5657.5
3.5,5657.5
3.6,5657.5
3.7,5657.5
3.8,5657.5
3.9,5657.5
4.0,5657.5
4.1,5657.5
4.2,5657.5
4.3,5657.5
4.4,5657.5
4.5,5657.5
4.6,5657.5
4.7,5657.5
4.8,5657.5
4.9,5657.5
5.0,5657.5
5.1,5657.5
5.2,5657.5
5.3,5657.5
5.4,5657.5
5.5,5657.5
5.6,5657.5
5.7,5657.5
5.8,5657.5
5.9,5657.5
6.0,5657.5
6.1,5657.5
6.2,5657.5
6.3,5657.5
6.4,5657.5
6.5,5657.5
6.6,5657.5
6.7,5657.5
6.8,5657.5
6.9,5657.5
7.0,5657.5
7.1,5657.5
7.2,5657.5
7.3,5657.5
7.4,5657.5
7.5,5657.5
7.6,5657.5
7.7,5657.5
7.8,5657.5
7.9,5657.5
8.0,5657.5
8.1,5657.5
8.2,5657.5
8.3,5657.5
8.4,5657.5
8.5,5657.5
8.6,5657.5
8.7,5657.5
8.8,5657.5
8.9,5657.5
9.0,5657.5
9.1,5657.5
9.2,5657.5
9.3,5657.5
9.4,5657.5
9.5,5657.5
9.6,5657.5
9.7,5657.5
9.8,5657.5
9.9,5657.5
10.0,5657.5
10.1,5657.5
10.2,5657.5
10.3,5657.5
10.4,5657.5
10.5,5657.5
10.6,5657.5
10.7,5657.5
10.8,5657.5
10.9,5657.5
11.0,5657.5
11.1,5657.5
11.2,5657.5
11.3,5657.5
11.4,5657.5
11.5,5657.5
11.6,5657.5
11.7,5657.5
11.8,5657.5
11.9,5657.5
12.0,5657.5
12.1,5657.5
12.2,5657.5
12.3,5657.5
12.4,5657.5
12.5,5657.5
12.6,5657.5
12.7,5657.5
12.8,5657.5
12.9,5657.5
13.0,5657.5
13.1,5657.5
13.2,5657.5
13.3,5657.5
13.4,5657.5
13.5,5657.5
13.6,5657.5
13.7,5657.5
13.8,5657.5
13.9,5657.5
14.0,5657.5
14.1,5657.5
14.2,5657.5
14.3,5657.5
14.4,5657.5
14.5,5657.5
14.6,5657.5
14.7,5657.5
14.8,5657.5
14.9,5657.5
15.0,5657.5
15.1,5657.5
15.2,5657.5
15.3,5657.5
15.4,5657.5
15.5,5657.5
15.6,5657.5
15.7,5657.5
15.8,5657.5
15.9,5657.5
16.0,5657.5
16.1,5657.5
16.2,5657.5
16.3,5657.5
16.4,5657.5
16.5,5657.5
16.6,5657.5
16.7,5657.5
16.8,5657.5
16.9,5657.5
17.0,5657.5
17.1,5657.5
17.2,5657.5
17.3,5657.5
17.4,5657.5
17.5,5657.5
17.6,5657.5
17.7,5657.5
17.8,5657.5
17.9,5657.5
18.0,5657.5
18.1,5657.5
18.2,5657.5
18.3,5657.5
18.4,5657.5
18.5,5657.5
18.6,5657.5
18.7,5657.5
18.8,5657.5
18.9,5657.5
19.0,5657.5
19.1,5657.5
19.2,5657.5
19.3,5657.5
19.4,5657.5
19.5,5657.5
19.6,5657.5
19.7,5657.5
19.8,5657.5
19.9,5657.5
20.0,5657.5


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/sssp-1.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5688.6
0.8,5959.1
0.9,5959.1
1.0,5959.1
1.1,5959.1
1.2,5959.1
1.3,5959.1
1.4,5959.1
1.5,5959.1
1.6,5959.1
1.7,5959.1
1.8,5959.1
1.9,5959.1
2.0,5959.1
2.1,5959.1
2.2,5959.1
2.3,5959.1
2.4,5959.1
2.5,5959.1
2.6,5959.1
2.7,5959.1
2.8,5959.1
2.9,5959.1
3.0,5959.1
3.1,5959.1
3.2,5959.1
3.3,5959.1
3.4,5959.1
3.5,5959.1
3.6,5959.1
3.7,5959.1
3.8,5959.1
3.9,5959.1
4.0,5959.1
4.1,5959.1
4.2,5959.1
4.3,5959.1
4.4,5959.1
4.5,5959.1
4.6,5959.1
4.7,5959.1
4.8,5959.1
4.9,5959.1
5.0,5959.1
5.1,5959.1
5.2,5959.1
5.3,5959.1
5.4,5959.1
5.5,5959.1
5.6,5959.1
5.7,5959.1
5.8,5959.1
5.9,5959.1
6.0,5959.1
6.1,5959.1
6.2,5959.1
6.3,5959.1
6.4,5959.1
6.5,5959.1
6.6,5959.1
6.7,5959.1
6.8,5959.1
6.9,5959.1
7.0,5959.1
7.1,5959.1
7.2,5959.1
7.3,5959.1
7.4,5959.1
7.5,5959.1
7.6,5959.1
7.7,5959.1
7.8,5959.1
7.9,5959.1
8.0,5959.1
8.1,5959.1
8.2,5959.1
8.3,5959.1
8.4,5959.1
8.5,5959.1
8.6,5959.1
8.7,5959.1
8.8,5959.1
8.9,5959.1
9.0,5959.1
9.1,5959.1
9.2,5959.1
9.3,5959.1
9.4,5959.1
9.5,5959.1
9.6,5959.1
9.7,5959.1
9.8,5959.1
9.9,5959.1
10.0,5959.1
10.1,5959.1
10.2,5959.1
10.3,5959.1
10.4,5959.1
10.5,5959.1
10.6,5959.1
10.7,5959.1
10.8,5959.1
10.9,5959.1
11.0,5959.1
11.1,5959.1
11.2,5959.1
11.3,5959.1
11.4,5959.1
11.5,5959.1
11.6,5959.1
11.7,5959.1
11.8,5959.1
11.9,5959.1
12.0,5959.1
12.1,5959.1
12.2,5959.1
12.3,5959.1
12.4,5959.1
12.5,5959.1
12.6,5959.1
12.7,5959.1
12.8,5959.1
12.9,5959.1
13.0,5959.1
13.1,5959.1
13.2,5959.1
13.3,5959.1
13.4,5959.1
13.5,5959.1
13.6,5959.1
13.7,5959.1
13.8,5959.1
13.9,5959.1
14.0,5959.1
14.1,5959.1
14.2,5959.1
14.3,5959.1
14.4,5959.1
14.5,5959.1
14.6,5959.1
14.7,5959.1
14.8,5959.1
14.9,5959.1
15.0,5959.1
15.1,5959.1
15.2,5959.1
15.3,5959.1
15.4,5959.1
15.5,5959.1
15.6,5959.1
15.7,5959.1
15.8,5959.1
15.9,5959.1
16.0,5959.1
16.1,5959.1
16.2,5959.1
16.3,5959.1
16.4,5959.1
16.5,5959.1
16.6,5959.1
16.7,5959.1
16.8,5959.1
16.9,5959.1
17.0,5959.1
17.1,5959.1
17.2,5959.1
17.3,5959.1
17.4,5959.1
17.5,5959.1
17.6,5959.1
17.7,5959.1
17.8,5959.1
17.9,5959.1
18.0,5959.1
18.1,5959.1
18.2,5959.1
18.3,5959.1
18.4,5959.1
18.5,5959.1
18.6,5959.1
18.7,5959.1
18.8,5959.1
18.9,5959.1
19.0,5959.1
19.1,5959.1
19.2,5959.1
19.3,5959.1
19.4,5959.1
19.5,5959.1
19.6,5959.1
19.7,5959.1
19.8,5959.1
19.9,5959.1
20.0,5959.1


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/sssp-2.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5497.0
0.8,5770.2
0.9,5770.2
1.0,5770.2
1.1,5770.2
1.2,5770.2
1.3,5770.2
1.4,5770.2
1.5,5770.2
1.6,5770.2
1.7,5770.2
1.8,5770.2
1.9,5770.2
2.0,5770.2
2.1,5770.2
2.2,5770.2
2.3,5770.2
2.4,5770.2
2.5,5770.2
2.6,5770.2
2.7,5770.2
2.8,5770.2
2.9,5770.2
3.0,5770.2
3.1,5770.2
3.2,5770.2
3.3,5770.2
3.4,5770.2
3.5,5770.2
3.6,5770.2
3.7,5770.2
3.8,5770.2
3.9,5770.2
4.0,5770.2
4.1,5770.2
4.2,5770.2
4.3,5770.2
4.4,5770.2
4.5,5770.2
4.6,5770.2
4.7,5770.2
4.8,5770.2
4.9,5770.2
5.0,5770.2
5.1,5770.2
5.2,5770.2
5.3,5770.2
5.4,5770.2
5.5,5770.2
5.6,5770.2
5.7,5770.2
5.8,5770.2
5.9,5770.2
6.0,5770.2
6.1,5770.2
6.2,5770.2
6.3,5770.2
6.4,5770.2
6.5,5770.2
6.6,5770.2
6.7,5770.2
6.8,5770.2
6.9,5770.2
7.0,5770.2
7.1,5770.2
7.2,5770.2
7.3,5770.2
7.4,5770.2
7.5,5770.2
7.6,5770.2
7.7,5770.2
7.8,5770.2
7.9,5770.2
8.0,5770.2
8.1,5770.2
8.2,5770.2
8.3,5770.2
8.4,5770.2
8.5,5770.2
8.6,5770.2
8.7,5770.2
8.8,5770.2
8.9,5770.2
9.0,5770.2
9.1,5770.2
9.2,5770.2
9.3,5770.2
9.4,5770.2
9.5,5770.2
9.6,5770.2
9.7,5770.2
9.8,5770.2
9.9,5770.2
10.0,5770.2
10.1,5770.2
10.2,5770.2
10.3,5770.2
10.4,5770.2
10.5,5770.2
10.6,5770.2
10.7,5770.2
10.8,5770.2
10.9,5770.2
11.0,5770.2
11.1,5770.2
11.2,5770.2
11.3,5770.2
11.4,5770.2
11.5,5770.2
11.6,5770.2
11.7,5770.2
11.8,5770.2
11.9,5770.2
12.0,5770.2
12.1,5770.2
12.2,5770.2
12.3,5770.2
12.4,5770.2
12.5,5770.2
12.6,5770.2
12.7,5770.2
12.8,5770.2
12.9,5770.2
13.0,5770.2
13.1,5770.2
13.2,5770.2
13.3,5770.2
13.4,5770.2
13.5,5770.2
13.6,5770.2
13.7,5770.2
13.8,5770.2
13.9,5770.2
14.0,5770.2
14.1,5770.2
14.2,5770.2
14.3,5770.2
14.4,5770.2
14.5,5770.2
14.6,5770.2
14.7,5770.2
14.8,5770.2
14.9,5770.2
15.0,5770.2
15.1,5770.2
15.2,5770.2
15.3,5770.2
15.4,5770.2
15.5,5770.2
15.6,5770.2
15.7,5770.2
15.8,5770.2
15.9,5770.2
16.0,5770.2
16.1,5770.2
16.2,5770.2
16.3,5770.2
16.4,5770.2
16.5,5770.2
16.6,5770.2
16.7,5770.2
16.8,5770.2
16.9,5770.2
17.0,5770.2
17.1,5770.2
17.2,5770.2
17.3,5770.2
17.4,5770.2
17.5,5770.2
17.6,5770.2
17.7,5770.2
17.8,5770.2
17.9,5770.2
18.0,5770.2
18.1,5770.2
18.2,5770.2
18.3,5770.2
18.4,5770.2
18.5,5770.2
18.6,5770.2
18.7,5770.2
18.8,5770.2
18.9,5770.2
19.0,5770.2
19.1,5770.2
19.2,5770.2
19.3,5770.2
19.4,5770.2
19.5,5770.2
19.6,5770.2
19.7,5770.2
19.8,5770.2
19.9,5770.2
20.0,5770.2


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/sssp-3.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5355.2
0.8,5875.9
0.9,5875.9
1.0,5875.9
1.1,5875.9
1.2,5875.9
1.3,5875.9
1.4,5875.9
1.5,5875.9
1.6,5875.9
1.7,5875.9
1.8,5875.9
1.9,5875.9
2.0,5875.9
2.1,5875.9
2.2,5875.9
2.3,5875.9
2.4,5875.9
2.5,5875.9
2.6,5875.9
2.7,5875.9
2.8,5875.9
2.9,5875.9
3.0,5875.9
3.1,5875.9
3.2,5875.9
3.3,5875.9
3.4,5875.9
3.5,5875.9
3.6,5875.9
3.7,5875.9
3.8,5875.9
3.9,5875.9
4.0,5875.9
4.1,5875.9
4.2,5875.9
4.3,5875.9
4.4,5875.9
4.5,5875.9
4.6,5875.9
4.7,5875.9
4.8,5875.9
4.9,5875.9
5.0,5875.9
5.1,5875.9
5.2,5875.9
5.3,5875.9
5.4,5875.9
5.5,5875.9
5.6,5875.9
5.7,5875.9
5.8,5875.9
5.9,5875.9
6.0,5875.9
6.1,5875.9
6.2,5875.9
6.3,5875.9
6.4,5875.9
6.5,5875.9
6.6,5875.9
6.7,5875.9
6.8,5875.9
6.9,5875.9
7.0,5875.9
7.1,5875.9
7.2,5875.9
7.3,5875.9
7.4,5875.9
7.5,5875.9
7.6,5875.9
7.7,5875.9
7.8,5875.9
7.9,5875.9
8.0,5875.9
8.1,5875.9
8.2,5875.9
8.3,5875.9
8.4,5875.9
8.5,5875.9
8.6,5875.9
8.7,5875.9
8.8,5875.9
8.9,5875.9
9.0,5875.9
9.1,5875.9
9.2,5875.9
9.3,5875.9
9.4,5875.9
9.5,5875.9
9.6,5875.9
9.7,5875.9
9.8,5875.9
9.9,5875.9
10.0,5875.9
10.1,5875.9
10.2,5875.9
10.3,5875.9
10.4,5875.9
10.5,5875.9
10.6,5875.9
10.7,5875.9
10.8,5875.9
10.9,5875.9
11.0,5875.9
11.1,5875.9
11.2,5875.9
11.3,5875.9
11.4,5875.9
11.5,5875.9
11.6,5875.9
11.7,5875.9
11.8,5875.9
11.9,5875.9
12.0,5875.9
12.1,5875.9
12.2,5875.9
12.3,5875.9
12.4,5875.9
12.5,5875.9
12.6,5875.9
12.7,5875.9
12.8,5875.9
12.9,5875.9
13.0,5875.9
13.1,5875.9
13.2,5875.9
13.3,5875.9
13.4,5875.9
13.5,5875.9
13.6,5875.9
13.7,5875.9
13.8,5875.9
13.9,5875.9
14.0,5875.9
14.1,5875.9
14.2,5875.9
14.3,5875.9
14.4,5875.9
14.5,5875.9
14.6,5875.9
14.7,5875.9
14.8,5875.9
14.9,5875.9
15.0,5875.9
15.1,5875.9
15.2,5875.9
15.3,5875.9
15.4,5875.9
15.5,5875.9
15.6,5875.9
15.7,5875.9
15.8,5875.9
15.9,5875.9
16.0,5875.9
16.1,5875.9
16.2,5875.9
16.3,5875.9
16.4,5875.9
16.5,5875.9
16.6,5875.9
16.7,5875.9
16.8,5875.9
16.9,5875.9
17.0,5875.9
17.1,5875.9
17.2,5875.9
17.3,5875.9
17.4,5875.9
17.5,5875.9
17.6,5875.9
17.7,5875.9
17.8,5875.9
17.9,5875.9
18.0,5875.9
18.1,5875.9
18.2,5875.9
18.3,5875.9
18.4,5875.9
18.5,5875.9
18.6,5875.9
18.7,5875.9
18.8,5875.9
18.9,5875.9
19.0,5875.9
19.1,5875.9
19.2,5875.9
19.3,5875.9
19.4,5875.9
19.5,5875.9
19.6,5875.9
19.7,5875.9
19.8,5875.9
19.9,5875.9
20.0,5875.9


==> MSSP-EJOR-v3 (1)/dimacs-new/keller6/tsm.txt <==
x,y
0.1,4363.9
0.2,4412.8
0.3,4413.0
0.4,4413.0
0.5,4414.6
0.6,4415.0
0.7,4415.0
0.8,4415.0
0.9,4415.0
1.0,4415.0
1.1,4415.0
1.2,4415.0
1.3,4415.0
1.4,4415.0
1.5,4415.0
1.6,4415.0
1.7,4415.0
1.8,4415.0
1.9,4415.0
2.0,4415.0
2.1,4433.5
2.2,4448.3
2.3,4452.0
2.4,4452.0
2.5,4452.0
2.6,4452.0
2.7,4452.0
2.8,4452.0
2.9,4452.0
3.0,4452.0
3.1,4452.0
3.2,4452.0
3.3,4452.0
3.4,4452.0
3.5,4452.0
3.6,4452.0
3.7,4452.0
3.8,4452.0
3.9,4452.0
4.0,4459.5
4.1,4462.5
4.2,4467.0
4.3,4467.0
4.4,4467.0
4.5,4467.0
4.6,4467.0
4.7,4467.0
4.8,4467.0
4.9,4467.0
5.0,4467.0
5.1,4467.0
5.2,4467.0
5.3,4467.0
5.4,4467.0
5.5,4467.0
5.6,4467.0
5.7,4467.0
5.8,4467.0
5.9,4467.0
6.0,4467.0
6.1,4467.0
6.2,4467.0
6.3,4467.0
6.4,4467.0
6.5,4467.0
6.6,4467.0
6.7,4467.0
6.8,4467.0
6.9,4467.0
7.0,4467.0
7.1,4467.0
7.2,4467.0
7.3,4467.0
7.4,4467.0
7.5,4467.0
7.6,4467.0
7.7,4467.0
7.8,4467.0
7.9,4467.0
8.0,4467.0
8.1,4467.0
8.2,4467.0
8.3,4467.0
8.4,4467.0
8.5,4467.0
8.6,4467.0
8.7,4467.0
8.8,4467.0
8.9,4467.0
9.0,4467.0
9.1,4467.0
9.2,4467.0
9.3,4467.0
9.4,4467.0
9.5,4467.0
9.6,4467.0
9.7,4467.0
9.8,4467.0
9.9,4467.0
10.0,4467.0
10.1,4467.0
10.2,4467.0
10.3,4467.0
10.4,4467.0
10.5,4467.0
10.6,4468.8
10.7,4469.4
10.8,4470.0
10.9,4471.8
11.0,4472.4
11.1,4472.4
11.2,4472.4
11.3,4473.0
11.4,4473.0
11.5,4473.0
11.6,4473.0
11.7,4473.0
11.8,4473.0
11.9,4473.0
12.0,4473.0
12.1,4473.0
12.2,4473.0
12.3,4473.0
12.4,4473.0
12.5,4473.0
12.6,4473.0
12.7,4473.0
12.8,4473.0
12.9,4473.0
13.0,4473.0
13.1,4481.9
13.2,4483.6
13.3,4504.8
13.4,4536.6
13.5,4557.8
13.6,4557.8
13.7,4568.4
13.8,4579.0
13.9,4579.0
14.0,4579.0
14.1,4579.0
14.2,4579.0
14.3,4579.0
14.4,4579.0
14.5,4579.0
14.6,4579.0
14.7,4579.0
14.8,4579.0
14.9,4579.0
15.0,4579.0
15.1,4579.0
15.2,4584.4
15.3,4589.8
15.4,4600.6
15.5,4622.2
15.6,4622.2
15.7,4622.2
15.8,4633.0
15.9,4633.0
16.0,4639.4
16.1,4639.4
16.2,4649.0
16.3,4655.4
16.4,4658.6
16.5,4658.6
16.6,4665.0
16.7,4665.0
16.8,4665.0
16.9,4665.0
17.0,4665.0
17.1,4665.0
17.2,4665.0
17.3,4665.0
17.4,4665.0
17.5,4665.0
17.6,4665.0
17.7,4665.0
17.8,4665.0
17.9,4665.0
18.0,4665.0
18.1,4665.0
18.2,4665.0
18.3,4665.0
18.4,4665.0
18.5,4665.0
18.6,4665.0
18.7,4665.0
18.8,4665.0
18.9,4665.0
19.0,4665.0
19.1,4665.0
19.2,4665.0
19.3,4665.0
19.4,4665.0
19.5,4665.0
19.6,4665.0
19.7,4665.0
19.8,4665.0
19.9,4665.0
20.0,4665.0


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/aco.txt <==
x,y
0.1,5594.9
0.2,6190.6
0.3,6242.0
0.4,6441.9
0.5,6471.7
0.6,6545.2
0.7,6709.7
0.8,6731.0
0.9,6746.3
1.0,6774.5
1.1,6774.5
1.2,6828.0
1.3,6828.0
1.4,6875.7
1.5,6973.8
1.6,6973.8
1.7,6973.8
1.8,6973.8
1.9,7026.5
2.0,7094.9
2.1,7107.0
2.2,7143.3
2.3,7169.8
2.4,7223.5
2.5,7223.5
2.6,7223.5
2.7,7223.5
2.8,7223.5
2.9,7223.5
3.0,7223.5
3.1,7223.5
3.2,7223.5
3.3,7223.5
3.4,7223.5
3.5,7223.5
3.6,7223.5
3.7,7223.5
3.8,7246.7
3.9,7246.7
4.0,7246.7
4.1,7246.7
4.2,7246.7
4.3,7246.7
4.4,7269.4
4.5,7269.4
4.6,7269.4
4.7,7269.4
4.8,7290.6
4.9,7290.6
5.0,7327.5
5.1,7381.2
5.2,7410.1
5.3,7438.2
5.4,7438.2
5.5,7438.2
5.6,7438.2
5.7,7443.1
5.8,7443.1
5.9,7443.1
6.0,7443.1
6.1,7462.2
6.2,7462.2
6.3,7462.2
6.4,7462.2
6.5,7462.2
6.6,7525.9
6.7,7554.0
6.8,7645.3
6.9,7807.6
7.0,8138.0
7.1,8267.4
7.2,8496.7
7.3,8648.6
7.4,8680.7
7.5,8774.4
7.6,8878.4
7.7,8914.5
7.8,8945.3
7.9,8974.9
8.0,9015.6
8.1,9075.1
8.2,9087.5
8.3,9188.3
8.4,9189.8
8.5,9200.7
8.6,9203.3
8.7,9205.7
8.8,9219.2
8.9,9235.6
9.0,9252.2
9.1,9252.7
9.2,9271.4
9.3,9274.7
9.4,9274.7
9.5,9286.7
9.6,9292.6
9.7,9295.1
9.8,9312.3
9.9,9328.0
10.0,9331.4
10.1,9331.4
10.2,9331.4
10.3,9331.4
10.4,9331.6
10.5,9331.6
10.6,9331.6
10.7,9331.8
10.8,9353.9
10.9,9353.9
11.0,9353.9
11.1,9354.6
11.2,9354.6
11.3,9370.0
11.4,9376.7
11.5,9376.7
11.6,9379.4
11.7,9379.4
11.8,9382.2
11.9,9384.4
12.0,9393.5
12.1,9396.3
12.2,9396.3
12.3,9396.3
12.4,9396.3
12.5,9396.3
12.6,9396.3
12.7,9396.3
12.8,9396.3
12.9,9396.3
13.0,9396.3
13.1,9396.3
13.2,9398.7
13.3,9398.7
13.4,9404.7
13.5,9404.9
13.6,9404.9
13.7,9404.9
13.8,9404.9
13.9,9404.9
14.0,9404.9
14.1,9404.9
14.2,9404.9
14.3,9404.9
14.4,9404.9
14.5,9404.9
14.6,9404.9
14.7,9404.9
14.8,9404.9
14.9,9404.9
15.0,9404.9
15.1,9404.9
15.2,9404.9
15.3,9404.9
15.4,9404.9
15.5,9404.9
15.6,9404.9
15.7,9404.9
15.8,9404.9
15.9,9404.9
16.0,9404.9
16.1,9404.9
16.2,9404.9
16.3,9404.9
16.4,9404.9
16.5,9404.9
16.6,9404.9
16.7,9404.9
16.8,9404.9
16.9,9404.9
17.0,9404.9
17.1,9404.9
17.2,9404.9
17.3,9404.9
17.4,9404.9
17.5,9404.9
17.6,9404.9
17.7,9404.9
17.8,9404.9
17.9,9404.9
18.0,9404.9
18.1,9404.9
18.2,9404.9
18.3,9404.9
18.4,9404.9
18.5,9404.9
18.6,9404.9
18.7,9404.9
18.8,9404.9
18.9,9404.9
19.0,9404.9
19.1,9404.9
19.2,9404.9
19.3,9404.9
19.4,9404.9
19.5,9404.9
19.6,9404.9
19.7,9404.9
19.8,9404.9
19.9,9404.9
20.0,9404.9


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/fastwclq.txt <==
x,y
0.1,7696.5
0.2,7968.4
0.3,8206.1
0.4,8206.1
0.5,8335.7
0.6,8349.7
0.7,8349.7
0.8,8365.7
0.9,8365.7
1.0,8365.7
1.1,8365.7
1.2,8365.7
1.3,8412.3
1.4,8465.9
1.5,8465.9
1.6,8465.9
1.7,8465.9
1.8,8465.9
1.9,8470.4
2.0,8470.4
2.1,8470.4
2.2,8491.0
2.3,8491.0
2.4,8491.0
2.5,8519.2
2.6,8519.2
2.7,8519.2
2.8,8519.2
2.9,8519.2
3.0,8519.2
3.1,8519.2
3.2,8594.6
3.3,8771.6
3.4,8771.6
3.5,8771.6
3.6,8771.6
3.7,8771.6
3.8,8771.6
3.9,8771.6
4.0,8771.6
4.1,8771.6
4.2,8771.6
4.3,8771.6
4.4,8771.6
4.5,8771.6
4.6,8771.6
4.7,8771.6
4.8,8771.6
4.9,8771.6
5.0,8771.6
5.1,8771.6
5.2,8771.6
5.3,8771.6
5.4,8771.6
5.5,8771.6
5.6,8771.6
5.7,8771.6
5.8,8774.2
5.9,8774.2
6.0,8774.2
6.1,8792.3
6.2,8810.4
6.3,8810.4
6.4,8810.4
6.5,8810.4
6.6,8810.4
6.7,8810.4
6.8,8810.4
6.9,8810.4
7.0,8810.4
7.1,8810.4
7.2,8810.4
7.3,8810.4
7.4,8835.1
7.5,8859.8
7.6,8859.8
7.7,8859.8
7.8,8859.8
7.9,8859.8
8.0,8859.8
8.1,8859.8
8.2,8859.8
8.3,8859.8
8.4,8859.8
8.5,8859.8
8.6,8859.8
8.7,8859.8
8.8,8859.8
8.9,8859.8
9.0,8859.8
9.1,8859.8
9.2,8859.8
9.3,8859.8
9.4,8859.8
9.5,8859.8
9.6,8859.8
9.7,8859.8
9.8,8859.8
9.9,8859.8
10.0,8859.8
10.1,8859.8
10.2,8859.8
10.3,8859.8
10.4,8859.8
10.5,8859.8
10.6,8859.8
10.7,8859.8
10.8,8859.8
10.9,8859.8
11.0,8859.8
11.1,8859.8
11.2,8859.8
11.3,8859.8
11.4,8859.8
11.5,8859.8
11.6,8859.8
11.7,8859.8
11.8,8859.8
11.9,8859.8
12.0,8859.8
12.1,8859.8
12.2,8859.8
12.3,8859.8
12.4,8859.8
12.5,8859.8
12.6,8859.8
12.7,8859.8
12.8,8859.8
12.9,8859.8
13.0,8859.8
13.1,8859.8
13.2,8859.8
13.3,8859.8
13.4,8859.8
13.5,8859.8
13.6,8859.8
13.7,8859.8
13.8,8859.8
13.9,8859.8
14.0,8859.8
14.1,8859.8
14.2,8859.8
14.3,8859.8
14.4,8859.8
14.5,8859.8
14.6,8859.8
14.7,8859.8
14.8,8859.8
14.9,8859.8
15.0,8859.8
15.1,8859.8
15.2,8859.8
15.3,8859.8
15.4,8859.8
15.5,8859.8
15.6,8859.8
15.7,8859.8
15.8,8859.8
15.9,8859.8
16.0,8859.8
16.1,8859.8
16.2,8859.8
16.3,8859.8
16.4,8859.8
16.5,8859.8
16.6,8859.8
16.7,8859.8
16.8,8859.8
16.9,8859.8
17.0,8859.8
17.1,8859.8
17.2,8859.8
17.3,8859.8
17.4,8859.8
17.5,8859.8
17.6,8859.8
17.7,8859.8
17.8,8859.8
17.9,8859.8
18.0,8860.4
18.1,8862.1
18.2,8862.1
18.3,8862.1
18.4,8862.1
18.5,8862.1
18.6,8862.1
18.7,8862.1
18.8,8872.5
18.9,8872.5
19.0,8872.5
19.1,8872.5
19.2,8872.5
19.3,8872.5
19.4,8882.0
19.5,8882.0
19.6,8882.0
19.7,8882.0
19.8,8898.9
19.9,8934.7
20.0,8934.7


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/gurobi.txt <==
x,y
0.1,3802.0
0.2,3802.0
0.3,3802.0
0.4,3802.0
0.5,3802.0
0.6,3802.0
0.7,3802.0
0.8,3802.0
0.9,3802.0
1.0,3802.0
1.1,3802.0
1.2,3802.0
1.3,3802.0
1.4,3802.0
1.5,3802.0
1.6,3802.0
1.7,3802.0
1.8,3802.0
1.9,3802.0
2.0,3802.0
2.1,3802.0
2.2,3802.0
2.3,3802.0
2.4,3802.0
2.5,3802.0
2.6,3802.0
2.7,3802.0
2.8,3802.0
2.9,3802.0
3.0,3802.0
3.1,3802.0
3.2,3802.0
3.3,3802.0
3.4,3802.0
3.5,3802.0
3.6,3802.0
3.7,3802.0
3.8,3802.0
3.9,3802.0
4.0,3802.0
4.1,3802.0
4.2,3802.0
4.3,3802.0
4.4,3802.0
4.5,3802.0
4.6,3802.0
4.7,3802.0
4.8,3802.0
4.9,3804.6
5.0,3824.1
5.1,3827.7
5.2,3827.7
5.3,4817.2
5.4,5411.2
5.5,5809.0
5.6,5947.0
5.7,6058.6
5.8,6058.6
5.9,6098.4
6.0,6098.4
6.1,6098.4
6.2,6098.4
6.3,6098.4
6.4,6098.4
6.5,6098.4
6.6,6098.4
6.7,6098.4
6.8,6098.4
6.9,6098.4
7.0,6098.4
7.1,6098.4
7.2,6098.4
7.3,6098.4
7.4,6098.4
7.5,6098.4
7.6,6098.4
7.7,6098.4
7.8,6098.4
7.9,6098.4
8.0,6098.4
8.1,6098.4
8.2,6098.4
8.3,6098.4
8.4,6098.4
8.5,6098.4
8.6,6098.4
8.7,6098.4
8.8,6098.4
8.9,6098.4
9.0,6098.4
9.1,6098.4
9.2,6098.4
9.3,6098.4
9.4,6098.4
9.5,6098.4
9.6,6098.4
9.7,6098.4
9.8,6098.4
9.9,6098.4
10.0,6098.4
10.1,6098.4
10.2,6098.4
10.3,6098.4
10.4,6098.4
10.5,6098.4
10.6,6098.4
10.7,6098.4
10.8,6098.4
10.9,6098.4
11.0,6098.4
11.1,6098.4
11.2,6098.4
11.3,6098.4
11.4,6098.4
11.5,6098.4
11.6,6098.4
11.7,6098.4
11.8,6098.4
11.9,6098.4
12.0,6098.4
12.1,6098.4
12.2,6098.4
12.3,6098.4
12.4,6098.4
12.5,6098.4
12.6,6098.4
12.7,6098.4
12.8,6098.4
12.9,6098.4
13.0,6098.4
13.1,6098.4
13.2,6098.4
13.3,6098.4
13.4,6098.4
13.5,6098.4
13.6,6098.4
13.7,6098.4
13.8,6098.4
13.9,6098.4
14.0,6098.4
14.1,6098.4
14.2,6098.4
14.3,6098.4
14.4,6098.4
14.5,6098.4
14.6,6098.4
14.7,6098.4
14.8,6098.4
14.9,6098.4
15.0,6098.4
15.1,6098.4
15.2,6098.4
15.3,6098.4
15.4,6098.4
15.5,6098.4
15.6,6098.4
15.7,6098.4
15.8,6098.4
15.9,6098.4
16.0,6098.4
16.1,6098.4
16.2,6098.4
16.3,6098.4
16.4,6098.4
16.5,6098.4
16.6,6098.4
16.7,6098.4
16.8,6098.4
16.9,6098.4
17.0,6098.4
17.1,6098.4
17.2,6098.4
17.3,6098.4
17.4,6098.4
17.5,6098.4
17.6,6098.4
17.7,6098.4
17.8,6098.4
17.9,6098.4
18.0,6098.4
18.1,6098.4
18.2,6098.4
18.3,6098.4
18.4,6098.4
18.5,6098.4
18.6,6098.4
18.7,6098.4
18.8,6098.4
18.9,6098.4
19.0,6098.4
19.1,6098.4
19.2,6098.4
19.3,6098.4
19.4,6098.4
19.5,6098.4
19.6,6098.4
19.7,6098.4
19.8,6098.4
19.9,6098.4
20.0,6098.4


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/lscc.txt <==
x,y
0.1,9508.0
0.2,9508.0
0.3,9508.0
0.4,9508.0
0.5,9768.0
0.6,9768.0
0.7,9768.0
0.8,9768.0
0.9,9905.0
1.0,9905.0
1.1,10025.6
1.2,10039.0
1.3,10039.0
1.4,10039.0
1.5,10039.0
1.6,10067.8
1.7,10087.0
1.8,10087.0
1.9,10087.0
2.0,10087.0
2.1,10087.0
2.2,10115.8
2.3,10123.0
2.4,10123.0
2.5,10123.0
2.6,10123.0
2.7,10123.0
2.8,10123.0
2.9,10123.0
3.0,10123.0
3.1,10123.0
3.2,10123.0
3.3,10123.0
3.4,10123.0
3.5,10123.0
3.6,10123.0
3.7,10123.0
3.8,10123.0
3.9,10123.0
4.0,10123.0
4.1,10123.0
4.2,10123.0
4.3,10123.0
4.4,10123.0
4.5,10123.0
4.6,10123.0
4.7,10123.0
4.8,10123.0
4.9,10123.0
5.0,10123.0
5.1,10123.0
5.2,10123.0
5.3,10123.0
5.4,10123.0
5.5,10127.1
5.6,10147.6
5.7,10164.0
5.8,10164.0
5.9,10164.0
6.0,10166.9
6.1,10178.5
6.2,10193.0
6.3,10193.0
6.4,10193.0
6.5,10193.0
6.6,10193.0
6.7,10193.0
6.8,10193.0
6.9,10193.0
7.0,10193.0
7.1,10193.0
7.2,10195.7
7.3,10201.1
7.4,10214.6
7.5,10220.0
7.6,10220.0
7.7,10220.0
7.8,10220.0
7.9,10220.0
8.0,10220.0
8.1,10220.0
8.2,10220.0
8.3,10220.0
8.4,10220.0
8.5,10220.0
8.6,10220.0
8.7,10220.0
8.8,10220.0
8.9,10220.0
9.0,10220.0
9.1,10220.0
9.2,10220.0
9.3,10220.0
9.4,10220.0
9.5,10220.0
9.6,10220.0
9.7,10220.0
9.8,10220.0
9.9,10220.0
10.0,10220.0
10.1,10220.0
10.2,10220.0
10.3,10220.0
10.4,10220.0
10.5,10220.0
10.6,10220.0
10.7,10220.0
10.8,10220.0
10.9,10220.0
11.0,10220.0
11.1,10220.0
11.2,10220.0
11.3,10220.0
11.4,10220.0
11.5,10220.0
11.6,10220.0
11.7,10220.0
11.8,10220.0
11.9,10220.0
12.0,10220.0
12.1,10220.0
12.2,10220.0
12.3,10220.0
12.4,10220.0
12.5,10220.0
12.6,10220.0
12.7,10220.0
12.8,10220.0
12.9,10220.0
13.0,10220.0
13.1,10220.0
13.2,10220.0
13.3,10220.0
13.4,10220.0
13.5,10220.0
13.6,10220.0
13.7,10220.0
13.8,10220.0
13.9,10220.0
14.0,10220.0
14.1,10220.0
14.2,10220.0
14.3,10220.0
14.4,10220.0
14.5,10220.0
14.6,10220.0
14.7,10220.0
14.8,10220.0
14.9,10220.0
15.0,10220.0
15.1,10220.0
15.2,10220.0
15.3,10220.0
15.4,10220.0
15.5,10220.0
15.6,10220.0
15.7,10220.0
15.8,10220.0
15.9,10220.0
16.0,10220.0
16.1,10220.0
16.2,10220.0
16.3,10220.0
16.4,10220.0
16.5,10220.0
16.6,10220.0
16.7,10220.0
16.8,10220.0
16.9,10220.0
17.0,10220.0
17.1,10220.0
17.2,10220.0
17.3,10220.0
17.4,10220.0
17.5,10220.0
17.6,10220.0
17.7,10220.0
17.8,10220.0
17.9,10220.0
18.0,10220.0
18.1,10220.0
18.2,10220.0
18.3,10220.0
18.4,10220.0
18.5,10220.0
18.6,10220.0
18.7,10220.0
18.8,10220.0
18.9,10220.0
19.0,10220.0
19.1,10220.0
19.2,10220.0
19.3,10220.0
19.4,10220.0
19.5,10220.0
19.6,10220.0
19.7,10220.0
19.8,10220.0
19.9,10223.3
20.0,10226.6


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/mssp-0.txt <==
x,y
0.1,6267.8
0.2,6802.6
0.3,9038.6
0.4,9038.6
0.5,9038.6
0.6,9038.6
0.7,9038.6
0.8,9038.6
0.9,9038.6
1.0,9537.7
1.1,9678.0
1.2,9678.0
1.3,9678.0
1.4,9678.0
1.5,9678.0
1.6,9678.0
1.7,9678.0
1.8,9678.0
1.9,9779.3
2.0,9779.3
2.1,9779.3
2.2,9779.3
2.3,9779.3
2.4,9779.3
2.5,9779.3
2.6,9779.3
2.7,9779.3
2.8,9832.5
2.9,9866.8
3.0,9866.8
3.1,9866.8
3.2,9866.8
3.3,9866.8
3.4,9866.8
3.5,9866.8
3.6,9866.8
3.7,9967.4
3.8,9974.6
3.9,9974.6
4.0,9974.6
4.1,9974.6
4.2,9974.6
4.3,9974.6
4.4,9974.6
4.5,9974.6
4.6,9989.4
4.7,10028.6
4.8,10028.6
4.9,10028.6
5.0,10028.6
5.1,10028.6
5.2,10028.6
5.3,10028.6
5.4,10034.7
5.5,10054.4
5.6,10080.7
5.7,10080.7
5.8,10080.7
5.9,10080.7
6.0,10080.7
6.1,10080.7
6.2,10080.7
6.3,10103.4
6.4,10118.7
6.5,10120.9
6.6,10125.6
6.7,10125.6
6.8,10125.6
6.9,10125.6
7.0,10125.6
7.1,10125.6
7.2,10135.8
7.3,10145.6
7.4,10156.0
7.5,10160.4
7.6,10160.4
7.7,10160.4
7.8,10160.4
7.9,10160.4
8.0,10160.4
8.1,10165.1
8.2,10169.3
8.3,10178.0
8.4,10187.5
8.5,10187.5
8.6,10187.5
8.7,10187.5
8.8,10187.5
8.9,10187.5
9.0,10196.3
9.1,10196.3
9.2,10199.2
9.3,10201.3
9.4,10201.3
9.5,10201.3
9.6,10201.3
9.7,10201.3
9.8,10204.4
9.9,10205.1
10.0,10212.4
10.1,10212.4
10.2,10221.6
10.3,10221.6
10.4,10221.6
10.5,10221.6
10.6,10221.6
10.7,10227.3
10.8,10227.3
10.9,10228.3
11.0,10228.3
11.1,10242.2
11.2,10242.2
11.3,10242.2
11.4,10242.2
11.5,10242.2
11.6,10244.7
11.7,10244.7
11.8,10250.8
11.9,10250.8
12.0,10250.8
12.1,10250.8
12.2,10250.8
12.3,10254.3
12.4,10254.3
12.5,10254.3
12.6,10254.3
12.7,10262.2
12.8,10262.2
12.9,10266.6
13.0,10266.6
13.1,10266.6
13.2,10266.7
13.3,10266.7
13.4,10266.7
13.5,10266.7
13.6,10266.7
13.7,10266.7
13.8,10266.7
13.9,10266.7
14.0,10267.8
14.1,10267.8
14.2,10267.8
14.3,10267.8
14.4,10267.8
14.5,10267.8
14.6,10267.8
14.7,10267.8
14.8,10267.8
14.9,10267.8
15.0,10267.8
15.1,10267.8
15.2,10267.8
15.3,10267.8
15.4,10267.8
15.5,10267.8
15.6,10267.8
15.7,10267.8
15.8,10267.8
15.9,10267.8
16.0,10267.8
16.1,10267.8
16.2,10267.8
16.3,10267.8
16.4,10267.8
16.5,10267.8
16.6,10267.8
16.7,10267.8
16.8,10267.8
16.9,10267.8
17.0,10267.8
17.1,10267.8
17.2,10267.8
17.3,10267.8
17.4,10267.8
17.5,10267.8
17.6,10267.8
17.7,10267.8
17.8,10267.8
17.9,10267.8
18.0,10267.8
18.1,10267.8
18.2,10267.8
18.3,10267.8
18.4,10267.8
18.5,10267.8
18.6,10267.8
18.7,10267.8
18.8,10267.8
18.9,10267.8
19.0,10267.8
19.1,10267.8
19.2,10267.8
19.3,10267.8
19.4,10267.8
19.5,10267.8
19.6,10267.8
19.7,10267.8
19.8,10267.8
19.9,10267.8
20.0,10267.8


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/mssp-1.txt <==
x,y
0.1,6267.8
0.2,8162.0
0.3,9330.7
0.4,9330.7
0.5,9330.7
0.6,9330.7
0.7,9330.7
0.8,9330.7
0.9,9330.7
1.0,9781.5
1.1,9837.1
1.2,9837.1
1.3,9837.1
1.4,9837.1
1.5,9837.1
1.6,9837.1
1.7,9837.1
1.8,9837.1
1.9,10161.8
2.0,10161.8
2.1,10161.8
2.2,10161.8
2.3,10161.8
2.4,10161.8
2.5,10161.8
2.6,10161.8
2.7,10211.7
2.8,10213.9
2.9,10213.9
3.0,10213.9
3.1,10213.9
3.2,10213.9
3.3,10213.9
3.4,10213.9
3.5,10213.9
3.6,10225.5
3.7,10237.6
3.8,10237.6
3.9,10237.6
4.0,10237.6
4.1,10237.6
4.2,10237.6
4.3,10237.6
4.4,10243.1
4.5,10250.8
4.6,10255.2
4.7,10255.2
4.8,10255.2
4.9,10255.2
5.0,10255.2
5.1,10255.2
5.2,10255.2
5.3,10257.3
5.4,10259.8
5.5,10262.9
5.6,10262.9
5.7,10262.9
5.8,10262.9
5.9,10262.9
6.0,10262.9
6.1,10268.9
6.2,10268.9
6.3,10268.9
6.4,10276.0
6.5,10276.0
6.6,10276.0
6.7,10276.0
6.8,10276.0
6.9,10276.0
7.0,10276.0
7.1,10276.0
7.2,10276.0
7.3,10279.9
7.4,10279.9
7.5,10279.9
7.6,10279.9
7.7,10279.9
7.8,10279.9
7.9,10279.9
8.0,10279.9
8.1,10279.9
8.2,10283.9
8.3,10283.9
8.4,10283.9
8.5,10283.9
8.6,10283.9
8.7,10283.9
8.8,10283.9
8.9,10283.9
9.0,10283.9
9.1,10285.2
9.2,10285.2
9.3,10285.2
9.4,10285.2
9.5,10285.2
9.6,10285.2
9.7,10285.2
9.8,10285.2
9.9,10285.2
10.0,10286.4
10.1,10286.4
10.2,10286.4
10.3,10286.4
10.4,10286.4
10.5,10286.4
10.6,10286.4
10.7,10286.4
10.8,10286.4
10.9,10286.4
11.0,10286.4
11.1,10286.4
11.2,10286.4
11.3,10287.5
11.4,10287.5
11.5,10287.5
11.6,10287.5
11.7,10287.5
11.8,10287.5
11.9,10287.5
12.0,10287.5
12.1,10298.0
12.2,10298.0
12.3,10298.0
12.4,10298.0
12.5,10298.0
12.6,10298.0
12.7,10298.0
12.8,10298.0
12.9,10298.0
13.0,10298.0
13.1,10298.0
13.2,10298.0
13.3,10298.0
13.4,10298.0
13.5,10298.0
13.6,10298.0
13.7,10298.0
13.8,10298.0
13.9,10298.0
14.0,10298.0
14.1,10298.0
14.2,10298.0
14.3,10298.0
14.4,10298.0
14.5,10298.0
14.6,10298.0
14.7,10298.0
14.8,10298.0
14.9,10298.0
15.0,10298.0
15.1,10298.0
15.2,10298.0
15.3,10298.0
15.4,10298.0
15.5,10298.0
15.6,10298.0
15.7,10298.0
15.8,10298.0
15.9,10298.0
16.0,10298.0
16.1,10298.0
16.2,10298.0
16.3,10298.0
16.4,10298.0
16.5,10298.0
16.6,10298.0
16.7,10298.0
16.8,10298.0
16.9,10298.0
17.0,10298.0
17.1,10298.0
17.2,10298.0
17.3,10298.0
17.4,10298.0
17.5,10298.0
17.6,10298.0
17.7,10298.0
17.8,10298.0
17.9,10298.0
18.0,10298.0
18.1,10298.0
18.2,10298.0
18.3,10298.0
18.4,10298.0
18.5,10298.0
18.6,10298.0
18.7,10298.0
18.8,10298.0
18.9,10298.0
19.0,10298.0
19.1,10298.0
19.2,10298.0
19.3,10298.0
19.4,10298.0
19.5,10298.0
19.6,10298.0
19.7,10298.0
19.8,10298.0
19.9,10298.0
20.0,10298.0


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/mssp-2.txt <==
x,y
0.1,6267.8
0.2,7697.9
0.3,8906.1
0.4,8906.1
0.5,8906.1
0.6,8906.1
0.7,8906.1
0.8,8906.1
0.9,8906.1
1.0,9392.0
1.1,9392.0
1.2,9392.0
1.3,9392.0
1.4,9392.0
1.5,9392.0
1.6,9392.0
1.7,9392.0
1.8,9582.2
1.9,9598.1
2.0,9598.1
2.1,9598.1
2.2,9598.1
2.3,9598.1
2.4,9598.1
2.5,9598.1
2.6,9650.9
2.7,9668.1
2.8,9668.1
2.9,9668.1
3.0,9668.1
3.1,9668.1
3.2,9668.1
3.3,9706.2
3.4,9772.3
3.5,9807.0
3.6,9807.0
3.7,9807.0
3.8,9807.0
3.9,9807.0
4.0,9807.0
4.1,9807.0
4.2,9823.2
4.3,9839.2
4.4,9839.2
4.5,9839.2
4.6,9839.2
4.7,9839.2
4.8,9839.2
4.9,9839.6
5.0,9862.4
5.1,9871.7
5.2,9871.7
5.3,9871.7
5.4,9871.7
5.5,9871.7
5.6,9871.7
5.7,9871.7
5.8,9890.6
5.9,9890.6
6.0,9890.6
6.1,9890.6
6.2,9890.6
6.3,9890.6
6.4,9890.6
6.5,9917.0
6.6,9948.7
6.7,9948.7
6.8,9948.7
6.9,9948.7
7.0,9948.7
7.1,9948.7
7.2,9948.7
7.3,9963.7
7.4,9963.7
7.5,9963.7
7.6,9963.7
7.7,9963.7
7.8,9963.7
7.9,9963.7
8.0,9963.7
8.1,9966.4
8.2,9970.9
8.3,9970.9
8.4,9970.9
8.5,9970.9
8.6,9970.9
8.7,9970.9
8.8,9971.1
8.9,9971.1
9.0,9975.1
9.1,9975.1
9.2,9975.1
9.3,9975.1
9.4,9975.1
9.5,9975.1
9.6,9975.1
9.7,9975.1
9.8,9975.1
9.9,9975.1
10.0,9975.1
10.1,9975.1
10.2,9975.1
10.3,9975.1
10.4,9975.1
10.5,9982.7
10.6,9982.7
10.7,9982.7
10.8,9982.7
10.9,9982.7
11.0,9982.7
11.1,9982.7
11.2,9983.3
11.3,9983.3
11.4,9983.3
11.5,9983.3
11.6,9983.3
11.7,9986.4
11.8,9986.4
11.9,9986.4
12.0,9987.5
12.1,9987.5
12.2,9987.5
12.3,9987.5
12.4,9987.5
12.5,9987.5
12.6,9987.5
12.7,9987.5
12.8,9987.5
12.9,9987.5
13.0,9987.5
13.1,9987.5
13.2,9987.5
13.3,9987.5
13.4,9987.5
13.5,9987.5
13.6,9987.5
13.7,9987.5
13.8,9987.5
13.9,9987.5
14.0,9987.5
14.1,9987.5
14.2,9987.5
14.3,9987.5
14.4,9987.7
14.5,9987.7
14.6,9987.7
14.7,9987.7
14.8,9991.2
14.9,9991.2
15.0,9991.2
15.1,9991.2
15.2,9991.2
15.3,9991.2
15.4,9991.2
15.5,9991.2
15.6,9991.2
15.7,9991.2
15.8,9991.2
15.9,9993.9
16.0,9993.9
16.1,9993.9
16.2,9993.9
16.3,9993.9
16.4,9993.9
16.5,9993.9
16.6,9993.9
16.7,9993.9
16.8,9993.9
16.9,9993.9
17.0,9993.9
17.1,9993.9
17.2,9993.9
17.3,9994.4
17.4,9994.4
17.5,9994.4
17.6,9995.9
17.7,9995.9
17.8,9995.9
17.9,9995.9
18.0,9995.9
18.1,9995.9
18.2,9995.9
18.3,9995.9
18.4,9995.9
18.5,9995.9
18.6,9995.9
18.7,9995.9
18.8,9996.6
18.9,9996.6
19.0,9998.7
19.1,9998.7
19.2,9998.7
19.3,9998.7
19.4,9998.7
19.5,9998.7
19.6,9998.7
19.7,9998.7
19.8,9998.7
19.9,9998.7
20.0,9998.7


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/mssp-3.txt <==
x,y
0.1,6267.8
0.2,7089.8
0.3,8965.2
0.4,8965.2
0.5,8965.2
0.6,8965.2
0.7,8965.2
0.8,8965.2
0.9,8965.2
1.0,8965.2
1.1,9421.9
1.2,9471.6
1.3,9471.6
1.4,9471.6
1.5,9471.6
1.6,9471.6
1.7,9471.6
1.8,9471.6
1.9,9471.6
2.0,9471.6
2.1,9810.9
2.2,9810.9
2.3,9810.9
2.4,9810.9
2.5,9810.9
2.6,9810.9
2.7,9810.9
2.8,9810.9
2.9,9810.9
3.0,9882.5
3.1,10058.9
3.2,10058.9
3.3,10058.9
3.4,10058.9
3.5,10058.9
3.6,10058.9
3.7,10058.9
3.8,10058.9
3.9,10058.9
4.0,10155.1
4.1,10198.9
4.2,10198.9
4.3,10198.9
4.4,10198.9
4.5,10198.9
4.6,10198.9
4.7,10198.9
4.8,10198.9
4.9,10198.9
5.0,10211.5
5.1,10236.0
5.2,10236.0
5.3,10236.0
5.4,10236.0
5.5,10236.0
5.6,10236.0
5.7,10236.0
5.8,10236.0
5.9,10236.0
6.0,10254.9
6.1,10262.0
6.2,10271.3
6.3,10271.3
6.4,10271.3
6.5,10271.3
6.6,10271.3
6.7,10271.3
6.8,10271.3
6.9,10271.3
7.0,10284.6
7.1,10284.8
7.2,10290.6
7.3,10290.6
7.4,10290.6
7.5,10290.6
7.6,10290.6
7.7,10290.6
7.8,10290.6
7.9,10290.6
8.0,10290.6
8.1,10294.6
8.2,10303.0
8.3,10303.0
8.4,10303.0
8.5,10303.0
8.6,10303.0
8.7,10303.0
8.8,10303.0
8.9,10303.0
9.0,10303.0
9.1,10303.0
9.2,10303.0
9.3,10303.0
9.4,10303.0
9.5,10303.0
9.6,10303.0
9.7,10303.0
9.8,10303.0
9.9,10303.0
10.0,10303.0
10.1,10308.0
10.2,10308.0
10.3,10308.0
10.4,10308.0
10.5,10308.0
10.6,10308.0
10.7,10308.0
10.8,10308.0
10.9,10308.0
11.0,10308.0
11.1,10308.0
11.2,10308.0
11.3,10308.0
11.4,10308.0
11.5,10308.0
11.6,10308.0
11.7,10308.0
11.8,10308.0
11.9,10308.0
12.0,10312.9
12.1,10312.9
12.2,10312.9
12.3,10312.9
12.4,10312.9
12.5,10312.9
12.6,10312.9
12.7,10312.9
12.8,10312.9
12.9,10312.9
13.0,10313.8
13.1,10313.8
13.2,10313.8
13.3,10313.8
13.4,10313.8
13.5,10313.8
13.6,10313.8
13.7,10313.8
13.8,10313.8
13.9,10313.8
14.0,10314.2
14.1,10314.2
14.2,10314.2
14.3,10314.2
14.4,10314.2
14.5,10314.2
14.6,10314.2
14.7,10314.2
14.8,10314.2
14.9,10314.2
15.0,10314.2
15.1,10314.2
15.2,10314.2
15.3,10314.2
15.4,10314.2
15.5,10314.2
15.6,10314.2
15.7,10314.2
15.8,10314.2
15.9,10314.2
16.0,10314.2
16.1,10314.2
16.2,10314.2
16.3,10314.2
16.4,10314.2
16.5,10314.2
16.6,10314.2
16.7,10314.2
16.8,10314.2
16.9,10314.2
17.0,10314.2
17.1,10314.2
17.2,10314.2
17.3,10314.2
17.4,10314.2
17.5,10314.2
17.6,10314.2
17.7,10314.2
17.8,10314.2
17.9,10314.2
18.0,10314.2
18.1,10314.2
18.2,10314.2
18.3,10314.2
18.4,10314.2
18.5,10314.2
18.6,10314.2
18.7,10314.2
18.8,10314.2
18.9,10314.2
19.0,10314.2
19.1,10314.2
19.2,10314.2
19.3,10314.2
19.4,10314.2
19.5,10314.2
19.6,10314.2
19.7,10314.2
19.8,10314.2
19.9,10314.2
20.0,10314.2


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/mssp-4.txt <==
x,y
0.1,6267.8
0.2,6267.8
0.3,9016.5
0.4,9016.5
0.5,9016.5
0.6,9016.5
0.7,9016.5
0.8,9016.5
0.9,9016.5
1.0,9016.5
1.1,9119.4
1.2,9565.4
1.3,9565.4
1.4,9565.4
1.5,9565.4
1.6,9565.4
1.7,9565.4
1.8,9565.4
1.9,9565.4
2.0,9565.4
2.1,9669.9
2.2,9816.8
2.3,9816.8
2.4,9816.8
2.5,9816.8
2.6,9816.8
2.7,9816.8
2.8,9816.8
2.9,9816.8
3.0,9816.8
3.1,9908.2
3.2,9970.2
3.3,9970.2
3.4,9970.2
3.5,9970.2
3.6,9970.2
3.7,9970.2
3.8,9970.2
3.9,9970.2
4.0,9970.2
4.1,10017.8
4.2,10047.9
4.3,10047.9
4.4,10047.9
4.5,10047.9
4.6,10047.9
4.7,10047.9
4.8,10047.9
4.9,10047.9
5.0,10048.8
5.1,10080.1
5.2,10094.9
5.3,10094.9
5.4,10094.9
5.5,10094.9
5.6,10094.9
5.7,10094.9
5.8,10094.9
5.9,10094.9
6.0,10104.8
6.1,10124.5
6.2,10129.7
6.3,10129.7
6.4,10129.7
6.5,10129.7
6.6,10129.7
6.7,10129.7
6.8,10129.7
6.9,10129.7
7.0,10142.9
7.1,10148.7
7.2,10148.7
7.3,10148.7
7.4,10148.7
7.5,10148.7
7.6,10148.7
7.7,10148.7
7.8,10148.7
7.9,10163.2
8.0,10163.4
8.1,10166.6
8.2,10166.6
8.3,10166.6
8.4,10166.6
8.5,10166.6
8.6,10166.6
8.7,10166.6
8.8,10169.9
8.9,10172.6
9.0,10188.8
9.1,10188.8
9.2,10188.8
9.3,10188.8
9.4,10188.8
9.5,10188.8
9.6,10188.8
9.7,10195.2
9.8,10196.4
9.9,10196.4
10.0,10199.5
10.1,10199.5
10.2,10199.5
10.3,10199.5
10.4,10199.5
10.5,10199.5
10.6,10199.5
10.7,10199.5
10.8,10199.5
10.9,10212.5
11.0,10213.2
11.1,10213.2
11.2,10213.2
11.3,10213.2
11.4,10213.2
11.5,10213.2
11.6,10213.2
11.7,10213.2
11.8,10213.2
11.9,10223.5
12.0,10223.5
12.1,10223.5
12.2,10223.5
12.3,10223.5
12.4,10223.5
12.5,10223.5
12.6,10223.5
12.7,10225.8
12.8,10244.6
12.9,10244.6
13.0,10244.6
13.1,10244.6
13.2,10244.6
13.3,10244.6
13.4,10244.6
13.5,10244.6
13.6,10244.6
13.7,10247.9
13.8,10255.8
13.9,10255.8
14.0,10255.8
14.1,10255.8
14.2,10255.8
14.3,10255.8
14.4,10255.8
14.5,10255.8
14.6,10261.8
14.7,10263.0
14.8,10263.0
14.9,10263.0
15.0,10263.0
15.1,10263.0
15.2,10263.0
15.3,10263.0
15.4,10263.0
15.5,10263.0
15.6,10263.0
15.7,10263.0
15.8,10263.0
15.9,10263.0
16.0,10263.0
16.1,10263.0
16.2,10263.0
16.3,10263.0
16.4,10263.0
16.5,10263.0
16.6,10263.0
16.7,10263.0
16.8,10263.0
16.9,10263.0
17.0,10263.0
17.1,10263.0
17.2,10263.0
17.3,10263.0
17.4,10263.0
17.5,10263.0
17.6,10263.0
17.7,10263.0
17.8,10263.0
17.9,10263.0
18.0,10263.0
18.1,10263.0
18.2,10263.0
18.3,10263.0
18.4,10263.0
18.5,10263.0
18.6,10263.0
18.7,10263.0
18.8,10263.0
18.9,10263.0
19.0,10263.0
19.1,10263.0
19.2,10263.0
19.3,10263.0
19.4,10263.0
19.5,10263.0
19.6,10263.0
19.7,10263.0
19.8,10263.0
19.9,10263.0
20.0,10263.0


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/sssp-0.txt <==
x,y
0.1,6267.8
0.2,6542.8
0.3,9038.6
0.4,9038.6
0.5,9038.6
0.6,9038.6
0.7,9038.6
0.8,9038.6
0.9,9038.6
1.0,9038.6
1.1,9038.6
1.2,9038.6
1.3,9038.6
1.4,9038.6
1.5,9038.6
1.6,9038.6
1.7,9038.6
1.8,9038.6
1.9,9038.6
2.0,9038.6
2.1,9038.6
2.2,9038.6
2.3,9038.6
2.4,9038.6
2.5,9038.6
2.6,9038.6
2.7,9038.6
2.8,9038.6
2.9,9038.6
3.0,9038.6
3.1,9038.6
3.2,9038.6
3.3,9038.6
3.4,9038.6
3.5,9038.6
3.6,9038.6
3.7,9038.6
3.8,9038.6
3.9,9038.6
4.0,9038.6
4.1,9038.6
4.2,9038.6
4.3,9038.6
4.4,9038.6
4.5,9038.6
4.6,9038.6
4.7,9038.6
4.8,9038.6
4.9,9038.6
5.0,9038.6
5.1,9038.6
5.2,9038.6
5.3,9038.6
5.4,9038.6
5.5,9038.6
5.6,9038.6
5.7,9038.6
5.8,9038.6
5.9,9038.6
6.0,9038.6
6.1,9038.6
6.2,9038.6
6.3,9038.6
6.4,9038.6
6.5,9038.6
6.6,9038.6
6.7,9038.6
6.8,9038.6
6.9,9038.6
7.0,9038.6
7.1,9038.6
7.2,9038.6
7.3,9038.6
7.4,9038.6
7.5,9038.6
7.6,9038.6
7.7,9038.6
7.8,9038.6
7.9,9038.6
8.0,9038.6
8.1,9038.6
8.2,9038.6
8.3,9038.6
8.4,9038.6
8.5,9038.6
8.6,9038.6
8.7,9038.6
8.8,9038.6
8.9,9038.6
9.0,9038.6
9.1,9038.6
9.2,9038.6
9.3,9038.6
9.4,9038.6
9.5,9038.6
9.6,9038.6
9.7,9038.6
9.8,9038.6
9.9,9038.6
10.0,9038.6
10.1,9038.6
10.2,9038.6
10.3,9038.6
10.4,9038.6
10.5,9038.6
10.6,9038.6
10.7,9038.6
10.8,9038.6
10.9,9038.6
11.0,9038.6
11.1,9038.6
11.2,9038.6
11.3,9038.6
11.4,9038.6
11.5,9038.6
11.6,9038.6
11.7,9038.6
11.8,9038.6
11.9,9038.6
12.0,9038.6
12.1,9038.6
12.2,9038.6
12.3,9038.6
12.4,9038.6
12.5,9038.6
12.6,9038.6
12.7,9038.6
12.8,9038.6
12.9,9038.6
13.0,9038.6
13.1,9038.6
13.2,9038.6
13.3,9038.6
13.4,9038.6
13.5,9038.6
13.6,9038.6
13.7,9038.6
13.8,9038.6
13.9,9038.6
14.0,9038.6
14.1,9038.6
14.2,9038.6
14.3,9038.6
14.4,9038.6
14.5,9038.6
14.6,9038.6
14.7,9038.6
14.8,9038.6
14.9,9038.6
15.0,9038.6
15.1,9038.6
15.2,9038.6
15.3,9038.6
15.4,9038.6
15.5,9038.6
15.6,9038.6
15.7,9038.6
15.8,9038.6
15.9,9038.6
16.0,9038.6
16.1,9038.6
16.2,9038.6
16.3,9038.6
16.4,9038.6
16.5,9038.6
16.6,9038.6
16.7,9038.6
16.8,9038.6
16.9,9038.6
17.0,9038.6
17.1,9038.6
17.2,9038.6
17.3,9038.6
17.4,9038.6
17.5,9038.6
17.6,9038.6
17.7,9038.6
17.8,9038.6
17.9,9038.6
18.0,9038.6
18.1,9038.6
18.2,9038.6
18.3,9038.6
18.4,9038.6
18.5,9038.6
18.6,9038.6
18.7,9038.6
18.8,9038.6
18.9,9038.6
19.0,9038.6
19.1,9038.6
19.2,9038.6
19.3,9038.6
19.4,9038.6
19.5,9038.6
19.6,9038.6
19.7,9038.6
19.8,9038.6
19.9,9038.6
20.0,9038.6


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/sssp-1.txt <==
x,y
0.1,6267.8
0.2,6267.8
0.3,9330.7
0.4,9330.7
0.5,9330.7
0.6,9330.7
0.7,9330.7
0.8,9330.7
0.9,9330.7
1.0,9330.7
1.1,9330.7
1.2,9330.7
1.3,9330.7
1.4,9330.7
1.5,9330.7
1.6,9330.7
1.7,9330.7
1.8,9330.7
1.9,9330.7
2.0,9330.7
2.1,9330.7
2.2,9330.7
2.3,9330.7
2.4,9330.7
2.5,9330.7
2.6,9330.7
2.7,9330.7
2.8,9330.7
2.9,9330.7
3.0,9330.7
3.1,9330.7
3.2,9330.7
3.3,9330.7
3.4,9330.7
3.5,9330.7
3.6,9330.7
3.7,9330.7
3.8,9330.7
3.9,9330.7
4.0,9330.7
4.1,9330.7
4.2,9330.7
4.3,9330.7
4.4,9330.7
4.5,9330.7
4.6,9330.7
4.7,9330.7
4.8,9330.7
4.9,9330.7
5.0,9330.7
5.1,9330.7
5.2,9330.7
5.3,9330.7
5.4,9330.7
5.5,9330.7
5.6,9330.7
5.7,9330.7
5.8,9330.7
5.9,9330.7
6.0,9330.7
6.1,9330.7
6.2,9330.7
6.3,9330.7
6.4,9330.7
6.5,9330.7
6.6,9330.7
6.7,9330.7
6.8,9330.7
6.9,9330.7
7.0,9330.7
7.1,9330.7
7.2,9330.7
7.3,9330.7
7.4,9330.7
7.5,9330.7
7.6,9330.7
7.7,9330.7
7.8,9330.7
7.9,9330.7
8.0,9330.7
8.1,9330.7
8.2,9330.7
8.3,9330.7
8.4,9330.7
8.5,9330.7
8.6,9330.7
8.7,9330.7
8.8,9330.7
8.9,9330.7
9.0,9330.7
9.1,9330.7
9.2,9330.7
9.3,9330.7
9.4,9330.7
9.5,9330.7
9.6,9330.7
9.7,9330.7
9.8,9330.7
9.9,9330.7
10.0,9330.7
10.1,9330.7
10.2,9330.7
10.3,9330.7
10.4,9330.7
10.5,9330.7
10.6,9330.7
10.7,9330.7
10.8,9330.7
10.9,9330.7
11.0,9330.7
11.1,9330.7
11.2,9330.7
11.3,9330.7
11.4,9330.7
11.5,9330.7
11.6,9330.7
11.7,9330.7
11.8,9330.7
11.9,9330.7
12.0,9330.7
12.1,9330.7
12.2,9330.7
12.3,9330.7
12.4,9330.7
12.5,9330.7
12.6,9330.7
12.7,9330.7
12.8,9330.7
12.9,9330.7
13.0,9330.7
13.1,9330.7
13.2,9330.7
13.3,9330.7
13.4,9330.7
13.5,9330.7
13.6,9330.7
13.7,9330.7
13.8,9330.7
13.9,9330.7
14.0,9330.7
14.1,9330.7
14.2,9330.7
14.3,9330.7
14.4,9330.7
14.5,9330.7
14.6,9330.7
14.7,9330.7
14.8,9330.7
14.9,9330.7
15.0,9330.7
15.1,9330.7
15.2,9330.7
15.3,9330.7
15.4,9330.7
15.5,9330.7
15.6,9330.7
15.7,9330.7
15.8,9330.7
15.9,9330.7
16.0,9330.7
16.1,9330.7
16.2,9330.7
16.3,9330.7
16.4,9330.7
16.5,9330.7
16.6,9330.7
16.7,9330.7
16.8,9330.7
16.9,9330.7
17.0,9330.7
17.1,9330.7
17.2,9330.7
17.3,9330.7
17.4,9330.7
17.5,9330.7
17.6,9330.7
17.7,9330.7
17.8,9330.7
17.9,9330.7
18.0,9330.7
18.1,9330.7
18.2,9330.7
18.3,9330.7
18.4,9330.7
18.5,9330.7
18.6,9330.7
18.7,9330.7
18.8,9330.7
18.9,9330.7
19.0,9330.7
19.1,9330.7
19.2,9330.7
19.3,9330.7
19.4,9330.7
19.5,9330.7
19.6,9330.7
19.7,9330.7
19.8,9330.7
19.9,9330.7
20.0,9330.7


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/sssp-2.txt <==
x,y
0.1,6267.8
0.2,6267.8
0.3,8906.1
0.4,8906.1
0.5,8906.1
0.6,8906.1
0.7,8906.1
0.8,8906.1
0.9,8906.1
1.0,8906.1
1.1,8906.1
1.2,8906.1
1.3,8906.1
1.4,8906.1
1.5,8906.1
1.6,8906.1
1.7,8906.1
1.8,8906.1
1.9,8906.1
2.0,8906.1
2.1,8906.1
2.2,8906.1
2.3,8906.1
2.4,8906.1
2.5,8906.1
2.6,8906.1
2.7,8906.1
2.8,8906.1
2.9,8906.1
3.0,8906.1
3.1,8906.1
3.2,8906.1
3.3,8906.1
3.4,8906.1
3.5,8906.1
3.6,8906.1
3.7,8906.1
3.8,8906.1
3.9,8906.1
4.0,8906.1
4.1,8906.1
4.2,8906.1
4.3,8906.1
4.4,8906.1
4.5,8906.1
4.6,8906.1
4.7,8906.1
4.8,8906.1
4.9,8906.1
5.0,8906.1
5.1,8906.1
5.2,8906.1
5.3,8906.1
5.4,8906.1
5.5,8906.1
5.6,8906.1
5.7,8906.1
5.8,8906.1
5.9,8906.1
6.0,8906.1
6.1,8906.1
6.2,8906.1
6.3,8906.1
6.4,8906.1
6.5,8906.1
6.6,8906.1
6.7,8906.1
6.8,8906.1
6.9,8906.1
7.0,8906.1
7.1,8906.1
7.2,8906.1
7.3,8906.1
7.4,8906.1
7.5,8906.1
7.6,8906.1
7.7,8906.1
7.8,8906.1
7.9,8906.1
8.0,8906.1
8.1,8906.1
8.2,8906.1
8.3,8906.1
8.4,8906.1
8.5,8906.1
8.6,8906.1
8.7,8906.1
8.8,8906.1
8.9,8906.1
9.0,8906.1
9.1,8906.1
9.2,8906.1
9.3,8906.1
9.4,8906.1
9.5,8906.1
9.6,8906.1
9.7,8906.1
9.8,8906.1
9.9,8906.1
10.0,8906.1
10.1,8906.1
10.2,8906.1
10.3,8906.1
10.4,8906.1
10.5,8906.1
10.6,8906.1
10.7,8906.1
10.8,8906.1
10.9,8906.1
11.0,8906.1
11.1,8906.1
11.2,8906.1
11.3,8906.1
11.4,8906.1
11.5,8906.1
11.6,8906.1
11.7,8906.1
11.8,8906.1
11.9,8906.1
12.0,8906.1
12.1,8906.1
12.2,8906.1
12.3,8906.1
12.4,8906.1
12.5,8906.1
12.6,8906.1
12.7,8906.1
12.8,8906.1
12.9,8906.1
13.0,8906.1
13.1,8906.1
13.2,8906.1
13.3,8906.1
13.4,8906.1
13.5,8906.1
13.6,8906.1
13.7,8906.1
13.8,8906.1
13.9,8906.1
14.0,8906.1
14.1,8906.1
14.2,8906.1
14.3,8906.1
14.4,8906.1
14.5,8906.1
14.6,8906.1
14.7,8906.1
14.8,8906.1
14.9,8906.1
15.0,8906.1
15.1,8906.1
15.2,8906.1
15.3,8906.1
15.4,8906.1
15.5,8906.1
15.6,8906.1
15.7,8906.1
15.8,8906.1
15.9,8906.1
16.0,8906.1
16.1,8906.1
16.2,8906.1
16.3,8906.1
16.4,8906.1
16.5,8906.1
16.6,8906.1
16.7,8906.1
16.8,8906.1
16.9,8906.1
17.0,8906.1
17.1,8906.1
17.2,8906.1
17.3,8906.1
17.4,8906.1
17.5,8906.1
17.6,8906.1
17.7,8906.1
17.8,8906.1
17.9,8906.1
18.0,8906.1
18.1,8906.1
18.2,8906.1
18.3,8906.1
18.4,8906.1
18.5,8906.1
18.6,8906.1
18.7,8906.1
18.8,8906.1
18.9,8906.1
19.0,8906.1
19.1,8906.1
19.2,8906.1
19.3,8906.1
19.4,8906.1
19.5,8906.1
19.6,8906.1
19.7,8906.1
19.8,8906.1
19.9,8906.1
20.0,8906.1


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/sssp-3.txt <==
x,y
0.1,6267.8
0.2,6827.8
0.3,8965.2
0.4,8965.2
0.5,8965.2
0.6,8965.2
0.7,8965.2
0.8,8965.2
0.9,8965.2
1.0,8965.2
1.1,8965.2
1.2,8965.2
1.3,8965.2
1.4,8965.2
1.5,8965.2
1.6,8965.2
1.7,8965.2
1.8,8965.2
1.9,8965.2
2.0,8965.2
2.1,8965.2
2.2,8965.2
2.3,8965.2
2.4,8965.2
2.5,8965.2
2.6,8965.2
2.7,8965.2
2.8,8965.2
2.9,8965.2
3.0,8965.2
3.1,8965.2
3.2,8965.2
3.3,8965.2
3.4,8965.2
3.5,8965.2
3.6,8965.2
3.7,8965.2
3.8,8965.2
3.9,8965.2
4.0,8965.2
4.1,8965.2
4.2,8965.2
4.3,8965.2
4.4,8965.2
4.5,8965.2
4.6,8965.2
4.7,8965.2
4.8,8965.2
4.9,8965.2
5.0,8965.2
5.1,8965.2
5.2,8965.2
5.3,8965.2
5.4,8965.2
5.5,8965.2
5.6,8965.2
5.7,8965.2
5.8,8965.2
5.9,8965.2
6.0,8965.2
6.1,8965.2
6.2,8965.2
6.3,8965.2
6.4,8965.2
6.5,8965.2
6.6,8965.2
6.7,8965.2
6.8,8965.2
6.9,8965.2
7.0,8965.2
7.1,8965.2
7.2,8965.2
7.3,8965.2
7.4,8965.2
7.5,8965.2
7.6,8965.2
7.7,8965.2
7.8,8965.2
7.9,8965.2
8.0,8965.2
8.1,8965.2
8.2,8965.2
8.3,8965.2
8.4,8965.2
8.5,8965.2
8.6,8965.2
8.7,8965.2
8.8,8965.2
8.9,8965.2
9.0,8965.2
9.1,8965.2
9.2,8965.2
9.3,8965.2
9.4,8965.2
9.5,8965.2
9.6,8965.2
9.7,8965.2
9.8,8965.2
9.9,8965.2
10.0,8965.2
10.1,8965.2
10.2,8965.2
10.3,8965.2
10.4,8965.2
10.5,8965.2
10.6,8965.2
10.7,8965.2
10.8,8965.2
10.9,8965.2
11.0,8965.2
11.1,8965.2
11.2,8965.2
11.3,8965.2
11.4,8965.2
11.5,8965.2
11.6,8965.2
11.7,8965.2
11.8,8965.2
11.9,8965.2
12.0,8965.2
12.1,8965.2
12.2,8965.2
12.3,8965.2
12.4,8965.2
12.5,8965.2
12.6,8965.2
12.7,8965.2
12.8,8965.2
12.9,8965.2
13.0,8965.2
13.1,8965.2
13.2,8965.2
13.3,8965.2
13.4,8965.2
13.5,8965.2
13.6,8965.2
13.7,8965.2
13.8,8965.2
13.9,8965.2
14.0,8965.2
14.1,8965.2
14.2,8965.2
14.3,8965.2
14.4,8965.2
14.5,8965.2
14.6,8965.2
14.7,8965.2
14.8,8965.2
14.9,8965.2
15.0,8965.2
15.1,8965.2
15.2,8965.2
15.3,8965.2
15.4,8965.2
15.5,8965.2
15.6,8965.2
15.7,8965.2
15.8,8965.2
15.9,8965.2
16.0,8965.2
16.1,8965.2
16.2,8965.2
16.3,8965.2
16.4,8965.2
16.5,8965.2
16.6,8965.2
16.7,8965.2
16.8,8965.2
16.9,8965.2
17.0,8965.2
17.1,8965.2
17.2,8965.2
17.3,8965.2
17.4,8965.2
17.5,8965.2
17.6,8965.2
17.7,8965.2
17.8,8965.2
17.9,8965.2
18.0,8965.2
18.1,8965.2
18.2,8965.2
18.3,8965.2
18.4,8965.2
18.5,8965.2
18.6,8965.2
18.7,8965.2
18.8,8965.2
18.9,8965.2
19.0,8965.2
19.1,8965.2
19.2,8965.2
19.3,8965.2
19.4,8965.2
19.5,8965.2
19.6,8965.2
19.7,8965.2
19.8,8965.2
19.9,8965.2
20.0,8965.2


==> MSSP-EJOR-v3 (1)/dimacs-new/p-hat1500-3/tsm.txt <==
x,y
0.1,9025.0
0.2,9249.8
0.3,9257.0
0.4,9283.0
0.5,9283.0
0.6,9343.2
0.7,9358.9
0.8,9440.1
0.9,9447.0
1.0,9447.0
1.1,9447.0
1.2,9447.0
1.3,9447.0
1.4,9447.0
1.5,9447.0
1.6,9447.0
1.7,9447.0
1.8,9447.0
1.9,9447.0
2.0,9460.6
2.1,9464.0
2.2,9464.0
2.3,9464.0
2.4,9464.0
2.5,9464.0
2.6,9464.0
2.7,9474.5
2.8,9481.9
2.9,9516.4
3.0,9524.0
3.1,9524.0
3.2,9524.0
3.3,9524.0
3.4,9524.0
3.5,9524.0
3.6,9524.0
3.7,9524.0
3.8,9524.0
3.9,9524.0
4.0,9524.0
4.1,9524.0
4.2,9524.5
4.3,9525.0
4.4,9525.0
4.5,9525.0
4.6,9525.0
4.7,9525.0
4.8,9525.0
4.9,9525.0
5.0,9525.0
5.1,9525.0
5.2,9525.0
5.3,9525.0
5.4,9534.1
5.5,9577.6
5.6,9616.0
5.7,9616.0
5.8,9616.0
5.9,9616.0
6.0,9616.0
6.1,9616.0
6.2,9616.0
6.3,9616.0
6.4,9616.0
6.5,9616.0
6.6,9616.0
6.7,9616.0
6.8,9616.0
6.9,9616.0
7.0,9616.0
7.1,9616.0
7.2,9616.0
7.3,9616.0
7.4,9616.0
7.5,9616.0
7.6,9616.0
7.7,9616.0
7.8,9616.0
7.9,9616.0
8.0,9616.0
8.1,9616.0
8.2,9616.0
8.3,9616.0
8.4,9616.0
8.5,9616.0
8.6,9616.0
8.7,9616.0
8.8,9616.0
8.9,9616.0
9.0,9616.0
9.1,9616.0
9.2,9616.0
9.3,9616.0
9.4,9616.0
9.5,9616.0
9.6,9616.0
9.7,9616.0
9.8,9616.0
9.9,9616.0
10.0,9616.0
10.1,9616.0
10.2,9616.0
10.3,9616.0
10.4,9616.0
10.5,9616.0
10.6,9616.0
10.7,9616.0
10.8,9616.0
10.9,9616.0
11.0,9616.0
11.1,9616.0
11.2,9616.0
11.3,9616.0
11.4,9616.0
11.5,9616.0
11.6,9616.0
11.7,9616.0
11.8,9616.0
11.9,9616.0
12.0,9616.0
12.1,9616.0
12.2,9616.0
12.3,9616.0
12.4,9616.0
12.5,9616.0
12.6,9616.0
12.7,9616.0
12.8,9616.0
12.9,9616.0
13.0,9616.0
13.1,9616.0
13.2,9616.0
13.3,9616.0
13.4,9616.0
13.5,9616.0
13.6,9616.0
13.7,9616.0
13.8,9616.0
13.9,9616.0
14.0,9616.0
14.1,9616.0
14.2,9616.0
14.3,9616.0
14.4,9616.0
14.5,9616.0
14.6,9616.0
14.7,9616.0
14.8,9616.0
14.9,9616.0
15.0,9616.0
15.1,9616.0
15.2,9616.0
15.3,9616.0
15.4,9616.0
15.5,9616.0
15.6,9616.0
15.7,9616.0
15.8,9616.0
15.9,9616.0
16.0,9616.0
16.1,9616.0
16.2,9616.0
16.3,9616.0
16.4,9616.0
16.5,9617.9
16.6,9617.9
16.7,9619.8
16.8,9629.3
16.9,9633.1
17.0,9635.0
17.1,9635.0
17.2,9635.0
17.3,9635.0
17.4,9635.0
17.5,9635.0
17.6,9635.0
17.7,9635.0
17.8,9635.0
17.9,9635.0
18.0,9635.9
18.1,9635.9
18.2,9637.7
18.3,9640.4
18.4,9643.1
18.5,9643.1
18.6,9644.0
18.7,9644.0
18.8,9644.0
18.9,9644.0
19.0,9644.0
19.1,9644.0
19.2,9644.0
19.3,9644.0
19.4,9644.0
19.5,9644.0
19.6,9644.0
19.7,9644.0
19.8,9644.0
19.9,9644.0
20.0,9644.0


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/aco.txt <==
x,y
0.1,5732.5
0.2,5847.7
0.3,5874.9
0.4,5891.5
0.5,5986.6
0.6,5986.6
0.7,5994.5
0.8,5997.1
0.9,6063.0
1.0,6083.2
1.1,6096.0
1.2,6163.0
1.3,6172.5
1.4,6188.9
1.5,6283.6
1.6,6321.6
1.7,6469.2
1.8,6476.6
1.9,6536.2
2.0,6676.3
2.1,6722.5
2.2,6827.1
2.3,6919.4
2.4,7120.3
2.5,7221.6
2.6,7312.0
2.7,7442.7
2.8,7444.4
2.9,7461.6
3.0,7552.9
3.1,7602.8
3.2,7620.5
3.3,7635.8
3.4,7654.2
3.5,7688.6
3.6,7691.2
3.7,7693.6
3.8,7693.6
3.9,7699.7
4.0,7699.7
4.1,7699.7
4.2,7699.7
4.3,7699.7
4.4,7699.7
4.5,7699.7
4.6,7699.7
4.7,7699.7
4.8,7699.7
4.9,7699.7
5.0,7699.7
5.1,7699.7
5.2,7699.7
5.3,7699.7
5.4,7699.7
5.5,7699.7
5.6,7699.7
5.7,7699.7
5.8,7699.7
5.9,7699.7
6.0,7699.7
6.1,7699.7
6.2,7699.7
6.3,7699.7
6.4,7699.7
6.5,7699.7
6.6,7699.7
6.7,7699.7
6.8,7699.7
6.9,7699.7
7.0,7699.7
7.1,7699.7
7.2,7699.7
7.3,7699.7
7.4,7699.7
7.5,7699.7
7.6,7699.7
7.7,7699.7
7.8,7699.7
7.9,7699.7
8.0,7699.7
8.1,7699.7
8.2,7699.7
8.3,7699.7
8.4,7699.7
8.5,7699.7
8.6,7699.7
8.7,7699.7
8.8,7699.7
8.9,7699.7
9.0,7699.7
9.1,7699.7
9.2,7699.7
9.3,7699.7
9.4,7699.7
9.5,7699.7
9.6,7699.7
9.7,7699.7
9.8,7699.7
9.9,7699.7
10.0,7699.7
10.1,7699.7
10.2,7699.7
10.3,7699.7
10.4,7699.7
10.5,7699.7
10.6,7699.7
10.7,7699.7
10.8,7699.7
10.9,7699.7
11.0,7699.7
11.1,7699.7
11.2,7699.7
11.3,7699.7
11.4,7699.7
11.5,7699.7
11.6,7699.7
11.7,7699.7
11.8,7699.7
11.9,7699.7
12.0,7699.7
12.1,7699.7
12.2,7699.7
12.3,7699.7
12.4,7699.7
12.5,7699.7
12.6,7699.7
12.7,7699.7
12.8,7699.7
12.9,7699.7
13.0,7699.7
13.1,7699.7
13.2,7699.7
13.3,7699.7
13.4,7699.7
13.5,7699.7
13.6,7699.7
13.7,7699.7
13.8,7699.7
13.9,7699.7
14.0,7699.7
14.1,7699.7
14.2,7699.7
14.3,7699.7
14.4,7699.7
14.5,7699.7
14.6,7699.7
14.7,7699.7
14.8,7699.7
14.9,7699.7
15.0,7699.7
15.1,7699.7
15.2,7699.7
15.3,7699.7
15.4,7699.7
15.5,7699.7
15.6,7699.7
15.7,7699.7
15.8,7699.7
15.9,7699.7
16.0,7699.7
16.1,7699.7
16.2,7699.7
16.3,7699.7
16.4,7699.7
16.5,7699.7
16.6,7699.7
16.7,7699.7
16.8,7699.7
16.9,7699.7
17.0,7699.7
17.1,7699.7
17.2,7699.7
17.3,7699.7
17.4,7699.7
17.5,7699.7
17.6,7699.7
17.7,7699.7
17.8,7699.7
17.9,7699.7
18.0,7699.7
18.1,7699.7
18.2,7699.7
18.3,7699.7
18.4,7699.7
18.5,7699.7
18.6,7699.7
18.7,7699.7
18.8,7699.7
18.9,7699.7
19.0,7699.7
19.1,7699.7
19.2,7699.7
19.3,7699.7
19.4,7699.7
19.5,7699.7
19.6,7699.7
19.7,7699.7
19.8,7699.7
19.9,7699.7
20.0,7699.7


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/fastwclq.txt <==
x,y
0.1,6834.5
0.2,6972.7
0.3,7084.5
0.4,7097.6
0.5,7097.6
0.6,7097.6
0.7,7098.3
0.8,7125.8
0.9,7125.8
1.0,7133.3
1.1,7133.3
1.2,7133.3
1.3,7133.3
1.4,7133.9
1.5,7138.4
1.6,7214.0
1.7,7214.0
1.8,7221.5
1.9,7221.5
2.0,7221.5
2.1,7221.5
2.2,7221.5
2.3,7229.7
2.4,7229.7
2.5,7229.7
2.6,7244.5
2.7,7244.5
2.8,7244.5
2.9,7244.5
3.0,7283.5
3.1,7283.5
3.2,7283.5
3.3,7283.5
3.4,7283.5
3.5,7283.5
3.6,7283.5
3.7,7283.5
3.8,7283.5
3.9,7283.5
4.0,7283.5
4.1,7283.5
4.2,7283.5
4.3,7283.5
4.4,7283.5
4.5,7313.8
4.6,7313.8
4.7,7313.8
4.8,7313.8
4.9,7334.1
5.0,7334.1
5.1,7343.1
5.2,7343.1
5.3,7343.9
5.4,7359.7
5.5,7370.2
5.6,7370.2
5.7,7403.8
5.8,7465.0
5.9,7465.0
6.0,7465.0
6.1,7465.0
6.2,7465.0
6.3,7465.0
6.4,7473.7
6.5,7486.8
6.6,7486.8
6.7,7486.8
6.8,7511.2
6.9,7539.6
7.0,7577.6
7.1,7577.6
7.2,7577.6
7.3,7629.4
7.4,7629.4
7.5,7629.4
7.6,7629.4
7.7,7629.4
7.8,7629.4
7.9,7629.4
8.0,7629.4
8.1,7629.4
8.2,7629.4
8.3,7629.4
8.4,7640.5
8.5,7640.5
8.6,7640.5
8.7,7640.5
8.8,7640.9
8.9,7640.9
9.0,7648.6
9.1,7648.6
9.2,7661.4
9.3,7661.4
9.4,7661.4
9.5,7661.4
9.6,7661.4
9.7,7661.4
9.8,7661.4
9.9,7661.4
10.0,7698.9
10.1,7698.9
10.2,7698.9
10.3,7698.9
10.4,7698.9
10.5,7698.9
10.6,7698.9
10.7,7698.9
10.8,7698.9
10.9,7698.9
11.0,7698.9
11.1,7780.7
11.2,7782.8
11.3,7782.8
11.4,7782.8
11.5,7782.8
11.6,7782.8
11.7,7782.8
11.8,7799.4
11.9,7799.4
12.0,7799.4
12.1,7799.4
12.2,7806.7
12.3,7806.7
12.4,7806.7
12.5,7806.7
12.6,7806.7
12.7,7806.7
12.8,7806.7
12.9,7806.7
13.0,7806.7
13.1,7842.3
13.2,7842.3
13.3,7842.3
13.4,7842.3
13.5,7842.3
13.6,7842.3
13.7,7848.3
13.8,7848.3
13.9,7848.3
14.0,7870.5
14.1,7870.5
14.2,7870.5
14.3,7870.5
14.4,7870.5
14.5,7874.8
14.6,7874.8
14.7,7874.8
14.8,7874.8
14.9,7874.8
15.0,7874.8
15.1,7874.8
15.2,7874.8
15.3,7874.8
15.4,7874.8
15.5,7899.6
15.6,7920.5
15.7,7920.5
15.8,7920.5
15.9,7943.2
16.0,7943.2
16.1,7943.2
16.2,7951.3
16.3,7951.3
16.4,7951.3
16.5,7951.3
16.6,7951.3
16.7,7951.3
16.8,7951.3
16.9,7951.3
17.0,7951.3
17.1,7951.3
17.2,7951.3
17.3,7951.3
17.4,7951.3
17.5,7951.3
17.6,7951.3
17.7,7951.3
17.8,7951.3
17.9,7955.5
18.0,7955.5
18.1,7955.5
18.2,7955.5
18.3,7973.5
18.4,7973.5
18.5,8002.6
18.6,8002.6
18.7,8002.6
18.8,8002.6
18.9,8002.6
19.0,8002.6
19.1,8002.6
19.2,8002.6
19.3,8002.6
19.4,8002.6
19.5,8002.6
19.6,8002.6
19.7,8024.8
19.8,8024.8
19.9,8024.8
20.0,8024.8


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/gurobi.txt <==
x,y
0.1,2886.0
0.2,2886.0
0.3,2886.0
0.4,2886.0
0.5,4151.1
0.6,4845.1
0.7,5157.9
0.8,5470.7
0.9,5831.3
1.0,6148.3
1.1,6164.6
1.2,6164.6
1.3,6164.6
1.4,6164.6
1.5,6164.6
1.6,6164.6
1.7,6164.6
1.8,6164.6
1.9,6164.6
2.0,6164.6
2.1,6164.6
2.2,6164.6
2.3,6164.6
2.4,6164.6
2.5,6164.6
2.6,6164.6
2.7,6164.6
2.8,6164.6
2.9,6164.6
3.0,6164.6
3.1,6164.6
3.2,6164.6
3.3,6164.6
3.4,6164.6
3.5,6164.6
3.6,6164.6
3.7,6164.6
3.8,6164.6
3.9,6164.6
4.0,6164.6
4.1,6164.6
4.2,6164.6
4.3,6164.6
4.4,6164.6
4.5,6164.6
4.6,6164.6
4.7,6164.6
4.8,6164.6
4.9,6164.6
5.0,6164.6
5.1,6164.6
5.2,6164.6
5.3,6164.6
5.4,6164.6
5.5,6164.6
5.6,6164.6
5.7,6164.6
5.8,6164.6
5.9,6164.6
6.0,6164.6
6.1,6164.6
6.2,6164.6
6.3,6164.6
6.4,6164.6
6.5,6164.6
6.6,6164.6
6.7,6164.6
6.8,6164.6
6.9,6164.6
7.0,6164.6
7.1,6164.6
7.2,6164.6
7.3,6164.6
7.4,6164.6
7.5,6164.6
7.6,6164.6
7.7,6164.6
7.8,6164.6
7.9,6164.6
8.0,6164.6
8.1,6164.6
8.2,6164.6
8.3,6164.6
8.4,6164.6
8.5,6164.6
8.6,6164.6
8.7,6164.6
8.8,6164.6
8.9,6164.6
9.0,6164.6
9.1,6164.6
9.2,6164.6
9.3,6164.6
9.4,6164.6
9.5,6164.6
9.6,6164.6
9.7,6164.6
9.8,6164.6
9.9,6164.6
10.0,6164.6
10.1,6164.6
10.2,6164.6
10.3,6164.6
10.4,6164.6
10.5,6164.6
10.6,6164.6
10.7,6164.6
10.8,6164.6
10.9,6164.6
11.0,6164.6
11.1,6164.6
11.2,6164.6
11.3,6164.6
11.4,6164.6
11.5,6164.6
11.6,6164.6
11.7,6164.6
11.8,6164.6
11.9,6164.6
12.0,6164.6
12.1,6164.6
12.2,6164.6
12.3,6164.6
12.4,6164.6
12.5,6164.6
12.6,6164.6
12.7,6164.6
12.8,6164.6
12.9,6164.6
13.0,6164.6
13.1,6164.6
13.2,6164.6
13.3,6164.6
13.4,6164.6
13.5,6164.6
13.6,6164.6
13.7,6164.6
13.8,6164.6
13.9,6164.6
14.0,6164.6
14.1,6164.6
14.2,6164.6
14.3,6164.6
14.4,6164.6
14.5,6164.6
14.6,6164.6
14.7,6164.6
14.8,6164.6
14.9,6164.6
15.0,6164.6
15.1,6164.6
15.2,6164.6
15.3,6164.6
15.4,6164.6
15.5,6164.6
15.6,6164.6
15.7,6164.6
15.8,6164.6
15.9,6164.6
16.0,6164.6
16.1,6164.6
16.2,6164.6
16.3,6164.6
16.4,6164.6
16.5,6164.6
16.6,6164.6
16.7,6164.6
16.8,6164.6
16.9,6164.6
17.0,6164.6
17.1,6164.6
17.2,6164.6
17.3,6164.6
17.4,6164.6
17.5,6164.6
17.6,6164.6
17.7,6164.6
17.8,6164.6
17.9,6164.6
18.0,6164.6
18.1,6164.6
18.2,6164.6
18.3,6164.6
18.4,6164.6
18.5,6164.6
18.6,6164.6
18.7,6164.6
18.8,6164.6
18.9,6164.6
19.0,6164.6
19.1,6164.6
19.2,6164.6
19.3,6164.6
19.4,6164.6
19.5,6164.6
19.6,6164.6
19.7,6164.6
19.8,6164.6
19.9,6164.6
20.0,6164.6


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/lscc.txt <==
x,y
0.1,8486.8
0.2,8935.5
0.3,8979.0
0.4,8979.0
0.5,8979.0
0.6,8979.0
0.7,9073.2
0.8,9104.6
0.9,9104.6
1.0,9104.6
1.1,9104.6
1.2,9120.3
1.3,9120.3
1.4,9136.0
1.5,9136.0
1.6,9136.0
1.7,9136.0
1.8,9136.0
1.9,9136.0
2.0,9136.0
2.1,9136.0
2.2,9136.0
2.3,9136.0
2.4,9136.0
2.5,9136.0
2.6,9136.0
2.7,9136.0
2.8,9156.5
2.9,9160.6
3.0,9160.6
3.1,9164.7
3.2,9164.7
3.3,9164.7
3.4,9168.8
3.5,9168.8
3.6,9168.8
3.7,9168.8
3.8,9168.8
3.9,9168.8
4.0,9168.8
4.1,9168.8
4.2,9168.8
4.3,9168.8
4.4,9168.8
4.5,9168.8
4.6,9168.8
4.7,9168.8
4.8,9168.8
4.9,9168.8
5.0,9168.8
5.1,9196.0
5.2,9200.1
5.3,9200.1
5.4,9215.5
5.5,9215.5
5.6,9223.2
5.7,9223.2
5.8,9230.9
5.9,9230.9
6.0,9230.9
6.1,9230.9
6.2,9230.9
6.3,9230.9
6.4,9230.9
6.5,9238.6
6.6,9238.6
6.7,9238.6
6.8,9238.6
6.9,9238.6
7.0,9238.6
7.1,9238.6
7.2,9238.6
7.3,9238.6
7.4,9238.6
7.5,9238.6
7.6,9238.6
7.7,9238.6
7.8,9238.6
7.9,9238.6
8.0,9238.6
8.1,9238.6
8.2,9238.6
8.3,9238.6
8.4,9238.6
8.5,9238.6
8.6,9238.6
8.7,9238.6
8.8,9238.6
8.9,9238.6
9.0,9238.6
9.1,9238.6
9.2,9238.6
9.3,9238.6
9.4,9238.6
9.5,9246.3
9.6,9246.3
9.7,9254.0
9.8,9254.0
9.9,9254.0
10.0,9254.0
10.1,9254.0
10.2,9254.0
10.3,9254.0
10.4,9254.0
10.5,9254.0
10.6,9254.0
10.7,9254.0
10.8,9254.0
10.9,9254.0
11.0,9254.0
11.1,9254.0
11.2,9254.0
11.3,9254.0
11.4,9254.0
11.5,9254.0
11.6,9254.0
11.7,9254.0
11.8,9254.0
11.9,9254.0
12.0,9254.0
12.1,9254.0
12.2,9254.0
12.3,9254.0
12.4,9254.0
12.5,9254.0
12.6,9254.0
12.7,9254.0
12.8,9254.0
12.9,9254.0
13.0,9254.0
13.1,9254.0
13.2,9254.0
13.3,9254.0
13.4,9254.0
13.5,9254.0
13.6,9254.0
13.7,9254.0
13.8,9254.0
13.9,9254.0
14.0,9254.0
14.1,9254.0
14.2,9254.0
14.3,9254.0
14.4,9254.0
14.5,9254.0
14.6,9254.0
14.7,9254.0
14.8,9254.0
14.9,9254.0
15.0,9254.0
15.1,9254.0
15.2,9254.0
15.3,9254.0
15.4,9254.0
15.5,9254.0
15.6,9254.0
15.7,9254.0
15.8,9254.0
15.9,9254.0
16.0,9254.0
16.1,9254.0
16.2,9254.0
16.3,9254.0
16.4,9254.0
16.5,9254.0
16.6,9254.0
16.7,9254.0
16.8,9254.0
16.9,9254.0
17.0,9254.0
17.1,9254.0
17.2,9254.0
17.3,9254.0
17.4,9254.0
17.5,9254.0
17.6,9254.0
17.7,9254.0
17.8,9254.0
17.9,9254.0
18.0,9254.0
18.1,9254.0
18.2,9254.0
18.3,9254.0
18.4,9254.0
18.5,9254.0
18.6,9254.0
18.7,9254.0
18.8,9254.0
18.9,9254.0
19.0,9254.0
19.1,9254.0
19.2,9254.0
19.3,9254.0
19.4,9254.0
19.5,9254.0
19.6,9254.0
19.7,9254.0
19.8,9254.0
19.9,9254.0
20.0,9254.0


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/mssp.txt <==
x,y
0.1,5884.1
0.2,6992.6
0.3,7418.9
0.4,7677.2
0.5,7908.3
0.6,8027.8
0.7,8228.4
0.8,8378.8
0.9,8525.4
1.0,8565.9
1.1,8639.7
1.2,8647.7
1.3,8670.3
1.4,8675.5
1.5,8699.2
1.6,8722.1
1.7,8742.6
1.8,8764.6
1.9,8777.6
2.0,8811.4
2.1,8827.8
2.2,8835.5
2.3,8835.5
2.4,8835.5
2.5,8840.5
2.6,8850.5
2.7,8854.9
2.8,8858.3
2.9,8858.3
3.0,8858.8
3.1,8858.8
3.2,8858.8
3.3,8859.2
3.4,8859.6
3.5,8873.6
3.6,8873.6
3.7,8873.6
3.8,8873.6
3.9,8873.6
4.0,8873.6
4.1,8873.6
4.2,8875.2
4.3,8878.8
4.4,8878.8
4.5,8883.0
4.6,8898.3
4.7,8904.4
4.8,8904.4
4.9,8904.4
5.0,8910.2
5.1,8910.2
5.2,8916.4
5.3,8916.4
5.4,8916.4
5.5,8916.4
5.6,8916.4
5.7,8923.0
5.8,8928.2
5.9,8928.2
6.0,8928.2
6.1,8928.2
6.2,8928.2
6.3,8928.2
6.4,8928.2
6.5,8937.1
6.6,8937.1
6.7,8937.1
6.8,8937.1
6.9,8937.1
7.0,8937.1
7.1,8938.0
7.2,8938.9
7.3,8938.9
7.4,8938.9
7.5,8938.9
7.6,8938.9
7.7,8938.9
7.8,8938.9
7.9,8938.9
8.0,8938.9
8.1,8942.8
8.2,8942.8
8.3,8942.8
8.4,8942.8
8.5,8942.8
8.6,8942.8
8.7,8942.8
8.8,8942.8
8.9,8942.8
9.0,8942.8
9.1,8942.8
9.2,8942.8
9.3,8942.8
9.4,8942.8
9.5,8942.8
9.6,8942.8
9.7,8942.8
9.8,8942.8
9.9,8942.8
10.0,8942.8
10.1,8942.8
10.2,8942.8
10.3,8942.8
10.4,8942.8
10.5,8942.8
10.6,8942.8
10.7,8942.8
10.8,8942.8
10.9,8942.8
11.0,8942.8
11.1,8942.8
11.2,8942.8
11.3,8942.8
11.4,8942.8
11.5,8942.8
11.6,8942.8
11.7,8942.8
11.8,8942.8
11.9,8942.8
12.0,8942.8
12.1,8942.8
12.2,8942.8
12.3,8942.8
12.4,8942.8
12.5,8942.8
12.6,8942.8
12.7,8942.8
12.8,8942.8
12.9,8942.8
13.0,8942.8
13.1,8942.8
13.2,8942.8
13.3,8942.8
13.4,8942.8
13.5,8942.8
13.6,8942.8
13.7,8942.8
13.8,8942.8
13.9,8942.8
14.0,8942.8
14.1,8942.8
14.2,8942.8
14.3,8942.8
14.4,8942.8
14.5,8942.8
14.6,8942.8
14.7,8942.8
14.8,8942.8
14.9,8942.8
15.0,8942.8
15.1,8942.8
15.2,8942.8
15.3,8942.8
15.4,8942.8
15.5,8942.8
15.6,8942.8
15.7,8942.8
15.8,8942.8
15.9,8942.8
16.0,8942.8
16.1,8943.8
16.2,8943.8
16.3,8943.8
16.4,8943.8
16.5,8943.8
16.6,8943.8
16.7,8944.1
16.8,8944.1
16.9,8944.1
17.0,8944.1
17.1,8944.1
17.2,8944.1
17.3,8944.1
17.4,8944.1
17.5,8944.1
17.6,8944.1
17.7,8944.1
17.8,8944.1
17.9,8944.1
18.0,8944.1
18.1,8944.1
18.2,8944.1
18.3,8944.1
18.4,8944.1
18.5,8944.1
18.6,8944.1
18.7,8944.1
18.8,8944.1
18.9,8944.1
19.0,8944.1
19.1,8944.1
19.2,8944.1
19.3,8944.1
19.4,8944.1
19.5,8944.1
19.6,8944.1
19.7,8944.1
19.8,8944.1
19.9,8944.1
20.0,8944.1


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/sssp.txt <==
x,y
0.1,5884.1
0.2,6992.6
0.3,6992.6
0.4,7008.1
0.5,7008.1
0.6,7008.1
0.7,7022.8
0.8,7047.3
0.9,7077.8
1.0,7077.8
1.1,7077.8
1.2,7077.8
1.3,7077.8
1.4,7096.0
1.5,7096.0
1.6,7096.0
1.7,7104.1
1.8,7104.1
1.9,7104.1
2.0,7123.5
2.1,7160.4
2.2,7163.7
2.3,7168.5
2.4,7168.5
2.5,7184.6
2.6,7184.6
2.7,7184.6
2.8,7184.6
2.9,7184.6
3.0,7184.6
3.1,7184.6
3.2,7184.6
3.3,7201.7
3.4,7203.7
3.5,7203.7
3.6,7203.7
3.7,7208.7
3.8,7208.7
3.9,7208.7
4.0,7208.7
4.1,7208.7
4.2,7208.7
4.3,7208.7
4.4,7208.7
4.5,7208.7
4.6,7225.0
4.7,7225.0
4.8,7225.0
4.9,7225.0
5.0,7225.0
5.1,7225.0
5.2,7225.0
5.3,7225.0
5.4,7237.3
5.5,7237.3
5.6,7237.3
5.7,7237.3
5.8,7237.3
5.9,7237.3
6.0,7237.3
6.1,7237.3
6.2,7237.3
6.3,7237.3
6.4,7237.3
6.5,7237.3
6.6,7237.3
6.7,7238.8
6.8,7238.8
6.9,7238.8
7.0,7238.8
7.1,7244.3
7.2,7244.3
7.3,7250.3
7.4,7250.3
7.5,7250.3
7.6,7250.3
7.7,7250.3
7.8,7250.3
7.9,7250.3
8.0,7250.3
8.1,7250.3
8.2,7250.3
8.3,7250.3
8.4,7250.3
8.5,7250.3
8.6,7250.3
8.7,7260.9
8.8,7260.9
8.9,7260.9
9.0,7260.9
9.1,7260.9
9.2,7260.9
9.3,7282.1
9.4,7282.1
9.5,7282.1
9.6,7282.1
9.7,7282.1
9.8,7282.1
9.9,7290.0
10.0,7290.0
10.1,7290.0
10.2,7290.0
10.3,7299.7
10.4,7299.7
10.5,7299.7
10.6,7299.7
10.7,7299.7
10.8,7299.7
10.9,7299.7
11.0,7299.7
11.1,7299.7
11.2,7299.7
11.3,7299.7
11.4,7299.7
11.5,7299.7
11.6,7299.7
11.7,7299.7
11.8,7299.7
11.9,7299.7
12.0,7299.7
12.1,7299.7
12.2,7299.7
12.3,7299.7
12.4,7299.7
12.5,7299.7
12.6,7299.7
12.7,7299.7
12.8,7299.7
12.9,7299.7
13.0,7299.7
13.1,7299.7
13.2,7299.7
13.3,7299.7
13.4,7299.7
13.5,7311.0
13.6,7311.0
13.7,7311.0
13.8,7311.0
13.9,7311.0
14.0,7311.0
14.1,7311.0
14.2,7311.0
14.3,7311.0
14.4,7311.0
14.5,7311.0
14.6,7311.0
14.7,7331.5
14.8,7331.5
14.9,7331.5
15.0,7331.5
15.1,7331.5
15.2,7331.5
15.3,7331.5
15.4,7331.5
15.5,7331.5
15.6,7348.1
15.7,7348.1
15.8,7348.1
15.9,7348.1
16.0,7348.1
16.1,7348.1
16.2,7405.0
16.3,7405.0
16.4,7405.0
16.5,7405.0
16.6,7405.0
16.7,7405.0
16.8,7405.0
16.9,7405.0
17.0,7405.0
17.1,7405.0
17.2,7405.0
17.3,7405.0
17.4,7405.0
17.5,7405.0
17.6,7405.0
17.7,7405.0
17.8,7405.0
17.9,7405.0
18.0,7405.0
18.1,7405.0
18.2,7405.0
18.3,7405.0
18.4,7405.0
18.5,7405.0
18.6,7405.0
18.7,7405.0
18.8,7405.0
18.9,7405.0
19.0,7405.0
19.1,7405.0
19.2,7405.0
19.3,7405.0
19.4,7405.0
19.5,7405.0
19.6,7405.0
19.7,7405.0
19.8,7405.0
19.9,7405.0
20.0,7405.0


==> MSSP-EJOR-v3 (1)/dimacs/C1000-9/tsm.txt <==
x,y
0.1,6920.0
0.2,6920.0
0.3,6920.0
0.4,6925.2
0.5,6943.8
0.6,6979.0
0.7,6981.6
0.8,6981.6
0.9,6987.0
1.0,6987.0
1.1,6987.0
1.2,6987.0
1.3,6987.0
1.4,6987.0
1.5,6987.0
1.6,6987.0
1.7,6987.0
1.8,6987.0
1.9,6987.0
2.0,6987.0
2.1,6987.0
2.2,6999.0
2.3,7002.0
2.4,7008.0
2.5,7008.0
2.6,7014.0
2.7,7014.0
2.8,7014.0
2.9,7014.0
3.0,7014.0
3.1,7014.0
3.2,7023.0
3.3,7036.5
3.4,7036.5
3.5,7046.4
3.6,7054.5
3.7,7054.5
3.8,7065.3
3.9,7070.1
4.0,7070.1
4.1,7071.9
4.2,7073.7
4.3,7073.7
4.4,7073.7
4.5,7073.7
4.6,7073.7
4.7,7073.7
4.8,7073.7
4.9,7073.7
5.0,7073.7
5.1,7073.7
5.2,7073.7
5.3,7073.7
5.4,7073.7
5.5,7082.7
5.6,7088.7
5.7,7088.7
5.8,7088.7
5.9,7093.2
6.0,7096.2
6.1,7096.2
6.2,7096.2
6.3,7099.2
6.4,7104.0
6.5,7107.0
6.6,7107.0
6.7,7107.0
6.8,7107.0
6.9,7107.0
7.0,7107.0
7.1,7107.0
7.2,7107.0
7.3,7107.0
7.4,7107.0
7.5,7107.0
7.6,7107.0
7.7,7107.0
7.8,7107.0
7.9,7107.0
8.0,7107.0
8.1,7107.0
8.2,7107.0
8.3,7107.0
8.4,7107.0
8.5,7107.0
8.6,7107.0
8.7,7107.0
8.8,7107.0
8.9,7107.0
9.0,7107.0
9.1,7107.0
9.2,7107.0
9.3,7107.0
9.4,7107.0
9.5,7107.0
9.6,7107.0
9.7,7107.0
9.8,7107.0
9.9,7110.0
10.0,7110.0
10.1,7110.0
10.2,7110.0
10.3,7110.0
10.4,7110.0
10.5,7110.0
10.6,7110.0
10.7,7110.0
10.8,7110.0
10.9,7110.0
11.0,7110.0
11.1,7110.0
11.2,7110.0
11.3,7110.0
11.4,7110.0
11.5,7110.0
11.6,7110.0
11.7,7110.0
11.8,7110.0
11.9,7110.0
12.0,7110.0
12.1,7110.0
12.2,7110.0
12.3,7110.0
12.4,7110.0
12.5,7110.0
12.6,7110.0
12.7,7110.0
12.8,7110.0
12.9,7110.0
13.0,7110.0
13.1,7110.0
13.2,7110.0
13.3,7110.0
13.4,7110.0
13.5,7110.0
13.6,7110.0
13.7,7110.0
13.8,7110.0
13.9,7110.0
14.0,7110.0
14.1,7110.0
14.2,7110.0
14.3,7110.0
14.4,7110.0
14.5,7110.0
14.6,7110.0
14.7,7110.0
14.8,7110.0
14.9,7110.0
15.0,7110.0
15.1,7110.0
15.2,7110.0
15.3,7110.0
15.4,7110.0
15.5,7110.0
15.6,7110.0
15.7,7110.0
15.8,7110.0
15.9,7110.0
16.0,7110.0
16.1,7110.0
16.2,7110.0
16.3,7110.0
16.4,7110.0
16.5,7110.0
16.6,7110.0
16.7,7110.0
16.8,7110.0
16.9,7110.0
17.0,7110.0
17.1,7110.0
17.2,7110.0
17.3,7110.0
17.4,7110.0
17.5,7110.0
17.6,7110.0
17.7,7110.0
17.8,7110.0
17.9,7110.0
18.0,7110.0
18.1,7110.0
18.2,7110.0
18.3,7110.0
18.4,7110.0
18.5,7110.0
18.6,7110.0
18.7,7110.0
18.8,7110.0
18.9,7110.0
19.0,7110.0
19.1,7110.0
19.2,7110.0
19.3,7110.0
19.4,7110.0
19.5,7110.0
19.6,7110.0
19.7,7110.0
19.8,7110.0
19.9,7110.0
20.0,7110.0


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/aco.txt <==
x,y
0.1,1623.8
0.2,1643.5
0.3,1687.8
0.4,1690.5
0.5,1711.0
0.6,1719.7
0.7,1747.6
0.8,1791.0
0.9,1827.7
1.0,1868.9
1.1,1874.5
1.2,1874.5
1.3,1882.6
1.4,1882.6
1.5,1882.6
1.6,1882.6
1.7,1882.6
1.8,1882.6
1.9,1882.6
2.0,1886.4
2.1,1886.4
2.2,1886.4
2.3,1886.4
2.4,1886.4
2.5,1886.4
2.6,1886.4
2.7,1886.4
2.8,1886.4
2.9,1886.4
3.0,1886.4
3.1,1886.4
3.2,1886.4
3.3,1886.4
3.4,1886.4
3.5,1886.4
3.6,1886.4
3.7,1886.4
3.8,1886.4
3.9,1886.4
4.0,1886.4
4.1,1886.4
4.2,1886.4
4.3,1886.4
4.4,1886.4
4.5,1886.4
4.6,1886.4
4.7,1886.4
4.8,1886.4
4.9,1886.4
5.0,1886.4
5.1,1886.4
5.2,1886.4
5.3,1886.4
5.4,1886.4
5.5,1886.4
5.6,1886.4
5.7,1886.4
5.8,1886.4
5.9,1886.4
6.0,1886.4
6.1,1886.4
6.2,1886.4
6.3,1886.4
6.4,1886.4
6.5,1886.4
6.6,1886.4
6.7,1886.4
6.8,1886.4
6.9,1886.4
7.0,1886.4
7.1,1886.4
7.2,1886.4
7.3,1886.4
7.4,1886.4
7.5,1886.4
7.6,1886.4
7.7,1886.4
7.8,1886.4
7.9,1886.4
8.0,1886.4
8.1,1886.4
8.2,1886.4
8.3,1886.4
8.4,1886.4
8.5,1886.4
8.6,1886.4
8.7,1886.4
8.8,1886.4
8.9,1886.4
9.0,1886.4
9.1,1886.4
9.2,1886.4
9.3,1886.4
9.4,1886.4
9.5,1886.4
9.6,1886.4
9.7,1886.4
9.8,1886.4
9.9,1886.4
10.0,1886.4
10.1,1886.4
10.2,1886.4
10.3,1886.4
10.4,1886.4
10.5,1886.4
10.6,1886.4
10.7,1886.4
10.8,1886.4
10.9,1886.4
11.0,1886.4
11.1,1886.4
11.2,1886.4
11.3,1886.4
11.4,1886.4
11.5,1886.4
11.6,1886.4
11.7,1886.4
11.8,1886.4
11.9,1886.4
12.0,1886.4
12.1,1886.4
12.2,1886.4
12.3,1886.4
12.4,1886.4
12.5,1886.4
12.6,1886.4
12.7,1886.4
12.8,1886.4
12.9,1886.4
13.0,1886.4
13.1,1886.4
13.2,1886.4
13.3,1886.4
13.4,1886.4
13.5,1886.4
13.6,1886.4
13.7,1886.4
13.8,1886.4
13.9,1886.4
14.0,1886.4
14.1,1886.4
14.2,1886.4
14.3,1886.4
14.4,1886.4
14.5,1886.4
14.6,1886.4
14.7,1886.4
14.8,1886.4
14.9,1886.4
15.0,1886.4
15.1,1886.4
15.2,1886.4
15.3,1886.4
15.4,1886.4
15.5,1886.4
15.6,1886.4
15.7,1886.4
15.8,1886.4
15.9,1886.4
16.0,1886.4
16.1,1886.4
16.2,1886.4
16.3,1886.4
16.4,1886.4
16.5,1886.4
16.6,1886.4
16.7,1886.4
16.8,1886.4
16.9,1886.4
17.0,1886.4
17.1,1886.4
17.2,1886.4
17.3,1886.4
17.4,1886.4
17.5,1886.4
17.6,1886.4
17.7,1886.4
17.8,1886.4
17.9,1886.4
18.0,1886.4
18.1,1886.4
18.2,1886.4
18.3,1886.4
18.4,1886.4
18.5,1886.4
18.6,1886.4
18.7,1886.4
18.8,1886.4
18.9,1886.4
19.0,1886.4
19.1,1886.4
19.2,1886.4
19.3,1886.4
19.4,1886.4
19.5,1886.4
19.6,1886.4
19.7,1886.4
19.8,1886.4
19.9,1886.4
20.0,1886.4


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/fastwclq.txt <==
x,y
0.1,1693.1
0.2,1744.0
0.3,1803.8
0.4,1836.4
0.5,1862.6
0.6,1879.0
0.7,1879.2
0.8,1890.3
0.9,1890.3
1.0,1898.3
1.1,1898.3
1.2,1907.1
1.3,1910.0
1.4,1929.7
1.5,1930.5
1.6,1930.5
1.7,1934.4
1.8,1938.3
1.9,1938.3
2.0,1938.3
2.1,1948.1
2.2,1962.5
2.3,1962.5
2.4,1966.2
2.5,1966.2
2.6,1966.2
2.7,1966.2
2.8,1966.5
2.9,1966.5
3.0,1966.5
3.1,1970.2
3.2,1970.2
3.3,1970.2
3.4,1970.2
3.5,1970.2
3.6,1970.2
3.7,1971.0
3.8,1971.0
3.9,1971.0
4.0,1971.0
4.1,1975.3
4.2,1991.1
4.3,1991.1
4.4,1991.1
4.5,1991.1
4.6,1991.1
4.7,2011.4
4.8,2011.4
4.9,2011.4
5.0,2011.4
5.1,2011.4
5.2,2011.4
5.3,2011.4
5.4,2011.4
5.5,2011.4
5.6,2011.4
5.7,2011.4
5.8,2011.4
5.9,2011.4
6.0,2011.4
6.1,2015.1
6.2,2015.1
6.3,2015.1
6.4,2015.1
6.5,2015.1
6.6,2015.1
6.7,2039.8
6.8,2039.8
6.9,2039.8
7.0,2042.9
7.1,2042.9
7.2,2042.9
7.3,2042.9
7.4,2042.9
7.5,2042.9
7.6,2042.9
7.7,2054.6
7.8,2054.6
7.9,2054.6
8.0,2054.6
8.1,2054.6
8.2,2054.6
8.3,2054.6
8.4,2054.6
8.5,2054.6
8.6,2054.6
8.7,2061.3
8.8,2061.3
8.9,2061.3
9.0,2061.3
9.1,2061.3
9.2,2061.3
9.3,2073.6
9.4,2073.6
9.5,2073.6
9.6,2073.6
9.7,2073.6
9.8,2073.6
9.9,2073.6
10.0,2073.6
10.1,2089.6
10.2,2089.6
10.3,2089.6
10.4,2089.6
10.5,2089.6
10.6,2089.6
10.7,2089.6
10.8,2089.6
10.9,2089.6
11.0,2089.6
11.1,2089.6
11.2,2089.6
11.3,2089.6
11.4,2089.6
11.5,2089.6
11.6,2089.6
11.7,2089.6
11.8,2089.6
11.9,2089.6
12.0,2089.6
12.1,2089.6
12.2,2089.6
12.3,2089.6
12.4,2089.6
12.5,2089.6
12.6,2089.6
12.7,2089.6
12.8,2089.6
12.9,2089.6
13.0,2089.6
13.1,2089.6
13.2,2089.6
13.3,2089.6
13.4,2089.6
13.5,2089.6
13.6,2089.6
13.7,2089.6
13.8,2089.6
13.9,2089.6
14.0,2089.6
14.1,2089.6
14.2,2100.3
14.3,2100.3
14.4,2100.3
14.5,2100.3
14.6,2100.3
14.7,2100.3
14.8,2100.3
14.9,2100.3
15.0,2100.3
15.1,2100.3
15.2,2114.3
15.3,2114.3
15.4,2114.3
15.5,2114.3
15.6,2114.3
15.7,2114.3
15.8,2114.3
15.9,2114.3
16.0,2114.3
16.1,2114.3
16.2,2114.3
16.3,2114.3
16.4,2114.3
16.5,2114.3
16.6,2114.3
16.7,2114.3
16.8,2114.3
16.9,2114.3
17.0,2114.3
17.1,2114.3
17.2,2114.3
17.3,2114.3
17.4,2114.3
17.5,2114.3
17.6,2114.3
17.7,2114.3
17.8,2114.3
17.9,2114.3
18.0,2114.3
18.1,2114.3
18.2,2117.6
18.3,2117.6
18.4,2117.6
18.5,2117.6
18.6,2117.6
18.7,2117.6
18.8,2117.8
18.9,2117.8
19.0,2117.8
19.1,2117.8
19.2,2117.8
19.3,2117.8
19.4,2117.8
19.5,2117.8
19.6,2117.8
19.7,2117.8
19.8,2117.8
19.9,2117.8
20.0,2117.8


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/gurobi.txt <==
x,y
0.1,879.0
0.2,879.0
0.3,879.0
0.4,879.0
0.5,879.0
0.6,879.0
0.7,879.0
0.8,879.0
0.9,879.0
1.0,879.0
1.1,879.0
1.2,879.0
1.3,879.0
1.4,879.0
1.5,879.0
1.6,879.0
1.7,879.0
1.8,879.0
1.9,879.0
2.0,879.0
2.1,879.0
2.2,879.0
2.3,879.0
2.4,879.0
2.5,879.0
2.6,879.0
2.7,879.0
2.8,879.0
2.9,879.0
3.0,879.0
3.1,879.0
3.2,879.0
3.3,879.0
3.4,879.0
3.5,879.0
3.6,879.0
3.7,879.0
3.8,879.0
3.9,879.0
4.0,879.0
4.1,879.0
4.2,879.0
4.3,879.0
4.4,879.0
4.5,879.0
4.6,879.0
4.7,879.0
4.8,879.0
4.9,879.0
5.0,879.0
5.1,879.0
5.2,879.0
5.3,879.0
5.4,879.0
5.5,879.0
5.6,879.0
5.7,879.0
5.8,879.0
5.9,879.0
6.0,879.0
6.1,879.0
6.2,879.0
6.3,879.0
6.4,879.0
6.5,879.0
6.6,879.0
6.7,879.0
6.8,879.0
6.9,879.0
7.0,879.0
7.1,879.0
7.2,879.0
7.3,879.0
7.4,879.0
7.5,879.0
7.6,879.0
7.7,879.0
7.8,879.0
7.9,879.0
8.0,879.0
8.1,879.0
8.2,879.0
8.3,879.0
8.4,879.0
8.5,879.0
8.6,879.0
8.7,879.0
8.8,879.0
8.9,879.0
9.0,879.0
9.1,879.0
9.2,879.0
9.3,879.0
9.4,879.0
9.5,879.0
9.6,879.0
9.7,879.0
9.8,879.0
9.9,879.0
10.0,879.0
10.1,879.0
10.2,894.1
10.3,944.7
10.4,961.2
10.5,961.2
10.6,961.2
10.7,961.2
10.8,961.2
10.9,961.2
11.0,961.2
11.1,976.3
11.2,985.1
11.3,1016.7
11.4,1041.3
11.5,1042.1
11.6,1042.1
11.7,1042.1
11.8,1042.1
11.9,1069.1
12.0,1082.6
12.1,1082.6
12.2,1099.8
12.3,1099.8
12.4,1099.8
12.5,1099.8
12.6,1099.8
12.7,1118.4
12.8,1180.1
12.9,1180.1
13.0,1197.4
13.1,1197.4
13.2,1197.4
13.3,1197.4
13.4,1197.4
13.5,1197.4
13.6,1197.4
13.7,1226.0
13.8,1226.0
13.9,1226.5
14.0,1226.5
14.1,1228.1
14.2,1228.1
14.3,1228.1
14.4,1243.2
14.5,1243.8
14.6,1243.8
14.7,1243.8
14.8,1243.8
14.9,1243.8
15.0,1275.1
15.1,1300.6
15.2,1300.6
15.3,1300.6
15.4,1300.6
15.5,1300.6
15.6,1300.6
15.7,1341.1
15.8,1356.2
15.9,1369.7
16.0,1369.7
16.1,1393.9
16.2,1401.4
16.3,1401.4
16.4,1401.4
16.5,1401.4
16.6,1414.9
16.7,1414.9
16.8,1414.9
16.9,1414.9
17.0,1414.9
17.1,1414.9
17.2,1414.9
17.3,1456.7
17.4,1456.7
17.5,1473.6
17.6,1473.6
17.7,1473.6
17.8,1492.1
17.9,1492.1
18.0,1492.1
18.1,1492.1
18.2,1492.1
18.3,1521.8
18.4,1521.8
18.5,1561.3
18.6,1561.3
18.7,1561.3
18.8,1561.3
18.9,1574.8
19.0,1574.8
19.1,1574.8
19.2,1574.8
19.3,1574.8
19.4,1574.8
19.5,1588.3
19.6,1588.3
19.7,1588.3
19.8,1588.3
19.9,1618.2
20.0,1618.2


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/lscc.txt <==
x,y
0.1,2330.0
0.2,2358.0
0.3,2466.0
0.4,2466.0
0.5,2466.0
0.6,2466.0
0.7,2466.0
0.8,2466.0
0.9,2466.0
1.0,2466.0
1.1,2466.0
1.2,2466.0
1.3,2466.0
1.4,2466.0
1.5,2466.0
1.6,2466.0
1.7,2466.0
1.8,2466.0
1.9,2466.0
2.0,2466.0
2.1,2466.0
2.2,2466.0
2.3,2466.0
2.4,2466.0
2.5,2466.0
2.6,2466.0
2.7,2466.0
2.8,2466.0
2.9,2466.0
3.0,2466.0
3.1,2466.0
3.2,2466.0
3.3,2466.0
3.4,2466.0
3.5,2466.0
3.6,2466.0
3.7,2466.0
3.8,2466.0
3.9,2466.0
4.0,2466.0
4.1,2466.0
4.2,2466.0
4.3,2466.0
4.4,2466.0
4.5,2466.0
4.6,2466.0
4.7,2466.0
4.8,2466.0
4.9,2466.0
5.0,2466.0
5.1,2466.0
5.2,2466.0
5.3,2466.0
5.4,2466.0
5.5,2466.0
5.6,2466.0
5.7,2466.0
5.8,2466.0
5.9,2466.0
6.0,2466.0
6.1,2466.0
6.2,2466.0
6.3,2466.0
6.4,2466.0
6.5,2466.0
6.6,2466.0
6.7,2466.0
6.8,2466.0
6.9,2466.0
7.0,2466.0
7.1,2466.0
7.2,2466.0
7.3,2466.0
7.4,2466.0
7.5,2466.0
7.6,2466.0
7.7,2466.0
7.8,2466.0
7.9,2466.0
8.0,2466.0
8.1,2466.0
8.2,2466.0
8.3,2466.0
8.4,2466.0
8.5,2466.0
8.6,2466.0
8.7,2466.0
8.8,2466.0
8.9,2466.0
9.0,2466.0
9.1,2466.0
9.2,2466.0
9.3,2466.0
9.4,2466.0
9.5,2466.0
9.6,2466.0
9.7,2466.0
9.8,2466.0
9.9,2466.0
10.0,2466.0
10.1,2466.0
10.2,2466.0
10.3,2466.0
10.4,2466.0
10.5,2466.0
10.6,2466.0
10.7,2466.0
10.8,2466.0
10.9,2466.0
11.0,2466.0
11.1,2466.0
11.2,2466.0
11.3,2466.0
11.4,2466.0
11.5,2466.0
11.6,2466.0
11.7,2466.0
11.8,2466.0
11.9,2466.0
12.0,2466.0
12.1,2466.0
12.2,2466.0
12.3,2466.0
12.4,2466.0
12.5,2466.0
12.6,2466.0
12.7,2466.0
12.8,2466.0
12.9,2466.0
13.0,2466.0
13.1,2466.0
13.2,2466.0
13.3,2466.0
13.4,2466.0
13.5,2466.0
13.6,2466.0
13.7,2466.0
13.8,2466.0
13.9,2466.0
14.0,2466.0
14.1,2466.0
14.2,2466.0
14.3,2466.0
14.4,2466.0
14.5,2466.0
14.6,2466.0
14.7,2466.0
14.8,2466.0
14.9,2466.0
15.0,2466.0
15.1,2466.0
15.2,2466.0
15.3,2466.0
15.4,2466.0
15.5,2466.0
15.6,2466.0
15.7,2466.0
15.8,2466.0
15.9,2466.0
16.0,2466.0
16.1,2466.0
16.2,2466.0
16.3,2466.0
16.4,2466.0
16.5,2466.0
16.6,2466.0
16.7,2466.0
16.8,2466.0
16.9,2466.0
17.0,2466.0
17.1,2466.0
17.2,2466.0
17.3,2466.0
17.4,2466.0
17.5,2466.0
17.6,2466.0
17.7,2466.0
17.8,2466.0
17.9,2466.0
18.0,2466.0
18.1,2466.0
18.2,2466.0
18.3,2466.0
18.4,2466.0
18.5,2466.0
18.6,2466.0
18.7,2466.0
18.8,2466.0
18.9,2466.0
19.0,2466.0
19.1,2466.0
19.2,2466.0
19.3,2466.0
19.4,2466.0
19.5,2466.0
19.6,2466.0
19.7,2466.0
19.8,2466.0
19.9,2466.0
20.0,2466.0


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/mssp.txt <==
x,y
0.1,1967.7
0.2,2125.0
0.3,2194.7
0.4,2219.0
0.5,2223.9
0.6,2235.1
0.7,2237.0
0.8,2244.7
0.9,2244.7
1.0,2251.9
1.1,2253.3
1.2,2253.3
1.3,2254.1
1.4,2254.1
1.5,2271.9
1.6,2280.8
1.7,2282.0
1.8,2282.0
1.9,2282.0
2.0,2282.0
2.1,2283.3
2.2,2293.6
2.3,2293.6
2.4,2294.8
2.5,2294.8
2.6,2294.8
2.7,2306.3
2.8,2306.3
2.9,2306.3
3.0,2306.3
3.1,2306.3
3.2,2306.3
3.3,2306.3
3.4,2306.3
3.5,2307.7
3.6,2307.7
3.7,2307.7
3.8,2307.7
3.9,2307.7
4.0,2307.7
4.1,2307.7
4.2,2307.7
4.3,2307.7
4.4,2307.7
4.5,2307.7
4.6,2311.5
4.7,2313.1
4.8,2316.9
4.9,2319.1
5.0,2319.1
5.1,2319.1
5.2,2320.1
5.3,2320.1
5.4,2320.1
5.5,2320.1
5.6,2320.1
5.7,2320.1
5.8,2320.1
5.9,2320.1
6.0,2320.1
6.1,2320.1
6.2,2320.1
6.3,2320.1
6.4,2320.1
6.5,2320.1
6.6,2320.1
6.7,2320.9
6.8,2320.9
6.9,2320.9
7.0,2320.9
7.1,2320.9
7.2,2320.9
7.3,2320.9
7.4,2320.9
7.5,2320.9
7.6,2320.9
7.7,2320.9
7.8,2320.9
7.9,2320.9
8.0,2320.9
8.1,2320.9
8.2,2320.9
8.3,2320.9
8.4,2320.9
8.5,2324.6
8.6,2324.6
8.7,2324.6
8.8,2324.6
8.9,2327.6
9.0,2327.6
9.1,2327.6
9.2,2327.6
9.3,2327.6
9.4,2327.6
9.5,2327.6
9.6,2327.6
9.7,2327.6
9.8,2327.6
9.9,2327.6
10.0,2327.6
10.1,2327.6
10.2,2327.6
10.3,2327.6
10.4,2327.6
10.5,2327.6
10.6,2327.6
10.7,2327.6
10.8,2327.6
10.9,2327.6
11.0,2327.6
11.1,2327.6
11.2,2327.6
11.3,2327.6
11.4,2327.6
11.5,2327.6
11.6,2327.6
11.7,2327.6
11.8,2327.6
11.9,2327.6
12.0,2327.6
12.1,2327.6
12.2,2327.6
12.3,2327.6
12.4,2327.6
12.5,2327.6
12.6,2327.6
12.7,2327.6
12.8,2327.6
12.9,2327.6
13.0,2327.6
13.1,2327.6
13.2,2327.6
13.3,2327.6
13.4,2327.6
13.5,2327.6
13.6,2327.6
13.7,2327.6
13.8,2327.6
13.9,2327.6
14.0,2327.6
14.1,2327.6
14.2,2327.6
14.3,2327.6
14.4,2327.6
14.5,2327.6
14.6,2327.6
14.7,2327.6
14.8,2332.1
14.9,2332.1
15.0,2332.1
15.1,2340.9
15.2,2340.9
15.3,2340.9
15.4,2340.9
15.5,2340.9
15.6,2340.9
15.7,2340.9
15.8,2340.9
15.9,2340.9
16.0,2340.9
16.1,2340.9
16.2,2340.9
16.3,2340.9
16.4,2340.9
16.5,2340.9
16.6,2340.9
16.7,2340.9
16.8,2340.9
16.9,2340.9
17.0,2340.9
17.1,2340.9
17.2,2340.9
17.3,2340.9
17.4,2340.9
17.5,2340.9
17.6,2340.9
17.7,2340.9
17.8,2340.9
17.9,2340.9
18.0,2340.9
18.1,2340.9
18.2,2340.9
18.3,2340.9
18.4,2340.9
18.5,2340.9
18.6,2340.9
18.7,2340.9
18.8,2340.9
18.9,2340.9
19.0,2340.9
19.1,2340.9
19.2,2340.9
19.3,2340.9
19.4,2340.9
19.5,2340.9
19.6,2340.9
19.7,2340.9
19.8,2340.9
19.9,2340.9
20.0,2340.9


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/sssp.txt <==
x,y
0.1,1985.8
0.2,2083.3
0.3,2088.8
0.4,2088.8
0.5,2088.8
0.6,2088.8
0.7,2089.5
0.8,2089.5
0.9,2089.5
1.0,2089.5
1.1,2089.5
1.2,2089.5
1.3,2094.2
1.4,2094.2
1.5,2094.2
1.6,2094.2
1.7,2115.3
1.8,2115.3
1.9,2115.3
2.0,2116.3
2.1,2116.3
2.2,2116.3
2.3,2116.3
2.4,2116.3
2.5,2116.3
2.6,2116.3
2.7,2116.3
2.8,2116.3
2.9,2116.3
3.0,2116.3
3.1,2116.3
3.2,2116.3
3.3,2126.4
3.4,2126.4
3.5,2126.4
3.6,2126.4
3.7,2131.8
3.8,2131.8
3.9,2131.8
4.0,2131.8
4.1,2131.8
4.2,2131.8
4.3,2132.5
4.4,2132.5
4.5,2132.5
4.6,2132.5
4.7,2132.5
4.8,2132.5
4.9,2132.5
5.0,2138.7
5.1,2138.7
5.2,2138.7
5.3,2138.7
5.4,2138.7
5.5,2138.7
5.6,2138.7
5.7,2138.7
5.8,2138.7
5.9,2138.7
6.0,2139.2
6.1,2139.2
6.2,2139.2
6.3,2143.3
6.4,2143.3
6.5,2143.3
6.6,2143.3
6.7,2143.3
6.8,2143.3
6.9,2143.3
7.0,2144.4
7.1,2144.4
7.2,2144.4
7.3,2144.4
7.4,2144.4
7.5,2144.4
7.6,2144.4
7.7,2144.4
7.8,2144.4
7.9,2151.0
8.0,2154.0
8.1,2154.0
8.2,2154.0
8.3,2154.0
8.4,2154.0
8.5,2154.0
8.6,2154.0
8.7,2154.0
8.8,2154.0
8.9,2154.0
9.0,2154.0
9.1,2154.0
9.2,2154.0
9.3,2154.0
9.4,2154.0
9.5,2154.0
9.6,2154.0
9.7,2154.0
9.8,2154.0
9.9,2154.0
10.0,2162.9
10.1,2162.9
10.2,2162.9
10.3,2169.2
10.4,2169.2
10.5,2169.2
10.6,2169.2
10.7,2169.2
10.8,2169.2
10.9,2169.2
11.0,2169.2
11.1,2169.2
11.2,2169.2
11.3,2169.2
11.4,2169.2
11.5,2169.2
11.6,2169.2
11.7,2169.2
11.8,2169.2
11.9,2175.7
12.0,2188.6
12.1,2188.6
12.2,2188.6
12.3,2188.6
12.4,2188.6
12.5,2188.6
12.6,2188.6
12.7,2191.1
12.8,2191.1
12.9,2191.1
13.0,2191.1
13.1,2191.1
13.2,2191.1
13.3,2191.1
13.4,2191.1
13.5,2191.1
13.6,2191.1
13.7,2197.5
13.8,2197.5
13.9,2197.5
14.0,2198.7
14.1,2198.7
14.2,2198.7
14.3,2198.7
14.4,2198.7
14.5,2198.7
14.6,2198.7
14.7,2198.7
14.8,2198.7
14.9,2198.7
15.0,2198.7
15.1,2198.7
15.2,2198.7
15.3,2198.7
15.4,2198.7
15.5,2198.7
15.6,2198.7
15.7,2198.7
15.8,2198.7
15.9,2204.5
16.0,2204.5
16.1,2204.5
16.2,2204.5
16.3,2209.1
16.4,2209.1
16.5,2209.1
16.6,2209.1
16.7,2233.9
16.8,2233.9
16.9,2233.9
17.0,2233.9
17.1,2233.9
17.2,2233.9
17.3,2233.9
17.4,2233.9
17.5,2233.9
17.6,2233.9
17.7,2233.9
17.8,2233.9
17.9,2233.9
18.0,2233.9
18.1,2233.9
18.2,2233.9
18.3,2233.9
18.4,2233.9
18.5,2233.9
18.6,2233.9
18.7,2233.9
18.8,2233.9
18.9,2233.9
19.0,2233.9
19.1,2233.9
19.2,2233.9
19.3,2233.9
19.4,2233.9
19.5,2233.9
19.6,2233.9
19.7,2233.9
19.8,2233.9
19.9,2233.9
20.0,2233.9


==> MSSP-EJOR-v3 (1)/dimacs/C2000-5/tsm.txt <==
x,y
0.1,1778.4
0.2,1965.0
0.3,1965.0
0.4,1965.0
0.5,1965.0
0.6,2032.8
0.7,2066.7
0.8,2078.0
0.9,2078.0
1.0,2078.0
1.1,2078.0
1.2,2078.0
1.3,2078.0
1.4,2078.0
1.5,2078.0
1.6,2078.0
1.7,2078.0
1.8,2078.0
1.9,2078.0
2.0,2078.0
2.1,2078.0
2.2,2078.0
2.3,2078.0
2.4,2078.0
2.5,2078.0
2.6,2078.0
2.7,2078.0
2.8,2078.0
2.9,2078.0
3.0,2078.0
3.1,2078.0
3.2,2078.0
3.3,2078.0
3.4,2078.0
3.5,2078.0
3.6,2078.0
3.7,2078.0
3.8,2078.0
3.9,2078.0
4.0,2078.0
4.1,2078.0
4.2,2078.0
4.3,2078.0
4.4,2078.0
4.5,2078.0
4.6,2078.0
4.7,2078.0
4.8,2078.0
4.9,2078.0
5.0,2078.0
5.1,2078.0
5.2,2078.0
5.3,2078.0
5.4,2078.0
5.5,2078.0
5.6,2078.0
5.7,2078.0
5.8,2078.0
5.9,2078.0
6.0,2078.0
6.1,2078.0
6.2,2084.6
6.3,2086.8
6.4,2086.8
6.5,2091.2
6.6,2091.2
6.7,2093.4
6.8,2095.6
6.9,2095.6
7.0,2095.6
7.1,2095.6
7.2,2097.8
7.3,2097.8
7.4,2097.8
7.5,2097.8
7.6,2097.8
7.7,2097.8
7.8,2097.8
7.9,2097.8
8.0,2097.8
8.1,2097.8
8.2,2097.8
8.3,2097.8
8.4,2097.8
8.5,2100.0
8.6,2100.0
8.7,2100.0
8.8,2100.0
8.9,2100.0
9.0,2100.0
9.1,2100.0
9.2,2100.0
9.3,2100.0
9.4,2100.0
9.5,2100.0
9.6,2100.0
9.7,2100.0
9.8,2100.0
9.9,2100.0
10.0,2100.0
10.1,2100.0
10.2,2100.0
10.3,2100.0
10.4,2100.0
10.5,2100.0
10.6,2100.0
10.7,2100.0
10.8,2100.0
10.9,2100.0
11.0,2100.0
11.1,2100.0
11.2,2100.0
11.3,2100.0
11.4,2100.0
11.5,2100.0
11.6,2100.0
11.7,2100.0
11.8,2100.0
11.9,2100.0
12.0,2100.0
12.1,2100.0
12.2,2100.0
12.3,2100.0
12.4,2100.0
12.5,2100.0
12.6,2100.0
12.7,2100.0
12.8,2100.0
12.9,2100.0
13.0,2100.0
13.1,2100.0
13.2,2100.0
13.3,2100.0
13.4,2108.4
13.5,2112.6
13.6,2116.8
13.7,2116.8
13.8,2116.8
13.9,2116.8
14.0,2121.0
14.1,2125.2
14.2,2125.2
14.3,2125.2
14.4,2125.2
14.5,2125.2
14.6,2129.4
14.7,2133.6
14.8,2133.6
14.9,2133.6
15.0,2133.6
15.1,2133.6
15.2,2133.6
15.3,2133.6
15.4,2133.6
15.5,2137.8
15.6,2137.8
15.7,2137.8
15.8,2137.8
15.9,2137.8
16.0,2137.8
16.1,2137.8
16.2,2137.8
16.3,2137.8
16.4,2137.8
16.5,2137.8
16.6,2137.8
16.7,2137.8
16.8,2137.8
16.9,2137.8
17.0,2142.0
17.1,2142.0
17.2,2142.0
17.3,2142.0
17.4,2142.0
17.5,2142.0
17.6,2142.0
17.7,2142.0
17.8,2142.0
17.9,2142.0
18.0,2142.0
18.1,2142.0
18.2,2142.0
18.3,2142.0
18.4,2142.0
18.5,2142.0
18.6,2142.0
18.7,2142.0
18.8,2142.0
18.9,2142.0
19.0,2142.0
19.1,2142.0
19.2,2142.0
19.3,2142.0
19.4,2142.0
19.5,2142.0
19.6,2142.0
19.7,2142.0
19.8,2142.0
19.9,2142.0
20.0,2142.0


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/aco.txt <==
x,y
0.1,6105.8
0.2,6303.6
0.3,6397.8
0.4,6427.5
0.5,6509.6
0.6,6530.3
0.7,6530.3
0.8,6540.8
0.9,6632.6
1.0,6657.5
1.1,6704.4
1.2,6709.6
1.3,6709.6
1.4,6709.6
1.5,6711.9
1.6,6726.5
1.7,6730.7
1.8,6730.7
1.9,6730.7
2.0,6730.7
2.1,6755.4
2.2,6755.8
2.3,6755.8
2.4,6759.5
2.5,6759.5
2.6,6759.5
2.7,6759.5
2.8,6759.5
2.9,6821.2
3.0,6821.2
3.1,6821.2
3.2,6821.2
3.3,6832.0
3.4,6832.0
3.5,6846.2
3.6,6869.8
3.7,6890.9
3.8,6925.9
3.9,7016.4
4.0,7021.6
4.1,7021.6
4.2,7021.6
4.3,7033.7
4.4,7033.7
4.5,7033.7
4.6,7034.5
4.7,7034.5
4.8,7049.7
4.9,7061.1
5.0,7061.1
5.1,7117.2
5.2,7119.6
5.3,7147.9
5.4,7172.3
5.5,7177.5
5.6,7195.9
5.7,7205.4
5.8,7302.9
5.9,7331.6
6.0,7355.5
6.1,7362.9
6.2,7401.4
6.3,7479.5
6.4,7506.8
6.5,7588.1
6.6,7606.3
6.7,7693.8
6.8,7703.6
6.9,7732.3
7.0,7757.4
7.1,7824.6
7.2,7962.4
7.3,8030.6
7.4,8040.1
7.5,8045.5
7.6,8049.1
7.7,8057.8
7.8,8070.6
7.9,8076.3
8.0,8078.6
8.1,8085.0
8.2,8085.0
8.3,8100.4
8.4,8100.4
8.5,8100.4
8.6,8100.4
8.7,8100.4
8.8,8100.4
8.9,8141.8
9.0,8141.8
9.1,8150.5
9.2,8161.0
9.3,8193.8
9.4,8212.6
9.5,8212.6
9.6,8212.6
9.7,8212.6
9.8,8212.6
9.9,8212.6
10.0,8212.6
10.1,8212.6
10.2,8212.6
10.3,8212.6
10.4,8212.6
10.5,8212.6
10.6,8212.6
10.7,8212.6
10.8,8212.6
10.9,8212.6
11.0,8212.6
11.1,8212.6
11.2,8212.6
11.3,8212.6
11.4,8212.6
11.5,8212.6
11.6,8212.6
11.7,8212.6
11.8,8212.6
11.9,8212.6
12.0,8212.6
12.1,8212.6
12.2,8212.6
12.3,8212.6
12.4,8212.6
12.5,8212.6
12.6,8212.6
12.7,8212.6
12.8,8212.6
12.9,8212.6
13.0,8212.6
13.1,8212.6
13.2,8212.6
13.3,8212.6
13.4,8212.6
13.5,8212.6
13.6,8212.6
13.7,8212.6
13.8,8212.6
13.9,8212.6
14.0,8212.6
14.1,8212.6
14.2,8212.6
14.3,8212.6
14.4,8212.6
14.5,8212.6
14.6,8212.6
14.7,8212.6
14.8,8212.6
14.9,8212.6
15.0,8212.6
15.1,8212.6
15.2,8212.6
15.3,8212.6
15.4,8212.6
15.5,8212.6
15.6,8212.6
15.7,8212.6
15.8,8212.6
15.9,8212.6
16.0,8212.6
16.1,8212.6
16.2,8212.6
16.3,8212.6
16.4,8212.6
16.5,8212.6
16.6,8212.6
16.7,8212.6
16.8,8212.6
16.9,8212.6
17.0,8212.6
17.1,8212.6
17.2,8212.6
17.3,8212.6
17.4,8212.6
17.5,8212.6
17.6,8212.6
17.7,8212.6
17.8,8212.6
17.9,8212.6
18.0,8212.6
18.1,8212.6
18.2,8212.6
18.3,8212.6
18.4,8212.6
18.5,8212.6
18.6,8212.6
18.7,8212.6
18.8,8212.6
18.9,8212.6
19.0,8212.6
19.1,8212.6
19.2,8212.6
19.3,8212.6
19.4,8212.6
19.5,8212.6
19.6,8212.6
19.7,8212.6
19.8,8212.6
19.9,8212.6
20.0,8212.6


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/fastwclq.txt <==
x,y
0.1,7298.7
0.2,7403.2
0.3,7516.4
0.4,7649.9
0.5,7670.2
0.6,7670.2
0.7,7699.3
0.8,7702.9
0.9,7706.8
1.0,7774.2
1.1,7868.2
1.2,7878.6
1.3,7878.6
1.4,7878.6
1.5,7878.6
1.6,7888.3
1.7,7917.7
1.8,7917.7
1.9,7958.3
2.0,7958.3
2.1,7958.3
2.2,7960.0
2.3,7960.0
2.4,7960.0
2.5,7960.0
2.6,7987.4
2.7,8001.0
2.8,8001.0
2.9,8006.0
3.0,8006.0
3.1,8006.0
3.2,8006.0
3.3,8007.8
3.4,8007.9
3.5,8007.9
3.6,8007.9
3.7,8007.9
3.8,8007.9
3.9,8007.9
4.0,8035.6
4.1,8035.6
4.2,8035.6
4.3,8061.5
4.4,8061.5
4.5,8061.5
4.6,8061.5
4.7,8061.5
4.8,8075.7
4.9,8075.7
5.0,8075.7
5.1,8075.7
5.2,8075.7
5.3,8075.7
5.4,8075.7
5.5,8075.7
5.6,8075.7
5.7,8075.7
5.8,8075.7
5.9,8075.7
6.0,8083.3
6.1,8108.5
6.2,8108.5
6.3,8108.5
6.4,8108.5
6.5,8108.5
6.6,8108.5
6.7,8108.5
6.8,8108.5
6.9,8108.5
7.0,8108.5
7.1,8108.5
7.2,8108.5
7.3,8108.5
7.4,8108.5
7.5,8108.5
7.6,8108.5
7.7,8108.5
7.8,8108.5
7.9,8110.2
8.0,8110.2
8.1,8110.2
8.2,8110.2
8.3,8110.2
8.4,8113.1
8.5,8113.1
8.6,8113.1
8.7,8113.1
8.8,8113.1
8.9,8113.1
9.0,8113.1
9.1,8113.1
9.2,8113.1
9.3,8113.1
9.4,8127.7
9.5,8127.7
9.6,8127.7
9.7,8130.0
9.8,8130.0
9.9,8130.0
10.0,8130.0
10.1,8130.0
10.2,8155.9
10.3,8155.9
10.4,8155.9
10.5,8155.9
10.6,8155.9
10.7,8155.9
10.8,8155.9
10.9,8155.9
11.0,8155.9
11.1,8155.9
11.2,8155.9
11.3,8155.9
11.4,8155.9
11.5,8155.9
11.6,8155.9
11.7,8155.9
11.8,8155.9
11.9,8155.9
12.0,8155.9
12.1,8155.9
12.2,8155.9
12.3,8155.9
12.4,8155.9
12.5,8155.9
12.6,8155.9
12.7,8155.9
12.8,8155.9
12.9,8163.1
13.0,8163.1
13.1,8163.1
13.2,8163.1
13.3,8163.1
13.4,8163.1
13.5,8163.1
13.6,8163.1
13.7,8163.1
13.8,8163.1
13.9,8163.1
14.0,8163.1
14.1,8163.1
14.2,8163.1
14.3,8163.1
14.4,8163.1
14.5,8163.1
14.6,8163.1
14.7,8163.1
14.8,8163.1
14.9,8163.1
15.0,8163.1
15.1,8163.1
15.2,8163.1
15.3,8163.1
15.4,8163.1
15.5,8163.1
15.6,8163.1
15.7,8163.1
15.8,8163.1
15.9,8163.1
16.0,8163.1
16.1,8163.1
16.2,8163.1
16.3,8164.5
16.4,8164.5
16.5,8164.5
16.6,8164.5
16.7,8164.5
16.8,8164.5
16.9,8164.5
17.0,8182.2
17.1,8182.2
17.2,8182.2
17.3,8182.2
17.4,8182.2
17.5,8182.2
17.6,8182.2
17.7,8182.2
17.8,8182.2
17.9,8182.2
18.0,8186.9
18.1,8186.9
18.2,8186.9
18.3,8186.9
18.4,8186.9
18.5,8186.9
18.6,8186.9
18.7,8186.9
18.8,8186.9
18.9,8186.9
19.0,8186.9
19.1,8186.9
19.2,8186.9
19.3,8186.9
19.4,8186.9
19.5,8186.9
19.6,8186.9
19.7,8186.9
19.8,8186.9
19.9,8186.9
20.0,8186.9


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/gurobi.txt <==
x,y
0.1,3389.0
0.2,3389.0
0.3,3389.0
0.4,3389.0
0.5,3389.0
0.6,3389.0
0.7,3389.0
0.8,3389.0
0.9,3389.0
1.0,3389.0
1.1,3389.0
1.2,3389.0
1.3,3389.0
1.4,3389.0
1.5,3389.0
1.6,3389.0
1.7,3389.0
1.8,3389.0
1.9,3389.0
2.0,3389.0
2.1,3389.0
2.2,3991.8
2.3,3991.8
2.4,3991.8
2.5,3991.8
2.6,3991.8
2.7,4291.6
2.8,4295.0
2.9,4295.0
3.0,4295.0
3.1,4295.0
3.2,4913.7
3.3,5513.3
3.4,5813.2
3.5,6113.0
3.6,6424.1
3.7,6424.1
3.8,6424.1
3.9,6424.1
4.0,6424.1
4.1,6424.1
4.2,6576.8
4.3,6576.8
4.4,6576.8
4.5,6576.8
4.6,6576.8
4.7,6576.8
4.8,6576.8
4.9,6595.7
5.0,6595.7
5.1,6595.7
5.2,6595.7
5.3,6636.0
5.4,6636.0
5.5,6636.0
5.6,6636.0
5.7,6700.1
5.8,6700.1
5.9,6700.1
6.0,6700.1
6.1,6700.1
6.2,6917.6
6.3,6917.6
6.4,6917.6
6.5,6917.6
6.6,6917.6
6.7,7085.5
6.8,7085.5
6.9,7085.5
7.0,7085.5
7.1,7085.5
7.2,7085.5
7.3,7085.5
7.4,7085.5
7.5,7085.5
7.6,7085.5
7.7,7085.5
7.8,7085.5
7.9,7085.5
8.0,7085.5
8.1,7085.5
8.2,7085.5
8.3,7085.5
8.4,7085.5
8.5,7085.5
8.6,7085.5
8.7,7085.5
8.8,7085.5
8.9,7085.5
9.0,7085.5
9.1,7085.5
9.2,7085.5
9.3,7085.5
9.4,7085.5
9.5,7085.5
9.6,7085.5
9.7,7085.5
9.8,7085.5
9.9,7085.5
10.0,7085.5
10.1,7085.5
10.2,7085.5
10.3,7085.5
10.4,7085.5
10.5,7085.5
10.6,7085.5
10.7,7085.5
10.8,7085.5
10.9,7085.5
11.0,7085.5
11.1,7085.5
11.2,7085.5
11.3,7085.5
11.4,7085.5
11.5,7085.5
11.6,7085.5
11.7,7085.5
11.8,7085.5
11.9,7085.5
12.0,7085.5
12.1,7085.5
12.2,7085.5
12.3,7085.5
12.4,7085.5
12.5,7085.5
12.6,7085.5
12.7,7085.5
12.8,7085.5
12.9,7085.5
13.0,7085.5
13.1,7085.5
13.2,7085.5
13.3,7085.5
13.4,7085.5
13.5,7085.5
13.6,7085.5
13.7,7085.5
13.8,7085.5
13.9,7085.5
14.0,7085.5
14.1,7085.5
14.2,7085.5
14.3,7085.5
14.4,7085.5
14.5,7085.5
14.6,7085.5
14.7,7085.5
14.8,7085.5
14.9,7085.5
15.0,7085.5
15.1,7085.5
15.2,7085.5
15.3,7085.5
15.4,7085.5
15.5,7085.5
15.6,7085.5
15.7,7085.5
15.8,7085.5
15.9,7085.5
16.0,7085.5
16.1,7085.5
16.2,7085.5
16.3,7085.5
16.4,7085.5
16.5,7085.5
16.6,7085.5
16.7,7085.5
16.8,7085.5
16.9,7085.5
17.0,7085.5
17.1,7085.5
17.2,7085.5
17.3,7085.5
17.4,7085.5
17.5,7085.5
17.6,7085.5
17.7,7085.5
17.8,7085.5
17.9,7085.5
18.0,7085.5
18.1,7085.5
18.2,7085.5
18.3,7085.5
18.4,7085.5
18.5,7085.5
18.6,7085.5
18.7,7085.5
18.8,7085.5
18.9,7085.5
19.0,7085.5
19.1,7085.5
19.2,7085.5
19.3,7085.5
19.4,7085.5
19.5,7085.5
19.6,7085.5
19.7,7085.5
19.8,7085.5
19.9,7085.5
20.0,7085.5


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/lscc.txt <==
x,y
0.1,10362.0
0.2,10362.0
0.3,10362.0
0.4,10362.0
0.5,10431.3
0.6,10493.4
0.7,10493.4
0.8,10493.4
0.9,10493.4
1.0,10493.7
1.1,10536.0
1.2,10578.0
1.3,10634.0
1.4,10634.0
1.5,10634.0
1.6,10634.0
1.7,10634.0
1.8,10634.0
1.9,10634.0
2.0,10634.0
2.1,10634.0
2.2,10634.0
2.3,10648.0
2.4,10648.0
2.5,10648.0
2.6,10648.0
2.7,10648.0
2.8,10648.0
2.9,10648.0
3.0,10648.0
3.1,10648.0
3.2,10648.0
3.3,10648.0
3.4,10648.0
3.5,10648.0
3.6,10648.0
3.7,10648.0
3.8,10648.0
3.9,10648.0
4.0,10648.0
4.1,10648.0
4.2,10648.0
4.3,10648.0
4.4,10648.0
4.5,10648.0
4.6,10648.0
4.7,10648.0
4.8,10648.0
4.9,10648.0
5.0,10648.0
5.1,10648.0
5.2,10648.0
5.3,10648.0
5.4,10648.0
5.5,10648.0
5.6,10648.0
5.7,10648.0
5.8,10648.0
5.9,10648.0
6.0,10648.0
6.1,10648.0
6.2,10648.0
6.3,10648.0
6.4,10648.0
6.5,10648.0
6.6,10648.0
6.7,10648.0
6.8,10648.0
6.9,10648.0
7.0,10648.0
7.1,10648.0
7.2,10648.0
7.3,10648.0
7.4,10648.0
7.5,10648.0
7.6,10648.0
7.7,10648.0
7.8,10648.0
7.9,10648.0
8.0,10648.0
8.1,10648.0
8.2,10648.0
8.3,10648.0
8.4,10648.0
8.5,10648.0
8.6,10648.0
8.7,10648.0
8.8,10648.0
8.9,10648.0
9.0,10648.0
9.1,10648.0
9.2,10648.0
9.3,10648.0
9.4,10648.0
9.5,10648.0
9.6,10648.0
9.7,10648.0
9.8,10648.0
9.9,10648.0
10.0,10648.0
10.1,10648.0
10.2,10648.0
10.3,10648.0
10.4,10648.0
10.5,10648.0
10.6,10648.0
10.7,10648.0
10.8,10648.0
10.9,10648.0
11.0,10648.0
11.1,10648.0
11.2,10648.0
11.3,10648.0
11.4,10648.0
11.5,10648.0
11.6,10648.0
11.7,10648.0
11.8,10648.0
11.9,10648.0
12.0,10648.0
12.1,10648.0
12.2,10648.0
12.3,10648.0
12.4,10648.0
12.5,10648.0
12.6,10648.0
12.7,10648.0
12.8,10648.0
12.9,10648.0
13.0,10648.0
13.1,10648.0
13.2,10648.0
13.3,10648.0
13.4,10648.0
13.5,10648.0
13.6,10648.0
13.7,10648.0
13.8,10648.0
13.9,10648.0
14.0,10648.0
14.1,10648.0
14.2,10648.0
14.3,10648.0
14.4,10648.0
14.5,10648.0
14.6,10648.0
14.7,10648.0
14.8,10648.0
14.9,10648.0
15.0,10648.0
15.1,10648.0
15.2,10648.0
15.3,10648.0
15.4,10648.0
15.5,10648.0
15.6,10648.0
15.7,10648.0
15.8,10648.0
15.9,10648.0
16.0,10648.0
16.1,10648.0
16.2,10648.0
16.3,10648.0
16.4,10648.0
16.5,10648.0
16.6,10648.0
16.7,10648.0
16.8,10648.0
16.9,10648.0
17.0,10648.0
17.1,10648.0
17.2,10648.0
17.3,10648.0
17.4,10648.0
17.5,10648.0
17.6,10648.0
17.7,10648.0
17.8,10648.0
17.9,10648.0
18.0,10648.0
18.1,10648.0
18.2,10648.0
18.3,10648.0
18.4,10648.0
18.5,10648.0
18.6,10648.0
18.7,10648.0
18.8,10648.0
18.9,10648.0
19.0,10648.0
19.1,10648.0
19.2,10648.0
19.3,10648.0
19.4,10648.0
19.5,10648.0
19.6,10648.0
19.7,10648.0
19.8,10648.0
19.9,10648.0
20.0,10648.0


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/mssp.txt <==
x,y
0.1,6775.4
0.2,6775.4
0.3,6775.4
0.4,6775.4
0.5,6775.4
0.6,6775.4
0.7,6910.8
0.8,8011.6
0.9,8011.6
1.0,8011.6
1.1,8011.6
1.2,8291.9
1.3,8358.5
1.4,8358.5
1.5,8358.5
1.6,8413.9
1.7,8521.5
1.8,8521.5
1.9,8521.5
2.0,8521.5
2.1,8529.0
2.2,8599.5
2.3,8599.5
2.4,8599.5
2.5,8599.5
2.6,8653.3
2.7,8669.4
2.8,8669.4
2.9,8669.4
3.0,8699.4
3.1,8706.1
3.2,8730.4
3.3,8730.4
3.4,8730.4
3.5,8809.7
3.6,8853.5
3.7,8853.5
3.8,8853.5
3.9,8853.5
4.0,8931.0
4.1,8963.6
4.2,9000.6
4.3,9003.9
4.4,9070.8
4.5,9070.8
4.6,9072.7
4.7,9072.7
4.8,9089.8
4.9,9172.3
5.0,9225.9
5.1,9237.5
5.2,9237.5
5.3,9237.5
5.4,9288.9
5.5,9308.4
5.6,9343.4
5.7,9343.4
5.8,9423.9
5.9,9435.0
6.0,9481.9
6.1,9493.2
6.2,9499.2
6.3,9502.1
6.4,9531.3
6.5,9531.3
6.6,9534.3
6.7,9535.0
6.8,9571.2
6.9,9572.7
7.0,9581.1
7.1,9597.5
7.2,9600.5
7.3,9621.8
7.4,9621.8
7.5,9621.8
7.6,9624.5
7.7,9651.4
7.8,9665.7
7.9,9705.3
8.0,9712.8
8.1,9726.9
8.2,9733.2
8.3,9740.3
8.4,9740.3
8.5,9740.7
8.6,9765.4
8.7,9819.9
8.8,9819.9
8.9,9843.0
9.0,9856.1
9.1,9856.1
9.2,9856.1
9.3,9856.1
9.4,9876.4
9.5,9876.6
9.6,9891.0
9.7,9914.4
9.8,9914.4
9.9,9914.4
10.0,9934.0
10.1,9942.5
10.2,9942.5
10.3,9942.5
10.4,9942.5
10.5,9958.1
10.6,9964.6
10.7,9969.5
10.8,9969.5
10.9,9969.5
11.0,9999.2
11.1,10017.7
11.2,10019.6
11.3,10019.6
11.4,10027.8
11.5,10027.8
11.6,10031.3
11.7,10031.3
11.8,10031.3
11.9,10035.4
12.0,10043.2
12.1,10048.3
12.2,10048.8
12.3,10048.8
12.4,10053.3
12.5,10057.9
12.6,10082.0
12.7,10085.9
12.8,10085.9
12.9,10093.1
13.0,10096.3
13.1,10096.3
13.2,10108.4
13.3,10108.4
13.4,10111.1
13.5,10119.8
13.6,10126.4
13.7,10126.4
13.8,10126.4
13.9,10136.5
14.0,10155.5
14.1,10158.5
14.2,10158.5
14.3,10162.8
14.4,10166.0
14.5,10173.6
14.6,10188.5
14.7,10188.5
14.8,10198.3
14.9,10215.0
15.0,10215.0
15.1,10223.3
15.2,10223.3
15.3,10227.7
15.4,10228.1
15.5,10228.1
15.6,10228.1
15.7,10228.1
15.8,10265.2
15.9,10275.0
16.0,10278.3
16.1,10278.3
16.2,10278.3
16.3,10286.9
16.4,10293.5
16.5,10295.4
16.6,10295.4
16.7,10295.4
16.8,10295.4
16.9,10298.8
17.0,10298.8
17.1,10298.8
17.2,10301.0
17.3,10314.6
17.4,10314.6
17.5,10327.3
17.6,10327.3
17.7,10327.3
17.8,10328.0
17.9,10333.9
18.0,10335.7
18.1,10335.7
18.2,10335.7
18.3,10343.4
18.4,10347.3
18.5,10347.4
18.6,10347.4
18.7,10347.4
18.8,10347.4
18.9,10347.4
19.0,10347.8
19.1,10347.8
19.2,10347.8
19.3,10349.0
19.4,10349.0
19.5,10349.3
19.6,10349.3
19.7,10349.3
19.8,10349.3
19.9,10349.3
20.0,10349.3


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/sssp.txt <==
x,y
0.1,6796.0
0.2,6796.0
0.3,6796.0
0.4,6796.0
0.5,6796.0
0.6,6796.0
0.7,6931.4
0.8,8034.6
0.9,8034.6
1.0,8034.6
1.1,8034.6
1.2,8095.2
1.3,8095.2
1.4,8095.2
1.5,8095.2
1.6,8095.2
1.7,8103.7
1.8,8103.7
1.9,8103.7
2.0,8103.7
2.1,8128.7
2.2,8154.4
2.3,8154.4
2.4,8154.4
2.5,8160.8
2.6,8160.8
2.7,8160.8
2.8,8160.8
2.9,8160.8
3.0,8173.4
3.1,8197.6
3.2,8197.6
3.3,8197.6
3.4,8197.6
3.5,8197.6
3.6,8197.6
3.7,8197.6
3.8,8197.6
3.9,8197.6
4.0,8197.6
4.1,8197.6
4.2,8197.6
4.3,8197.6
4.4,8197.6
4.5,8197.6
4.6,8197.6
4.7,8197.6
4.8,8216.0
4.9,8216.0
5.0,8216.0
5.1,8216.0
5.2,8216.0
5.3,8216.0
5.4,8216.0
5.5,8216.0
5.6,8216.0
5.7,8216.0
5.8,8216.0
5.9,8216.0
6.0,8224.4
6.1,8224.4
6.2,8224.4
6.3,8224.4
6.4,8224.4
6.5,8224.4
6.6,8224.4
6.7,8224.4
6.8,8224.4
6.9,8224.4
7.0,8224.4
7.1,8224.4
7.2,8224.4
7.3,8224.4
7.4,8224.4
7.5,8224.4
7.6,8231.2
7.7,8231.2
7.8,8231.2
7.9,8231.2
8.0,8231.2
8.1,8231.2
8.2,8231.2
8.3,8231.2
8.4,8231.2
8.5,8231.2
8.6,8240.2
8.7,8240.2
8.8,8240.2
8.9,8240.2
9.0,8240.2
9.1,8240.2
9.2,8240.2
9.3,8240.2
9.4,8240.2
9.5,8240.2
9.6,8240.2
9.7,8240.2
9.8,8240.2
9.9,8240.2
10.0,8240.2
10.1,8240.2
10.2,8240.2
10.3,8240.2
10.4,8240.2
10.5,8240.2
10.6,8240.2
10.7,8241.9
10.8,8241.9
10.9,8241.9
11.0,8241.9
11.1,8241.9
11.2,8241.9
11.3,8241.9
11.4,8241.9
11.5,8241.9
11.6,8241.9
11.7,8241.9
11.8,8241.9
11.9,8241.9
12.0,8241.9
12.1,8241.9
12.2,8241.9
12.3,8241.9
12.4,8258.5
12.5,8258.5
12.6,8258.5
12.7,8258.5
12.8,8258.5
12.9,8258.5
13.0,8258.5
13.1,8258.5
13.2,8258.5
13.3,8258.5
13.4,8258.5
13.5,8258.5
13.6,8258.5
13.7,8258.5
13.8,8258.5
13.9,8258.5
14.0,8258.5
14.1,8258.5
14.2,8258.5
14.3,8258.5
14.4,8258.5
14.5,8258.5
14.6,8258.5
14.7,8258.5
14.8,8258.5
14.9,8258.5
15.0,8258.5
15.1,8258.5
15.2,8258.5
15.3,8258.5
15.4,8258.5
15.5,8258.5
15.6,8258.5
15.7,8258.5
15.8,8258.5
15.9,8258.5
16.0,8258.5
16.1,8258.5
16.2,8258.5
16.3,8258.5
16.4,8258.5
16.5,8258.5
16.6,8258.5
16.7,8258.5
16.8,8258.5
16.9,8258.5
17.0,8258.5
17.1,8258.5
17.2,8258.5
17.3,8258.5
17.4,8258.5
17.5,8258.5
17.6,8258.5
17.7,8258.5
17.8,8258.5
17.9,8258.5
18.0,8258.5
18.1,8258.5
18.2,8258.5
18.3,8258.5
18.4,8258.5
18.5,8258.5
18.6,8258.5
18.7,8258.5
18.8,8258.5
18.9,8258.5
19.0,8258.5
19.1,8268.8
19.2,8268.8
19.3,8268.8
19.4,8268.8
19.5,8268.8
19.6,8268.8
19.7,8268.8
19.8,8268.8
19.9,8268.8
20.0,8268.8


==> MSSP-EJOR-v3 (1)/dimacs/C2000-9/tsm.txt <==
x,y
0.1,6825.5
0.2,7141.1
0.3,7165.0
0.4,7165.0
0.5,7165.0
0.6,7165.0
0.7,7165.0
0.8,7165.0
0.9,7165.0
1.0,7165.0
1.1,7165.0
1.2,7165.0
1.3,7166.5
1.4,7168.0
1.5,7182.2
1.6,7219.4
1.7,7219.9
1.8,7228.3
1.9,7236.7
2.0,7245.1
2.1,7245.1
2.2,7245.1
2.3,7245.1
2.4,7245.6
2.5,7245.6
2.6,7245.6
2.7,7253.9
2.8,7294.4
2.9,7329.5
3.0,7347.0
3.1,7347.0
3.2,7363.6
3.3,7378.0
3.4,7388.5
3.5,7409.5
3.6,7438.8
3.7,7456.5
3.8,7456.5
3.9,7456.5
4.0,7477.5
4.1,7477.5
4.2,7477.5
4.3,7477.5
4.4,7488.0
4.5,7488.0
4.6,7488.0
4.7,7488.0
4.8,7488.0
4.9,7488.0
5.0,7491.8
5.1,7496.3
5.2,7503.5
5.3,7503.5
5.4,7503.5
5.5,7503.5
5.6,7503.5
5.7,7503.5
5.8,7503.5
5.9,7503.5
6.0,7503.5
6.1,7503.5
6.2,7503.5
6.3,7503.5
6.4,7503.5
6.5,7514.0
6.6,7514.0
6.7,7514.0
6.8,7514.0
6.9,7514.0
7.0,7514.0
7.1,7514.0
7.2,7514.0
7.3,7514.0
7.4,7518.1
7.5,7526.3
7.6,7530.4
7.7,7534.5
7.8,7534.5
7.9,7534.5
8.0,7538.6
8.1,7538.6
8.2,7538.6
8.3,7542.7
8.4,7542.7
8.5,7542.7
8.6,7542.7
8.7,7542.7
8.8,7546.8
8.9,7546.8
9.0,7546.8
9.1,7546.8
9.2,7546.8
9.3,7546.8
9.4,7546.8
9.5,7546.8
9.6,7546.8
9.7,7550.9
9.8,7550.9
9.9,7550.9
10.0,7550.9
10.1,7550.9
10.2,7550.9
10.3,7550.9
10.4,7550.9
10.5,7550.9
10.6,7550.9
10.7,7550.9
10.8,7550.9
10.9,7550.9
11.0,7550.9
11.1,7550.9
11.2,7550.9
11.3,7550.9
11.4,7550.9
11.5,7550.9
11.6,7550.9
11.7,7550.9
11.8,7550.9
11.9,7550.9
12.0,7550.9
12.1,7550.9
12.2,7550.9
12.3,7555.0
12.4,7555.0
12.5,7555.0
12.6,7555.0
12.7,7555.0
12.8,7555.0
12.9,7555.0
13.0,7555.0
13.1,7555.0
13.2,7555.0
13.3,7555.0
13.4,7555.0
13.5,7555.0
13.6,7555.0
13.7,7555.0
13.8,7555.0
13.9,7555.0
14.0,7555.0
14.1,7555.0
14.2,7555.0
14.3,7555.0
14.4,7555.0
14.5,7555.0
14.6,7555.0
14.7,7555.0
14.8,7555.0
14.9,7555.0
15.0,7555.0
15.1,7555.0
15.2,7555.0
15.3,7555.0
15.4,7555.0
15.5,7555.0
15.6,7555.0
15.7,7560.1
15.8,7560.1
15.9,7560.1
16.0,7560.1
16.1,7561.8
16.2,7561.8
16.3,7561.8
16.4,7563.5
16.5,7563.5
16.6,7563.5
16.7,7563.5
16.8,7563.5
16.9,7563.5
17.0,7563.5
17.1,7563.5
17.2,7565.2
17.3,7566.9
17.4,7566.9
17.5,7566.9
17.6,7566.9
17.7,7566.9
17.8,7566.9
17.9,7566.9
18.0,7566.9
18.1,7566.9
18.2,7566.9
18.3,7566.9
18.4,7568.6
18.5,7568.6
18.6,7568.6
18.7,7568.6
18.8,7568.6
18.9,7568.6
19.0,7568.6
19.1,7568.6
19.2,7568.6
19.3,7568.6
19.4,7568.6
19.5,7568.6
19.6,7568.6
19.7,7568.6
19.8,7568.6
19.9,7568.6
20.0,7568.6


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/aco.txt <==
x,y
0.1,1784.2
0.2,1806.0
0.3,1821.0
0.4,1821.0
0.5,1858.2
0.6,1858.2
0.7,1858.2
0.8,1877.6
0.9,1881.4
1.0,1881.4
1.1,1881.4
1.2,1881.4
1.3,1881.4
1.4,1892.5
1.5,1895.9
1.6,1900.4
1.7,1913.6
1.8,1933.2
1.9,1933.5
2.0,1976.3
2.1,1988.0
2.2,1991.8
2.3,1991.8
2.4,1991.8
2.5,1996.2
2.6,1997.0
2.7,1997.0
2.8,1997.0
2.9,1998.8
3.0,1998.8
3.1,1999.5
3.2,1999.5
3.3,1999.5
3.4,1999.5
3.5,1999.5
3.6,1999.5
3.7,1999.5
3.8,1999.5
3.9,1999.5
4.0,1999.5
4.1,1999.5
4.2,1999.5
4.3,1999.5
4.4,1999.5
4.5,1999.5
4.6,1999.5
4.7,1999.5
4.8,1999.5
4.9,1999.5
5.0,1999.5
5.1,1999.5
5.2,1999.5
5.3,1999.5
5.4,1999.5
5.5,2008.4
5.6,2008.4
5.7,2008.4
5.8,2008.4
5.9,2008.4
6.0,2008.4
6.1,2008.4
6.2,2008.4
6.3,2008.4
6.4,2008.4
6.5,2008.4
6.6,2008.4
6.7,2008.4
6.8,2008.4
6.9,2008.4
7.0,2008.4
7.1,2008.4
7.2,2008.4
7.3,2008.4
7.4,2008.4
7.5,2008.4
7.6,2008.4
7.7,2008.4
7.8,2008.4
7.9,2008.4
8.0,2008.4
8.1,2008.4
8.2,2008.4
8.3,2008.4
8.4,2008.4
8.5,2008.4
8.6,2008.4
8.7,2008.4
8.8,2008.4
8.9,2008.4
9.0,2008.4
9.1,2008.4
9.2,2008.4
9.3,2008.4
9.4,2008.4
9.5,2008.4
9.6,2008.4
9.7,2008.4
9.8,2008.4
9.9,2008.4
10.0,2008.4
10.1,2008.4
10.2,2008.4
10.3,2008.4
10.4,2008.4
10.5,2008.4
10.6,2008.4
10.7,2008.4
10.8,2008.4
10.9,2008.4
11.0,2008.4
11.1,2008.4
11.2,2008.4
11.3,2008.4
11.4,2008.4
11.5,2008.4
11.6,2008.4
11.7,2008.4
11.8,2008.4
11.9,2008.4
12.0,2008.4
12.1,2008.4
12.2,2008.4
12.3,2008.4
12.4,2008.4
12.5,2008.4
12.6,2008.4
12.7,2008.4
12.8,2008.4
12.9,2008.4
13.0,2008.4
13.1,2008.4
13.2,2008.4
13.3,2008.4
13.4,2008.4
13.5,2008.4
13.6,2008.4
13.7,2008.4
13.8,2008.4
13.9,2008.4
14.0,2008.4
14.1,2008.4
14.2,2008.4
14.3,2008.4
14.4,2008.4
14.5,2008.4
14.6,2008.4
14.7,2008.4
14.8,2008.4
14.9,2008.4
15.0,2008.4
15.1,2008.4
15.2,2008.4
15.3,2008.4
15.4,2008.4
15.5,2008.4
15.6,2008.4
15.7,2008.4
15.8,2008.4
15.9,2008.4
16.0,2008.4
16.1,2008.4
16.2,2008.4
16.3,2008.4
16.4,2008.4
16.5,2008.4
16.6,2008.4
16.7,2008.4
16.8,2008.4
16.9,2008.4
17.0,2008.4
17.1,2008.4
17.2,2008.4
17.3,2008.4
17.4,2008.4
17.5,2008.4
17.6,2008.4
17.7,2008.4
17.8,2008.4
17.9,2008.4
18.0,2008.4
18.1,2008.4
18.2,2008.4
18.3,2008.4
18.4,2008.4
18.5,2008.4
18.6,2008.4
18.7,2008.4
18.8,2008.4
18.9,2008.4
19.0,2008.4
19.1,2008.4
19.2,2008.4
19.3,2008.4
19.4,2008.4
19.5,2008.4
19.6,2008.4
19.7,2008.4
19.8,2008.4
19.9,2008.4
20.0,2008.4


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/fastwclq.txt <==
x,y
0.1,1570.1
0.2,1621.2
0.3,1704.8
0.4,1706.2
0.5,1756.5
0.6,1771.1
0.7,1771.1
0.8,1811.8
0.9,1821.8
1.0,1821.8
1.1,1821.8
1.2,1836.1
1.3,1842.2
1.4,1842.2
1.5,1868.8
1.6,1868.8
1.7,1871.0
1.8,1889.3
1.9,1891.5
2.0,1907.7
2.1,1909.8
2.2,1909.8
2.3,1914.5
2.4,1914.5
2.5,1914.5
2.6,1926.5
2.7,1932.5
2.8,1932.5
2.9,1932.5
3.0,1957.2
3.1,1968.4
3.2,1968.4
3.3,1968.4
3.4,1968.4
3.5,1968.4
3.6,1969.0
3.7,1972.5
3.8,1979.5
3.9,1994.0
4.0,1997.0
4.1,1997.0
4.2,1998.1
4.3,1998.1
4.4,2012.3
4.5,2012.3
4.6,2020.0
4.7,2035.4
4.8,2035.4
4.9,2035.4
5.0,2035.4
5.1,2035.4
5.2,2035.7
5.3,2040.5
5.4,2040.5
5.5,2040.5
5.6,2040.5
5.7,2040.5
5.8,2055.9
5.9,2055.9
6.0,2056.2
6.1,2056.8
6.2,2056.8
6.3,2056.8
6.4,2056.8
6.5,2056.8
6.6,2056.8
6.7,2056.8
6.8,2056.8
6.9,2056.8
7.0,2070.8
7.1,2071.6
7.2,2071.6
7.3,2071.6
7.4,2071.6
7.5,2071.6
7.6,2071.6
7.7,2071.6
7.8,2071.6
7.9,2071.6
8.0,2071.6
8.1,2071.6
8.2,2071.6
8.3,2071.6
8.4,2071.6
8.5,2071.6
8.6,2071.6
8.7,2071.6
8.8,2071.6
8.9,2080.1
9.0,2080.1
9.1,2080.1
9.2,2080.1
9.3,2080.1
9.4,2080.1
9.5,2080.1
9.6,2080.1
9.7,2080.1
9.8,2080.1
9.9,2080.1
10.0,2087.8
10.1,2095.5
10.2,2103.2
10.3,2103.2
10.4,2103.2
10.5,2103.2
10.6,2103.2
10.7,2103.2
10.8,2103.2
10.9,2103.2
11.0,2103.2
11.1,2103.2
11.2,2103.2
11.3,2103.2
11.4,2103.2
11.5,2103.2
11.6,2116.6
11.7,2116.6
11.8,2116.6
11.9,2116.6
12.0,2116.6
12.1,2116.6
12.2,2116.6
12.3,2116.6
12.4,2116.6
12.5,2116.6
12.6,2116.6
12.7,2116.6
12.8,2116.6
12.9,2116.6
13.0,2116.6
13.1,2116.6
13.2,2116.6
13.3,2116.6
13.4,2116.6
13.5,2116.6
13.6,2116.6
13.7,2116.6
13.8,2116.6
13.9,2116.6
14.0,2116.6
14.1,2116.6
14.2,2116.6
14.3,2116.6
14.4,2116.6
14.5,2116.6
14.6,2116.6
14.7,2116.6
14.8,2116.6
14.9,2116.6
15.0,2116.6
15.1,2116.6
15.2,2116.6
15.3,2116.6
15.4,2116.6
15.5,2116.6
15.6,2126.1
15.7,2126.1
15.8,2126.1
15.9,2126.1
16.0,2126.1
16.1,2126.1
16.2,2126.1
16.3,2126.1
16.4,2126.1
16.5,2135.8
16.6,2135.8
16.7,2135.8
16.8,2135.8
16.9,2135.8
17.0,2135.8
17.1,2135.8
17.2,2135.8
17.3,2135.8
17.4,2135.8
17.5,2135.8
17.6,2135.8
17.7,2135.8
17.8,2135.8
17.9,2135.8
18.0,2135.8
18.1,2135.8
18.2,2135.8
18.3,2135.8
18.4,2136.4
18.5,2136.4
18.6,2136.4
18.7,2136.4
18.8,2136.4
18.9,2136.4
19.0,2136.4
19.1,2150.2
19.2,2150.2
19.3,2150.2
19.4,2150.2
19.5,2150.2
19.6,2150.2
19.7,2150.2
19.8,2150.2
19.9,2150.2
20.0,2150.2


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/gurobi.txt <==
x,y
0.1,695.0
0.2,695.0
0.3,695.0
0.4,695.0
0.5,695.0
0.6,695.0
0.7,695.0
0.8,695.0
0.9,695.0
1.0,695.0
1.1,695.0
1.2,695.0
1.3,695.0
1.4,695.0
1.5,695.0
1.6,695.0
1.7,695.0
1.8,695.0
1.9,695.0
2.0,695.0
2.1,695.0
2.2,695.0
2.3,695.0
2.4,695.0
2.5,695.0
2.6,695.0
2.7,695.0
2.8,695.0
2.9,695.0
3.0,695.0
3.1,695.0
3.2,695.0
3.3,695.0
3.4,695.0
3.5,695.0
3.6,695.0
3.7,695.0
3.8,695.0
3.9,695.0
4.0,695.0
4.1,695.0
4.2,695.0
4.3,695.0
4.4,695.0
4.5,695.0
4.6,695.0
4.7,695.0
4.8,695.0
4.9,695.0
5.0,695.0
5.1,695.0
5.2,695.0
5.3,695.0
5.4,695.0
5.5,695.0
5.6,695.0
5.7,695.0
5.8,695.0
5.9,695.0
6.0,695.0
6.1,695.0
6.2,695.0
6.3,695.0
6.4,695.0
6.5,695.0
6.6,695.0
6.7,695.0
6.8,695.0
6.9,695.0
7.0,695.0
7.1,695.0
7.2,695.0
7.3,695.0
7.4,695.0
7.5,695.0
7.6,695.0
7.7,695.0
7.8,695.0
7.9,695.0
8.0,695.0
8.1,695.0
8.2,695.0
8.3,695.0
8.4,695.0
8.5,695.0
8.6,695.0
8.7,695.0
8.8,695.0
8.9,695.0
9.0,695.0
9.1,695.0
9.2,695.0
9.3,695.0
9.4,695.0
9.5,695.0
9.6,695.0
9.7,695.0
9.8,695.0
9.9,695.0
10.0,695.0
10.1,695.0
10.2,695.0
10.3,695.0
10.4,695.0
10.5,695.0
10.6,695.0
10.7,695.0
10.8,695.0
10.9,695.0
11.0,695.0
11.1,695.0
11.2,695.0
11.3,695.0
11.4,695.0
11.5,695.0
11.6,695.0
11.7,695.0
11.8,695.0
11.9,695.0
12.0,695.0
12.1,695.0
12.2,695.0
12.3,695.0
12.4,695.0
12.5,695.0
12.6,695.0
12.7,695.0
12.8,695.0
12.9,695.0
13.0,695.0
13.1,695.0
13.2,695.0
13.3,695.0
13.4,695.0
13.5,695.0
13.6,695.0
13.7,695.0
13.8,695.0
13.9,695.0
14.0,695.0
14.1,695.0
14.2,695.0
14.3,695.0
14.4,695.0
14.5,695.0
14.6,695.0
14.7,695.0
14.8,695.0
14.9,695.0
15.0,695.0
15.1,695.0
15.2,695.0
15.3,695.0
15.4,695.0
15.5,695.0
15.6,695.0
15.7,695.0
15.8,695.0
15.9,695.0
16.0,695.0
16.1,695.0
16.2,695.0
16.3,695.0
16.4,695.0
16.5,695.0
16.6,695.0
16.7,695.0
16.8,695.0
16.9,695.0
17.0,695.0
17.1,695.0
17.2,695.0
17.3,695.0
17.4,695.0
17.5,695.0
17.6,695.0
17.7,695.0
17.8,695.0
17.9,695.0
18.0,695.0
18.1,695.0
18.2,695.0
18.3,695.0
18.4,695.0
18.5,695.0
18.6,695.0
18.7,695.0
18.8,695.0
18.9,695.0
19.0,695.0
19.1,695.0
19.2,695.0
19.3,695.0
19.4,695.0
19.5,695.0
19.6,695.0
19.7,695.0
19.8,695.0
19.9,695.0
20.0,695.0


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/lscc.txt <==
x,y
0.1,2546.0
0.2,2546.0
0.3,2546.0
0.4,2609.0
0.5,2609.0
0.6,2609.0
0.7,2609.0
0.8,2609.0
0.9,2609.0
1.0,2609.0
1.1,2609.0
1.2,2609.0
1.3,2609.0
1.4,2626.2
1.5,2639.1
1.6,2647.7
1.7,2652.0
1.8,2652.0
1.9,2652.0
2.0,2652.0
2.1,2652.0
2.2,2652.0
2.3,2652.0
2.4,2652.0
2.5,2652.0
2.6,2652.0
2.7,2663.6
2.8,2669.4
2.9,2672.3
3.0,2675.2
3.1,2678.1
3.2,2678.1
3.3,2681.0
3.4,2681.0
3.5,2681.0
3.6,2681.0
3.7,2681.0
3.8,2681.0
3.9,2681.0
4.0,2681.0
4.1,2681.0
4.2,2681.0
4.3,2681.0
4.4,2681.0
4.5,2681.0
4.6,2681.0
4.7,2681.0
4.8,2681.0
4.9,2681.0
5.0,2681.0
5.1,2681.0
5.2,2681.0
5.3,2681.0
5.4,2681.0
5.5,2681.0
5.6,2681.0
5.7,2681.0
5.8,2681.0
5.9,2681.0
6.0,2681.0
6.1,2681.0
6.2,2681.0
6.3,2681.0
6.4,2681.0
6.5,2681.0
6.6,2681.0
6.7,2681.0
6.8,2681.0
6.9,2681.0
7.0,2681.0
7.1,2681.0
7.2,2681.0
7.3,2681.0
7.4,2681.0
7.5,2681.0
7.6,2681.0
7.7,2681.0
7.8,2681.0
7.9,2681.0
8.0,2681.0
8.1,2681.0
8.2,2681.0
8.3,2681.0
8.4,2681.0
8.5,2681.0
8.6,2681.0
8.7,2681.0
8.8,2681.0
8.9,2681.0
9.0,2681.0
9.1,2681.0
9.2,2681.0
9.3,2681.0
9.4,2681.0
9.5,2681.0
9.6,2681.0
9.7,2681.0
9.8,2681.0
9.9,2681.0
10.0,2681.0
10.1,2681.0
10.2,2681.0
10.3,2681.0
10.4,2681.0
10.5,2681.0
10.6,2681.0
10.7,2681.0
10.8,2681.0
10.9,2681.0
11.0,2681.0
11.1,2681.0
11.2,2681.0
11.3,2681.0
11.4,2681.0
11.5,2681.0
11.6,2681.0
11.7,2681.0
11.8,2681.0
11.9,2681.0
12.0,2681.0
12.1,2681.0
12.2,2681.0
12.3,2681.0
12.4,2681.0
12.5,2681.0
12.6,2681.0
12.7,2681.0
12.8,2681.0
12.9,2681.0
13.0,2681.0
13.1,2681.0
13.2,2681.0
13.3,2681.0
13.4,2681.0
13.5,2681.0
13.6,2681.0
13.7,2681.0
13.8,2681.0
13.9,2681.0
14.0,2696.3
14.1,2696.3
14.2,2696.3
14.3,2696.3
14.4,2696.3
14.5,2701.4
14.6,2722.1
14.7,2722.1
14.8,2722.1
14.9,2722.1
15.0,2722.1
15.1,2725.6
15.2,2737.7
15.3,2737.7
15.4,2737.7
15.5,2742.8
15.6,2742.8
15.7,2742.8
15.8,2746.3
15.9,2746.3
16.0,2746.3
16.1,2749.8
16.2,2749.8
16.3,2749.8
16.4,2749.8
16.5,2749.8
16.6,2749.8
16.7,2749.8
16.8,2749.8
16.9,2749.8
17.0,2749.8
17.1,2749.8
17.2,2749.8
17.3,2749.8
17.4,2749.8
17.5,2749.8
17.6,2749.8
17.7,2749.8
17.8,2749.8
17.9,2749.8
18.0,2749.8
18.1,2749.8
18.2,2749.8
18.3,2749.8
18.4,2749.8
18.5,2749.8
18.6,2749.8
18.7,2749.8
18.8,2749.8
18.9,2749.8
19.0,2749.8
19.1,2749.8
19.2,2749.8
19.3,2749.8
19.4,2749.8
19.5,2749.8
19.6,2749.8
19.7,2749.8
19.8,2749.8
19.9,2749.8
20.0,2749.8


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/mssp.txt <==
x,y
0.1,1966.1
0.2,1966.1
0.3,1966.1
0.4,2215.5
0.5,2250.1
0.6,2250.1
0.7,2329.6
0.8,2329.6
0.9,2398.6
1.0,2411.8
1.1,2444.9
1.2,2450.4
1.3,2450.4
1.4,2462.2
1.5,2462.2
1.6,2469.3
1.7,2469.3
1.8,2473.5
1.9,2476.4
2.0,2476.4
2.1,2476.4
2.2,2476.4
2.3,2476.4
2.4,2476.4
2.5,2483.7
2.6,2497.8
2.7,2497.8
2.8,2497.8
2.9,2497.8
3.0,2497.8
3.1,2497.8
3.2,2498.2
3.3,2498.2
3.4,2498.2
3.5,2498.2
3.6,2498.2
3.7,2506.1
3.8,2506.1
3.9,2510.7
4.0,2513.3
4.1,2513.3
4.2,2513.3
4.3,2513.3
4.4,2513.3
4.5,2513.3
4.6,2513.9
4.7,2524.5
4.8,2524.5
4.9,2524.5
5.0,2524.5
5.1,2527.2
5.2,2527.2
5.3,2527.2
5.4,2527.2
5.5,2527.2
5.6,2527.2
5.7,2527.2
5.8,2527.2
5.9,2527.2
6.0,2527.2
6.1,2527.2
6.2,2527.2
6.3,2527.2
6.4,2527.2
6.5,2527.2
6.6,2527.2
6.7,2527.2
6.8,2527.2
6.9,2527.2
7.0,2527.2
7.1,2527.2
7.2,2527.2
7.3,2527.2
7.4,2538.4
7.5,2538.4
7.6,2538.4
7.7,2538.4
7.8,2538.4
7.9,2538.4
8.0,2538.4
8.1,2538.4
8.2,2538.4
8.3,2538.4
8.4,2538.4
8.5,2538.4
8.6,2538.4
8.7,2538.4
8.8,2538.4
8.9,2540.6
9.0,2540.6
9.1,2540.6
9.2,2540.6
9.3,2552.4
9.4,2552.4
9.5,2552.4
9.6,2552.4
9.7,2552.4
9.8,2553.1
9.9,2553.1
10.0,2553.1
10.1,2553.1
10.2,2553.1
10.3,2553.1
10.4,2553.1
10.5,2553.1
10.6,2553.1
10.7,2553.1
10.8,2553.1
10.9,2553.1
11.0,2553.1
11.1,2553.1
11.2,2553.1
11.3,2553.1
11.4,2553.1
11.5,2560.3
11.6,2560.3
11.7,2560.3
11.8,2560.3
11.9,2560.3
12.0,2560.3
12.1,2560.3
12.2,2560.3
12.3,2560.3
12.4,2560.3
12.5,2560.3
12.6,2562.6
12.7,2562.6
12.8,2562.6
12.9,2562.6
13.0,2562.6
13.1,2562.6
13.2,2562.6
13.3,2567.8
13.4,2567.8
13.5,2567.8
13.6,2567.8
13.7,2567.8
13.8,2567.8
13.9,2567.8
14.0,2567.8
14.1,2567.8
14.2,2569.1
14.3,2569.1
14.4,2570.3
14.5,2570.3
14.6,2570.3
14.7,2570.3
14.8,2570.3
14.9,2570.3
15.0,2570.3
15.1,2570.3
15.2,2570.3
15.3,2570.3
15.4,2570.3
15.5,2570.3
15.6,2570.3
15.7,2570.3
15.8,2570.3
15.9,2570.3
16.0,2570.3
16.1,2570.3
16.2,2570.3
16.3,2572.4
16.4,2572.4
16.5,2572.4
16.6,2572.4
16.7,2572.4
16.8,2572.4
16.9,2572.4
17.0,2572.4
17.1,2572.4
17.2,2572.4
17.3,2572.4
17.4,2572.4
17.5,2572.4
17.6,2572.4
17.7,2572.4
17.8,2572.4
17.9,2572.4
18.0,2572.4
18.1,2572.4
18.2,2572.4
18.3,2572.4
18.4,2578.1
18.5,2578.1
18.6,2578.1
18.7,2578.1
18.8,2578.1
18.9,2578.1
19.0,2578.1
19.1,2578.1
19.2,2578.1
19.3,2578.1
19.4,2578.1
19.5,2578.1
19.6,2578.1
19.7,2578.1
19.8,2578.1
19.9,2578.1
20.0,2578.1


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/sssp.txt <==
x,y
0.1,1958.5
0.2,1958.5
0.3,1958.5
0.4,2203.2
0.5,2237.8
0.6,2237.8
0.7,2246.5
0.8,2246.5
0.9,2246.5
1.0,2247.8
1.1,2276.9
1.2,2296.7
1.3,2302.2
1.4,2302.2
1.5,2302.2
1.6,2305.1
1.7,2305.1
1.8,2318.2
1.9,2319.5
2.0,2319.5
2.1,2319.5
2.2,2319.5
2.3,2319.5
2.4,2319.5
2.5,2340.8
2.6,2340.8
2.7,2340.8
2.8,2340.8
2.9,2340.8
3.0,2340.8
3.1,2340.8
3.2,2340.8
3.3,2340.8
3.4,2340.8
3.5,2340.8
3.6,2345.2
3.7,2345.2
3.8,2348.3
3.9,2348.3
4.0,2348.3
4.1,2348.3
4.2,2348.3
4.3,2348.3
4.4,2348.3
4.5,2348.3
4.6,2348.3
4.7,2348.3
4.8,2348.3
4.9,2348.3
5.0,2348.3
5.1,2353.5
5.2,2353.5
5.3,2353.5
5.4,2353.5
5.5,2353.5
5.6,2353.5
5.7,2353.5
5.8,2353.5
5.9,2353.5
6.0,2359.6
6.1,2359.6
6.2,2359.6
6.3,2359.6
6.4,2359.6
6.5,2359.6
6.6,2359.6
6.7,2359.6
6.8,2359.6
6.9,2359.6
7.0,2359.6
7.1,2359.6
7.2,2359.6
7.3,2361.2
7.4,2361.2
7.5,2361.2
7.6,2361.2
7.7,2361.2
7.8,2361.2
7.9,2361.2
8.0,2361.2
8.1,2361.2
8.2,2363.3
8.3,2363.3
8.4,2363.3
8.5,2363.3
8.6,2370.5
8.7,2370.5
8.8,2373.2
8.9,2373.2
9.0,2373.2
9.1,2373.2
9.2,2373.2
9.3,2374.5
9.4,2374.5
9.5,2374.5
9.6,2374.7
9.7,2374.7
9.8,2374.7
9.9,2374.7
10.0,2374.7
10.1,2374.7
10.2,2378.0
10.3,2378.0
10.4,2378.0
10.5,2378.0
10.6,2378.0
10.7,2378.0
10.8,2378.0
10.9,2380.8
11.0,2380.8
11.1,2380.8
11.2,2380.8
11.3,2380.8
11.4,2380.8
11.5,2380.8
11.6,2380.8
11.7,2380.8
11.8,2380.8
11.9,2380.8
12.0,2380.8
12.1,2380.8
12.2,2380.8
12.3,2380.8
12.4,2380.8
12.5,2380.8
12.6,2380.8
12.7,2380.8
12.8,2380.8
12.9,2380.8
13.0,2380.8
13.1,2380.8
13.2,2380.8
13.3,2380.8
13.4,2380.8
13.5,2380.8
13.6,2388.9
13.7,2388.9
13.8,2388.9
13.9,2388.9
14.0,2388.9
14.1,2388.9
14.2,2388.9
14.3,2388.9
14.4,2388.9
14.5,2388.9
14.6,2388.9
14.7,2388.9
14.8,2388.9
14.9,2388.9
15.0,2388.9
15.1,2388.9
15.2,2388.9
15.3,2388.9
15.4,2388.9
15.5,2388.9
15.6,2388.9
15.7,2388.9
15.8,2388.9
15.9,2388.9
16.0,2388.9
16.1,2388.9
16.2,2388.9
16.3,2388.9
16.4,2388.9
16.5,2388.9
16.6,2388.9
16.7,2388.9
16.8,2388.9
16.9,2388.9
17.0,2388.9
17.1,2388.9
17.2,2390.7
17.3,2390.7
17.4,2390.7
17.5,2390.7
17.6,2390.7
17.7,2390.7
17.8,2390.7
17.9,2390.7
18.0,2390.7
18.1,2390.7
18.2,2390.7
18.3,2410.7
18.4,2410.7
18.5,2410.7
18.6,2410.7
18.7,2410.7
18.8,2410.7
18.9,2410.7
19.0,2410.7
19.1,2410.7
19.2,2410.7
19.3,2410.7
19.4,2410.7
19.5,2410.7
19.6,2410.7
19.7,2412.2
19.8,2412.2
19.9,2412.2
20.0,2412.2


==> MSSP-EJOR-v3 (1)/dimacs/C4000-5/tsm.txt <==
x,y
0.1,1893.8
0.2,1976.0
0.3,1976.0
0.4,1987.1
0.5,2008.8
0.6,2017.0
0.7,2017.0
0.8,2023.5
0.9,2027.4
1.0,2027.4
1.1,2030.0
1.2,2030.0
1.3,2030.0
1.4,2031.4
1.5,2039.8
1.6,2041.2
1.7,2041.2
1.8,2041.2
1.9,2041.2
2.0,2044.0
2.1,2044.0
2.2,2068.8
2.3,2087.4
2.4,2093.6
2.5,2093.6
2.6,2093.6
2.7,2093.6
2.8,2093.6
2.9,2093.6
3.0,2099.8
3.1,2106.0
3.2,2106.0
3.3,2106.0
3.4,2122.0
3.5,2137.5
3.6,2165.7
3.7,2175.1
3.8,2181.2
3.9,2181.2
4.0,2181.2
4.1,2181.2
4.2,2181.2
4.3,2181.2
4.4,2181.2
4.5,2181.2
4.6,2181.2
4.7,2184.5
4.8,2200.0
4.9,2200.0
5.0,2200.0
5.1,2200.0
5.2,2200.0
5.3,2200.0
5.4,2200.0
5.5,2200.0
5.6,2200.0
5.7,2200.0
5.8,2200.0
5.9,2200.0
6.0,2200.0
6.1,2200.0
6.2,2200.0
6.3,2200.0
6.4,2200.0
6.5,2200.0
6.6,2200.0
6.7,2211.2
6.8,2216.8
6.9,2233.6
7.0,2239.2
7.1,2239.2
7.2,2239.2
7.3,2244.8
7.4,2244.8
7.5,2244.8
7.6,2244.8
7.7,2244.8
7.8,2244.8
7.9,2244.8
8.0,2244.8
8.1,2244.8
8.2,2244.8
8.3,2244.8
8.4,2244.8
8.5,2244.8
8.6,2244.8
8.7,2244.8
8.8,2244.8
8.9,2244.8
9.0,2244.8
9.1,2244.8
9.2,2244.8
9.3,2250.4
9.4,2256.0
9.5,2256.0
9.6,2256.0
9.7,2256.0
9.8,2256.0
9.9,2256.0
10.0,2256.0
10.1,2256.0
10.2,2256.0
10.3,2256.0
10.4,2256.0
10.5,2256.0
10.6,2256.0
10.7,2256.0
10.8,2256.0
10.9,2256.0
11.0,2256.0
11.1,2256.0
11.2,2256.0
11.3,2256.0
11.4,2256.0
11.5,2256.0
11.6,2256.0
11.7,2256.0
11.8,2256.0
11.9,2256.0
12.0,2256.0
12.1,2256.0
12.2,2256.0
12.3,2256.0
12.4,2256.0
12.5,2256.0
12.6,2256.0
12.7,2256.0
12.8,2256.0
12.9,2256.0
13.0,2256.0
13.1,2256.0
13.2,2256.0
13.3,2256.0
13.4,2256.0
13.5,2256.0
13.6,2256.0
13.7,2256.0
13.8,2256.0
13.9,2256.0
14.0,2256.0
14.1,2256.0
14.2,2256.0
14.3,2256.0
14.4,2256.0
14.5,2256.0
14.6,2256.0
14.7,2256.0
14.8,2256.0
14.9,2256.0
15.0,2256.0
15.1,2256.0
15.2,2256.0
15.3,2256.0
15.4,2256.0
15.5,2256.0
15.6,2256.0
15.7,2256.0
15.8,2256.0
15.9,2256.0
16.0,2256.0
16.1,2256.0
16.2,2256.0
16.3,2256.0
16.4,2256.0
16.5,2256.0
16.6,2256.0
16.7,2256.0
16.8,2256.0
16.9,2256.0
17.0,2256.0
17.1,2256.0
17.2,2256.0
17.3,2256.0
17.4,2256.0
17.5,2256.0
17.6,2256.0
17.7,2256.0
17.8,2256.0
17.9,2256.0
18.0,2256.0
18.1,2256.0
18.2,2256.0
18.3,2256.0
18.4,2256.0
18.5,2256.0
18.6,2256.0
18.7,2256.0
18.8,2256.0
18.9,2256.0
19.0,2256.0
19.1,2256.0
19.2,2256.0
19.3,2256.0
19.4,2256.0
19.5,2256.0
19.6,2256.0
19.7,2256.0
19.8,2256.0
19.9,2256.0
20.0,2256.0


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/aco.txt <==
x,y
0.1,33744.1
0.2,33744.1
0.3,33756.7
0.4,33767.2
0.5,33781.1
0.6,33784.2
0.7,33785.0
0.8,33786.0
0.9,33787.2
1.0,33789.0
1.1,33790.5
1.2,33794.7
1.3,33794.7
1.4,33794.7
1.5,33795.4
1.6,33797.1
1.7,33797.1
1.8,33797.8
1.9,33797.8
2.0,33799.3
2.1,33799.3
2.2,33799.4
2.3,33799.4
2.4,33799.4
2.5,33801.7
2.6,33802.7
2.7,33804.9
2.8,33805.2
2.9,33805.7
3.0,33806.5
3.1,33806.5
3.2,33807.9
3.3,33807.9
3.4,33807.9
3.5,33807.9
3.6,33807.9
3.7,33807.9
3.8,33807.9
3.9,33807.9
4.0,33808.3
4.1,33808.3
4.2,33808.3
4.3,33808.3
4.4,33808.3
4.5,33808.3
4.6,33808.3
4.7,33808.3
4.8,33808.3
4.9,33808.3
5.0,33808.3
5.1,33808.3
5.2,33808.3
5.3,33808.3
5.4,33808.3
5.5,33808.3
5.6,33808.3
5.7,33808.3
5.8,33808.3
5.9,33809.0
6.0,33809.0
6.1,33809.4
6.2,33809.4
6.3,33809.4
6.4,33809.4
6.5,33809.4
6.6,33809.6
6.7,33809.6
6.8,33809.6
6.9,33809.6
7.0,33809.6
7.1,33809.6
7.2,33809.6
7.3,33809.6
7.4,33809.6
7.5,33809.6
7.6,33809.6
7.7,33809.6
7.8,33809.6
7.9,33809.6
8.0,33809.6
8.1,33809.6
8.2,33809.6
8.3,33809.6
8.4,33809.6
8.5,33809.6
8.6,33809.6
8.7,33809.6
8.8,33809.6
8.9,33809.6
9.0,33809.6
9.1,33809.6
9.2,33809.6
9.3,33809.6
9.4,33809.6
9.5,33809.6
9.6,33809.6
9.7,33809.6
9.8,33809.6
9.9,33809.6
10.0,33809.6
10.1,33809.6
10.2,33809.6
10.3,33809.6
10.4,33809.6
10.5,33809.6
10.6,33809.6
10.7,33809.6
10.8,33809.6
10.9,33809.6
11.0,33809.6
11.1,33809.6
11.2,33809.6
11.3,33809.6
11.4,33809.6
11.5,33809.6
11.6,33809.6
11.7,33809.6
11.8,33809.6
11.9,33809.6
12.0,33809.6
12.1,33809.6
12.2,33809.6
12.3,33809.6
12.4,33809.6
12.5,33809.6
12.6,33809.6
12.7,33809.6
12.8,33809.6
12.9,33809.6
13.0,33809.6
13.1,33809.6
13.2,33809.6
13.3,33809.6
13.4,33809.6
13.5,33809.6
13.6,33809.6
13.7,33809.6
13.8,33809.6
13.9,33809.6
14.0,33809.6
14.1,33809.6
14.2,33809.6
14.3,33809.6
14.4,33809.6
14.5,33809.6
14.6,33809.6
14.7,33809.6
14.8,33809.6
14.9,33809.6
15.0,33809.6
15.1,33809.6
15.2,33809.6
15.3,33809.6
15.4,33809.6
15.5,33809.6
15.6,33809.6
15.7,33809.6
15.8,33809.6
15.9,33809.6
16.0,33809.6
16.1,33809.6
16.2,33809.6
16.3,33809.6
16.4,33809.6
16.5,33809.6
16.6,33809.6
16.7,33809.6
16.8,33809.6
16.9,33809.6
17.0,33809.6
17.1,33809.6
17.2,33809.6
17.3,33809.6
17.4,33809.6
17.5,33809.6
17.6,33809.6
17.7,33809.6
17.8,33809.6
17.9,33809.6
18.0,33809.6
18.1,33809.6
18.2,33809.6
18.3,33809.6
18.4,33809.6
18.5,33809.6
18.6,33809.6
18.7,33809.6
18.8,33809.6
18.9,33809.6
19.0,33810.0
19.1,33810.0
19.2,33810.0
19.3,33810.0
19.4,33810.0
19.5,33810.0
19.6,33810.0
19.7,33810.1
19.8,33810.1
19.9,33810.1
20.0,33810.1


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/fastwclq.txt <==
x,y
0.1,33767.6
0.2,33777.2
0.3,33783.2
0.4,33786.0
0.5,33788.7
0.6,33795.2
0.7,33801.2
0.8,33801.2
0.9,33802.0
1.0,33802.0
1.1,33802.0
1.2,33802.1
1.3,33804.9
1.4,33804.9
1.5,33804.9
1.6,33805.6
1.7,33805.7
1.8,33805.7
1.9,33805.7
2.0,33806.5
2.1,33807.3
2.2,33807.3
2.3,33808.7
2.4,33808.7
2.5,33808.7
2.6,33810.2
2.7,33810.2
2.8,33810.2
2.9,33810.2
3.0,33810.2
3.1,33810.7
3.2,33812.6
3.3,33812.6
3.4,33813.6
3.5,33813.6
3.6,33813.6
3.7,33813.6
3.8,33813.6
3.9,33813.6
4.0,33819.7
4.1,33819.7
4.2,33819.7
4.3,33819.7
4.4,33819.7
4.5,33819.7
4.6,33819.7
4.7,33819.7
4.8,33819.7
4.9,33819.7
5.0,33827.9
5.1,33827.9
5.2,33829.2
5.3,33829.3
5.4,33831.8
5.5,33836.0
5.6,33837.7
5.7,33840.3
5.8,33843.0
5.9,33843.0
6.0,33843.0
6.1,33845.0
6.2,33845.0
6.3,33845.0
6.4,33845.0
6.5,33845.0
6.6,33845.0
6.7,33845.0
6.8,33845.0
6.9,33846.8
7.0,33849.1
7.1,33852.5
7.2,33853.4
7.3,33855.4
7.4,33860.3
7.5,33861.6
7.6,33864.4
7.7,33864.4
7.8,33864.5
7.9,33865.5
8.0,33865.5
8.1,33865.5
8.2,33867.1
8.3,33867.1
8.4,33869.4
8.5,33869.4
8.6,33869.4
8.7,33870.6
8.8,33871.1
8.9,33872.9
9.0,33880.8
9.1,33880.8
9.2,33880.8
9.3,33880.8
9.4,33880.8
9.5,33880.8
9.6,33882.5
9.7,33884.3
9.8,33884.3
9.9,33884.3
10.0,33888.6
10.1,33890.6
10.2,33890.6
10.3,33892.3
10.4,33892.3
10.5,33893.1
10.6,33893.1
10.7,33895.6
10.8,33898.9
10.9,33909.2
11.0,33909.2
11.1,33909.2
11.2,33910.7
11.3,33910.7
11.4,33910.7
11.5,33910.7
11.6,33921.4
11.7,33922.3
11.8,33922.3
11.9,33923.4
12.0,33926.1
12.1,33926.1
12.2,33926.1
12.3,33928.8
12.4,33933.0
12.5,33933.0
12.6,33934.3
12.7,33936.4
12.8,33939.3
12.9,33939.3
13.0,33939.3
13.1,33940.5
13.2,33940.5
13.3,33941.3
13.4,33941.3
13.5,33943.7
13.6,33947.1
13.7,33947.1
13.8,33947.1
13.9,33949.6
14.0,33949.6
14.1,33949.6
14.2,33949.6
14.3,33950.6
14.4,33950.6
14.5,33950.6
14.6,33953.5
14.7,33953.8
14.8,33953.9
14.9,33953.9
15.0,33955.9
15.1,33955.9
15.2,33960.9
15.3,33960.9
15.4,33961.4
15.5,33963.4
15.6,33963.4
15.7,33965.4
15.8,33965.4
15.9,33965.4
16.0,33967.1
16.1,33967.4
16.2,33968.6
16.3,33969.4
16.4,33970.8
16.5,33976.1
16.6,33979.3
16.7,33979.3
16.8,33979.3
16.9,33979.3
17.0,33979.3
17.1,33980.7
17.2,33980.7
17.3,33982.2
17.4,33982.2
17.5,33983.8
17.6,33983.8
17.7,33983.8
17.8,33986.4
17.9,33989.5
18.0,33989.5
18.1,33989.5
18.2,33989.5
18.3,33990.9
18.4,33990.9
18.5,33990.9
18.6,33990.9
18.7,33992.4
18.8,33992.8
18.9,33998.3
19.0,33999.5
19.1,34000.1
19.2,34000.1
19.3,34002.2
19.4,34003.6
19.5,34003.7
19.6,34003.7
19.7,34003.7
19.8,34004.3
19.9,34008.2
20.0,34009.1


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/gurobi.txt <==
x,y
0.1,33936.0
0.2,34130.9
0.3,34164.4
0.4,34164.4
0.5,34166.3
0.6,34166.3
0.7,34175.0
0.8,34175.1
0.9,34180.3
1.0,34203.5
1.1,34221.2
1.2,34223.4
1.3,34223.8
1.4,34224.0
1.5,34226.3
1.6,34226.8
1.7,34227.2
1.8,34227.8
1.9,34231.4
2.0,34231.6
2.1,34231.6
2.2,34231.6
2.3,34234.4
2.4,34234.7
2.5,34234.7
2.6,34236.0
2.7,34236.0
2.8,34239.5
2.9,34239.9
3.0,34240.3
3.1,34240.3
3.2,34240.3
3.3,34240.3
3.4,34240.3
3.5,34241.4
3.6,34241.4
3.7,34242.2
3.8,34242.2
3.9,34242.2
4.0,34242.3
4.1,34243.2
4.2,34243.3
4.3,34243.3
4.4,34243.3
4.5,34243.3
4.6,34243.3
4.7,34243.3
4.8,34243.3
4.9,34244.8
5.0,34244.8
5.1,34245.0
5.2,34245.0
5.3,34245.0
5.4,34245.0
5.5,34245.0
5.6,34245.0
5.7,34245.0
5.8,34245.0
5.9,34245.0
6.0,34245.0
6.1,34245.0
6.2,34245.0
6.3,34245.0
6.4,34245.0
6.5,34245.0
6.6,34245.0
6.7,34245.0
6.8,34245.0
6.9,34245.0
7.0,34245.0
7.1,34245.0
7.2,34245.0
7.3,34245.0
7.4,34245.0
7.5,34245.0
7.6,34245.0
7.7,34245.0
7.8,34245.0
7.9,34245.0
8.0,34245.0
8.1,34245.0
8.2,34245.0
8.3,34245.5
8.4,34245.5
8.5,34245.5
8.6,34246.4
8.7,34246.4
8.8,34246.4
8.9,34246.4
9.0,34246.4
9.1,34246.4
9.2,34246.5
9.3,34246.5
9.4,34246.5
9.5,34246.5
9.6,34246.5
9.7,34246.5
9.8,34246.5
9.9,34246.5
10.0,34249.0
10.1,34249.5
10.2,34249.5
10.3,34249.5
10.4,34249.5
10.5,34250.9
10.6,34251.0
10.7,34251.0
10.8,34251.0
10.9,34252.5
11.0,34252.5
11.1,34252.6
11.2,34252.6
11.3,34252.6
11.4,34252.6
11.5,34252.6
11.6,34252.6
11.7,34252.6
11.8,34252.6
11.9,34252.6
12.0,34252.6
12.1,34252.6
12.2,34252.6
12.3,34252.6
12.4,34252.6
12.5,34252.6
12.6,34252.6
12.7,34252.6
12.8,34252.6
12.9,34252.6
13.0,34252.6
13.1,34252.6
13.2,34252.6
13.3,34252.8
13.4,34252.8
13.5,34252.8
13.6,34252.8
13.7,34252.8
13.8,34252.8
13.9,34252.8
14.0,34252.8
14.1,34252.8
14.2,34252.8
14.3,34252.8
14.4,34252.8
14.5,34252.8
14.6,34252.8
14.7,34252.8
14.8,34252.8
14.9,34252.8
15.0,34252.8
15.1,34252.8
15.2,34252.9
15.3,34252.9
15.4,34252.9
15.5,34252.9
15.6,34252.9
15.7,34252.9
15.8,34252.9
15.9,34252.9
16.0,34252.9
16.1,34252.9
16.2,34252.9
16.3,34252.9
16.4,34252.9
16.5,34252.9
16.6,34252.9
16.7,34252.9
16.8,34252.9
16.9,34252.9
17.0,34252.9
17.1,34252.9
17.2,34252.9
17.3,34252.9
17.4,34252.9
17.5,34252.9
17.6,34252.9
17.7,34252.9
17.8,34252.9
17.9,34252.9
18.0,34252.9
18.1,34252.9
18.2,34252.9
18.3,34252.9
18.4,34252.9
18.5,34252.9
18.6,34252.9
18.7,34252.9
18.8,34252.9
18.9,34252.9
19.0,34252.9
19.1,34252.9
19.2,34252.9
19.3,34252.9
19.4,34252.9
19.5,34252.9
19.6,34252.9
19.7,34252.9
19.8,34252.9
19.9,34252.9
20.0,34252.9


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/lscc.txt <==
x,y
0.1,34069.0
0.2,34069.0
0.3,34107.7
0.4,34113.0
0.5,34124.0
0.6,34133.7
0.7,34147.0
0.8,34157.7
0.9,34163.8
1.0,34169.4
1.1,34169.4
1.2,34176.5
1.3,34182.0
1.4,34188.2
1.5,34196.4
1.6,34202.2
1.7,34205.8
1.8,34205.8
1.9,34206.5
2.0,34206.5
2.1,34208.8
2.2,34208.8
2.3,34210.4
2.4,34212.2
2.5,34212.2
2.6,34214.0
2.7,34214.0
2.8,34214.0
2.9,34214.0
3.0,34214.0
3.1,34214.0
3.2,34214.0
3.3,34214.0
3.4,34214.0
3.5,34214.0
3.6,34214.0
3.7,34214.0
3.8,34214.0
3.9,34214.0
4.0,34214.0
4.1,34214.0
4.2,34214.0
4.3,34214.0
4.4,34214.0
4.5,34214.0
4.6,34214.0
4.7,34214.0
4.8,34214.0
4.9,34214.0
5.0,34214.0
5.1,34214.0
5.2,34214.0
5.3,34214.0
5.4,34214.0
5.5,34214.0
5.6,34214.0
5.7,34214.0
5.8,34214.0
5.9,34214.0
6.0,34214.0
6.1,34214.0
6.2,34214.0
6.3,34214.0
6.4,34214.0
6.5,34214.0
6.6,34214.0
6.7,34214.0
6.8,34214.0
6.9,34214.0
7.0,34214.0
7.1,34214.0
7.2,34214.0
7.3,34214.0
7.4,34214.0
7.5,34214.0
7.6,34214.0
7.7,34214.0
7.8,34214.0
7.9,34214.0
8.0,34214.0
8.1,34214.0
8.2,34214.0
8.3,34214.0
8.4,34214.0
8.5,34214.0
8.6,34214.0
8.7,34214.0
8.8,34214.0
8.9,34214.0
9.0,34214.0
9.1,34214.0
9.2,34214.0
9.3,34214.0
9.4,34214.0
9.5,34214.0
9.6,34214.0
9.7,34214.0
9.8,34214.0
9.9,34214.0
10.0,34214.0
10.1,34214.0
10.2,34214.0
10.3,34214.0
10.4,34214.0
10.5,34214.0
10.6,34214.0
10.7,34214.0
10.8,34214.0
10.9,34214.0
11.0,34214.0
11.1,34214.0
11.2,34214.0
11.3,34214.0
11.4,34214.0
11.5,34214.0
11.6,34214.0
11.7,34214.0
11.8,34214.0
11.9,34214.0
12.0,34214.0
12.1,34214.0
12.2,34214.0
12.3,34214.0
12.4,34214.0
12.5,34214.0
12.6,34214.0
12.7,34214.0
12.8,34214.0
12.9,34214.0
13.0,34214.0
13.1,34214.0
13.2,34214.0
13.3,34214.0
13.4,34214.0
13.5,34214.0
13.6,34214.0
13.7,34214.0
13.8,34214.0
13.9,34214.0
14.0,34214.0
14.1,34214.0
14.2,34214.0
14.3,34214.0
14.4,34214.0
14.5,34214.0
14.6,34214.0
14.7,34214.0
14.8,34214.0
14.9,34214.0
15.0,34214.0
15.1,34214.0
15.2,34214.0
15.3,34214.0
15.4,34214.0
15.5,34214.0
15.6,34214.0
15.7,34214.0
15.8,34214.0
15.9,34214.0
16.0,34214.0
16.1,34214.0
16.2,34214.0
16.3,34214.0
16.4,34214.0
16.5,34214.0
16.6,34214.0
16.7,34214.0
16.8,34214.0
16.9,34214.0
17.0,34214.0
17.1,34214.0
17.2,34214.0
17.3,34214.0
17.4,34214.0
17.5,34214.0
17.6,34214.0
17.7,34214.0
17.8,34214.0
17.9,34214.0
18.0,34214.0
18.1,34214.0
18.2,34214.0
18.3,34214.0
18.4,34214.0
18.5,34214.0
18.6,34214.0
18.7,34214.0
18.8,34214.0
18.9,34214.0
19.0,34214.0
19.1,34214.0
19.2,34214.0
19.3,34214.0
19.4,34214.0
19.5,34214.0
19.6,34214.0
19.7,34214.0
19.8,34214.0
19.9,34214.0
20.0,34214.0


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/mssp.txt <==
x,y
0.1,33829.1
0.2,33829.1
0.3,33829.1
0.4,33829.1
0.5,33829.1
0.6,33829.1
0.7,33829.1
0.8,33829.1
0.9,33829.1
1.0,33829.1
1.1,33834.4
1.2,33834.4
1.3,33834.4
1.4,33834.4
1.5,33834.4
1.6,33834.4
1.7,33834.4
1.8,33834.4
1.9,33899.2
2.0,33899.2
2.1,33899.2
2.2,33899.2
2.3,33899.2
2.4,33899.2
2.5,33899.2
2.6,33899.2
2.7,33940.1
2.8,33940.1
2.9,33940.1
3.0,33940.1
3.1,33940.1
3.2,33940.1
3.3,33940.1
3.4,33940.1
3.5,33946.8
3.6,33946.8
3.7,33946.8
3.8,33946.8
3.9,33946.8
4.0,33946.8
4.1,33946.8
4.2,33955.3
4.3,33976.2
4.4,33976.2
4.5,33976.2
4.6,33976.2
4.7,33976.2
4.8,33976.2
4.9,33976.2
5.0,33992.2
5.1,33999.6
5.2,33999.6
5.3,33999.6
5.4,33999.6
5.5,33999.6
5.6,33999.6
5.7,33999.6
5.8,34010.2
5.9,34010.2
6.0,34010.2
6.1,34010.2
6.2,34010.2
6.3,34010.2
6.4,34010.2
6.5,34010.2
6.6,34022.8
6.7,34022.8
6.8,34022.8
6.9,34022.8
7.0,34022.8
7.1,34022.8
7.2,34022.8
7.3,34022.8
7.4,34027.5
7.5,34027.5
7.6,34027.5
7.7,34027.5
7.8,34027.5
7.9,34027.5
8.0,34027.5
8.1,34029.4
8.2,34032.5
8.3,34032.5
8.4,34032.5
8.5,34032.5
8.6,34032.5
8.7,34032.5
8.8,34032.5
8.9,34036.6
9.0,34038.0
9.1,34038.0
9.2,34038.0
9.3,34038.0
9.4,34038.0
9.5,34038.0
9.6,34038.0
9.7,34041.1
9.8,34041.1
9.9,34041.1
10.0,34041.1
10.1,34041.1
10.2,34041.1
10.3,34041.1
10.4,34041.1
10.5,34042.7
10.6,34042.7
10.7,34042.7
10.8,34042.7
10.9,34042.7
11.0,34042.7
11.1,34042.7
11.2,34042.7
11.3,34045.9
11.4,34045.9
11.5,34045.9
11.6,34045.9
11.7,34045.9
11.8,34045.9
11.9,34045.9
12.0,34048.3
12.1,34056.2
12.2,34056.2
12.3,34056.2
12.4,34056.2
12.5,34056.2
12.6,34056.2
12.7,34056.2
12.8,34056.2
12.9,34056.4
13.0,34056.4
13.1,34056.4
13.2,34056.4
13.3,34056.4
13.4,34056.4
13.5,34056.4
13.6,34060.4
13.7,34063.4
13.8,34063.4
13.9,34063.4
14.0,34063.4
14.1,34063.4
14.2,34063.4
14.3,34063.4
14.4,34067.0
14.5,34067.0
14.6,34067.0
14.7,34067.0
14.8,34067.0
14.9,34067.0
15.0,34067.0
15.1,34067.0
15.2,34068.3
15.3,34068.3
15.4,34068.3
15.5,34068.3
15.6,34068.3
15.7,34068.3
15.8,34068.3
15.9,34068.5
16.0,34069.7
16.1,34069.7
16.2,34069.7
16.3,34069.7
16.4,34069.7
16.5,34069.7
16.6,34069.7
16.7,34069.7
16.8,34070.7
16.9,34070.7
17.0,34070.7
17.1,34070.7
17.2,34070.7
17.3,34070.7
17.4,34070.7
17.5,34071.0
17.6,34072.4
17.7,34072.4
17.8,34072.4
17.9,34072.4
18.0,34072.4
18.1,34072.4
18.2,34072.4
18.3,34072.6
18.4,34074.3
18.5,34074.3
18.6,34074.3
18.7,34074.3
18.8,34074.3
18.9,34074.3
19.0,34074.3
19.1,34074.3
19.2,34074.4
19.3,34074.4
19.4,34074.4
19.5,34074.4
19.6,34074.4
19.7,34074.4
19.8,34074.4
19.9,34076.8
20.0,34076.8


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/sssp.txt <==
x,y
0.1,33832.1
0.2,33832.1
0.3,33832.1
0.4,33832.1
0.5,33832.1
0.6,33832.1
0.7,33832.1
0.8,33832.1
0.9,33832.1
1.0,33832.1
1.1,33836.4
1.2,33836.4
1.3,33836.4
1.4,33836.4
1.5,33836.4
1.6,33836.4
1.7,33836.4
1.8,33836.4
1.9,33838.6
2.0,33838.6
2.1,33838.6
2.2,33838.6
2.3,33838.6
2.4,33838.6
2.5,33838.6
2.6,33838.6
2.7,33840.3
2.8,33840.3
2.9,33840.3
3.0,33840.3
3.1,33840.3
3.2,33840.3
3.3,33840.3
3.4,33840.3
3.5,33840.3
3.6,33840.3
3.7,33840.3
3.8,33840.3
3.9,33840.3
4.0,33840.3
4.1,33840.3
4.2,33843.9
4.3,33843.9
4.4,33843.9
4.5,33843.9
4.6,33843.9
4.7,33843.9
4.8,33843.9
4.9,33843.9
5.0,33843.9
5.1,33843.9
5.2,33843.9
5.3,33843.9
5.4,33843.9
5.5,33843.9
5.6,33843.9
5.7,33843.9
5.8,33843.9
5.9,33843.9
6.0,33843.9
6.1,33843.9
6.2,33843.9
6.3,33843.9
6.4,33843.9
6.5,33843.9
6.6,33843.9
6.7,33843.9
6.8,33843.9
6.9,33843.9
7.0,33843.9
7.1,33843.9
7.2,33843.9
7.3,33843.9
7.4,33845.7
7.5,33845.7
7.6,33845.7
7.7,33845.7
7.8,33845.7
7.9,33845.7
8.0,33845.7
8.1,33845.7
8.2,33845.7
8.3,33845.7
8.4,33845.7
8.5,33845.7
8.6,33845.7
8.7,33845.7
8.8,33845.7
8.9,33845.7
9.0,33845.7
9.1,33845.7
9.2,33845.7
9.3,33845.7
9.4,33845.7
9.5,33845.7
9.6,33845.7
9.7,33845.7
9.8,33845.7
9.9,33845.7
10.0,33845.7
10.1,33845.7
10.2,33845.7
10.3,33845.7
10.4,33845.7
10.5,33846.5
10.6,33846.5
10.7,33846.5
10.8,33846.5
10.9,33846.5
11.0,33846.5
11.1,33846.5
11.2,33846.9
11.3,33846.9
11.4,33846.9
11.5,33846.9
11.6,33846.9
11.7,33846.9
11.8,33846.9
11.9,33846.9
12.0,33846.9
12.1,33846.9
12.2,33846.9
12.3,33846.9
12.4,33846.9
12.5,33846.9
12.6,33846.9
12.7,33846.9
12.8,33846.9
12.9,33846.9
13.0,33846.9
13.1,33846.9
13.2,33846.9
13.3,33846.9
13.4,33846.9
13.5,33846.9
13.6,33846.9
13.7,33846.9
13.8,33846.9
13.9,33846.9
14.0,33846.9
14.1,33846.9
14.2,33846.9
14.3,33846.9
14.4,33846.9
14.5,33846.9
14.6,33846.9
14.7,33846.9
14.8,33846.9
14.9,33846.9
15.0,33846.9
15.1,33846.9
15.2,33846.9
15.3,33846.9
15.4,33846.9
15.5,33846.9
15.6,33846.9
15.7,33846.9
15.8,33846.9
15.9,33847.2
16.0,33849.0
16.1,33849.0
16.2,33849.0
16.3,33849.0
16.4,33849.0
16.5,33849.0
16.6,33849.0
16.7,33849.0
16.8,33849.0
16.9,33849.0
17.0,33849.0
17.1,33849.0
17.2,33849.0
17.3,33849.0
17.4,33849.0
17.5,33849.0
17.6,33849.0
17.7,33849.0
17.8,33849.0
17.9,33849.0
18.0,33849.0
18.1,33849.0
18.2,33849.0
18.3,33849.0
18.4,33849.0
18.5,33849.0
18.6,33849.0
18.7,33849.0
18.8,33849.0
18.9,33849.0
19.0,33849.0
19.1,33849.0
19.2,33849.0
19.3,33849.0
19.4,33849.0
19.5,33849.0
19.6,33849.0
19.7,33849.0
19.8,33849.0
19.9,33849.0
20.0,33849.0


==> MSSP-EJOR-v3 (1)/dimacs/MANN-a45/tsm.txt <==
x,y
0.1,33427.0
0.2,33427.0
0.3,33427.0
0.4,33427.0
0.5,33427.0
0.6,33427.0
0.7,33427.0
0.8,33427.0
0.9,33427.0
1.0,33427.0
1.1,33428.3
1.2,33447.1
1.3,33470.3
1.4,33486.9
1.5,33507.5
1.6,33527.8
1.7,33547.1
1.8,33569.1
1.9,33587.1
2.0,33604.6
2.1,33615.3
2.2,33619.0
2.3,33622.4
2.4,33623.0
2.5,33623.0
2.6,33623.0
2.7,33623.0
2.8,33623.0
2.9,33623.0
3.0,33623.0
3.1,33623.0
3.2,33623.0
3.3,33623.0
3.4,33623.0
3.5,33623.0
3.6,33623.0
3.7,33623.0
3.8,33623.0
3.9,33623.0
4.0,33623.0
4.1,33623.0
4.2,33623.0
4.3,33623.0
4.4,33623.0
4.5,33623.0
4.6,33623.0
4.7,33623.0
4.8,33623.0
4.9,33623.0
5.0,33623.0
5.1,33623.0
5.2,33623.0
5.3,33623.0
5.4,33623.0
5.5,33623.0
5.6,33623.0
5.7,33623.0
5.8,33623.0
5.9,33623.0
6.0,33623.0
6.1,33623.0
6.2,33623.0
6.3,33623.0
6.4,33623.0
6.5,33623.0
6.6,33623.0
6.7,33623.0
6.8,33623.0
6.9,33623.0
7.0,33623.0
7.1,33623.0
7.2,33623.0
7.3,33623.0
7.4,33623.0
7.5,33623.0
7.6,33623.0
7.7,33623.0
7.8,33623.0
7.9,33623.0
8.0,33623.0
8.1,33623.0
8.2,33623.0
8.3,33623.0
8.4,33623.0
8.5,33623.0
8.6,33623.0
8.7,33623.0
8.8,33623.0
8.9,33623.0
9.0,33623.0
9.1,33623.0
9.2,33623.0
9.3,33623.0
9.4,33623.0
9.5,33623.0
9.6,33623.0
9.7,33623.0
9.8,33623.0
9.9,33623.0
10.0,33623.0
10.1,33623.0
10.2,33623.0
10.3,33623.0
10.4,33623.0
10.5,33623.0
10.6,33623.0
10.7,33623.0
10.8,33623.0
10.9,33623.0
11.0,33623.0
11.1,33623.0
11.2,33623.0
11.3,33623.0
11.4,33623.0
11.5,33623.0
11.6,33623.0
11.7,33623.0
11.8,33623.0
11.9,33623.0
12.0,33623.0
12.1,33623.0
12.2,33623.0
12.3,33623.0
12.4,33623.0
12.5,33623.0
12.6,33623.0
12.7,33623.0
12.8,33623.0
12.9,33623.0
13.0,33623.0
13.1,33623.0
13.2,33623.0
13.3,33623.0
13.4,33623.0
13.5,33623.0
13.6,33623.0
13.7,33623.0
13.8,33623.0
13.9,33623.0
14.0,33623.0
14.1,33623.0
14.2,33623.0
14.3,33623.0
14.4,33623.0
14.5,33623.0
14.6,33623.0
14.7,33623.0
14.8,33623.0
14.9,33623.0
15.0,33623.0
15.1,33623.0
15.2,33623.0
15.3,33623.0
15.4,33623.0
15.5,33623.0
15.6,33623.0
15.7,33623.0
15.8,33623.0
15.9,33623.0
16.0,33623.0
16.1,33623.0
16.2,33623.0
16.3,33623.0
16.4,33623.0
16.5,33623.0
16.6,33623.0
16.7,33623.0
16.8,33623.0
16.9,33623.0
17.0,33623.0
17.1,33623.0
17.2,33623.0
17.3,33623.0
17.4,33623.0
17.5,33623.0
17.6,33623.0
17.7,33623.0
17.8,33623.0
17.9,33623.0
18.0,33623.0
18.1,33623.0
18.2,33623.0
18.3,33623.0
18.4,33623.3
18.5,33625.2
18.6,33629.5
18.7,33635.0
18.8,33639.8
18.9,33646.5
19.0,33654.4
19.1,33661.5
19.2,33669.5
19.3,33677.4
19.4,33684.4
19.5,33693.1
19.6,33699.4
19.7,33709.3
19.8,33719.0
19.9,33726.6
20.0,33734.1


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/aco.txt <==
x,y
0.1,3270.6
0.2,3440.1
0.3,3486.0
0.4,3497.2
0.5,3512.3
0.6,3512.3
0.7,3565.7
0.8,3924.4
0.9,4092.0
1.0,4124.9
1.1,4231.7
1.2,4270.2
1.3,4271.7
1.4,4271.7
1.5,4271.7
1.6,4271.7
1.7,4271.7
1.8,4271.7
1.9,4271.7
2.0,4271.7
2.1,4271.7
2.2,4271.7
2.3,4271.7
2.4,4271.7
2.5,4271.7
2.6,4271.7
2.7,4271.7
2.8,4271.7
2.9,4271.7
3.0,4271.7
3.1,4271.7
3.2,4271.7
3.3,4271.7
3.4,4271.7
3.5,4271.7
3.6,4271.7
3.7,4271.7
3.8,4271.7
3.9,4271.7
4.0,4271.7
4.1,4271.7
4.2,4271.7
4.3,4271.7
4.4,4271.7
4.5,4271.7
4.6,4271.7
4.7,4271.7
4.8,4271.7
4.9,4271.7
5.0,4271.7
5.1,4271.7
5.2,4271.7
5.3,4271.7
5.4,4271.7
5.5,4271.7
5.6,4271.7
5.7,4271.7
5.8,4271.7
5.9,4271.7
6.0,4271.7
6.1,4271.7
6.2,4271.7
6.3,4271.7
6.4,4271.7
6.5,4271.7
6.6,4271.7
6.7,4271.7
6.8,4271.7
6.9,4271.7
7.0,4271.7
7.1,4271.7
7.2,4271.7
7.3,4271.7
7.4,4271.7
7.5,4271.7
7.6,4271.7
7.7,4271.7
7.8,4271.7
7.9,4271.7
8.0,4271.7
8.1,4271.7
8.2,4271.7
8.3,4271.7
8.4,4271.7
8.5,4271.7
8.6,4271.7
8.7,4271.7
8.8,4271.7
8.9,4271.7
9.0,4271.7
9.1,4271.7
9.2,4271.7
9.3,4271.7
9.4,4271.7
9.5,4271.7
9.6,4271.7
9.7,4271.7
9.8,4271.7
9.9,4271.7
10.0,4271.7
10.1,4271.7
10.2,4271.7
10.3,4271.7
10.4,4271.7
10.5,4271.7
10.6,4271.7
10.7,4271.7
10.8,4271.7
10.9,4271.7
11.0,4271.7
11.1,4271.7
11.2,4271.7
11.3,4271.7
11.4,4271.7
11.5,4271.7
11.6,4271.7
11.7,4271.7
11.8,4271.7
11.9,4271.7
12.0,4271.7
12.1,4271.7
12.2,4271.7
12.3,4271.7
12.4,4271.7
12.5,4271.7
12.6,4271.7
12.7,4271.7
12.8,4271.7
12.9,4271.7
13.0,4271.7
13.1,4271.7
13.2,4271.7
13.3,4271.7
13.4,4271.7
13.5,4271.7
13.6,4271.7
13.7,4271.7
13.8,4271.7
13.9,4271.7
14.0,4271.7
14.1,4271.7
14.2,4271.7
14.3,4271.7
14.4,4271.7
14.5,4271.7
14.6,4271.7
14.7,4271.7
14.8,4271.7
14.9,4271.7
15.0,4271.7
15.1,4271.7
15.2,4271.7
15.3,4271.7
15.4,4271.7
15.5,4271.7
15.6,4271.7
15.7,4271.7
15.8,4271.7
15.9,4271.7
16.0,4271.7
16.1,4271.7
16.2,4271.7
16.3,4271.7
16.4,4271.7
16.5,4271.7
16.6,4271.7
16.7,4271.7
16.8,4271.7
16.9,4271.7
17.0,4271.7
17.1,4271.7
17.2,4271.7
17.3,4271.7
17.4,4271.7
17.5,4271.7
17.6,4271.7
17.7,4271.7
17.8,4271.7
17.9,4271.7
18.0,4271.7
18.1,4271.7
18.2,4271.7
18.3,4271.7
18.4,4271.7
18.5,4271.7
18.6,4271.7
18.7,4271.7
18.8,4271.7
18.9,4271.7
19.0,4271.7
19.1,4271.7
19.2,4271.7
19.3,4271.7
19.4,4271.7
19.5,4271.7
19.6,4271.7
19.7,4271.7
19.8,4271.7
19.9,4271.7
20.0,4271.7


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/fastwclq.txt <==
x,y
0.1,3792.7
0.2,3848.0
0.3,3905.9
0.4,3949.2
0.5,3957.3
0.6,3992.3
0.7,3995.3
0.8,4001.5
0.9,4040.1
1.0,4053.6
1.1,4078.9
1.2,4119.8
1.3,4119.8
1.4,4119.8
1.5,4123.0
1.6,4150.8
1.7,4150.8
1.8,4150.8
1.9,4150.8
2.0,4150.8
2.1,4171.2
2.2,4171.2
2.3,4182.6
2.4,4194.2
2.5,4197.0
2.6,4200.3
2.7,4200.3
2.8,4200.3
2.9,4200.7
3.0,4200.7
3.1,4200.7
3.2,4200.7
3.3,4200.7
3.4,4200.7
3.5,4200.7
3.6,4200.7
3.7,4200.7
3.8,4204.0
3.9,4207.3
4.0,4207.3
4.1,4207.3
4.2,4207.3
4.3,4207.3
4.4,4235.1
4.5,4262.9
4.6,4262.9
4.7,4262.9
4.8,4262.9
4.9,4262.9
5.0,4262.9
5.1,4262.9
5.2,4262.9
5.3,4262.9
5.4,4267.7
5.5,4271.0
5.6,4275.3
5.7,4279.2
5.8,4291.3
5.9,4291.3
6.0,4291.3
6.1,4291.3
6.2,4309.3
6.3,4317.4
6.4,4317.4
6.5,4317.4
6.6,4317.4
6.7,4334.3
6.8,4334.3
6.9,4334.3
7.0,4334.3
7.1,4343.8
7.2,4343.8
7.3,4343.8
7.4,4343.8
7.5,4343.8
7.6,4344.9
7.7,4344.9
7.8,4344.9
7.9,4346.6
8.0,4346.6
8.1,4346.6
8.2,4346.6
8.3,4346.6
8.4,4346.6
8.5,4346.6
8.6,4346.6
8.7,4361.4
8.8,4381.1
8.9,4381.1
9.0,4381.1
9.1,4381.1
9.2,4381.1
9.3,4381.1
9.4,4381.1
9.5,4381.1
9.6,4381.1
9.7,4381.1
9.8,4381.1
9.9,4381.1
10.0,4382.6
10.1,4382.6
10.2,4382.6
10.3,4382.6
10.4,4382.6
10.5,4382.6
10.6,4382.6
10.7,4382.6
10.8,4391.7
10.9,4391.7
11.0,4391.7
11.1,4391.7
11.2,4395.9
11.3,4395.9
11.4,4401.3
11.5,4401.3
11.6,4401.3
11.7,4401.3
11.8,4401.3
11.9,4401.3
12.0,4403.6
12.1,4406.1
12.2,4406.1
12.3,4406.1
12.4,4406.1
12.5,4406.1
12.6,4406.2
12.7,4406.2
12.8,4406.2
12.9,4412.1
13.0,4412.1
13.1,4412.1
13.2,4421.6
13.3,4421.6
13.4,4421.6
13.5,4428.7
13.6,4443.3
13.7,4443.3
13.8,4443.3
13.9,4474.4
14.0,4477.0
14.1,4479.3
14.2,4488.6
14.3,4499.2
14.4,4499.2
14.5,4510.1
14.6,4520.7
14.7,4520.7
14.8,4527.5
14.9,4527.5
15.0,4532.5
15.1,4532.5
15.2,4532.5
15.3,4532.5
15.4,4532.5
15.5,4532.5
15.6,4532.5
15.7,4532.5
15.8,4532.5
15.9,4532.5
16.0,4532.5
16.1,4532.5
16.2,4532.5
16.3,4532.5
16.4,4532.5
16.5,4532.5
16.6,4532.5
16.7,4532.5
16.8,4532.5
16.9,4532.5
17.0,4541.3
17.1,4541.3
17.2,4542.1
17.3,4542.1
17.4,4542.1
17.5,4542.1
17.6,4553.7
17.7,4553.7
17.8,4566.9
17.9,4566.9
18.0,4567.3
18.1,4575.3
18.2,4575.3
18.3,4575.3
18.4,4575.3
18.5,4575.3
18.6,4581.7
18.7,4581.7
18.8,4581.7
18.9,4581.7
19.0,4581.7
19.1,4581.7
19.2,4581.7
19.3,4581.7
19.4,4581.7
19.5,4581.7
19.6,4595.0
19.7,4595.0
19.8,4609.4
19.9,4609.4
20.0,4609.4


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/gurobi.txt <==
x,y
0.1,3032.0
0.2,3032.0
0.3,3032.0
0.4,3032.0
0.5,3032.0
0.6,3032.0
0.7,3032.0
0.8,3032.0
0.9,3032.0
1.0,3113.9
1.1,3322.8
1.2,3339.3
1.3,3339.3
1.4,3365.4
1.5,3365.4
1.6,3365.4
1.7,3365.4
1.8,3365.4
1.9,3365.4
2.0,3365.4
2.1,3365.4
2.2,3365.4
2.3,3365.4
2.4,3365.4
2.5,3365.4
2.6,3365.4
2.7,3365.4
2.8,3365.4
2.9,3365.4
3.0,3365.4
3.1,3365.4
3.2,3365.4
3.3,3365.4
3.4,3365.4
3.5,3365.4
3.6,3365.4
3.7,3365.4
3.8,3365.4
3.9,3365.4
4.0,3365.4
4.1,3365.4
4.2,3365.4
4.3,3365.4
4.4,3365.4
4.5,3365.4
4.6,3365.4
4.7,3365.4
4.8,3365.4
4.9,3365.4
5.0,3365.4
5.1,3365.4
5.2,3365.4
5.3,3365.4
5.4,3365.4
5.5,3365.4
5.6,3365.4
5.7,3365.4
5.8,3365.4
5.9,3365.4
6.0,3365.4
6.1,3365.4
6.2,3365.4
6.3,3365.4
6.4,3365.4
6.5,3365.4
6.6,3365.4
6.7,3365.4
6.8,3365.4
6.9,3365.4
7.0,3365.4
7.1,3365.4
7.2,3365.4
7.3,3365.4
7.4,3365.4
7.5,3365.4
7.6,3365.4
7.7,3365.4
7.8,3365.4
7.9,3365.4
8.0,3365.4
8.1,3365.4
8.2,3365.4
8.3,3365.4
8.4,3365.4
8.5,3365.4
8.6,3365.4
8.7,3365.4
8.8,3365.4
8.9,3365.4
9.0,3365.4
9.1,3365.4
9.2,3365.4
9.3,3365.4
9.4,3365.4
9.5,3365.4
9.6,3365.4
9.7,3365.4
9.8,3365.4
9.9,3365.4
10.0,3365.4
10.1,3365.4
10.2,3365.4
10.3,3365.4
10.4,3365.4
10.5,3365.4
10.6,3365.4
10.7,3365.4
10.8,3365.4
10.9,3365.4
11.0,3365.4
11.1,3365.4
11.2,3365.4
11.3,3365.4
11.4,3365.4
11.5,3365.4
11.6,3365.4
11.7,3365.4
11.8,3365.4
11.9,3365.4
12.0,3365.4
12.1,3365.4
12.2,3365.4
12.3,3365.4
12.4,3365.4
12.5,3365.4
12.6,3365.4
12.7,3365.4
12.8,3365.4
12.9,3365.4
13.0,3365.4
13.1,3365.4
13.2,3365.4
13.3,3365.4
13.4,3365.4
13.5,3365.4
13.6,3365.4
13.7,3365.4
13.8,3365.4
13.9,3365.4
14.0,3365.4
14.1,3365.4
14.2,3365.4
14.3,3365.4
14.4,3365.4
14.5,3365.4
14.6,3365.4
14.7,3365.4
14.8,3365.4
14.9,3365.4
15.0,3365.4
15.1,3365.4
15.2,3365.4
15.3,3365.4
15.4,3365.4
15.5,3365.4
15.6,3365.4
15.7,3365.4
15.8,3365.4
15.9,3365.4
16.0,3365.4
16.1,3365.4
16.2,3365.4
16.3,3365.4
16.4,3365.4
16.5,3365.4
16.6,3365.4
16.7,3365.4
16.8,3365.4
16.9,3365.4
17.0,3365.4
17.1,3365.4
17.2,3365.4
17.3,3365.4
17.4,3365.4
17.5,3365.4
17.6,3365.4
17.7,3365.4
17.8,3365.4
17.9,3365.4
18.0,3365.4
18.1,3365.4
18.2,3365.4
18.3,3365.4
18.4,3365.4
18.5,3365.4
18.6,3365.4
18.7,3365.4
18.8,3365.4
18.9,3365.4
19.0,3365.4
19.1,3365.4
19.2,3365.4
19.3,3365.4
19.4,3365.4
19.5,3365.4
19.6,3365.4
19.7,3365.4
19.8,3365.4
19.9,3365.4
20.0,3365.4


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/lscc.txt <==
x,y
0.1,5112.4
0.2,5119.0
0.3,5119.0
0.4,5119.0
0.5,5119.0
0.6,5119.0
0.7,5119.0
0.8,5119.0
0.9,5119.0
1.0,5119.0
1.1,5121.4
1.2,5122.2
1.3,5122.2
1.4,5122.2
1.5,5122.2
1.6,5122.2
1.7,5122.2
1.8,5122.2
1.9,5122.2
2.0,5122.2
2.1,5122.2
2.2,5122.6
2.3,5123.2
2.4,5123.4
2.5,5123.7
2.6,5123.8
2.7,5125.0
2.8,5125.3
2.9,5125.9
3.0,5126.2
3.1,5126.2
3.2,5126.2
3.3,5126.2
3.4,5126.2
3.5,5126.2
3.6,5126.2
3.7,5126.2
3.8,5126.2
3.9,5126.2
4.0,5126.2
4.1,5126.2
4.2,5126.2
4.3,5126.2
4.4,5126.2
4.5,5126.2
4.6,5126.2
4.7,5126.2
4.8,5126.3
4.9,5126.3
5.0,5126.4
5.1,5126.4
5.2,5126.4
5.3,5126.4
5.4,5126.4
5.5,5126.7
5.6,5126.7
5.7,5127.0
5.8,5127.0
5.9,5127.0
6.0,5127.0
6.1,5127.0
6.2,5127.0
6.3,5127.0
6.4,5127.0
6.5,5127.0
6.6,5127.0
6.7,5127.0
6.8,5127.0
6.9,5127.0
7.0,5127.0
7.1,5127.0
7.2,5127.0
7.3,5127.0
7.4,5127.0
7.5,5127.0
7.6,5127.0
7.7,5127.0
7.8,5127.0
7.9,5127.0
8.0,5127.0
8.1,5127.0
8.2,5127.0
8.3,5127.0
8.4,5127.0
8.5,5127.0
8.6,5127.0
8.7,5127.0
8.8,5127.0
8.9,5127.0
9.0,5127.0
9.1,5127.0
9.2,5127.0
9.3,5127.0
9.4,5127.0
9.5,5127.0
9.6,5127.0
9.7,5127.0
9.8,5127.0
9.9,5127.0
10.0,5127.0
10.1,5127.0
10.2,5127.0
10.3,5127.0
10.4,5127.0
10.5,5127.0
10.6,5127.0
10.7,5127.0
10.8,5127.4
10.9,5127.6
11.0,5127.8
11.1,5127.8
11.2,5128.0
11.3,5128.0
11.4,5128.4
11.5,5128.4
11.6,5128.4
11.7,5128.4
11.8,5128.4
11.9,5128.4
12.0,5128.4
12.1,5128.4
12.2,5128.4
12.3,5128.6
12.4,5128.6
12.5,5128.6
12.6,5128.6
12.7,5128.6
12.8,5128.6
12.9,5128.6
13.0,5128.6
13.1,5128.6
13.2,5128.6
13.3,5128.6
13.4,5128.6
13.5,5128.6
13.6,5128.6
13.7,5128.6
13.8,5128.6
13.9,5128.6
14.0,5128.6
14.1,5128.6
14.2,5128.6
14.3,5128.6
14.4,5128.6
14.5,5128.6
14.6,5128.6
14.7,5128.6
14.8,5128.6
14.9,5128.6
15.0,5128.6
15.1,5128.6
15.2,5128.6
15.3,5128.6
15.4,5128.6
15.5,5128.6
15.6,5128.6
15.7,5128.6
15.8,5128.6
15.9,5128.6
16.0,5128.6
16.1,5128.6
16.2,5128.6
16.3,5128.6
16.4,5128.6
16.5,5128.6
16.6,5128.6
16.7,5128.6
16.8,5128.6
16.9,5128.6
17.0,5128.6
17.1,5128.6
17.2,5128.6
17.3,5128.6
17.4,5128.6
17.5,5128.6
17.6,5128.6
17.7,5128.6
17.8,5128.6
17.9,5128.6
18.0,5128.6
18.1,5128.6
18.2,5128.6
18.3,5128.6
18.4,5128.6
18.5,5128.6
18.6,5128.6
18.7,5128.6
18.8,5128.6
18.9,5128.6
19.0,5128.6
19.1,5128.6
19.2,5128.6
19.3,5128.6
19.4,5128.6
19.5,5128.6
19.6,5128.6
19.7,5128.6
19.8,5128.6
19.9,5128.6
20.0,5128.6


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/mssp.txt <==
x,y
0.1,3968.9
0.2,4315.1
0.3,4546.0
0.4,4691.4
0.5,4838.0
0.6,4873.5
0.7,4902.2
0.8,4933.4
0.9,4944.7
1.0,4968.2
1.1,4970.0
1.2,4976.8
1.3,4978.4
1.4,4979.1
1.5,4987.0
1.6,4987.0
1.7,4987.0
1.8,4987.0
1.9,4987.0
2.0,4987.3
2.1,4992.9
2.2,4992.9
2.3,4992.9
2.4,4995.6
2.5,4997.4
2.6,5009.9
2.7,5009.9
2.8,5009.9
2.9,5009.9
3.0,5018.8
3.1,5020.0
3.2,5024.8
3.3,5024.8
3.4,5024.8
3.5,5028.7
3.6,5028.7
3.7,5028.7
3.8,5028.9
3.9,5028.9
4.0,5028.9
4.1,5028.9
4.2,5028.9
4.3,5028.9
4.4,5029.2
4.5,5030.4
4.6,5030.4
4.7,5030.8
4.8,5030.8
4.9,5030.8
5.0,5030.8
5.1,5030.8
5.2,5030.8
5.3,5030.8
5.4,5030.8
5.5,5032.9
5.6,5032.9
5.7,5032.9
5.8,5032.9
5.9,5032.9
6.0,5032.9
6.1,5032.9
6.2,5032.9
6.3,5032.9
6.4,5032.9
6.5,5032.9
6.6,5032.9
6.7,5032.9
6.8,5032.9
6.9,5032.9
7.0,5032.9
7.1,5032.9
7.2,5032.9
7.3,5032.9
7.4,5032.9
7.5,5032.9
7.6,5032.9
7.7,5032.9
7.8,5032.9
7.9,5032.9
8.0,5032.9
8.1,5032.9
8.2,5032.9
8.3,5032.9
8.4,5032.9
8.5,5032.9
8.6,5032.9
8.7,5032.9
8.8,5032.9
8.9,5032.9
9.0,5032.9
9.1,5032.9
9.2,5032.9
9.3,5032.9
9.4,5032.9
9.5,5032.9
9.6,5032.9
9.7,5032.9
9.8,5032.9
9.9,5032.9
10.0,5032.9
10.1,5032.9
10.2,5032.9
10.3,5032.9
10.4,5032.9
10.5,5032.9
10.6,5032.9
10.7,5032.9
10.8,5032.9
10.9,5032.9
11.0,5032.9
11.1,5032.9
11.2,5032.9
11.3,5032.9
11.4,5032.9
11.5,5032.9
11.6,5032.9
11.7,5032.9
11.8,5032.9
11.9,5032.9
12.0,5032.9
12.1,5032.9
12.2,5032.9
12.3,5032.9
12.4,5032.9
12.5,5032.9
12.6,5032.9
12.7,5032.9
12.8,5032.9
12.9,5032.9
13.0,5032.9
13.1,5032.9
13.2,5032.9
13.3,5032.9
13.4,5032.9
13.5,5032.9
13.6,5032.9
13.7,5032.9
13.8,5036.6
13.9,5036.6
14.0,5036.6
14.1,5036.6
14.2,5036.6
14.3,5036.6
14.4,5036.6
14.5,5036.6
14.6,5036.6
14.7,5036.6
14.8,5036.6
14.9,5036.6
15.0,5036.6
15.1,5036.6
15.2,5036.6
15.3,5036.6
15.4,5036.6
15.5,5036.6
15.6,5036.6
15.7,5036.6
15.8,5036.6
15.9,5036.6
16.0,5036.6
16.1,5036.6
16.2,5036.6
16.3,5036.6
16.4,5036.6
16.5,5036.6
16.6,5036.6
16.7,5036.6
16.8,5036.6
16.9,5036.6
17.0,5036.6
17.1,5036.6
17.2,5036.6
17.3,5036.6
17.4,5036.6
17.5,5036.6
17.6,5036.6
17.7,5036.6
17.8,5036.6
17.9,5036.6
18.0,5036.6
18.1,5036.6
18.2,5036.6
18.3,5036.6
18.4,5036.6
18.5,5036.6
18.6,5036.6
18.7,5036.6
18.8,5036.6
18.9,5036.6
19.0,5036.6
19.1,5036.6
19.2,5036.6
19.3,5036.6
19.4,5036.6
19.5,5036.6
19.6,5036.6
19.7,5036.6
19.8,5036.6
19.9,5036.6
20.0,5036.6


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/sssp.txt <==
x,y
0.1,3960.7
0.2,3960.7
0.3,3980.6
0.4,3980.6
0.5,3984.3
0.6,3984.8
0.7,3984.8
0.8,3996.3
0.9,4009.7
1.0,4009.7
1.1,4009.7
1.2,4009.7
1.3,4023.5
1.4,4023.5
1.5,4023.5
1.6,4024.0
1.7,4024.0
1.8,4024.0
1.9,4046.1
2.0,4046.1
2.1,4062.8
2.2,4073.5
2.3,4073.5
2.4,4073.5
2.5,4073.5
2.6,4089.9
2.7,4089.9
2.8,4089.9
2.9,4100.9
3.0,4100.9
3.1,4100.9
3.2,4108.8
3.3,4108.8
3.4,4108.8
3.5,4108.8
3.6,4108.8
3.7,4108.8
3.8,4114.8
3.9,4114.8
4.0,4114.8
4.1,4114.8
4.2,4114.8
4.3,4114.8
4.4,4114.8
4.5,4117.4
4.6,4121.0
4.7,4121.0
4.8,4121.0
4.9,4126.6
5.0,4126.6
5.1,4126.6
5.2,4126.6
5.3,4126.6
5.4,4126.6
5.5,4126.6
5.6,4126.6
5.7,4126.6
5.8,4126.6
5.9,4126.6
6.0,4164.5
6.1,4164.5
6.2,4164.5
6.3,4164.5
6.4,4164.5
6.5,4164.5
6.6,4164.5
6.7,4164.5
6.8,4164.5
6.9,4164.5
7.0,4164.5
7.1,4164.5
7.2,4164.5
7.3,4164.5
7.4,4164.5
7.5,4168.7
7.6,4168.7
7.7,4168.7
7.8,4180.4
7.9,4180.4
8.0,4180.4
8.1,4180.4
8.2,4180.4
8.3,4180.4
8.4,4180.4
8.5,4180.4
8.6,4180.4
8.7,4180.4
8.8,4180.4
8.9,4180.4
9.0,4180.4
9.1,4180.4
9.2,4180.4
9.3,4180.4
9.4,4180.4
9.5,4180.4
9.6,4180.4
9.7,4180.4
9.8,4180.4
9.9,4180.4
10.0,4180.4
10.1,4180.4
10.2,4188.2
10.3,4188.2
10.4,4188.2
10.5,4190.6
10.6,4200.0
10.7,4200.0
10.8,4200.0
10.9,4208.1
11.0,4208.1
11.1,4208.1
11.2,4223.4
11.3,4223.4
11.4,4223.4
11.5,4223.4
11.6,4223.4
11.7,4223.4
11.8,4223.4
11.9,4223.4
12.0,4223.4
12.1,4223.4
12.2,4223.4
12.3,4223.4
12.4,4223.4
12.5,4223.4
12.6,4223.4
12.7,4223.4
12.8,4223.4
12.9,4223.4
13.0,4223.4
13.1,4223.4
13.2,4223.4
13.3,4223.4
13.4,4223.4
13.5,4223.4
13.6,4225.7
13.7,4225.7
13.8,4225.7
13.9,4225.7
14.0,4225.7
14.1,4225.7
14.2,4225.7
14.3,4225.7
14.4,4225.7
14.5,4225.7
14.6,4225.9
14.7,4225.9
14.8,4225.9
14.9,4225.9
15.0,4225.9
15.1,4225.9
15.2,4225.9
15.3,4225.9
15.4,4234.1
15.5,4234.1
15.6,4234.1
15.7,4234.1
15.8,4234.1
15.9,4234.1
16.0,4234.1
16.1,4234.1
16.2,4234.1
16.3,4234.1
16.4,4234.1
16.5,4234.1
16.6,4234.1
16.7,4234.1
16.8,4234.1
16.9,4234.1
17.0,4234.1
17.1,4234.1
17.2,4234.1
17.3,4234.1
17.4,4235.6
17.5,4248.3
17.6,4248.3
17.7,4248.3
17.8,4248.3
17.9,4248.3
18.0,4248.3
18.1,4248.3
18.2,4248.3
18.3,4248.3
18.4,4248.3
18.5,4248.3
18.6,4248.3
18.7,4248.3
18.8,4248.3
18.9,4248.3
19.0,4248.3
19.1,4248.3
19.2,4248.3
19.3,4248.3
19.4,4248.3
19.5,4248.3
19.6,4248.3
19.7,4248.3
19.8,4248.3
19.9,4248.3
20.0,4248.3


==> MSSP-EJOR-v3 (1)/dimacs/hamming10-4/tsm.txt <==
x,y
0.1,4321.8
0.2,4415.3
0.3,4457.0
0.4,4457.0
0.5,4464.0
0.6,4464.0
0.7,4464.0
0.8,4464.0
0.9,4464.0
1.0,4469.7
1.1,4488.5
1.2,4504.0
1.3,4504.0
1.4,4504.0
1.5,4504.0
1.6,4504.0
1.7,4507.8
1.8,4507.8
1.9,4514.0
2.0,4514.0
2.1,4514.0
2.2,4514.0
2.3,4514.0
2.4,4514.0
2.5,4514.0
2.6,4514.0
2.7,4521.9
2.8,4530.3
2.9,4562.4
3.0,4571.8
3.1,4580.2
3.2,4581.2
3.3,4581.2
3.4,4581.2
3.5,4581.2
3.6,4581.2
3.7,4581.2
3.8,4581.2
3.9,4581.2
4.0,4581.2
4.1,4581.2
4.2,4581.2
4.3,4581.2
4.4,4581.2
4.5,4581.2
4.6,4597.0
4.7,4597.0
4.8,4597.5
4.9,4598.0
5.0,4598.0
5.1,4598.0
5.2,4598.0
5.3,4598.0
5.4,4598.0
5.5,4598.0
5.6,4598.0
5.7,4598.0
5.8,4598.0
5.9,4598.0
6.0,4598.0
6.1,4598.0
6.2,4598.0
6.3,4598.0
6.4,4601.3
6.5,4603.5
6.6,4603.5
6.7,4605.7
6.8,4605.7
6.9,4605.7
7.0,4605.7
7.1,4606.8
7.2,4606.8
7.3,4606.8
7.4,4606.8
7.5,4606.8
7.6,4606.8
7.7,4606.8
7.8,4606.8
7.9,4606.8
8.0,4606.8
8.1,4606.8
8.2,4606.8
8.3,4606.8
8.4,4606.8
8.5,4606.8
8.6,4606.8
8.7,4606.8
8.8,4606.8
8.9,4606.8
9.0,4606.8
9.1,4606.8
9.2,4606.8
9.3,4606.8
9.4,4606.8
9.5,4606.8
9.6,4606.8
9.7,4606.8
9.8,4606.8
9.9,4606.8
10.0,4606.8
10.1,4606.8
10.2,4606.8
10.3,4606.8
10.4,4606.8
10.5,4607.9
10.6,4609.0
10.7,4609.0
10.8,4609.0
10.9,4609.0
11.0,4609.0
11.1,4609.0
11.2,4609.0
11.3,4609.0
11.4,4609.0
11.5,4609.0
11.6,4609.0
11.7,4609.0
11.8,4609.0
11.9,4609.0
12.0,4609.0
12.1,4609.0
12.2,4609.0
12.3,4609.0
12.4,4609.0
12.5,4609.0
12.6,4609.0
12.7,4609.0
12.8,4609.0
12.9,4609.0
13.0,4609.0
13.1,4609.0
13.2,4609.0
13.3,4609.0
13.4,4609.0
13.5,4609.0
13.6,4609.0
13.7,4609.0
13.8,4609.0
13.9,4609.0
14.0,4609.0
14.1,4609.0
14.2,4609.0
14.3,4609.0
14.4,4609.0
14.5,4609.0
14.6,4609.0
14.7,4609.0
14.8,4609.0
14.9,4609.0
15.0,4609.0
15.1,4609.0
15.2,4609.9
15.3,4609.9
15.4,4610.8
15.5,4611.7
15.6,4611.7
15.7,4613.5
15.8,4614.4
15.9,4615.3
16.0,4615.3
16.1,4615.3
16.2,4615.3
16.3,4615.3
16.4,4615.3
16.5,4615.3
16.6,4615.3
16.7,4615.3
16.8,4615.3
16.9,4615.3
17.0,4616.2
17.1,4616.2
17.2,4616.2
17.3,4616.2
17.4,4616.2
17.5,4616.2
17.6,4616.2
17.7,4616.2
17.8,4616.2
17.9,4616.2
18.0,4616.2
18.1,4616.2
18.2,4616.2
18.3,4616.2
18.4,4616.2
18.5,4616.2
18.6,4616.2
18.7,4616.2
18.8,4616.2
18.9,4616.2
19.0,4616.2
19.1,4616.2
19.2,4616.2
19.3,4616.2
19.4,4616.2
19.5,4616.2
19.6,4616.2
19.7,4616.2
19.8,4616.2
19.9,4616.2
20.0,4616.2


==> MSSP-EJOR-v3 (1)/dimacs/keller6/aco.txt <==
x,y
0.1,4440.9
0.2,4639.6
0.3,4674.0
0.4,4708.2
0.5,4712.6
0.6,4712.6
0.7,4736.2
0.8,4744.7
0.9,4833.4
1.0,4846.0
1.1,4854.3
1.2,4863.7
1.3,4863.7
1.4,4863.7
1.5,4900.2
1.6,4917.4
1.7,4938.5
1.8,4949.7
1.9,4949.7
2.0,4949.7
2.1,4949.7
2.2,4949.7
2.3,5000.3
2.4,5000.3
2.5,5044.3
2.6,5044.3
2.7,5050.1
2.8,5055.2
2.9,5055.2
3.0,5063.4
3.1,5068.0
3.2,5097.7
3.3,5099.8
3.4,5099.8
3.5,5099.8
3.6,5099.8
3.7,5111.1
3.8,5111.5
3.9,5177.8
4.0,5202.4
4.1,5250.6
4.2,5332.7
4.3,5398.4
4.4,5453.4
4.5,5479.1
4.6,5486.8
4.7,5486.8
4.8,5549.0
4.9,5572.2
5.0,5572.2
5.1,5572.2
5.2,5572.2
5.3,5572.2
5.4,5605.6
5.5,5607.9
5.6,5609.2
5.7,5609.2
5.8,5636.7
5.9,5679.4
6.0,5691.8
6.1,5691.8
6.2,5691.8
6.3,5696.1
6.4,5721.2
6.5,5721.2
6.6,5721.2
6.7,5721.2
6.8,5721.2
6.9,5721.2
7.0,5721.2
7.1,5721.2
7.2,5721.2
7.3,5721.2
7.4,5721.2
7.5,5721.2
7.6,5721.2
7.7,5721.2
7.8,5721.2
7.9,5721.2
8.0,5721.2
8.1,5721.2
8.2,5721.2
8.3,5721.2
8.4,5721.2
8.5,5721.2
8.6,5721.2
8.7,5721.2
8.8,5721.2
8.9,5721.2
9.0,5721.2
9.1,5721.2
9.2,5721.2
9.3,5721.2
9.4,5721.2
9.5,5721.2
9.6,5721.2
9.7,5721.2
9.8,5721.2
9.9,5721.2
10.0,5721.2
10.1,5721.2
10.2,5721.2
10.3,5721.2
10.4,5721.2
10.5,5721.2
10.6,5721.2
10.7,5721.2
10.8,5721.2
10.9,5721.2
11.0,5721.2
11.1,5721.2
11.2,5721.2
11.3,5721.2
11.4,5721.2
11.5,5721.2
11.6,5721.2
11.7,5721.2
11.8,5721.2
11.9,5721.2
12.0,5721.2
12.1,5721.2
12.2,5721.2
12.3,5721.2
12.4,5721.2
12.5,5721.2
12.6,5721.2
12.7,5721.2
12.8,5721.2
12.9,5721.2
13.0,5721.2
13.1,5721.2
13.2,5721.2
13.3,5721.2
13.4,5721.2
13.5,5721.2
13.6,5721.2
13.7,5721.2
13.8,5721.2
13.9,5721.2
14.0,5721.2
14.1,5721.2
14.2,5721.2
14.3,5721.2
14.4,5721.2
14.5,5721.2
14.6,5721.2
14.7,5721.2
14.8,5721.2
14.9,5721.2
15.0,5721.2
15.1,5721.2
15.2,5721.2
15.3,5721.2
15.4,5721.2
15.5,5721.2
15.6,5721.2
15.7,5721.2
15.8,5721.2
15.9,5721.2
16.0,5721.2
16.1,5721.2
16.2,5721.2
16.3,5721.2
16.4,5721.2
16.5,5721.2
16.6,5721.2
16.7,5721.2
16.8,5721.2
16.9,5721.2
17.0,5721.2
17.1,5721.2
17.2,5721.2
17.3,5721.2
17.4,5721.2
17.5,5721.2
17.6,5721.2
17.7,5721.2
17.8,5721.2
17.9,5721.2
18.0,5721.2
18.1,5721.2
18.2,5721.2
18.3,5721.2
18.4,5721.2
18.5,5721.2
18.6,5721.2
18.7,5721.2
18.8,5721.2
18.9,5721.2
19.0,5721.2
19.1,5721.2
19.2,5721.2
19.3,5721.2
19.4,5721.2
19.5,5721.2
19.6,5721.2
19.7,5721.2
19.8,5721.2
19.9,5721.2
20.0,5721.2


==> MSSP-EJOR-v3 (1)/dimacs/keller6/fastwclq.txt <==
x,y
0.1,4023.2
0.2,4313.5
0.3,4421.9
0.4,4477.3
0.5,4477.3
0.6,4542.1
0.7,4576.8
0.8,4601.0
0.9,4601.0
1.0,4601.0
1.1,4601.2
1.2,4611.4
1.3,4611.4
1.4,4611.4
1.5,4611.4
1.6,4641.7
1.7,4641.7
1.8,4641.7
1.9,4641.7
2.0,4651.1
2.1,4651.1
2.2,4669.8
2.3,4669.8
2.4,4669.8
2.5,4669.8
2.6,4669.8
2.7,4699.4
2.8,4699.4
2.9,4699.4
3.0,4703.0
3.1,4703.0
3.2,4713.5
3.3,4717.1
3.4,4717.1
3.5,4736.4
3.6,4736.4
3.7,4736.4
3.8,4736.4
3.9,4736.4
4.0,4736.4
4.1,4736.4
4.2,4736.4
4.3,4736.4
4.4,4736.4
4.5,4736.4
4.6,4736.4
4.7,4736.4
4.8,4750.0
4.9,4750.0
5.0,4762.9
5.1,4775.8
5.2,4775.8
5.3,4775.8
5.4,4775.8
5.5,4779.2
5.6,4779.2
5.7,4779.2
5.8,4779.2
5.9,4779.2
6.0,4779.2
6.1,4848.7
6.2,4848.7
6.3,4848.7
6.4,4848.7
6.5,4852.1
6.6,4852.1
6.7,4852.1
6.8,4852.1
6.9,4868.5
7.0,4868.5
7.1,4868.5
7.2,4868.5
7.3,4868.5
7.4,4899.2
7.5,4899.2
7.6,4899.2
7.7,4899.2
7.8,4899.2
7.9,4911.1
8.0,4911.1
8.1,4912.8
8.2,4912.8
8.3,4914.9
8.4,4914.9
8.5,4914.9
8.6,4917.0
8.7,4917.0
8.8,4917.0
8.9,4917.0
9.0,4917.0
9.1,4917.0
9.2,4917.0
9.3,4917.0
9.4,4917.0
9.5,4917.0
9.6,4940.4
9.7,4940.4
9.8,4940.4
9.9,4940.4
10.0,4940.4
10.1,4940.4
10.2,4940.4
10.3,4940.4
10.4,4940.4
10.5,4940.4
10.6,4940.4
10.7,4940.4
10.8,4940.4
10.9,4940.4
11.0,4940.4
11.1,4940.4
11.2,4940.4
11.3,4940.4
11.4,4940.4
11.5,4940.4
11.6,4940.4
11.7,4940.4
11.8,4940.4
11.9,4940.4
12.0,4940.4
12.1,4940.4
12.2,4940.4
12.3,4963.8
12.4,4963.8
12.5,4963.8
12.6,4963.8
12.7,4963.8
12.8,4963.8
12.9,4963.8
13.0,4963.8
13.1,4963.8
13.2,4963.8
13.3,4963.8
13.4,4963.8
13.5,4963.8
13.6,4963.8
13.7,4963.8
13.8,4963.8
13.9,4963.8
14.0,4963.8
14.1,4963.8
14.2,4963.8
14.3,4963.8
14.4,4963.8
14.5,4963.8
14.6,4963.8
14.7,4963.8
14.8,4963.8
14.9,4963.8
15.0,4963.8
15.1,4963.8
15.2,4963.8
15.3,4963.8
15.4,4963.8
15.5,4963.8
15.6,4963.8
15.7,4963.8
15.8,4966.0
15.9,4966.0
16.0,4966.0
16.1,4966.0
16.2,4966.0
16.3,4966.0
16.4,4966.0
16.5,4966.0
16.6,4966.0
16.7,4966.0
16.8,4966.0
16.9,4966.0
17.0,4966.0
17.1,4966.0
17.2,4966.0
17.3,4966.0
17.4,4966.0
17.5,4966.0
17.6,4967.4
17.7,4967.4
17.8,4967.4
17.9,4967.4
18.0,4987.3
18.1,4987.3
18.2,4987.3
18.3,4988.7
18.4,4988.7
18.5,4988.7
18.6,4988.7
18.7,4988.7
18.8,4988.7
18.9,4988.7
19.0,4988.7
19.1,4988.7
19.2,4988.7
19.3,4988.7
19.4,4988.7
19.5,4988.7
19.6,5005.2
19.7,5005.2
19.8,5005.2
19.9,5005.2
20.0,5005.2


==> MSSP-EJOR-v3 (1)/dimacs/keller6/gurobi.txt <==
x,y
0.1,2674.0
0.2,2674.0
0.3,2674.0
0.4,2674.0
0.5,2674.0
0.6,2674.0
0.7,2674.0
0.8,2674.0
0.9,2674.0
1.0,2674.0
1.1,2674.0
1.2,2674.0
1.3,2674.0
1.4,2674.0
1.5,2674.0
1.6,2674.0
1.7,2674.0
1.8,2674.0
1.9,2674.0
2.0,2674.0
2.1,2674.0
2.2,2674.0
2.3,2674.0
2.4,2674.0
2.5,2674.0
2.6,2674.0
2.7,2674.0
2.8,2674.0
2.9,2674.0
3.0,2674.0
3.1,2674.0
3.2,2674.0
3.3,2674.0
3.4,2674.0
3.5,2674.0
3.6,2674.0
3.7,2674.0
3.8,2674.0
3.9,2674.0
4.0,2674.0
4.1,2674.0
4.2,2674.0
4.3,2674.0
4.4,2674.0
4.5,2674.0
4.6,2674.0
4.7,2674.0
4.8,2674.0
4.9,2674.0
5.0,2674.0
5.1,2674.0
5.2,2674.0
5.3,2674.0
5.4,2674.0
5.5,2674.0
5.6,2674.0
5.7,2674.0
5.8,2674.0
5.9,2674.0
6.0,2674.0
6.1,2674.0
6.2,2674.0
6.3,2674.0
6.4,2674.0
6.5,2674.0
6.6,2674.0
6.7,2674.0
6.8,2674.0
6.9,2674.0
7.0,2674.0
7.1,2674.0
7.2,2674.0
7.3,2674.0
7.4,2674.0
7.5,2674.0
7.6,2674.0
7.7,2674.0
7.8,2674.0
7.9,2674.0
8.0,2674.0
8.1,2674.0
8.2,2674.0
8.3,2674.0
8.4,2674.0
8.5,2674.0
8.6,2674.0
8.7,2674.0
8.8,2674.0
8.9,2674.0
9.0,2674.0
9.1,2674.0
9.2,2674.0
9.3,2674.0
9.4,2674.0
9.5,2674.0
9.6,2739.0
9.7,2739.0
9.8,2744.1
9.9,2809.1
10.0,2939.1
10.1,3011.0
10.2,3011.5
10.3,3207.0
10.4,3207.2
10.5,3214.1
10.6,3214.1
10.7,3214.1
10.8,3214.1
10.9,3214.1
11.0,3214.1
11.1,3279.1
11.2,3290.9
11.3,3290.9
11.4,3290.9
11.5,3290.9
11.6,3355.9
11.7,3361.3
11.8,3361.3
11.9,3361.3
12.0,3361.3
12.1,3361.3
12.2,3361.3
12.3,3361.3
12.4,3361.3
12.5,3361.3
12.6,3361.3
12.7,3361.3
12.8,3361.3
12.9,3361.3
13.0,3361.3
13.1,3361.3
13.2,3361.3
13.3,3361.3
13.4,3361.3
13.5,3361.3
13.6,3361.3
13.7,3361.3
13.8,3361.3
13.9,3361.3
14.0,3361.3
14.1,3361.3
14.2,3361.3
14.3,3361.3
14.4,3475.4
14.5,3475.4
14.6,3475.4
14.7,3589.2
14.8,3706.9
14.9,4063.5
15.0,4294.8
15.1,4294.8
15.2,4294.8
15.3,4294.8
15.4,4294.8
15.5,4294.8
15.6,4294.8
15.7,4294.8
15.8,4367.8
15.9,4367.8
16.0,4418.2
16.1,4558.7
16.2,4655.9
16.3,4706.5
16.4,4706.5
16.5,4882.9
16.6,4882.9
16.7,4882.9
16.8,4990.3
16.9,5120.9
17.0,5120.9
17.1,5120.9
17.2,5120.9
17.3,5120.9
17.4,5120.9
17.5,5120.9
17.6,5120.9
17.7,5120.9
17.8,5120.9
17.9,5120.9
18.0,5120.9
18.1,5240.6
18.2,5240.6
18.3,5240.6
18.4,5240.6
18.5,5240.6
18.6,5240.6
18.7,5240.6
18.8,5240.6
18.9,5240.6
19.0,5240.6
19.1,5240.6
19.2,5240.6
19.3,5240.6
19.4,5309.7
19.5,5309.7
19.6,5309.7
19.7,5309.7
19.8,5309.7
19.9,5309.7
20.0,5309.7


==> MSSP-EJOR-v3 (1)/dimacs/keller6/lscc.txt <==
x,y
0.1,6455.0
0.2,6455.0
0.3,6904.0
0.4,7154.2
0.5,7154.2
0.6,7218.6
0.7,7329.0
0.8,7329.0
0.9,7329.0
1.0,7329.0
1.1,7329.0
1.2,7329.0
1.3,7329.0
1.4,7329.0
1.5,7329.0
1.6,7329.0
1.7,7329.0
1.8,7329.0
1.9,7329.0
2.0,7329.0
2.1,7329.0
2.2,7329.0
2.3,7329.0
2.4,7329.0
2.5,7329.0
2.6,7329.0
2.7,7329.0
2.8,7329.0
2.9,7329.0
3.0,7329.0
3.1,7329.0
3.2,7329.0
3.3,7329.0
3.4,7329.0
3.5,7329.0
3.6,7329.0
3.7,7329.0
3.8,7329.0
3.9,7329.0
4.0,7329.0
4.1,7329.0
4.2,7329.0
4.3,7329.0
4.4,7329.0
4.5,7329.0
4.6,7329.0
4.7,7329.0
4.8,7329.0
4.9,7329.0
5.0,7329.0
5.1,7348.0
5.2,7386.0
5.3,7386.0
5.4,7386.0
5.5,7395.5
5.6,7395.5
5.7,7395.5
5.8,7395.5
5.9,7395.5
6.0,7395.5
6.1,7405.0
6.2,7405.0
6.3,7405.0
6.4,7405.0
6.5,7405.0
6.6,7405.0
6.7,7405.0
6.8,7405.0
6.9,7405.0
7.0,7405.0
7.1,7405.0
7.2,7405.0
7.3,7405.0
7.4,7405.0
7.5,7405.0
7.6,7405.0
7.7,7405.0
7.8,7405.0
7.9,7405.0
8.0,7405.0
8.1,7405.0
8.2,7405.0
8.3,7405.0
8.4,7405.0
8.5,7405.0
8.6,7405.0
8.7,7405.0
8.8,7405.0
8.9,7405.0
9.0,7405.0
9.1,7405.0
9.2,7405.0
9.3,7405.0
9.4,7405.0
9.5,7405.0
9.6,7405.0
9.7,7405.0
9.8,7405.0
9.9,7405.0
10.0,7405.0
10.1,7405.0
10.2,7405.0
10.3,7405.0
10.4,7405.0
10.5,7405.0
10.6,7405.0
10.7,7405.0
10.8,7405.0
10.9,7405.0
11.0,7405.0
11.1,7405.0
11.2,7405.0
11.3,7405.0
11.4,7405.0
11.5,7414.5
11.6,7424.0
11.7,7424.0
11.8,7424.0
11.9,7424.0
12.0,7424.0
12.1,7424.0
12.2,7424.0
12.3,7424.0
12.4,7424.0
12.5,7424.0
12.6,7424.0
12.7,7424.0
12.8,7424.0
12.9,7424.0
13.0,7424.0
13.1,7424.0
13.2,7424.0
13.3,7424.0
13.4,7424.0
13.5,7424.0
13.6,7424.0
13.7,7424.0
13.8,7424.0
13.9,7424.0
14.0,7424.0
14.1,7424.0
14.2,7424.0
14.3,7424.0
14.4,7424.0
14.5,7424.0
14.6,7424.0
14.7,7424.0
14.8,7424.0
14.9,7424.0
15.0,7424.0
15.1,7424.0
15.2,7424.0
15.3,7424.0
15.4,7424.0
15.5,7424.0
15.6,7424.0
15.7,7424.0
15.8,7424.0
15.9,7424.0
16.0,7424.0
16.1,7424.0
16.2,7424.0
16.3,7424.0
16.4,7424.0
16.5,7424.0
16.6,7424.0
16.7,7424.0
16.8,7424.0
16.9,7424.0
17.0,7424.0
17.1,7424.0
17.2,7424.0
17.3,7424.0
17.4,7424.0
17.5,7424.0
17.6,7424.0
17.7,7424.0
17.8,7424.0
17.9,7424.0
18.0,7424.0
18.1,7424.0
18.2,7424.0
18.3,7424.0
18.4,7424.0
18.5,7424.0
18.6,7424.0
18.7,7424.0
18.8,7424.0
18.9,7424.0
19.0,7424.0
19.1,7424.0
19.2,7424.0
19.3,7424.0
19.4,7424.0
19.5,7424.0
19.6,7424.0
19.7,7424.0
19.8,7424.0
19.9,7424.0
20.0,7424.0


==> MSSP-EJOR-v3 (1)/dimacs/keller6/mssp.txt <==
x,y
0.1,4920.2
0.2,4920.2
0.3,4920.2
0.4,4920.2
0.5,4920.2
0.6,4920.2
0.7,4920.2
0.8,4920.2
0.9,4920.2
1.0,5622.5
1.1,5622.5
1.2,5622.5
1.3,5622.5
1.4,5622.5
1.5,5622.5
1.6,5906.3
1.7,5906.3
1.8,5906.3
1.9,5906.3
2.0,5906.3
2.1,5906.3
2.2,6116.5
2.3,6116.5
2.4,6116.5
2.5,6116.5
2.6,6116.5
2.7,6116.5
2.8,6292.6
2.9,6292.6
3.0,6292.6
3.1,6292.6
3.2,6292.6
3.3,6292.6
3.4,6486.7
3.5,6511.7
3.6,6511.7
3.7,6511.7
3.8,6511.7
3.9,6511.7
4.0,6536.4
4.1,6680.7
4.2,6680.7
4.3,6680.7
4.4,6680.7
4.5,6680.7
4.6,6696.1
4.7,6865.0
4.8,6872.5
4.9,6872.5
5.0,6872.5
5.1,6872.5
5.2,6872.5
5.3,6893.1
5.4,6945.2
5.5,6945.2
5.6,6945.2
5.7,6945.2
5.8,6945.2
5.9,6979.9
6.0,7074.5
6.1,7083.8
6.2,7083.8
6.3,7083.8
6.4,7083.8
6.5,7086.2
6.6,7130.1
6.7,7158.4
6.8,7158.5
6.9,7158.5
7.0,7158.5
7.1,7173.3
7.2,7179.7
7.3,7189.8
7.4,7190.6
7.5,7199.3
7.6,7199.3
7.7,7199.3
7.8,7214.2
7.9,7225.9
8.0,7246.1
8.1,7248.3
8.2,7248.3
8.3,7248.3
8.4,7267.9
8.5,7267.9
8.6,7272.3
8.7,7280.2
8.8,7280.2
8.9,7280.2
9.0,7280.2
9.1,7286.6
9.2,7293.0
9.3,7300.1
9.4,7306.0
9.5,7306.8
9.6,7309.5
9.7,7309.5
9.8,7309.5
9.9,7310.6
10.0,7321.0
10.1,7341.2
10.2,7341.2
10.3,7341.2
10.4,7341.2
10.5,7341.2
10.6,7341.6
10.7,7356.1
10.8,7356.1
10.9,7356.9
11.0,7357.1
11.1,7357.7
11.2,7357.7
11.3,7357.7
11.4,7380.0
11.5,7380.9
11.6,7381.1
11.7,7381.1
11.8,7389.2
11.9,7389.2
12.0,7389.2
12.1,7396.8
12.2,7417.0
12.3,7417.0
12.4,7417.0
12.5,7423.9
12.6,7423.9
12.7,7423.9
12.8,7424.1
12.9,7425.4
13.0,7425.4
13.1,7427.2
13.2,7443.5
13.3,7444.1
13.4,7444.1
13.5,7444.4
13.6,7445.4
13.7,7445.4
13.8,7445.4
13.9,7446.2
14.0,7454.2
14.1,7454.2
14.2,7454.5
14.3,7454.5
14.4,7454.5
14.5,7454.5
14.6,7454.5
14.7,7454.5
14.8,7457.7
14.9,7458.0
15.0,7458.0
15.1,7458.0
15.2,7458.6
15.3,7458.6
15.4,7458.6
15.5,7458.6
15.6,7458.6
15.7,7458.6
15.8,7458.6
15.9,7459.2
16.0,7459.2
16.1,7459.2
16.2,7459.2
16.3,7459.2
16.4,7459.4
16.5,7459.4
16.6,7459.4
16.7,7459.4
16.8,7459.4
16.9,7461.1
17.0,7461.1
17.1,7461.5
17.2,7464.5
17.3,7464.5
17.4,7464.5
17.5,7464.5
17.6,7464.5
17.7,7465.3
17.8,7465.3
17.9,7465.3
18.0,7465.3
18.1,7465.3
18.2,7465.3
18.3,7465.3
18.4,7465.3
18.5,7465.3
18.6,7465.3
18.7,7465.3
18.8,7465.3
18.9,7465.3
19.0,7465.3
19.1,7465.3
19.2,7465.3
19.3,7465.3
19.4,7465.5
19.5,7465.5
19.6,7474.0
19.7,7474.0
19.8,7474.0
19.9,7474.0
20.0,7475.4


==> MSSP-EJOR-v3 (1)/dimacs/keller6/sssp.txt <==
x,y
0.1,4970.4
0.2,4970.4
0.3,4970.4
0.4,4970.4
0.5,4970.4
0.6,4970.4
0.7,4970.4
0.8,4970.4
0.9,4970.4
1.0,5570.4
1.1,5570.4
1.2,5570.4
1.3,5570.4
1.4,5570.4
1.5,5570.4
1.6,5582.1
1.7,5582.1
1.8,5582.1
1.9,5582.1
2.0,5582.1
2.1,5582.1
2.2,5654.8
2.3,5654.8
2.4,5654.8
2.5,5654.8
2.6,5654.8
2.7,5654.8
2.8,5684.4
2.9,5684.4
3.0,5684.4
3.1,5684.4
3.2,5684.4
3.3,5684.4
3.4,5693.7
3.5,5693.7
3.6,5693.7
3.7,5693.7
3.8,5693.7
3.9,5693.7
4.0,5734.6
4.1,5734.6
4.2,5734.6
4.3,5734.6
4.4,5734.6
4.5,5734.6
4.6,5735.2
4.7,5735.2
4.8,5735.2
4.9,5735.2
5.0,5735.2
5.1,5751.1
5.2,5751.1
5.3,5751.1
5.4,5751.1
5.5,5751.1
5.6,5751.1
5.7,5767.4
5.8,5784.1
5.9,5784.1
6.0,5784.1
6.1,5784.1
6.2,5784.1
6.3,5784.1
6.4,5784.1
6.5,5784.1
6.6,5784.1
6.7,5784.1
6.8,5784.1
6.9,5784.1
7.0,5784.1
7.1,5784.1
7.2,5784.1
7.3,5784.1
7.4,5784.1
7.5,5784.1
7.6,5807.8
7.7,5807.8
7.8,5807.8
7.9,5807.8
8.0,5807.8
8.1,5807.8
8.2,5809.7
8.3,5809.7
8.4,5809.7
8.5,5809.7
8.6,5809.7
8.7,5816.0
8.8,5816.0
8.9,5816.0
9.0,5816.0
9.1,5816.0
9.2,5816.0
9.3,5816.0
9.4,5833.8
9.5,5833.8
9.6,5833.8
9.7,5833.8
9.8,5833.8
9.9,5833.8
10.0,5833.8
10.1,5833.8
10.2,5833.8
10.3,5833.8
10.4,5833.8
10.5,5833.8
10.6,5833.8
10.7,5833.8
10.8,5833.8
10.9,5833.8
11.0,5833.8
11.1,5833.8
11.2,5840.3
11.3,5840.3
11.4,5840.3
11.5,5840.3
11.6,5840.3
11.7,5840.3
11.8,5867.2
11.9,5867.2
12.0,5867.2
12.1,5867.2
12.2,5867.2
12.3,5867.2
12.4,5867.2
12.5,5867.2
12.6,5867.2
12.7,5867.2
12.8,5867.2
12.9,5867.2
13.0,5867.2
13.1,5867.2
13.2,5867.2
13.3,5867.2
13.4,5867.2
13.5,5867.2
13.6,5867.2
13.7,5867.2
13.8,5867.2
13.9,5867.2
14.0,5867.2
14.1,5867.2
14.2,5883.0
14.3,5883.0
14.4,5883.0
14.5,5883.0
14.6,5883.0
14.7,5883.0
14.8,5883.0
14.9,5883.0
15.0,5883.0
15.1,5883.0
15.2,5883.0
15.3,5883.0
15.4,5883.0
15.5,5883.0
15.6,5883.0
15.7,5883.0
15.8,5883.0
15.9,5886.4
16.0,5886.4
16.1,5886.4
16.2,5886.4
16.3,5886.4
16.4,5886.4
16.5,5886.4
16.6,5886.4
16.7,5886.4
16.8,5886.4
16.9,5886.4
17.0,5886.4
17.1,5886.4
17.2,5887.8
17.3,5887.8
17.4,5887.8
17.5,5887.8
17.6,5887.8
17.7,5887.8
17.8,5888.6
17.9,5888.6
18.0,5888.6
18.1,5888.6
18.2,5888.6
18.3,5888.6
18.4,5888.6
18.5,5888.6
18.6,5888.6
18.7,5888.6
18.8,5888.6
18.9,5888.6
19.0,5888.6
19.1,5888.6
19.2,5888.6
19.3,5888.6
19.4,5888.6
19.5,5888.6
19.6,5888.6
19.7,5888.6
19.8,5888.6
19.9,5900.0
20.0,5900.0


==> MSSP-EJOR-v3 (1)/dimacs/keller6/tsm.txt <==
x,y
0.1,4382.4
0.2,4411.8
0.3,4413.0
0.4,4413.0
0.5,4413.6
0.6,4414.4
0.7,4414.6
0.8,4414.6
0.9,4415.0
1.0,4415.0
1.1,4415.0
1.2,4415.0
1.3,4415.0
1.4,4415.0
1.5,4415.0
1.6,4415.0
1.7,4415.0
1.8,4415.0
1.9,4415.0
2.0,4415.0
2.1,4415.0
2.2,4415.0
2.3,4415.0
2.4,4415.0
2.5,4431.5
2.6,4440.9
2.7,4440.9
2.8,4440.9
2.9,4444.6
3.0,4444.6
3.1,4444.6
3.2,4444.6
3.3,4444.6
3.4,4444.6
3.5,4444.6
3.6,4444.6
3.7,4444.6
3.8,4444.6
3.9,4444.6
4.0,4448.3
4.1,4452.0
4.2,4452.0
4.3,4452.0
4.4,4452.0
4.5,4452.0
4.6,4452.0
4.7,4452.0
4.8,4453.5
4.9,4458.0
5.0,4462.5
5.1,4462.5
5.2,4462.5
5.3,4462.5
5.4,4462.5
5.5,4462.5
5.6,4462.5
5.7,4464.0
5.8,4464.0
5.9,4464.0
6.0,4464.0
6.1,4464.0
6.2,4464.0
6.3,4464.0
6.4,4464.0
6.5,4464.0
6.6,4464.0
6.7,4464.0
6.8,4464.0
6.9,4464.0
7.0,4464.0
7.1,4464.0
7.2,4464.0
7.3,4464.0
7.4,4464.0
7.5,4464.0
7.6,4464.0
7.7,4464.0
7.8,4464.0
7.9,4464.0
8.0,4465.5
8.1,4465.5
8.2,4467.0
8.3,4467.0
8.4,4467.0
8.5,4467.0
8.6,4467.0
8.7,4467.0
8.8,4467.0
8.9,4467.0
9.0,4467.0
9.1,4467.0
9.2,4467.0
9.3,4467.0
9.4,4467.0
9.5,4467.0
9.6,4467.0
9.7,4467.0
9.8,4467.0
9.9,4467.0
10.0,4467.0
10.1,4467.0
10.2,4467.0
10.3,4467.0
10.4,4467.0
10.5,4467.0
10.6,4467.0
10.7,4467.0
10.8,4467.0
10.9,4467.0
11.0,4467.0
11.1,4467.0
11.2,4467.0
11.3,4467.0
11.4,4467.0
11.5,4467.0
11.6,4467.0
11.7,4467.0
11.8,4467.0
11.9,4467.0
12.0,4467.0
12.1,4467.0
12.2,4467.0
12.3,4467.0
12.4,4467.0
12.5,4467.0
12.6,4467.0
12.7,4467.0
12.8,4467.6
12.9,4468.8
13.0,4470.0
13.1,4470.6
13.2,4470.6
13.3,4470.6
13.4,4471.2
13.5,4471.2
13.6,4471.2
13.7,4471.2
13.8,4471.2
13.9,4471.2
14.0,4471.2
14.1,4471.2
14.2,4471.2
14.3,4471.2
14.4,4471.2
14.5,4471.2
14.6,4471.2
14.7,4471.2
14.8,4471.2
14.9,4471.2
15.0,4471.2
15.1,4471.2
15.2,4471.2
15.3,4471.2
15.4,4471.2
15.5,4471.2
15.6,4471.2
15.7,4471.2
15.8,4481.8
15.9,4493.0
16.0,4503.6
16.1,4521.3
16.2,4524.8
16.3,4535.4
16.4,4535.4
16.5,4535.4
16.6,4546.0
16.7,4546.0
16.8,4546.0
16.9,4546.0
17.0,4546.0
17.1,4546.0
17.2,4546.0
17.3,4546.0
17.4,4546.0
17.5,4546.0
17.6,4546.0
17.7,4546.0
17.8,4546.0
17.9,4546.0
18.0,4546.0
18.1,4546.0
18.2,4546.9
18.3,4556.8
18.4,4556.8
18.5,4562.2
18.6,4573.0
18.7,4573.0
18.8,4573.0
18.9,4578.4
19.0,4578.4
19.1,4578.4
19.2,4590.2
19.3,4590.2
19.4,4593.4
19.5,4596.6
19.6,4599.8
19.7,4599.8
19.8,4603.0
19.9,4613.6
20.0,4613.6


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/aco.txt <==
x,y
0.1,6278.3
0.2,6552.8
0.3,6845.5
0.4,6937.8
0.5,6985.7
0.6,6995.4
0.7,7011.9
0.8,7039.4
0.9,7138.0
1.0,7139.0
1.1,7147.7
1.2,7172.7
1.3,7240.7
1.4,7242.9
1.5,7256.1
1.6,7299.5
1.7,7429.5
1.8,7570.1
1.9,7652.7
2.0,7907.3
2.1,8396.1
2.2,8672.0
2.3,8813.5
2.4,8898.4
2.5,8933.7
2.6,9052.7
2.7,9106.2
2.8,9116.0
2.9,9163.3
3.0,9189.4
3.1,9194.1
3.2,9213.0
3.3,9230.9
3.4,9235.9
3.5,9244.3
3.6,9266.2
3.7,9271.8
3.8,9277.7
3.9,9280.6
4.0,9286.1
4.1,9296.9
4.2,9297.3
4.3,9297.3
4.4,9297.3
4.5,9297.3
4.6,9297.3
4.7,9302.4
4.8,9302.4
4.9,9302.4
5.0,9302.4
5.1,9309.5
5.2,9309.5
5.3,9309.5
5.4,9309.5
5.5,9309.5
5.6,9309.5
5.7,9309.5
5.8,9309.5
5.9,9309.5
6.0,9309.5
6.1,9309.5
6.2,9309.5
6.3,9309.5
6.4,9309.5
6.5,9309.5
6.6,9309.5
6.7,9309.5
6.8,9309.5
6.9,9309.5
7.0,9309.5
7.1,9309.5
7.2,9309.5
7.3,9309.5
7.4,9309.5
7.5,9309.5
7.6,9309.5
7.7,9309.5
7.8,9309.5
7.9,9309.5
8.0,9309.5
8.1,9309.5
8.2,9309.5
8.3,9309.5
8.4,9309.5
8.5,9309.5
8.6,9309.5
8.7,9309.5
8.8,9309.5
8.9,9309.5
9.0,9309.5
9.1,9309.5
9.2,9309.5
9.3,9309.5
9.4,9309.5
9.5,9309.5
9.6,9309.5
9.7,9309.5
9.8,9309.5
9.9,9309.5
10.0,9309.5
10.1,9309.5
10.2,9309.5
10.3,9309.5
10.4,9309.5
10.5,9309.5
10.6,9309.5
10.7,9309.5
10.8,9309.5
10.9,9309.5
11.0,9309.5
11.1,9309.5
11.2,9309.5
11.3,9309.5
11.4,9309.5
11.5,9309.5
11.6,9309.5
11.7,9309.5
11.8,9309.5
11.9,9309.5
12.0,9309.5
12.1,9309.5
12.2,9309.5
12.3,9309.5
12.4,9309.5
12.5,9309.5
12.6,9309.5
12.7,9309.5
12.8,9309.5
12.9,9309.5
13.0,9309.5
13.1,9309.5
13.2,9309.5
13.3,9309.5
13.4,9309.5
13.5,9309.5
13.6,9309.5
13.7,9309.5
13.8,9309.5
13.9,9309.5
14.0,9309.5
14.1,9309.5
14.2,9309.5
14.3,9309.5
14.4,9309.5
14.5,9309.5
14.6,9309.5
14.7,9309.5
14.8,9309.5
14.9,9309.5
15.0,9309.5
15.1,9309.5
15.2,9309.5
15.3,9309.5
15.4,9309.5
15.5,9309.5
15.6,9309.5
15.7,9309.5
15.8,9309.5
15.9,9309.5
16.0,9309.5
16.1,9309.5
16.2,9309.5
16.3,9309.5
16.4,9309.5
16.5,9309.5
16.6,9309.5
16.7,9309.5
16.8,9309.5
16.9,9309.5
17.0,9309.5
17.1,9309.5
17.2,9309.5
17.3,9309.5
17.4,9309.5
17.5,9309.5
17.6,9309.5
17.7,9309.5
17.8,9309.5
17.9,9309.5
18.0,9309.5
18.1,9309.5
18.2,9309.5
18.3,9309.5
18.4,9309.5
18.5,9309.5
18.6,9309.5
18.7,9309.5
18.8,9309.5
18.9,9309.5
19.0,9309.5
19.1,9309.5
19.2,9309.5
19.3,9309.5
19.4,9309.5
19.5,9309.5
19.6,9309.5
19.7,9309.5
19.8,9309.5
19.9,9309.5
20.0,9309.5


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/fastwclq.txt <==
x,y
0.1,7956.1
0.2,8192.8
0.3,8217.0
0.4,8249.6
0.5,8287.4
0.6,8305.6
0.7,8374.6
0.8,8374.6
0.9,8387.2
1.0,8402.3
1.1,8402.3
1.2,8402.3
1.3,8437.1
1.4,8456.9
1.5,8475.5
1.6,8485.3
1.7,8485.3
1.8,8485.3
1.9,8485.3
2.0,8485.3
2.1,8507.8
2.2,8531.1
2.3,8531.1
2.4,8531.1
2.5,8531.1
2.6,8531.1
2.7,8566.0
2.8,8566.0
2.9,8566.0
3.0,8566.0
3.1,8566.0
3.2,8566.0
3.3,8566.0
3.4,8569.1
3.5,8569.1
3.6,8569.1
3.7,8569.1
3.8,8569.1
3.9,8569.1
4.0,8569.1
4.1,8575.6
4.2,8575.6
4.3,8575.6
4.4,8581.1
4.5,8591.5
4.6,8591.5
4.7,8606.2
4.8,8606.2
4.9,8606.2
5.0,8606.2
5.1,8606.2
5.2,8606.2
5.3,8606.2
5.4,8606.2
5.5,8606.2
5.6,8606.2
5.7,8606.2
5.8,8606.2
5.9,8606.2
6.0,8606.2
6.1,8606.2
6.2,8606.2
6.3,8606.2
6.4,8606.2
6.5,8606.2
6.6,8639.5
6.7,8639.5
6.8,8639.5
6.9,8639.5
7.0,8639.5
7.1,8639.5
7.2,8657.9
7.3,8657.9
7.4,8657.9
7.5,8657.9
7.6,8657.9
7.7,8687.8
7.8,8687.8
7.9,8710.3
8.0,8710.3
8.1,8710.3
8.2,8710.3
8.3,8710.3
8.4,8710.3
8.5,8710.3
8.6,8715.5
8.7,8715.5
8.8,8715.5
8.9,8715.5
9.0,8715.5
9.1,8715.5
9.2,8715.5
9.3,8719.3
9.4,8719.3
9.5,8719.3
9.6,8719.3
9.7,8719.3
9.8,8730.7
9.9,8730.7
10.0,8730.7
10.1,8730.7
10.2,8730.7
10.3,8730.7
10.4,8730.7
10.5,8730.7
10.6,8730.7
10.7,8730.7
10.8,8730.7
10.9,8730.7
11.0,8730.7
11.1,8730.7
11.2,8740.6
11.3,8740.6
11.4,8747.4
11.5,8747.4
11.6,8747.4
11.7,8747.4
11.8,8747.4
11.9,8747.4
12.0,8747.4
12.1,8747.4
12.2,8747.4
12.3,8747.4
12.4,8747.4
12.5,8747.4
12.6,8747.4
12.7,8747.4
12.8,8747.4
12.9,8747.4
13.0,8749.9
13.1,8749.9
13.2,8749.9
13.3,8749.9
13.4,8749.9
13.5,8778.1
13.6,8778.1
13.7,8790.1
13.8,8790.1
13.9,8790.1
14.0,8790.1
14.1,8790.1
14.2,8867.9
14.3,8867.9
14.4,8867.9
14.5,8883.3
14.6,8883.3
14.7,8883.3
14.8,8883.3
14.9,8883.3
15.0,8883.3
15.1,8883.3
15.2,8883.3
15.3,8886.2
15.4,8886.2
15.5,8886.2
15.6,8886.2
15.7,8898.1
15.8,8898.1
15.9,8898.1
16.0,8898.1
16.1,8898.1
16.2,8898.1
16.3,8927.5
16.4,8927.5
16.5,8927.5
16.6,8927.5
16.7,8927.5
16.8,8927.5
16.9,8927.5
17.0,8927.5
17.1,8927.5
17.2,8927.5
17.3,8927.5
17.4,8927.5
17.5,8927.5
17.6,8927.5
17.7,8927.5
17.8,8927.5
17.9,8927.5
18.0,8927.5
18.1,8927.5
18.2,8927.5
18.3,8956.2
18.4,8956.2
18.5,8956.2
18.6,8956.2
18.7,8956.2
18.8,8956.2
18.9,8956.2
19.0,8956.2
19.1,8956.2
19.2,8956.2
19.3,8956.2
19.4,8956.2
19.5,8956.2
19.6,8956.2
19.7,8956.2
19.8,8956.2
19.9,8956.2
20.0,8960.4


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/gurobi.txt <==
x,y
0.1,3802.0
0.2,3802.0
0.3,3802.0
0.4,3802.0
0.5,3802.0
0.6,3802.0
0.7,3802.0
0.8,3802.0
0.9,3802.0
1.0,3802.0
1.1,3802.0
1.2,3802.0
1.3,3802.0
1.4,3802.0
1.5,3802.0
1.6,3802.0
1.7,3802.0
1.8,3802.0
1.9,3802.0
2.0,3802.0
2.1,3802.0
2.2,3802.0
2.3,3802.0
2.4,3802.0
2.5,3802.0
2.6,3802.0
2.7,3802.0
2.8,3802.0
2.9,3802.0
3.0,3805.4
3.1,3812.0
3.2,4017.7
3.3,5022.1
3.4,5471.3
3.5,5777.1
3.6,6074.5
3.7,6098.4
3.8,6098.4
3.9,6098.4
4.0,6098.4
4.1,6098.4
4.2,6098.4
4.3,6098.4
4.4,6098.4
4.5,6098.4
4.6,6098.4
4.7,6098.4
4.8,6098.4
4.9,6098.4
5.0,6098.4
5.1,6098.4
5.2,6098.4
5.3,6098.4
5.4,6098.4
5.5,6098.4
5.6,6098.4
5.7,6098.4
5.8,6098.4
5.9,6098.4
6.0,6098.4
6.1,6098.4
6.2,6098.4
6.3,6098.4
6.4,6098.4
6.5,6098.4
6.6,6098.4
6.7,6098.4
6.8,6098.4
6.9,6098.4
7.0,6098.4
7.1,6098.4
7.2,6098.4
7.3,6098.4
7.4,6098.4
7.5,6098.4
7.6,6098.4
7.7,6098.4
7.8,6098.4
7.9,6098.4
8.0,6098.4
8.1,6098.4
8.2,6098.4
8.3,6098.4
8.4,6098.4
8.5,6098.4
8.6,6098.4
8.7,6098.4
8.8,6098.4
8.9,6098.4
9.0,6098.4
9.1,6098.4
9.2,6098.4
9.3,6098.4
9.4,6098.4
9.5,6098.4
9.6,6098.4
9.7,6098.4
9.8,6098.4
9.9,6098.4
10.0,6098.4
10.1,6098.4
10.2,6098.4
10.3,6098.4
10.4,6098.4
10.5,6098.4
10.6,6098.4
10.7,6098.4
10.8,6098.4
10.9,6098.4
11.0,6098.4
11.1,6098.4
11.2,6098.4
11.3,6098.4
11.4,6098.4
11.5,6098.4
11.6,6098.4
11.7,6098.4
11.8,6098.4
11.9,6098.4
12.0,6098.4
12.1,6098.4
12.2,6098.4
12.3,6098.4
12.4,6098.4
12.5,6098.4
12.6,6098.4
12.7,6098.4
12.8,6098.4
12.9,6098.4
13.0,6098.4
13.1,6098.4
13.2,6098.4
13.3,6098.4
13.4,6098.4
13.5,6098.4
13.6,6098.4
13.7,6098.4
13.8,6098.4
13.9,6098.4
14.0,6098.4
14.1,6098.4
14.2,6098.4
14.3,6098.4
14.4,6098.4
14.5,6098.4
14.6,6098.4
14.7,6098.4
14.8,6098.4
14.9,6098.4
15.0,6098.4
15.1,6098.4
15.2,6098.4
15.3,6098.4
15.4,6098.4
15.5,6098.4
15.6,6098.4
15.7,6098.4
15.8,6098.4
15.9,6098.4
16.0,6098.4
16.1,6098.4
16.2,6098.4
16.3,6098.4
16.4,6098.4
16.5,6098.4
16.6,6098.4
16.7,6098.4
16.8,6098.4
16.9,6098.4
17.0,6098.4
17.1,6098.4
17.2,6098.4
17.3,6098.4
17.4,6098.4
17.5,6098.4
17.6,6098.4
17.7,6098.4
17.8,6098.4
17.9,6098.4
18.0,6098.4
18.1,6098.4
18.2,6098.4
18.3,6098.4
18.4,6098.4
18.5,6098.4
18.6,6098.4
18.7,6098.4
18.8,6098.4
18.9,6098.4
19.0,6098.4
19.1,6098.4
19.2,6098.4
19.3,6098.4
19.4,6098.4
19.5,6098.4
19.6,6098.4
19.7,6098.4
19.8,6098.4
19.9,6098.4
20.0,6098.4


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/lscc.txt <==
x,y
0.1,9508.0
0.2,9508.0
0.3,9742.0
0.4,9768.0
0.5,9822.8
0.6,9905.0
0.7,10025.6
0.8,10039.0
0.9,10039.0
1.0,10063.0
1.1,10082.2
1.2,10087.0
1.3,10094.2
1.4,10108.6
1.5,10119.4
1.6,10123.0
1.7,10123.0
1.8,10123.0
1.9,10123.0
2.0,10123.0
2.1,10123.0
2.2,10123.0
2.3,10123.0
2.4,10123.0
2.5,10123.0
2.6,10123.0
2.7,10123.0
2.8,10123.0
2.9,10123.0
3.0,10123.0
3.1,10123.0
3.2,10123.0
3.3,10131.2
3.4,10135.3
3.5,10143.5
3.6,10151.7
3.7,10160.4
3.8,10174.4
3.9,10174.4
4.0,10181.4
4.1,10187.2
4.2,10190.1
4.3,10190.1
4.4,10201.1
4.5,10201.1
4.6,10206.5
4.7,10209.2
4.8,10209.2
4.9,10214.6
5.0,10217.3
5.1,10217.3
5.2,10220.0
5.3,10220.0
5.4,10220.0
5.5,10220.0
5.6,10220.0
5.7,10220.0
5.8,10220.0
5.9,10220.0
6.0,10220.0
6.1,10220.0
6.2,10220.0
6.3,10220.0
6.4,10220.0
6.5,10220.0
6.6,10220.0
6.7,10220.0
6.8,10220.0
6.9,10220.0
7.0,10220.0
7.1,10220.0
7.2,10220.0
7.3,10220.0
7.4,10220.0
7.5,10220.0
7.6,10220.0
7.7,10220.0
7.8,10220.0
7.9,10220.0
8.0,10220.0
8.1,10220.0
8.2,10220.0
8.3,10220.0
8.4,10220.0
8.5,10220.0
8.6,10220.0
8.7,10220.0
8.8,10220.0
8.9,10220.0
9.0,10220.0
9.1,10220.0
9.2,10220.0
9.3,10220.0
9.4,10220.0
9.5,10220.0
9.6,10220.0
9.7,10220.0
9.8,10220.0
9.9,10220.0
10.0,10220.0
10.1,10220.0
10.2,10220.0
10.3,10220.0
10.4,10220.0
10.5,10220.0
10.6,10220.0
10.7,10220.0
10.8,10220.0
10.9,10220.0
11.0,10220.0
11.1,10220.0
11.2,10220.0
11.3,10220.0
11.4,10220.0
11.5,10220.0
11.6,10220.0
11.7,10220.0
11.8,10220.0
11.9,10223.3
12.0,10229.9
12.1,10229.9
12.2,10229.9
12.3,10229.9
12.4,10229.9
12.5,10233.2
12.6,10236.5
12.7,10236.5
12.8,10239.8
12.9,10239.8
13.0,10239.8
13.1,10243.1
13.2,10243.1
13.3,10243.1
13.4,10243.1
13.5,10243.1
13.6,10243.1
13.7,10246.4
13.8,10246.4
13.9,10246.4
14.0,10246.4
14.1,10253.0
14.2,10253.0
14.3,10253.0
14.4,10253.0
14.5,10253.0
14.6,10253.0
14.7,10253.0
14.8,10253.0
14.9,10253.0
15.0,10253.0
15.1,10253.0
15.2,10253.0
15.3,10253.0
15.4,10253.0
15.5,10253.0
15.6,10253.0
15.7,10253.0
15.8,10253.0
15.9,10253.0
16.0,10253.0
16.1,10253.0
16.2,10253.0
16.3,10253.0
16.4,10253.0
16.5,10253.0
16.6,10253.0
16.7,10253.0
16.8,10253.0
16.9,10253.0
17.0,10253.0
17.1,10253.0
17.2,10253.0
17.3,10253.0
17.4,10253.0
17.5,10253.0
17.6,10253.0
17.7,10258.0
17.8,10260.5
17.9,10260.5
18.0,10260.5
18.1,10260.5
18.2,10260.5
18.3,10260.5
18.4,10263.0
18.5,10263.0
18.6,10263.0
18.7,10263.0
18.8,10268.0
18.9,10268.0
19.0,10268.0
19.1,10268.0
19.2,10268.0
19.3,10268.0
19.4,10268.0
19.5,10270.5
19.6,10270.5
19.7,10270.5
19.8,10270.5
19.9,10273.0
20.0,10273.0


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/mssp.txt <==
x,y
0.1,6193.8
0.2,6193.8
0.3,6193.8
0.4,8894.4
0.5,8894.4
0.6,8894.4
0.7,9511.0
0.8,9511.0
0.9,9511.0
1.0,9684.7
1.1,9684.7
1.2,9684.7
1.3,9719.0
1.4,9810.4
1.5,9810.4
1.6,9818.4
1.7,9903.0
1.8,9903.0
1.9,9907.2
2.0,9975.1
2.1,9975.1
2.2,9980.3
2.3,10039.1
2.4,10039.1
2.5,10042.1
2.6,10061.6
2.7,10061.6
2.8,10061.6
2.9,10078.0
3.0,10078.0
3.1,10081.2
3.2,10089.9
3.3,10094.9
3.4,10096.7
3.5,10102.8
3.6,10107.1
3.7,10111.8
3.8,10122.8
3.9,10122.8
4.0,10122.8
4.1,10125.7
4.2,10132.5
4.3,10132.5
4.4,10138.1
4.5,10146.0
4.6,10146.0
4.7,10146.0
4.8,10153.1
4.9,10155.2
5.0,10155.2
5.1,10159.1
5.2,10159.1
5.3,10159.1
5.4,10163.1
5.5,10163.1
5.6,10163.1
5.7,10163.1
5.8,10163.1
5.9,10163.1
6.0,10163.1
6.1,10163.1
6.2,10163.1
6.3,10163.1
6.4,10163.1
6.5,10163.1
6.6,10163.1
6.7,10163.1
6.8,10163.1
6.9,10163.1
7.0,10163.1
7.1,10163.1
7.2,10163.1
7.3,10163.3
7.4,10165.4
7.5,10165.4
7.6,10165.4
7.7,10170.4
7.8,10170.4
7.9,10170.4
8.0,10175.7
8.1,10175.7
8.2,10175.7
8.3,10175.9
8.4,10175.9
8.5,10175.9
8.6,10175.9
8.7,10175.9
8.8,10175.9
8.9,10175.9
9.0,10175.9
9.1,10175.9
9.2,10175.9
9.3,10175.9
9.4,10175.9
9.5,10175.9
9.6,10178.8
9.7,10178.8
9.8,10178.8
9.9,10178.8
10.0,10178.8
10.1,10178.8
10.2,10178.8
10.3,10178.8
10.4,10178.8
10.5,10178.8
10.6,10178.8
10.7,10178.8
10.8,10178.8
10.9,10178.8
11.0,10178.8
11.1,10178.8
11.2,10178.8
11.3,10178.8
11.4,10178.8
11.5,10178.8
11.6,10178.8
11.7,10178.8
11.8,10178.8
11.9,10178.8
12.0,10178.8
12.1,10178.8
12.2,10178.8
12.3,10178.8
12.4,10178.8
12.5,10178.8
12.6,10178.8
12.7,10178.8
12.8,10178.8
12.9,10178.8
13.0,10178.8
13.1,10178.8
13.2,10178.8
13.3,10178.8
13.4,10178.8
13.5,10178.8
13.6,10178.8
13.7,10178.8
13.8,10178.8
13.9,10178.8
14.0,10178.8
14.1,10178.8
14.2,10178.8
14.3,10178.8
14.4,10178.8
14.5,10178.8
14.6,10178.8
14.7,10178.8
14.8,10178.8
14.9,10178.8
15.0,10178.8
15.1,10178.8
15.2,10178.8
15.3,10178.8
15.4,10178.8
15.5,10178.8
15.6,10178.8
15.7,10178.8
15.8,10178.8
15.9,10178.8
16.0,10178.8
16.1,10178.8
16.2,10178.8
16.3,10178.8
16.4,10178.8
16.5,10178.8
16.6,10178.8
16.7,10178.8
16.8,10178.8
16.9,10178.8
17.0,10178.8
17.1,10178.8
17.2,10178.8
17.3,10178.8
17.4,10178.8
17.5,10178.8
17.6,10178.8
17.7,10178.8
17.8,10178.8
17.9,10178.8
18.0,10178.8
18.1,10178.8
18.2,10179.9
18.3,10179.9
18.4,10179.9
18.5,10180.1
18.6,10180.1
18.7,10180.1
18.8,10180.1
18.9,10180.1
19.0,10180.1
19.1,10180.1
19.2,10180.1
19.3,10180.1
19.4,10180.1
19.5,10180.1
19.6,10180.1
19.7,10180.1
19.8,10180.1
19.9,10184.4
20.0,10184.4


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/sssp.txt <==
x,y
0.1,6070.1
0.2,6070.1
0.3,6070.1
0.4,8902.4
0.5,8902.4
0.6,8902.4
0.7,8939.9
0.8,8939.9
0.9,8939.9
1.0,8942.1
1.1,8942.1
1.2,8942.9
1.3,8942.9
1.4,8942.9
1.5,8946.3
1.6,8946.3
1.7,8946.3
1.8,8946.3
1.9,8946.3
2.0,8946.3
2.1,8946.9
2.2,8946.9
2.3,8946.9
2.4,8946.9
2.5,8946.9
2.6,8962.1
2.7,8962.1
2.8,8969.5
2.9,8969.5
3.0,8969.5
3.1,8969.5
3.2,8969.5
3.3,8969.5
3.4,8969.5
3.5,8969.5
3.6,8969.5
3.7,8969.5
3.8,8969.5
3.9,8969.5
4.0,8969.5
4.1,8969.5
4.2,8974.9
4.3,8974.9
4.4,8974.9
4.5,8991.6
4.6,8991.6
4.7,8991.6
4.8,8992.8
4.9,8992.8
5.0,9001.2
5.1,9001.2
5.2,9001.2
5.3,9017.1
5.4,9017.1
5.5,9017.1
5.6,9024.0
5.7,9024.0
5.8,9024.0
5.9,9024.0
6.0,9065.1
6.1,9086.6
6.2,9086.6
6.3,9086.6
6.4,9086.6
6.5,9086.6
6.6,9086.6
6.7,9086.6
6.8,9086.6
6.9,9086.6
7.0,9086.6
7.1,9098.0
7.2,9098.0
7.3,9098.3
7.4,9098.3
7.5,9098.3
7.6,9103.7
7.7,9103.7
7.8,9103.7
7.9,9103.7
8.0,9103.7
8.1,9103.7
8.2,9103.7
8.3,9103.7
8.4,9103.7
8.5,9103.7
8.6,9103.7
8.7,9103.7
8.8,9103.7
8.9,9103.7
9.0,9103.7
9.1,9103.7
9.2,9103.7
9.3,9103.7
9.4,9103.7
9.5,9103.7
9.6,9103.7
9.7,9111.9
9.8,9111.9
9.9,9111.9
10.0,9111.9
10.1,9111.9
10.2,9111.9
10.3,9111.9
10.4,9111.9
10.5,9111.9
10.6,9111.9
10.7,9111.9
10.8,9111.9
10.9,9111.9
11.0,9111.9
11.1,9111.9
11.2,9111.9
11.3,9111.9
11.4,9111.9
11.5,9111.9
11.6,9111.9
11.7,9111.9
11.8,9111.9
11.9,9114.5
12.0,9114.5
12.1,9114.5
12.2,9114.5
12.3,9114.5
12.4,9120.8
12.5,9120.8
12.6,9120.8
12.7,9120.8
12.8,9120.8
12.9,9120.8
13.0,9120.8
13.1,9120.8
13.2,9120.8
13.3,9120.8
13.4,9120.8
13.5,9120.8
13.6,9120.8
13.7,9120.8
13.8,9120.8
13.9,9120.8
14.0,9120.8
14.1,9120.8
14.2,9120.8
14.3,9120.8
14.4,9120.8
14.5,9120.8
14.6,9120.8
14.7,9120.8
14.8,9120.8
14.9,9120.8
15.0,9120.8
15.1,9120.8
15.2,9120.8
15.3,9120.8
15.4,9120.8
15.5,9120.8
15.6,9120.8
15.7,9123.3
15.8,9123.3
15.9,9123.3
16.0,9123.3
16.1,9123.3
16.2,9123.3
16.3,9123.3
16.4,9123.3
16.5,9123.3
16.6,9126.1
16.7,9126.1
16.8,9126.1
16.9,9126.1
17.0,9126.1
17.1,9126.1
17.2,9126.1
17.3,9126.1
17.4,9126.1
17.5,9126.1
17.6,9126.1
17.7,9126.1
17.8,9126.1
17.9,9126.1
18.0,9138.3
18.1,9138.3
18.2,9138.3
18.3,9138.3
18.4,9138.3
18.5,9138.3
18.6,9138.3
18.7,9138.3
18.8,9138.3
18.9,9138.3
19.0,9138.3
19.1,9138.3
19.2,9138.3
19.3,9138.3
19.4,9138.3
19.5,9152.2
19.6,9152.2
19.7,9152.2
19.8,9152.2
19.9,9152.2
20.0,9152.2


==> MSSP-EJOR-v3 (1)/dimacs/p-hat1500-3/tsm.txt <==
x,y
0.1,9193.9
0.2,9257.0
0.3,9280.7
0.4,9285.3
0.5,9338.0
0.6,9391.1
0.7,9439.9
0.8,9447.0
0.9,9447.0
1.0,9447.0
1.1,9447.0
1.2,9447.0
1.3,9447.0
1.4,9447.0
1.5,9448.7
1.6,9457.2
1.7,9460.6
1.8,9462.3
1.9,9464.0
2.0,9464.0
2.1,9467.0
2.2,9474.4
2.3,9498.8
2.4,9505.1
2.5,9513.8
2.6,9519.5
2.7,9519.8
2.8,9524.0
2.9,9524.0
3.0,9524.0
3.1,9524.0
3.2,9524.0
3.3,9524.2
3.4,9524.4
3.5,9524.6
3.6,9524.7
3.7,9524.8
3.8,9524.9
3.9,9524.9
4.0,9525.0
4.1,9525.0
4.2,9525.0
4.3,9525.0
4.4,9543.2
4.5,9561.4
4.6,9579.6
4.7,9579.6
4.8,9588.7
4.9,9597.8
5.0,9606.9
5.1,9606.9
5.2,9606.9
5.3,9616.0
5.4,9616.0
5.5,9616.0
5.6,9616.0
5.7,9616.0
5.8,9616.0
5.9,9616.0
6.0,9616.0
6.1,9616.0
6.2,9616.0
6.3,9616.0
6.4,9616.0
6.5,9616.0
6.6,9616.0
6.7,9616.0
6.8,9616.0
6.9,9616.0
7.0,9616.0
7.1,9616.0
7.2,9616.0
7.3,9616.0
7.4,9616.0
7.5,9616.0
7.6,9616.0
7.7,9616.0
7.8,9616.0
7.9,9616.0
8.0,9616.0
8.1,9616.0
8.2,9616.0
8.3,9616.0
8.4,9616.0
8.5,9616.0
8.6,9616.0
8.7,9616.0
8.8,9616.0
8.9,9616.0
9.0,9616.0
9.1,9616.0
9.2,9616.0
9.3,9616.0
9.4,9616.0
9.5,9616.0
9.6,9616.0
9.7,9616.0
9.8,9616.0
9.9,9616.0
10.0,9616.0
10.1,9616.0
10.2,9616.0
10.3,9616.0
10.4,9616.0
10.5,9616.0
10.6,9616.0
10.7,9616.0
10.8,9616.0
10.9,9616.0
11.0,9616.0
11.1,9616.0
11.2,9616.0
11.3,9616.0
11.4,9616.0
11.5,9616.0
11.6,9616.0
11.7,9616.0
11.8,9616.0
11.9,9616.0
12.0,9616.0
12.1,9616.0
12.2,9616.0
12.3,9616.0
12.4,9616.0
12.5,9616.0
12.6,9616.0
12.7,9616.0
12.8,9616.0
12.9,9616.0
13.0,9616.0
13.1,9616.0
13.2,9616.0
13.3,9616.0
13.4,9616.0
13.5,9616.0
13.6,9619.8
13.7,9621.7
13.8,9621.7
13.9,9621.7
14.0,9623.6
14.1,9627.4
14.2,9627.4
14.3,9627.4
14.4,9627.4
14.5,9629.3
14.6,9629.3
14.7,9629.3
14.8,9631.1
14.9,9631.1
15.0,9632.0
15.1,9632.0
15.2,9632.0
15.3,9635.7
15.4,9636.6
15.5,9636.6
15.6,9638.5
15.7,9638.5
15.8,9638.5
15.9,9639.4
16.0,9639.4
16.1,9639.4
16.2,9639.4
16.3,9641.3
16.4,9641.3
16.5,9641.3
16.6,9642.2
16.7,9642.2
16.8,9642.2
16.9,9642.2
17.0,9643.1
17.1,9643.1
17.2,9643.1
17.3,9643.1
17.4,9643.1
17.5,9643.1
17.6,9643.1
17.7,9643.1
17.8,9643.9
17.9,9644.8
18.0,9645.2
18.1,9645.2
18.2,9645.2
18.3,9645.6
18.4,9646.0
18.5,9646.0
18.6,9646.4
18.7,9646.4
18.8,9646.4
18.9,9646.4
19.0,9646.8
19.1,9646.8
19.2,9646.8
19.3,9646.8
19.4,9646.8
19.5,9646.8
19.6,9646.8
19.7,9646.8
19.8,9646.8
19.9,9647.2
20.0,9647.2


==> MSSP-EJOR-v3 (1)/figures/feats_1.txt <==
x,y,label,size
-0.325807,0.143815,non-optimal,0.5
0.0857545,0.321897,non-optimal,0.5
0.0854551,0.128368,non-optimal,0.5
0.0625871,0.202491,non-optimal,0.5
-0.276705,0.160602,non-optimal,0.5
0.0724442,0.355177,non-optimal,0.5
0.118063,0.0791371,non-optimal,0.5
-0.479978,0.10078,non-optimal,0.5
0.637537,0.551012,non-optimal,0.5
0.13518,0.164798,non-optimal,0.5
-0.265016,0.364789,non-optimal,0.5
0.170981,0.116953,non-optimal,0.5
0.305794,0.289732,non-optimal,0.5
0.500612,0.28847,non-optimal,0.5
-0.255892,0.0491294,non-optimal,0.5
0.138318,0.130721,non-optimal,0.5
0.357728,0.306971,non-optimal,0.5
-0.223656,0.240306,non-optimal,0.5
-0.222136,0.306193,non-optimal,0.5
0.288959,0.240753,non-optimal,0.5
-0.502808,0.1763,non-optimal,0.5
-0.184711,0.0987082,non-optimal,0.5
0.0914751,0.149494,non-optimal,0.5
0.00698639,0.110163,non-optimal,0.5
-0.473509,0.0841521,non-optimal,0.5
-0.598444,0.67593,non-optimal,0.5
0.296351,0.129051,non-optimal,0.5
-0.19482,0.226554,non-optimal,0.5
-0.517774,0.1246,non-optimal,0.5
-0.344256,0.0863151,non-optimal,0.5
-0.172135,0.101807,non-optimal,0.5
0.319568,0.207719,non-optimal,0.5
0.0816809,0.130506,non-optimal,0.5
0.395559,0.293657,non-optimal,0.5
-1.02407,0.0815711,non-optimal,0.5
0.428512,0.153076,non-optimal,0.5
-0.318721,0.105895,non-optimal,0.5
-0.222126,0.195807,non-optimal,0.5
-0.763321,0.0540451,non-optimal,0.5
-0.237227,0.257353,non-optimal,0.5
0.182428,0.121194,non-optimal,0.5
-0.42331,0.232323,non-optimal,0.5
0.430844,0.708308,non-optimal,0.5
-0.236885,0.596065,non-optimal,0.5
0.387139,0.276044,non-optimal,0.5
-0.223119,0.241049,non-optimal,0.5
-0.0307688,0.127963,non-optimal,0.5
0.326704,0.23005,non-optimal,0.5
0.0847994,0.200193,non-optimal,0.5
-0.187217,0.125698,non-optimal,0.5
-0.524569,0.0892214,non-optimal,0.5
-0.018989,0.153477,non-optimal,0.5
-0.0511141,0.0800723,non-optimal,0.5
0.309274,0.248757,non-optimal,0.5
0.508163,0.414606,non-optimal,0.5
0.606339,0.805964,non-optimal,0.5
-0.179462,0.0964756,non-optimal,0.5
-0.437119,0.153315,non-optimal,0.5
-0.419169,0.0802161,non-optimal,0.5
-0.66426,0.0829159,non-optimal,0.5
0.11924,0.694344,non-optimal,0.5
0.0932841,0.225582,non-optimal,0.5
0.318478,0.648045,non-optimal,0.5
-0.281218,0.0531667,non-optimal,0.5
-0.0466054,0.265225,non-optimal,0.5
-0.148994,0.0904949,non-optimal,0.5
0.479028,0.331972,non-optimal,0.5
0.0662952,0.204134,non-optimal,0.5
-0.192985,0.61568,non-optimal,0.5
-0.173319,0.102099,non-optimal,0.5
-0.0960879,0.68467,non-optimal,0.5
0.16592,0.263772,non-optimal,0.5
-0.331382,0.0743651,non-optimal,0.5
-0.249041,0.121857,non-optimal,0.5
-0.526114,0.107598,non-optimal,0.5
-0.171788,0.115613,non-optimal,0.5
-0.660164,0.0847034,non-optimal,0.5
0.635389,0.542169,non-optimal,0.5
0.460771,0.333304,non-optimal,0.5
-0.55677,0.0876798,non-optimal,0.5
-0.135571,0.10401,non-optimal,0.5
-0.412469,0.143229,non-optimal,0.5
0.305235,0.255811,non-optimal,0.5
0.459756,0.346696,non-optimal,0.5
-1.03519,0.081187,non-optimal,0.5
0.50879,0.341764,non-optimal,0.5
0.0301702,0.105997,non-optimal,0.5
0.383755,0.117726,non-optimal,0.5
-0.0762836,0.163028,non-optimal,0.5
-0.47159,0.105923,non-optimal,0.5
0.560987,0.171404,non-optimal,0.5
0.117551,0.288654,non-optimal,0.5
0.128543,0.629606,non-optimal,0.5
-0.223656,0.0609102,non-optimal,0.5
-0.349612,0.463091,non-optimal,0.5
-0.0163214,0.102154,non-optimal,0.5
0.296279,0.153727,non-optimal,0.5
-0.473779,0.0873356,non-optimal,0.5
0.229138,0.230239,non-optimal,0.5
-0.114277,0.0661281,non-optimal,0.5
0.214391,0.109451,non-optimal,0.5
0.210952,0.117123,non-optimal,0.5
1.0,0.306441,non-optimal,0.5
-0.596383,0.138295,non-optimal,0.5
-0.239177,0.214947,non-optimal,0.5
-0.413631,0.116699,non-optimal,0.5
-0.413083,0.0544734,non-optimal,0.5
-0.335907,0.269894,non-optimal,0.5
0.0534748,0.364938,non-optimal,0.5
-0.809904,0.068559,non-optimal,0.5
-0.0583258,0.143633,non-optimal,0.5
-0.0585942,0.0585928,non-optimal,0.5
0.945648,0.47443,non-optimal,0.5
-0.182699,0.0996937,non-optimal,0.5
-0.725565,0.0451903,non-optimal,0.5
-0.202311,0.652338,non-optimal,0.5
-0.486258,0.207409,non-optimal,0.5
-0.00217434,0.0513893,non-optimal,0.5
-0.154239,0.197018,non-optimal,0.5
0.843584,0.962044,non-optimal,0.5
-0.072968,0.169507,non-optimal,0.5
-0.0416632,0.108552,non-optimal,0.5
-0.059403,0.124102,non-optimal,0.5
-0.166845,0.26625,non-optimal,0.5
-0.154013,0.218073,non-optimal,0.5
-0.238192,0.122315,non-optimal,0.5
-0.225903,0.123632,non-optimal,0.5
0.503549,0.314774,non-optimal,0.5
-0.0947176,0.120643,non-optimal,0.5
0.100109,0.255951,non-optimal,0.5
-0.495372,0.0677628,non-optimal,0.5
0.18439,0.385285,non-optimal,0.5
-0.323379,0.0513489,non-optimal,0.5
-0.275493,0.33575,non-optimal,0.5
0.00806623,0.139057,non-optimal,0.5
0.0745883,0.686305,non-optimal,0.5
0.438514,0.212064,non-optimal,0.5
-0.239802,0.126523,non-optimal,0.5
-0.923308,0.147822,non-optimal,0.5
0.616794,0.516529,non-optimal,0.5
-0.0536175,0.120048,non-optimal,0.5
-0.0925247,0.226125,non-optimal,0.5
-0.789394,0.123523,non-optimal,0.5
-0.0273554,0.147511,non-optimal,0.5
-0.178945,0.123079,non-optimal,0.5
0.490685,0.490111,non-optimal,0.5
0.240288,0.299329,non-optimal,0.5
0.113958,0.13058,non-optimal,0.5
0.613513,0.60461,non-optimal,0.5
-0.780952,0.0718303,non-optimal,0.5
-0.0926874,0.10617,non-optimal,0.5
-0.55071,0.0584914,non-optimal,0.5
-0.541309,0.0647608,non-optimal,0.5
0.171953,0.223282,non-optimal,0.5
-0.153898,0.0743573,non-optimal,0.5
0.137607,0.13719,non-optimal,0.5
-0.00576224,0.078147,non-optimal,0.5
-0.0373178,0.144884,non-optimal,0.5
0.0461019,0.177832,non-optimal,0.5
-0.288053,0.273032,non-optimal,0.5
-0.12548,0.108514,non-optimal,0.5
-0.0777087,0.355787,non-optimal,0.5
-0.375534,0.0813033,non-optimal,0.5
-0.366688,0.0909671,non-optimal,0.5
0.904542,0.292481,non-optimal,0.5
0.0321967,0.184048,non-optimal,0.5
-0.248327,0.151606,non-optimal,0.5
-0.298231,0.131475,non-optimal,0.5
-0.323999,0.117783,non-optimal,0.5
0.355184,0.126422,non-optimal,0.5
0.146398,0.240976,non-optimal,0.5
0.382478,0.308563,non-optimal,0.5
0.129734,0.603819,non-optimal,0.5
-0.59775,0.0787941,non-optimal,0.5
-0.268448,0.0828201,non-optimal,0.5
-0.405292,0.118446,non-optimal,0.5
-0.480275,0.121212,non-optimal,0.5
-0.0732505,0.163416,non-optimal,0.5
-0.0476937,0.175234,non-optimal,0.5
-0.0943271,0.0886817,non-optimal,0.5
0.117606,0.211202,non-optimal,0.5
0.105347,0.301718,non-optimal,0.5
0.0500429,0.0851328,non-optimal,0.5
0.22022,0.125811,non-optimal,0.5
-0.40802,0.122481,non-optimal,0.5
0.380415,0.222062,non-optimal,0.5
0.855252,0.376117,non-optimal,0.5
-0.371925,0.0743536,non-optimal,0.5
0.363239,0.391069,non-optimal,0.5
-0.472081,0.153715,non-optimal,0.5
-0.0669511,0.121074,non-optimal,0.5
0.437029,0.212375,non-optimal,0.5
0.683202,0.288768,non-optimal,0.5
-0.0856917,0.292167,non-optimal,0.5
-0.110591,0.124382,non-optimal,0.5
-0.494632,0.111653,non-optimal,0.5
-0.0493494,0.118257,non-optimal,0.5
0.498871,0.853267,non-optimal,0.5
-0.625983,0.0878834,non-optimal,0.5
0.727343,0.473063,non-optimal,0.5
-0.483367,0.174949,non-optimal,0.5
0.0915722,0.172217,non-optimal,0.5
0.930384,0.411437,non-optimal,0.5
-0.457521,0.14113,non-optimal,0.5
0.0241519,0.316763,non-optimal,0.5
0.186091,0.487004,non-optimal,0.5
0.827981,0.227557,non-optimal,0.5
-0.176849,0.0950879,non-optimal,0.5
-0.387983,0.13255,non-optimal,0.5
-0.349701,0.123054,non-optimal,0.5
0.846892,0.376154,non-optimal,0.5
-0.00620387,0.173079,non-optimal,0.5
0.251253,0.0850099,non-optimal,0.5
-0.48709,0.0690503,non-optimal,0.5
-0.288943,0.278485,non-optimal,0.5
0.427341,0.180255,non-optimal,0.5
-0.47641,0.0703397,non-optimal,0.5
-0.151501,0.107218,non-optimal,0.5
-0.485108,0.1518,non-optimal,0.5
-0.0447337,0.200708,non-optimal,0.5
-0.261773,0.110398,non-optimal,0.5
0.32815,0.183515,non-optimal,0.5
0.626138,0.233797,non-optimal,0.5
0.30421,0.154575,non-optimal,0.5
-0.311522,0.121553,non-optimal,0.5
0.20167,0.131413,non-optimal,0.5
-0.568873,0.212314,non-optimal,0.5
-0.287686,0.21814,non-optimal,0.5
-0.206468,0.163118,non-optimal,0.5
-0.389413,0.0791223,non-optimal,0.5
-0.061797,0.212953,non-optimal,0.5
0.414136,0.5888,non-optimal,0.5
-0.184071,0.0874114,non-optimal,0.5
0.521748,0.354323,non-optimal,0.5
-0.214098,0.189828,non-optimal,0.5
-0.0663878,0.0464575,non-optimal,0.5
0.574371,0.337692,non-optimal,0.5
-0.594956,0.081588,non-optimal,0.5
-0.0707183,0.093415,non-optimal,0.5
0.398992,0.236103,non-optimal,0.5
0.166083,0.308298,non-optimal,0.5
0.635797,0.799458,non-optimal,0.5
-0.0671924,0.105495,non-optimal,0.5
0.460582,0.251788,non-optimal,0.5
0.301148,0.163662,non-optimal,0.5
0.0337676,0.133751,non-optimal,0.5
-0.640832,0.116091,non-optimal,0.5
-0.291786,0.0712341,non-optimal,0.5
-0.0270979,0.16922,non-optimal,0.5
0.437795,0.297584,non-optimal,0.5
0.00916888,0.265528,non-optimal,0.5
-0.203615,0.263854,non-optimal,0.5
0.101938,0.16575,non-optimal,0.5
0.193081,0.186789,non-optimal,0.5
-0.44302,0.074884,non-optimal,0.5
-0.0733065,0.143694,non-optimal,0.5
-0.426711,0.0755983,non-optimal,0.5
0.230766,0.446874,non-optimal,0.5
-0.364746,0.131863,non-optimal,0.5
-0.071199,0.684843,non-optimal,0.5
-0.267975,0.188855,non-optimal,0.5
0.367971,0.379976,non-optimal,0.5
0.540053,0.765022,non-optimal,0.5
0.436792,0.243519,non-optimal,0.5
-0.0115787,0.675529,non-optimal,0.5
0.151514,0.162433,non-optimal,0.5
-0.333452,0.0688199,non-optimal,0.5
0.589049,0.411173,non-optimal,0.5
-0.854505,0.044627,non-optimal,0.5
-0.0941703,0.0869387,non-optimal,0.5
-0.208164,0.116077,non-optimal,0.5
0.0896028,0.326494,non-optimal,0.5
-0.335286,0.368837,non-optimal,0.5
0.429317,0.252332,non-optimal,0.5
-0.0464825,0.18218,non-optimal,0.5
-0.475545,0.133143,non-optimal,0.5
-0.277737,0.0942043,non-optimal,0.5
-0.530948,0.0901208,non-optimal,0.5
0.156539,0.375084,non-optimal,0.5
-0.382269,0.116818,non-optimal,0.5
-0.321046,0.111597,non-optimal,0.5
-0.529934,0.0864136,non-optimal,0.5
0.0322265,0.209179,non-optimal,0.5
0.653894,0.244007,non-optimal,0.5
0.244895,0.38238,non-optimal,0.5
0.55693,0.304124,non-optimal,0.5
-0.200538,0.121928,non-optimal,0.5
-0.0678923,0.0628084,non-optimal,0.5
0.290882,0.15993,non-optimal,0.5
0.349981,0.229059,non-optimal,0.5
0.326704,0.34571,non-optimal,0.5
-0.467565,0.0347835,non-optimal,0.5
0.0761365,0.124712,non-optimal,0.5
-0.369578,0.128194,non-optimal,0.5
0.360893,0.129564,non-optimal,0.5
-0.177139,0.116325,non-optimal,0.5
0.104817,0.12197,non-optimal,0.5
-0.490825,0.105852,non-optimal,0.5
-0.672731,0.0815413,non-optimal,0.5
0.305391,0.196698,non-optimal,0.5
-0.331076,0.176598,non-optimal,0.5
-0.136724,0.127892,non-optimal,0.5
0.41771,0.506872,non-optimal,0.5
-0.297617,0.176832,non-optimal,0.5
0.303261,0.487497,non-optimal,0.5
0.428813,0.170343,non-optimal,0.5
-0.283278,0.0866396,non-optimal,0.5
0.258755,0.16372,non-optimal,0.5
0.0225357,0.725619,non-optimal,0.5
-0.627569,0.150879,non-optimal,0.5
-0.330638,0.136787,non-optimal,0.5
-0.0152296,0.157577,non-optimal,0.5
-0.292785,0.091791,non-optimal,0.5
-0.1361,0.0841703,non-optimal,0.5
-0.470648,0.133494,non-optimal,0.5
-0.255103,0.116749,non-optimal,0.5
0.285862,0.121551,non-optimal,0.5
-0.739351,0.0619267,non-optimal,0.5
0.948156,0.899006,non-optimal,0.5
-0.146902,0.0941672,non-optimal,0.5
0.743376,0.531117,non-optimal,0.5
-0.596816,0.0883568,non-optimal,0.5
-0.260145,0.11367,non-optimal,0.5
-0.281958,0.17521,non-optimal,0.5
-0.684188,0.0788458,non-optimal,0.5
0.387649,0.187035,non-optimal,0.5
-0.40897,0.239204,non-optimal,0.5
0.233919,0.139048,non-optimal,0.5
0.149537,0.195869,non-optimal,0.5
0.129461,0.13284,non-optimal,0.5
0.49422,0.195519,non-optimal,0.5
-0.109647,0.135005,non-optimal,0.5
-0.0463769,0.792219,non-optimal,0.5
0.49323,0.331072,non-optimal,0.5
-0.299334,0.148206,non-optimal,0.5
-0.013232,0.254643,non-optimal,0.5
0.180477,0.267532,non-optimal,0.5
-0.272457,0.149837,non-optimal,0.5
0.445907,0.842737,non-optimal,0.5
-0.0547049,0.34207,non-optimal,0.5
-0.179942,0.220132,non-optimal,0.5
0.633681,0.284714,non-optimal,0.5
-0.0719236,0.16287,non-optimal,0.5
-0.198062,0.394829,non-optimal,0.5
0.077578,0.167347,non-optimal,0.5
-0.354833,0.115098,non-optimal,0.5
-0.330156,0.121862,non-optimal,0.5
-0.290475,0.151335,non-optimal,0.5
0.796539,0.468724,non-optimal,0.5
0.626081,0.332726,non-optimal,0.5
-0.612211,0.091093,non-optimal,0.5
-0.132206,0.150514,non-optimal,0.5
0.245706,0.089328,non-optimal,0.5
-0.0990128,0.104307,non-optimal,0.5
-0.186109,0.111858,non-optimal,0.5
-0.19926,0.123044,non-optimal,0.5
0.131237,0.184914,non-optimal,0.5
0.135973,0.229045,non-optimal,0.5
-0.423961,0.0676369,non-optimal,0.5
-0.145016,0.223605,non-optimal,0.5
-0.536131,0.0343333,non-optimal,0.5
0.131177,0.422324,non-optimal,0.5
-0.353411,0.10692,non-optimal,0.5
0.315947,0.64439,non-optimal,0.5
-0.0975695,0.160464,non-optimal,0.5
0.253948,0.152829,non-optimal,0.5
-0.304736,0.0992025,non-optimal,0.5
-0.17176,0.0874096,non-optimal,0.5
0.0439289,0.251173,non-optimal,0.5
0.401074,0.14057,non-optimal,0.5
-0.45959,0.168238,non-optimal,0.5
-0.656753,0.13796,non-optimal,0.5
-0.39441,0.111958,non-optimal,0.5
-0.0834403,0.125779,non-optimal,0.5
0.104113,0.249803,non-optimal,0.5
0.575669,0.754813,non-optimal,0.5
-0.128655,0.095971,non-optimal,0.5
0.424407,0.301157,non-optimal,0.5
0.141344,0.396205,non-optimal,0.5
0.943489,0.502053,non-optimal,0.5
-0.390189,0.141281,non-optimal,0.5
-0.262409,0.130682,non-optimal,0.5
-0.154095,0.353725,non-optimal,0.5
0.165414,0.138644,non-optimal,0.5
0.106706,0.278598,non-optimal,0.5
-0.451694,0.144635,non-optimal,0.5
0.164749,0.2169,non-optimal,0.5
0.459943,0.171303,non-optimal,0.5
-0.0205185,0.0817268,non-optimal,0.5
0.268675,0.279368,non-optimal,0.5
-0.594471,0.0678474,non-optimal,0.5
-0.38363,0.113039,non-optimal,0.5
-0.071486,0.307023,non-optimal,0.5
-0.208094,0.0997471,non-optimal,0.5
-0.301419,0.446327,non-optimal,0.5
-0.358026,0.10938,non-optimal,0.5
0.020674,0.199542,non-optimal,0.5
0.827977,0.319649,non-optimal,0.5
0.13782,0.139842,non-optimal,0.5
-0.239074,0.13296,non-optimal,0.5
0.14788,0.111603,non-optimal,0.5
-0.474557,0.135563,non-optimal,0.5
-0.263979,0.145629,non-optimal,0.5
0.351736,0.106815,non-optimal,0.5
-0.108284,0.136875,non-optimal,0.5
0.861557,0.445404,optimal,1.25
0.501043,0.269782,optimal,1.25
0.633513,1.0,optimal,1.25
0.43141,0.717828,optimal,1.25
0.55938,0.743739,optimal,1.25
0.24322,0.179894,optimal,1.25
0.237727,0.520624,optimal,1.25
0.278412,0.161484,optimal,1.25
0.178152,0.16351,optimal,1.25
0.639392,0.40631,optimal,1.25
0.561217,0.140978,optimal,1.25
0.615217,0.384426,optimal,1.25
0.54085,0.739203,optimal,1.25
0.252412,0.226389,optimal,1.25
0.370525,0.887849,optimal,1.25
0.750999,0.370819,optimal,1.25
0.354246,0.198402,optimal,1.25
0.0175872,0.103006,optimal,1.25
0.452434,0.170288,optimal,1.25
0.400455,0.985862,optimal,1.25
-0.0551972,0.0870009,optimal,1.25
0.617782,0.182604,optimal,1.25
0.364016,0.295048,optimal,1.25
-0.135961,0.166536,optimal,1.25
0.572789,0.320679,optimal,1.25
0.669306,0.706259,optimal,1.25
0.616224,0.377222,optimal,1.25
0.252096,0.205761,optimal,1.25
0.583393,0.392451,optimal,1.25
0.463346,0.343601,optimal,1.25


==> MSSP-EJOR-v3 (1)/figures/feats_5.txt <==
x,y,label,size
-0.259902,0.117527,non-optimal,0.5
0.0287912,0.247484,non-optimal,0.5
0.0362488,0.107281,non-optimal,0.5
0.0148638,0.163813,non-optimal,0.5
-0.227609,0.133127,non-optimal,0.5
0.0269506,0.226845,non-optimal,0.5
0.0603357,0.06734,non-optimal,0.5
-0.372877,0.0856027,non-optimal,0.5
0.42643,0.393099,non-optimal,0.5
0.0674233,0.137845,non-optimal,0.5
-0.210946,0.22995,non-optimal,0.5
0.0966045,0.0982288,non-optimal,0.5
0.187337,0.228799,non-optimal,0.5
0.32591,0.230555,non-optimal,0.5
-0.205278,0.042013,non-optimal,0.5
0.0740266,0.106569,non-optimal,0.5
0.229314,0.236282,non-optimal,0.5
-0.183872,0.167222,non-optimal,0.5
-0.228497,0.212106,non-optimal,0.5
0.183269,0.188138,non-optimal,0.5
-0.392458,0.146111,non-optimal,0.5
-0.155236,0.0825604,non-optimal,0.5
0.0397861,0.124253,non-optimal,0.5
-0.0234964,0.0935297,non-optimal,0.5
-0.366174,0.0712505,non-optimal,0.5
-0.456857,0.345083,non-optimal,0.5
0.150244,0.0994378,non-optimal,0.5
-0.167011,0.170205,non-optimal,0.5
-0.399888,0.103924,non-optimal,0.5
-0.273087,0.0735355,non-optimal,0.5
-0.147053,0.0847378,non-optimal,0.5
0.202043,0.169191,non-optimal,0.5
0.0313066,0.109009,non-optimal,0.5
0.257098,0.211539,non-optimal,0.5
-0.761025,0.0693255,non-optimal,0.5
0.277744,0.128697,non-optimal,0.5
-0.299602,0.0818641,non-optimal,0.5
-0.185807,0.154532,non-optimal,0.5
-0.570324,0.0462167,non-optimal,0.5
-0.198022,0.199757,non-optimal,0.5
0.0664804,0.0931405,non-optimal,0.5
-0.323188,0.160137,non-optimal,0.5
0.280834,0.371585,non-optimal,0.5
-0.197073,0.282648,non-optimal,0.5
0.248177,0.219233,non-optimal,0.5
-0.190647,0.19222,non-optimal,0.5
-0.0483226,0.107061,non-optimal,0.5
0.207891,0.178634,non-optimal,0.5
0.0342675,0.159415,non-optimal,0.5
-0.161578,0.10543,non-optimal,0.5
-0.44957,0.0683882,non-optimal,0.5
-0.0413546,0.12688,non-optimal,0.5
-0.0597619,0.067347,non-optimal,0.5
0.186642,0.205777,non-optimal,0.5
0.34075,0.294232,non-optimal,0.5
0.404135,0.442397,non-optimal,0.5
-0.151485,0.0804813,non-optimal,0.5
-0.345514,0.127962,non-optimal,0.5
-0.325143,0.0679961,non-optimal,0.5
-0.504573,0.0707815,non-optimal,0.5
0.0553509,0.360308,non-optimal,0.5
0.040331,0.169112,non-optimal,0.5
0.198417,0.440704,non-optimal,0.5
-0.222525,0.0453282,non-optimal,0.5
-0.0596401,0.20016,non-optimal,0.5
-0.131299,0.0763764,non-optimal,0.5
0.311138,0.258384,non-optimal,0.5
0.0233398,0.159143,non-optimal,0.5
-0.166404,0.299017,non-optimal,0.5
-0.149447,0.0859375,non-optimal,0.5
-0.0964529,0.352882,non-optimal,0.5
0.0945363,0.186943,non-optimal,0.5
-0.261642,0.0628866,non-optimal,0.5
-0.248604,0.0945258,non-optimal,0.5
-0.404473,0.0904388,non-optimal,0.5
-0.150552,0.097311,non-optimal,0.5
-0.498848,0.0717672,non-optimal,0.5
0.421585,0.378432,non-optimal,0.5
0.298753,0.256938,non-optimal,0.5
-0.425676,0.074026,non-optimal,0.5
-0.165968,0.0800388,non-optimal,0.5
-0.325304,0.119801,non-optimal,0.5
0.189645,0.194726,non-optimal,0.5
0.300777,0.271973,non-optimal,0.5
-0.770327,0.069303,non-optimal,0.5
0.33727,0.259621,non-optimal,0.5
-0.00692826,0.0903247,non-optimal,0.5
0.250211,0.0988812,non-optimal,0.5
-0.12131,0.128558,non-optimal,0.5
-0.362605,0.0874754,non-optimal,0.5
0.37532,0.142857,non-optimal,0.5
0.0624535,0.203627,non-optimal,0.5
0.064078,0.310571,non-optimal,0.5
-0.184656,0.0520874,non-optimal,0.5
-0.281045,0.313117,non-optimal,0.5
-0.0364852,0.0857194,non-optimal,0.5
0.186148,0.127655,non-optimal,0.5
-0.364917,0.0737814,non-optimal,0.5
0.133217,0.191043,non-optimal,0.5
-0.103221,0.0561653,non-optimal,0.5
0.0905839,0.085623,non-optimal,0.5
0.127522,0.0981668,non-optimal,0.5
0.686155,0.249027,non-optimal,0.5
-0.457398,0.115736,non-optimal,0.5
-0.194964,0.166075,non-optimal,0.5
-0.321933,0.0967311,non-optimal,0.5
-0.31588,0.0458843,non-optimal,0.5
-0.267838,0.191928,non-optimal,0.5
0.00636674,0.276242,non-optimal,0.5
-0.605127,0.0584635,non-optimal,0.5
-0.0694664,0.119788,non-optimal,0.5
-0.0642804,0.0498956,non-optimal,0.5
0.650216,0.317658,non-optimal,0.5
-0.156151,0.0836311,non-optimal,0.5
-0.542559,0.0386445,non-optimal,0.5
-0.174444,0.328866,non-optimal,0.5
-0.374567,0.15448,non-optimal,0.5
-0.0203597,0.0435614,non-optimal,0.5
-0.14076,0.160051,non-optimal,0.5
0.568483,0.569108,non-optimal,0.5
-0.0839949,0.140666,non-optimal,0.5
-0.0568406,0.0916331,non-optimal,0.5
-0.0709412,0.104642,non-optimal,0.5
-0.145569,0.188947,non-optimal,0.5
-0.177834,0.16967,non-optimal,0.5
-0.200757,0.103226,non-optimal,0.5
-0.191303,0.104279,non-optimal,0.5
0.336625,0.232576,non-optimal,0.5
-0.136483,0.0928605,non-optimal,0.5
0.04236,0.200776,non-optimal,0.5
-0.376421,0.0572788,non-optimal,0.5
0.101239,0.25299,non-optimal,0.5
-0.253507,0.0439111,non-optimal,0.5
-0.224664,0.211287,non-optimal,0.5
-0.0220198,0.115828,non-optimal,0.5
0.0214554,0.357265,non-optimal,0.5
0.287047,0.174477,non-optimal,0.5
-0.194606,0.101329,non-optimal,0.5
-0.691033,0.1213,non-optimal,0.5
0.381785,0.377128,non-optimal,0.5
-0.0688522,0.101794,non-optimal,0.5
-0.0959859,0.176731,non-optimal,0.5
-0.59192,0.101798,non-optimal,0.5
-0.0473336,0.123086,non-optimal,0.5
-0.15192,0.0999856,non-optimal,0.5
0.318172,0.337242,non-optimal,0.5
0.108458,0.233993,non-optimal,0.5
0.0543731,0.109151,non-optimal,0.5
0.411378,0.396479,non-optimal,0.5
-0.582924,0.0606688,non-optimal,0.5
-0.0954205,0.0903814,non-optimal,0.5
-0.419895,0.050019,non-optimal,0.5
-0.411665,0.0551509,non-optimal,0.5
0.0972993,0.176313,non-optimal,0.5
-0.134803,0.0631569,non-optimal,0.5
0.0751065,0.110741,non-optimal,0.5
-0.0256717,0.0658444,non-optimal,0.5
-0.0537351,0.120688,non-optimal,0.5
0.00736039,0.140343,non-optimal,0.5
-0.23364,0.194821,non-optimal,0.5
-0.118163,0.0920972,non-optimal,0.5
-0.0847161,0.227999,non-optimal,0.5
-0.293959,0.0688595,non-optimal,0.5
-0.288385,0.0765862,non-optimal,0.5
0.618641,0.233376,non-optimal,0.5
-0.00477512,0.150258,non-optimal,0.5
-0.209314,0.127334,non-optimal,0.5
-0.241618,0.110321,non-optimal,0.5
-0.259328,0.0983534,non-optimal,0.5
0.227496,0.105896,non-optimal,0.5
0.0702431,0.200738,non-optimal,0.5
0.213607,0.227024,non-optimal,0.5
0.0686758,0.288587,non-optimal,0.5
-0.454245,0.0670053,non-optimal,0.5
-0.219629,0.0706954,non-optimal,0.5
-0.320175,0.100261,non-optimal,0.5
-0.376983,0.103226,non-optimal,0.5
-0.121255,0.125288,non-optimal,0.5
-0.0678415,0.147893,non-optimal,0.5
-0.0922315,0.0750395,non-optimal,0.5
0.0592253,0.167675,non-optimal,0.5
0.0454222,0.236709,non-optimal,0.5
0.0109416,0.072287,non-optimal,0.5
0.129594,0.106227,non-optimal,0.5
-0.364961,0.0928745,non-optimal,0.5
0.24268,0.182056,non-optimal,0.5
0.575597,0.305936,non-optimal,0.5
-0.292128,0.0633198,non-optimal,0.5
0.227738,0.29192,non-optimal,0.5
-0.370499,0.128971,non-optimal,0.5
-0.0726674,0.0990349,non-optimal,0.5
0.283831,0.17423,non-optimal,0.5
0.459757,0.226344,non-optimal,0.5
-0.0883053,0.227746,non-optimal,0.5
-0.106818,0.104378,non-optimal,0.5
-0.381975,0.0925685,non-optimal,0.5
-0.0608533,0.0992252,non-optimal,0.5
0.328731,0.471022,non-optimal,0.5
-0.475139,0.0742618,non-optimal,0.5
0.489927,0.324195,non-optimal,0.5
-0.381039,0.146216,non-optimal,0.5
0.0376572,0.142873,non-optimal,0.5
0.613356,0.308419,non-optimal,0.5
-0.354031,0.11244,non-optimal,0.5
-0.00980623,0.240065,non-optimal,0.5
0.1045,0.323492,non-optimal,0.5
0.567674,0.186128,non-optimal,0.5
-0.151205,0.0792894,non-optimal,0.5
-0.306452,0.110267,non-optimal,0.5
-0.281108,0.104385,non-optimal,0.5
0.57403,0.29149,non-optimal,0.5
-0.0329228,0.140755,non-optimal,0.5
0.156323,0.0720711,non-optimal,0.5
-0.37133,0.0581622,non-optimal,0.5
-0.23498,0.19926,non-optimal,0.5
0.277613,0.15,non-optimal,0.5
-0.36753,0.060151,non-optimal,0.5
-0.133856,0.0900485,non-optimal,0.5
-0.376543,0.126448,non-optimal,0.5
-0.0604579,0.164619,non-optimal,0.5
-0.211112,0.0907384,non-optimal,0.5
0.206726,0.150352,non-optimal,0.5
0.418284,0.191087,non-optimal,0.5
0.187538,0.12969,non-optimal,0.5
-0.250411,0.101443,non-optimal,0.5
0.118536,0.110345,non-optimal,0.5
-0.435031,0.163511,non-optimal,0.5
-0.231927,0.176496,non-optimal,0.5
-0.173885,0.128416,non-optimal,0.5
-0.305358,0.0673704,non-optimal,0.5
-0.0733449,0.171166,non-optimal,0.5
0.264763,0.387999,non-optimal,0.5
-0.156367,0.0735437,non-optimal,0.5
0.34653,0.266076,non-optimal,0.5
-0.181493,0.146662,non-optimal,0.5
-0.0672015,0.0395088,non-optimal,0.5
0.383405,0.247204,non-optimal,0.5
-0.451516,0.0690048,non-optimal,0.5
-0.0753596,0.0789754,non-optimal,0.5
0.258071,0.187312,non-optimal,0.5
0.0824835,0.250085,non-optimal,0.5
0.425187,0.442602,non-optimal,0.5
-0.0772007,0.0898028,non-optimal,0.5
0.297303,0.205359,non-optimal,0.5
0.188147,0.136726,non-optimal,0.5
-0.0014542,0.110983,non-optimal,0.5
-0.485751,0.0970045,non-optimal,0.5
-0.281953,0.0534707,non-optimal,0.5
-0.0878954,0.126848,non-optimal,0.5
0.290462,0.224108,non-optimal,0.5
-0.0197814,0.188262,non-optimal,0.5
-0.173297,0.197688,non-optimal,0.5
0.0443604,0.137097,non-optimal,0.5
0.1102,0.152096,non-optimal,0.5
-0.341423,0.063607,non-optimal,0.5
-0.0787219,0.118912,non-optimal,0.5
-0.332012,0.064371,non-optimal,0.5
0.140094,0.298039,non-optimal,0.5
-0.29186,0.111257,non-optimal,0.5
-0.0833747,0.355338,non-optimal,0.5
-0.22137,0.153258,non-optimal,0.5
0.235902,0.270923,non-optimal,0.5
0.361124,0.402679,non-optimal,0.5
0.284367,0.192941,non-optimal,0.5
-0.0367639,0.345708,non-optimal,0.5
0.0797896,0.133169,non-optimal,0.5
-0.261533,0.0582389,non-optimal,0.5
0.391779,0.318977,non-optimal,0.5
-0.633073,0.0381628,non-optimal,0.5
-0.0921194,0.0735935,non-optimal,0.5
-0.175829,0.0978279,non-optimal,0.5
0.038448,0.237248,non-optimal,0.5
-0.268792,0.238859,non-optimal,0.5
0.247046,0.191655,non-optimal,0.5
-0.0663472,0.15215,non-optimal,0.5
-0.368335,0.11117,non-optimal,0.5
-0.224069,0.0793246,non-optimal,0.5
-0.409974,0.076741,non-optimal,0.5
0.0848036,0.243556,non-optimal,0.5
-0.302368,0.0982327,non-optimal,0.5
-0.255768,0.0932845,non-optimal,0.5
-0.406498,0.0734526,non-optimal,0.5
-0.00750435,0.17042,non-optimal,0.5
0.445748,0.18319,non-optimal,0.5
0.14252,0.292517,non-optimal,0.5
0.340361,0.235584,non-optimal,0.5
-0.172495,0.102386,non-optimal,0.5
-0.0700725,0.0531775,non-optimal,0.5
0.183056,0.1311,non-optimal,0.5
0.226074,0.171891,non-optimal,0.5
0.204988,0.253261,non-optimal,0.5
-0.352948,0.0296169,non-optimal,0.5
0.0273443,0.104607,non-optimal,0.5
-0.295313,0.108197,non-optimal,0.5
0.234676,0.107691,non-optimal,0.5
-0.156455,0.0985369,non-optimal,0.5
0.049321,0.101629,non-optimal,0.5
-0.377099,0.0874553,non-optimal,0.5
-0.509945,0.0695107,non-optimal,0.5
0.189064,0.162032,non-optimal,0.5
-0.264386,0.139822,non-optimal,0.5
-0.127573,0.107576,non-optimal,0.5
0.26865,0.343904,non-optimal,0.5
-0.243886,0.142847,non-optimal,0.5
0.181729,0.336482,non-optimal,0.5
0.281627,0.139671,non-optimal,0.5
-0.273661,0.0663217,non-optimal,0.5
0.158584,0.135287,non-optimal,0.5
-0.0144298,0.385847,non-optimal,0.5
-0.470895,0.119416,non-optimal,0.5
-0.262622,0.111762,non-optimal,0.5
-0.076893,0.124772,non-optimal,0.5
-0.28062,0.0701524,non-optimal,0.5
-0.122849,0.0716718,non-optimal,0.5
-0.366881,0.112363,non-optimal,0.5
-0.21149,0.0989448,non-optimal,0.5
0.176505,0.10289,non-optimal,0.5
-0.551606,0.0518753,non-optimal,0.5
0.628322,0.496236,non-optimal,0.5
-0.130569,0.079566,non-optimal,0.5
0.505663,0.35802,non-optimal,0.5
-0.454295,0.0750254,non-optimal,0.5
-0.210732,0.0920055,non-optimal,0.5
-0.228566,0.134507,non-optimal,0.5
-0.518133,0.0674251,non-optimal,0.5
0.253798,0.1471,non-optimal,0.5
-0.32476,0.193051,non-optimal,0.5
0.141583,0.115739,non-optimal,0.5
0.0756696,0.162567,non-optimal,0.5
0.0692852,0.108195,non-optimal,0.5
0.324702,0.162598,non-optimal,0.5
-0.108893,0.113415,non-optimal,0.5
-0.0675222,0.42636,non-optimal,0.5
0.325418,0.241937,non-optimal,0.5
-0.243099,0.123059,non-optimal,0.5
-0.0365224,0.192384,non-optimal,0.5
0.100487,0.205184,non-optimal,0.5
-0.223199,0.122836,non-optimal,0.5
0.258321,0.469793,non-optimal,0.5
-0.0682766,0.249629,non-optimal,0.5
-0.161087,0.180666,non-optimal,0.5
0.425072,0.227232,non-optimal,0.5
-0.0812634,0.135061,non-optimal,0.5
-0.169328,0.258795,non-optimal,0.5
0.0306194,0.13376,non-optimal,0.5
-0.282068,0.0966513,non-optimal,0.5
-0.26301,0.0998416,non-optimal,0.5
-0.23745,0.126857,non-optimal,0.5
0.538707,0.321131,non-optimal,0.5
0.417562,0.259089,non-optimal,0.5
-0.463847,0.077086,non-optimal,0.5
-0.123663,0.123681,non-optimal,0.5
0.152359,0.0756128,non-optimal,0.5
-0.140881,0.0802667,non-optimal,0.5
-0.160786,0.0939906,non-optimal,0.5
-0.172263,0.103673,non-optimal,0.5
0.0674538,0.151183,non-optimal,0.5
0.072351,0.178977,non-optimal,0.5
-0.327803,0.0575422,non-optimal,0.5
-0.130701,0.167673,non-optimal,0.5
-0.402901,0.0293601,non-optimal,0.5
0.0632104,0.30599,non-optimal,0.5
-0.278149,0.0893853,non-optimal,0.5
0.202556,0.320945,non-optimal,0.5
-0.0975118,0.130167,non-optimal,0.5
0.155148,0.127285,non-optimal,0.5
-0.244112,0.0835168,non-optimal,0.5
-0.147569,0.0739538,non-optimal,0.5
0.00580752,0.195921,non-optimal,0.5
0.261039,0.117468,non-optimal,0.5
-0.358307,0.132693,non-optimal,0.5
-0.495679,0.111602,non-optimal,0.5
-0.3059,0.0920945,non-optimal,0.5
-0.0836677,0.102984,non-optimal,0.5
0.0473376,0.194507,non-optimal,0.5
0.37955,0.411089,non-optimal,0.5
-0.11598,0.0808116,non-optimal,0.5
0.275515,0.235439,non-optimal,0.5
0.0718287,0.260667,non-optimal,0.5
0.645076,0.375503,non-optimal,0.5
-0.310695,0.119541,non-optimal,0.5
-0.215314,0.108854,non-optimal,0.5
-0.139305,0.226307,non-optimal,0.5
0.0949788,0.111741,non-optimal,0.5
0.0506708,0.198711,non-optimal,0.5
-0.352664,0.119571,non-optimal,0.5
0.0839797,0.179947,non-optimal,0.5
0.303874,0.140353,non-optimal,0.5
-0.0402495,0.0695453,non-optimal,0.5
0.128835,0.217738,non-optimal,0.5
-0.448873,0.0575897,non-optimal,0.5
-0.29898,0.0932212,non-optimal,0.5
-0.0781532,0.232147,non-optimal,0.5
-0.175779,0.0845755,non-optimal,0.5
-0.248536,0.300428,non-optimal,0.5
-0.285724,0.0929687,non-optimal,0.5
-0.0137146,0.15493,non-optimal,0.5
0.562527,0.257453,non-optimal,0.5
0.0736707,0.115056,non-optimal,0.5
-0.200035,0.111532,non-optimal,0.5
0.0832754,0.0926278,non-optimal,0.5
-0.366924,0.111892,non-optimal,0.5
-0.216435,0.120674,non-optimal,0.5
0.22896,0.0897471,non-optimal,0.5
-0.105874,0.114874,non-optimal,0.5
1.0,0.785211,optimal,1.25
0.701392,0.676329,optimal,1.25
0.815524,1.0,optimal,1.25
0.673753,0.833134,optimal,1.25
0.768891,0.844982,optimal,1.25
0.526944,0.604517,optimal,1.25
0.554522,0.799246,optimal,1.25
0.663009,0.583148,optimal,1.25
0.52198,0.589081,optimal,1.25
0.913228,0.719832,optimal,1.25
0.842507,0.564326,optimal,1.25
0.810522,0.745659,optimal,1.25
0.775676,0.847464,optimal,1.25
0.573923,0.634918,optimal,1.25
0.699656,0.90874,optimal,1.25
0.952771,0.730922,optimal,1.25
0.627617,0.616214,optimal,1.25
0.467548,0.540561,optimal,1.25
0.783635,0.591186,optimal,1.25
0.630673,0.988419,optimal,1.25
0.403464,0.52775,optimal,1.25
0.849062,0.606328,optimal,1.25
0.642949,0.667777,optimal,1.25
0.33472,0.586296,optimal,1.25
0.765508,0.706823,optimal,1.25
0.865527,0.824802,optimal,1.25
0.803396,0.734544,optimal,1.25
0.564583,0.6228,optimal,1.25
0.805433,0.741612,optimal,1.25
0.704081,0.722902,optimal,1.25


==> MSSP-EJOR-v3 (1)/figures/mwc_ap.txt <==
x,ER_0.1,ER_0.18,ER_0.26,BA_50,BA_100,BA_150
1,0.0791,0.1009,0.0877,0.8383,0.8758,0.973
2,0.1508,0.1617,0.1404,0.8833,0.9416,0.9892
3,0.1585,0.1973,0.1587,0.8969,0.9667,0.9895
4,0.1651,0.2044,0.1761,0.9136,0.9559,0.9811
5,0.1664,0.2076,0.1812,0.9238,0.9461,0.9703
6,0.1676,0.2087,0.1848,0.9286,0.9411,0.9562
7,0.1676,0.2081,0.1852,0.9306,0.935,0.9453
8,0.1666,0.2085,0.1837,0.9325,0.9307,0.9368
9,0.1672,0.2092,0.1867,0.9337,0.9272,0.9292
10,0.1675,0.2095,0.1863,0.9355,0.926,0.9249
11,0.1678,0.2101,0.1906,0.9364,0.9229,0.9232
12,0.1672,0.2103,0.192,0.9369,0.9209,0.9208
13,0.1667,0.2109,0.1924,0.9384,0.9205,0.9186
14,0.1671,0.213,0.1932,0.9394,0.9183,0.9171
15,0.1676,0.2118,0.1938,0.9396,0.9187,0.9159
16,0.1672,0.2131,0.1936,0.9398,0.9171,0.9142
17,0.168,0.2167,0.1948,0.9397,0.9165,0.9134
18,0.1674,0.216,0.1948,0.9401,0.9156,0.9116
19,0.1674,0.2159,0.1949,0.9401,0.9146,0.911
20,0.1678,0.2162,0.1949,0.9407,0.9141,0.9097


==> MSSP-EJOR-v3 (1)/figures/mwc_gap.txt <==
x,ER_0.1,ER_0.18,ER_0.26,BA_50,BA_100,BA_150
1,0.7806,1.445,3.1076,0.1192,0.2929,0.3005
2,0.2279,0.689,2.1458,0.1305,0.3198,0.079
3,0.0925,0.5753,2.156,0.1337,0.0239,0.0454
4,0.0836,0.5062,1.9212,0.0727,0.0139,0.0319
5,0.1202,0.6216,1.8528,0.0466,0.0169,0.026
6,0.0754,0.5472,1.8562,0.0361,0.0154,0.026
7,0.0616,0.3537,2.0017,0.0257,0.0153,0.0165
8,0.2439,0.5315,2.016,0.0307,0.0116,0.018
9,0.0974,0.3419,2.093,0.0108,0.0054,0.0183
10,0.0398,0.5305,1.8355,0.0269,0.0122,0.0094
11,0.155,0.3752,2.0212,0.0081,0.0127,0.0084
12,0.1302,0.5116,1.9968,0.0109,0.0046,0.009
13,0.0964,0.2993,1.926,0.0059,0.0127,0.0084
14,0.1095,0.509,1.8959,0.0,0.0107,0.0096
15,0.1328,0.3705,1.9964,0.0051,0.009,0.0086
16,0.0449,0.4544,1.7519,0.0095,0.0004,0.0084
17,0.0525,0.4355,1.9664,0.0044,0.0019,0.0084
18,0.0773,0.4876,1.8274,0.0088,0.0002,0.0084
19,0.1838,0.3952,1.9349,0.0,0.0052,0.0086
20,0.089,0.5161,1.7643,0.0,0.0,0.0084


==> MSSP-EJOR-v3 (1)/figures/mwc_time.txt <==
name,mean,std
0.1,0.47660064,0.26304711245168694
0.18,0.74809451,0.32837212547186446
0.26,1.0779254,0.37562100435079503


==> MSSP-EJOR-v3 (1)/figures/mwc_time_all.txt <==
name,mean,std
BA_50,0.9564632100000001,0.9799268168297804
BA_100,2.4689165,0.664125070682285
BA_150,5.925651899999999,0.605092011496921
ER_0.1,0.47660064,0.26304711245168694
ER_0.18,0.74809451,0.32837212547186446
ER_0.26,1.0779254,0.37562100435079503


==> MSSP-EJOR-v3 (1)/figures/op/aco_100const.txt <==
x,y
0.07980928666666666,14.8
0.15961857333333332,19.266666666666666
0.23942786,25.1
0.31923714666666664,34.36666666666667
0.3990464333333333,40.4
0.47885571999999993,43.666666666666664
0.5586650066666666,45.733333333333334
0.6384742933333333,46.93333333333333
0.7182835799999999,47.86666666666667
0.7980928666666666,48.2
0.8779021533333332,48.56666666666667
0.9577114399999999,49.333333333333336
1.0375207266666666,49.666666666666664
1.1173300133333333,49.96666666666667
1.1971393,50.1
1.2769485866666666,50.233333333333334
1.3567578733333332,50.3
1.4365671599999998,50.43333333333333
1.5163764466666665,50.56666666666667
1.5961857333333331,50.733333333333334
1.6759950199999998,50.766666666666666
1.7558043066666664,50.833333333333336
1.835613593333333,50.93333333333333
1.9154228799999997,50.96666666666667
1.9952321666666664,51.03333333333333
2.0750414533333332,51.166666666666664
2.15485074,51.233333333333334
2.234660026666667,51.3
2.314469313333334,51.333333333333336
2.3942786000000007,51.333333333333336
2.4740878866666676,51.333333333333336
2.5538971733333344,51.36666666666667
2.6337064600000013,51.36666666666667
2.713515746666668,51.36666666666667
2.793325033333335,51.4
2.873134320000002,51.4
2.9529436066666688,51.4
3.0327528933333356,51.4
3.1125621800000025,51.4
3.1923714666666694,51.4
3.2721807533333362,51.43333333333333
3.351990040000003,51.43333333333333
3.43179932666667,51.46666666666667
3.511608613333337,51.46666666666667
3.5914179000000037,51.46666666666667
3.6712271866666706,51.46666666666667
3.7510364733333375,51.46666666666667
3.8308457600000043,51.46666666666667
3.910655046666671,51.46666666666667
3.990464333333338,51.46666666666667
4.0702736200000045,51.46666666666667
4.150082906666671,51.46666666666667
4.229892193333337,51.46666666666667
4.309701480000004,51.46666666666667
4.38951076666667,51.46666666666667
4.469320053333337,51.46666666666667
4.549129340000003,51.46666666666667
4.628938626666669,51.46666666666667
4.708747913333336,51.46666666666667
4.788557200000002,51.46666666666667
4.868366486666669,51.46666666666667
4.948175773333335,51.46666666666667
5.027985060000002,51.46666666666667
5.107794346666668,51.46666666666667
5.187603633333334,51.46666666666667
5.267412920000001,51.46666666666667
5.347222206666667,51.46666666666667
5.427031493333334,51.46666666666667
5.50684078,51.46666666666667
5.5866500666666665,51.46666666666667
5.666459353333333,51.46666666666667
5.746268639999999,51.46666666666667
5.826077926666666,51.46666666666667
5.905887213333332,51.46666666666667
5.985696499999999,51.46666666666667
6.065505786666665,51.46666666666667
6.1453150733333315,51.46666666666667
6.225124359999998,51.46666666666667
6.304933646666664,51.46666666666667
6.384742933333331,51.46666666666667
6.464552219999997,51.46666666666667
6.544361506666664,51.46666666666667
6.62417079333333,51.46666666666667
6.7039800799999965,51.46666666666667
6.783789366666663,51.46666666666667
6.863598653333329,51.46666666666667
6.943407939999996,51.46666666666667
7.023217226666662,51.46666666666667
7.103026513333329,51.46666666666667
7.182835799999995,51.46666666666667
7.262645086666661,51.46666666666667
7.342454373333328,51.46666666666667
7.422263659999994,51.46666666666667
7.502072946666661,51.46666666666667
7.581882233333327,51.46666666666667
7.6616915199999935,51.46666666666667
7.74150080666666,51.46666666666667
7.821310093333326,51.46666666666667
7.901119379999993,51.46666666666667
7.980928666666659,51.46666666666667


==> MSSP-EJOR-v3 (1)/figures/op/aco_100dist.txt <==
x,y
0.07980928666666666,7.535333333333333
0.15961857333333332,10.375333333333334
0.23942786,12.661666666666667
0.31923714666666664,17.561999999999998
0.3990464333333333,21.10533333333333
0.47885571999999993,22.297000000000004
0.5586650066666666,23.581666666666667
0.6384742933333333,24.135
0.7182835799999999,24.769333333333336
0.7980928666666666,25.338000000000005
0.8779021533333332,25.68866666666667
0.9577114399999999,25.975333333333335
1.0375207266666666,26.124
1.1173300133333333,26.231333333333335
1.1971393,26.38866666666667
1.2769485866666666,26.427333333333333
1.3567578733333332,26.492
1.4365671599999998,26.599
1.5163764466666665,26.645333333333333
1.5961857333333331,26.709999999999997
1.6759950199999998,26.71633333333333
1.7558043066666664,26.734999999999996
1.835613593333333,26.734999999999996
1.9154228799999997,26.74333333333333
1.9952321666666664,26.74333333333333
2.0750414533333332,26.74766666666666
2.15485074,26.74766666666666
2.234660026666667,26.74766666666666
2.314469313333334,26.74766666666666
2.3942786000000007,26.74766666666666
2.4740878866666676,26.74766666666666
2.5538971733333344,26.74766666666666
2.6337064600000013,26.74766666666666
2.713515746666668,26.74766666666666
2.793325033333335,26.74766666666666
2.873134320000002,26.74766666666666
2.9529436066666688,26.74766666666666
3.0327528933333356,26.74766666666666
3.1125621800000025,26.74766666666666
3.1923714666666694,26.74766666666666
3.2721807533333362,26.74766666666666
3.351990040000003,26.74766666666666
3.43179932666667,26.74766666666666
3.511608613333337,26.74766666666666
3.5914179000000037,26.74766666666666
3.6712271866666706,26.74766666666666
3.7510364733333375,26.74766666666666
3.8308457600000043,26.74766666666666
3.910655046666671,26.74766666666666
3.990464333333338,26.74766666666666
4.0702736200000045,26.74766666666666
4.150082906666671,26.74766666666666
4.229892193333337,26.74766666666666
4.309701480000004,26.74766666666666
4.38951076666667,26.74766666666666
4.469320053333337,26.74766666666666
4.549129340000003,26.74766666666666
4.628938626666669,26.74766666666666
4.708747913333336,26.74766666666666
4.788557200000002,26.74766666666666
4.868366486666669,26.74766666666666
4.948175773333335,26.74766666666666
5.027985060000002,26.74766666666666
5.107794346666668,26.74766666666666
5.187603633333334,26.74766666666666
5.267412920000001,26.74766666666666
5.347222206666667,26.74766666666666
5.427031493333334,26.74766666666666
5.50684078,26.74766666666666
5.5866500666666665,26.74766666666666
5.666459353333333,26.74766666666666
5.746268639999999,26.74766666666666
5.826077926666666,26.74766666666666
5.905887213333332,26.74766666666666
5.985696499999999,26.74766666666666
6.065505786666665,26.74766666666666
6.1453150733333315,26.74766666666666
6.225124359999998,26.74766666666666
6.304933646666664,26.74766666666666
6.384742933333331,26.74766666666666
6.464552219999997,26.74766666666666
6.544361506666664,26.74766666666666
6.62417079333333,26.74766666666666
6.7039800799999965,26.74766666666666
6.783789366666663,26.74766666666666
6.863598653333329,26.74766666666666
6.943407939999996,26.74766666666666
7.023217226666662,26.74766666666666
7.103026513333329,26.74766666666666
7.182835799999995,26.74766666666666
7.262645086666661,26.74766666666666
7.342454373333328,26.74766666666666
7.422263659999994,26.74766666666666
7.502072946666661,26.74766666666666
7.581882233333327,26.74766666666666
7.6616915199999935,26.74766666666666
7.74150080666666,26.74766666666666
7.821310093333326,26.74766666666666
7.901119379999993,26.74766666666666
7.980928666666659,26.74766666666666


==> MSSP-EJOR-v3 (1)/figures/op/aco_100unif.txt <==
x,y
0.07980928666666666,9.377666666666666
0.15961857333333332,12.343999999999998
0.23942786,15.866333333333333
0.31923714666666664,20.939333333333334
0.3990464333333333,23.567333333333337
0.47885571999999993,25.409333333333326
0.5586650066666666,25.988
0.6384742933333333,26.710999999999995
0.7182835799999999,27.184333333333335
0.7980928666666666,27.46766666666667
0.8779021533333332,27.609333333333336
0.9577114399999999,27.751333333333335
1.0375207266666666,27.788333333333338
1.1173300133333333,28.022000000000002
1.1971393,28.100000000000005
1.2769485866666666,28.139333333333337
1.3567578733333332,28.161666666666672
1.4365671599999998,28.17900000000001
1.5163764466666665,28.203666666666674
1.5961857333333331,28.237333333333343
1.6759950199999998,28.26600000000001
1.7558043066666664,28.277666666666676
1.835613593333333,28.30433333333334
1.9154228799999997,28.31933333333334
1.9952321666666664,28.36666666666667
2.0750414533333332,28.36666666666667
2.15485074,28.368666666666673
2.234660026666667,28.368666666666673
2.314469313333334,28.368666666666673
2.3942786000000007,28.368666666666673
2.4740878866666676,28.368666666666673
2.5538971733333344,28.368666666666673
2.6337064600000013,28.374333333333336
2.713515746666668,28.374333333333336
2.793325033333335,28.37866666666667
2.873134320000002,28.37866666666667
2.9529436066666688,28.384000000000004
3.0327528933333356,28.384000000000004
3.1125621800000025,28.384000000000004
3.1923714666666694,28.384000000000004
3.2721807533333362,28.384000000000004
3.351990040000003,28.384333333333338
3.43179932666667,28.384333333333338
3.511608613333337,28.38833333333334
3.5914179000000037,28.38833333333334
3.6712271866666706,28.38833333333334
3.7510364733333375,28.38833333333334
3.8308457600000043,28.38833333333334
3.910655046666671,28.38833333333334
3.990464333333338,28.38833333333334
4.0702736200000045,28.38833333333334
4.150082906666671,28.38833333333334
4.229892193333337,28.38833333333334
4.309701480000004,28.38833333333334
4.38951076666667,28.38833333333334
4.469320053333337,28.38833333333334
4.549129340000003,28.38833333333334
4.628938626666669,28.38833333333334
4.708747913333336,28.38833333333334
4.788557200000002,28.38833333333334
4.868366486666669,28.38833333333334
4.948175773333335,28.38833333333334
5.027985060000002,28.38833333333334
5.107794346666668,28.38833333333334
5.187603633333334,28.38833333333334
5.267412920000001,28.38833333333334
5.347222206666667,28.38833333333334
5.427031493333334,28.38833333333334
5.50684078,28.38833333333334
5.5866500666666665,28.38833333333334
5.666459353333333,28.38833333333334
5.746268639999999,28.38833333333334
5.826077926666666,28.38833333333334
5.905887213333332,28.38833333333334
5.985696499999999,28.38833333333334
6.065505786666665,28.38833333333334
6.1453150733333315,28.38833333333334
6.225124359999998,28.38833333333334
6.304933646666664,28.38833333333334
6.384742933333331,28.38833333333334
6.464552219999997,28.38833333333334
6.544361506666664,28.38833333333334
6.62417079333333,28.38833333333334
6.7039800799999965,28.38833333333334
6.783789366666663,28.38833333333334
6.863598653333329,28.38833333333334
6.943407939999996,28.38833333333334
7.023217226666662,28.38833333333334
7.103026513333329,28.38833333333334
7.182835799999995,28.38833333333334
7.262645086666661,28.38833333333334
7.342454373333328,28.38833333333334
7.422263659999994,28.38833333333334
7.502072946666661,28.38833333333334
7.581882233333327,28.38833333333334
7.6616915199999935,28.38833333333334
7.74150080666666,28.38833333333334
7.821310093333326,28.38833333333334
7.901119379999993,28.38833333333334
7.980928666666659,28.38833333333334


==> MSSP-EJOR-v3 (1)/figures/op/aco_300const.txt <==
x,y
0.31353603333333335,23.166666666666668
0.6270720666666667,28.766666666666666
0.9406081000000001,31.7
1.2541441333333334,49.3
1.5676801666666669,82.46666666666667
1.8812162000000003,103.06666666666666
2.194752233333334,113.36666666666666
2.5082882666666673,118.36666666666666
2.8218243000000007,122.5
3.135360333333334,125.23333333333333
3.4488963666666677,128.26666666666668
3.762432400000001,129.26666666666668
4.075968433333334,131.66666666666666
4.389504466666668,133.66666666666666
4.703040500000001,135.3
5.0165765333333345,136.0
5.330112566666668,136.66666666666666
5.6436486000000015,137.96666666666667
5.957184633333335,138.93333333333334
6.270720666666668,139.66666666666666
6.584256700000002,140.13333333333333
6.897792733333335,140.5
7.211328766666669,140.96666666666667
7.524864800000002,141.33333333333334
7.838400833333336,141.96666666666667
8.151936866666668,142.2
8.465472900000002,142.7
8.779008933333335,142.86666666666667
9.092544966666669,143.1
9.406081000000002,143.23333333333332
9.719617033333336,143.3
10.033153066666669,143.3
10.346689100000003,143.63333333333333
10.660225133333336,143.76666666666668
10.97376116666667,144.0
11.287297200000003,144.1
11.600833233333336,144.3
11.91436926666667,144.4
12.227905300000003,144.56666666666666
12.541441333333337,144.6
12.85497736666667,144.63333333333333
13.168513400000004,144.7
13.482049433333337,144.73333333333332
13.79558546666667,144.76666666666668
14.109121500000004,144.9
14.422657533333338,144.9
14.736193566666671,144.9
15.049729600000004,144.9
15.363265633333338,144.9
15.676801666666671,144.9
15.990337700000005,144.93333333333334
16.303873733333337,145.06666666666666
16.61740976666667,145.16666666666666
16.9309458,145.2
17.24448183333333,145.26666666666668
17.558017866666663,145.33333333333334
17.871553899999995,145.43333333333334
18.185089933333327,145.53333333333333
18.49862596666666,145.53333333333333
18.81216199999999,145.7
19.12569803333332,145.73333333333332
19.439234066666653,145.73333333333332
19.752770099999985,145.73333333333332
20.066306133333317,145.73333333333332
20.37984216666665,145.73333333333332
20.69337819999998,145.76666666666668
21.006914233333312,145.8
21.320450266666644,145.86666666666667
21.633986299999975,146.0
21.947522333333307,146.0
22.26105836666664,146.0
22.57459439999997,146.16666666666666
22.888130433333302,146.2
23.201666466666634,146.2
23.515202499999965,146.2
23.828738533333297,146.23333333333332
24.14227456666663,146.23333333333332
24.45581059999996,146.23333333333332
24.769346633333292,146.26666666666668
25.082882666666624,146.3
25.396418699999955,146.3
25.709954733333287,146.3
26.02349076666662,146.3
26.33702679999995,146.3
26.650562833333282,146.36666666666667
26.964098866666614,146.43333333333334
27.277634899999946,146.46666666666667
27.591170933333277,146.6
27.90470696666661,146.6
28.21824299999994,146.63333333333333
28.531779033333272,146.63333333333333
28.845315066666604,146.63333333333333
29.158851099999936,146.63333333333333
29.472387133333267,146.63333333333333
29.7859231666666,146.63333333333333
30.09945919999993,146.63333333333333
30.412995233333262,146.63333333333333
30.726531266666594,146.66666666666666
31.040067299999926,146.66666666666666
31.353603333333258,146.7
31.66713936666659,146.7
31.98067539999992,146.7
32.29421143333325,146.7
32.60774746666659,146.7
32.92128349999992,146.7
33.23481953333326,146.7
33.548355566666594,146.7
33.86189159999993,146.7
34.175427633333264,146.73333333333332
34.4889636666666,146.73333333333332
34.802499699999935,146.73333333333332
35.11603573333327,146.8
35.429571766666605,146.8
35.74310779999994,146.8
36.056643833333275,146.8
36.37017986666661,146.8
36.683715899999946,146.8
36.99725193333328,146.8
37.31078796666662,146.8
37.62432399999995,146.86666666666667
37.93786003333329,146.86666666666667
38.25139606666662,146.86666666666667
38.56493209999996,146.86666666666667
38.87846813333329,146.86666666666667
39.19200416666663,146.86666666666667
39.50554019999996,146.93333333333334
39.8190762333333,146.93333333333334
40.132612266666634,146.96666666666667
40.44614829999997,146.96666666666667
40.759684333333304,146.96666666666667
41.07322036666664,146.96666666666667
41.386756399999975,147.0
41.70029243333331,147.0
42.013828466666645,147.0
42.32736449999998,147.0
42.640900533333316,147.0
42.95443656666665,147.0
43.267972599999986,147.0
43.58150863333332,147.0
43.89504466666666,147.0
44.20858069999999,147.0
44.52211673333333,147.0
44.83565276666666,147.0
45.1491888,147.0
45.46272483333333,147.0
45.77626086666667,147.0
46.0897969,147.0
46.40333293333334,147.0
46.716868966666674,147.03333333333333
47.03040500000001,147.1
47.343941033333344,147.13333333333333
47.65747706666668,147.13333333333333
47.971013100000015,147.13333333333333
48.28454913333335,147.13333333333333
48.598085166666685,147.13333333333333
48.91162120000002,147.13333333333333
49.225157233333356,147.13333333333333
49.53869326666669,147.13333333333333
49.852229300000026,147.13333333333333
50.16576533333336,147.13333333333333
50.4793013666667,147.13333333333333
50.79283740000003,147.13333333333333
51.10637343333337,147.13333333333333
51.4199094666667,147.13333333333333
51.73344550000004,147.16666666666666
52.04698153333337,147.16666666666666
52.36051756666671,147.16666666666666
52.67405360000004,147.16666666666666
52.98758963333338,147.16666666666666
53.301125666666714,147.16666666666666
53.61466170000005,147.16666666666666
53.928197733333384,147.16666666666666
54.24173376666672,147.16666666666666
54.555269800000055,147.16666666666666
54.86880583333339,147.16666666666666
55.182341866666725,147.16666666666666
55.49587790000006,147.16666666666666
55.809413933333396,147.16666666666666
56.12294996666673,147.23333333333332
56.436486000000066,147.23333333333332
56.7500220333334,147.23333333333332
57.06355806666674,147.23333333333332
57.37709410000007,147.23333333333332
57.69063013333341,147.23333333333332
58.00416616666674,147.26666666666668
58.31770220000008,147.26666666666668
58.63123823333341,147.26666666666668
58.94477426666675,147.3
59.25831030000008,147.3
59.57184633333342,147.3
59.885382366666754,147.3
60.19891840000009,147.3
60.512454433333424,147.3
60.82599046666676,147.3
61.139526500000095,147.3
61.45306253333343,147.3
61.766598566666765,147.3
62.0801346000001,147.3
62.393670633333436,147.3
62.70720666666677,147.3
63.020742700000106,147.36666666666667
63.33427873333344,147.36666666666667
63.64781476666678,147.36666666666667
63.96135080000011,147.4
64.27488683333344,147.4
64.58842286666678,147.4
64.90195890000011,147.43333333333334
65.21549493333345,147.43333333333334
65.52903096666678,147.46666666666667
65.84256700000012,147.46666666666667
66.15610303333345,147.46666666666667
66.46963906666679,147.46666666666667
66.78317510000012,147.46666666666667
67.09671113333346,147.46666666666667
67.41024716666679,147.46666666666667
67.72378320000013,147.46666666666667
68.03731923333346,147.46666666666667
68.3508552666668,147.46666666666667
68.66439130000013,147.46666666666667
68.97792733333347,147.46666666666667
69.2914633666668,147.46666666666667
69.60499940000014,147.46666666666667
69.91853543333347,147.46666666666667
70.23207146666681,147.46666666666667
70.54560750000014,147.46666666666667
70.85914353333348,147.46666666666667
71.17267956666682,147.46666666666667
71.48621560000015,147.46666666666667
71.79975163333349,147.46666666666667
72.11328766666682,147.46666666666667
72.42682370000016,147.46666666666667
72.74035973333349,147.46666666666667
73.05389576666683,147.46666666666667
73.36743180000016,147.46666666666667
73.6809678333335,147.46666666666667
73.99450386666683,147.46666666666667
74.30803990000017,147.46666666666667
74.6215759333335,147.46666666666667
74.93511196666684,147.46666666666667
75.24864800000017,147.46666666666667
75.56218403333351,147.46666666666667
75.87572006666684,147.46666666666667
76.18925610000018,147.46666666666667
76.50279213333351,147.46666666666667
76.81632816666685,147.46666666666667
77.12986420000018,147.46666666666667
77.44340023333352,147.46666666666667
77.75693626666686,147.46666666666667
78.07047230000019,147.46666666666667
78.38400833333353,147.46666666666667
78.69754436666686,147.46666666666667
79.0110804000002,147.46666666666667
79.32461643333353,147.46666666666667
79.63815246666687,147.46666666666667
79.9516885000002,147.46666666666667


==> MSSP-EJOR-v3 (1)/figures/op/aco_300dist.txt <==
x,y
0.31353603333333335,11.651999999999996
0.6270720666666667,15.05766666666667
0.9406081000000001,16.03066666666667
1.2541441333333334,23.33733333333333
1.5676801666666669,44.24433333333333
1.8812162000000003,53.38333333333333
2.194752233333334,58.28233333333333
2.5082882666666673,62.10166666666667
2.8218243000000007,64.14766666666667
3.135360333333334,65.88
3.4488963666666677,67.44999999999999
3.762432400000001,68.66366666666666
4.075968433333334,69.49399999999999
4.389504466666668,70.563
4.703040500000001,71.83866666666667
5.0165765333333345,72.22500000000001
5.330112566666668,73.052
5.6436486000000015,73.62233333333333
5.957184633333335,73.92800000000001
6.270720666666668,74.34066666666668
6.584256700000002,74.42233333333334
6.897792733333335,74.97233333333334
7.211328766666669,75.11600000000001
7.524864800000002,75.26433333333334
7.838400833333336,75.58466666666668
8.151936866666668,75.82733333333334
8.465472900000002,75.993
8.779008933333335,75.99566666666666
9.092544966666669,76.127
9.406081000000002,76.15699999999998
9.719617033333336,76.49999999999999
10.033153066666669,76.59866666666666
10.346689100000003,76.63600000000001
10.660225133333336,76.65766666666667
10.97376116666667,76.662
11.287297200000003,76.67366666666666
11.600833233333336,76.69533333333334
11.91436926666667,76.69533333333334
12.227905300000003,76.69533333333334
12.541441333333337,76.71499999999999
12.85497736666667,76.72833333333332
13.168513400000004,76.73433333333332
13.482049433333337,76.74299999999998
13.79558546666667,76.74299999999998
14.109121500000004,76.74299999999998
14.422657533333338,76.74299999999998
14.736193566666671,76.75333333333333
15.049729600000004,76.75333333333333
15.363265633333338,76.75333333333333
15.676801666666671,76.75333333333333
15.990337700000005,76.75333333333333
16.303873733333337,76.75333333333333
16.61740976666667,76.75333333333333
16.9309458,76.75333333333333
17.24448183333333,76.75333333333333
17.558017866666663,76.75333333333333
17.871553899999995,76.75333333333333
18.185089933333327,76.75333333333333
18.49862596666666,76.75333333333333
18.81216199999999,76.75333333333333
19.12569803333332,76.75333333333333
19.439234066666653,76.75333333333333
19.752770099999985,76.75333333333333
20.066306133333317,76.75333333333333
20.37984216666665,76.75333333333333
20.69337819999998,76.75333333333333
21.006914233333312,76.75333333333333
21.320450266666644,76.75333333333333
21.633986299999975,76.75333333333333
21.947522333333307,76.75333333333333
22.26105836666664,76.75333333333333
22.57459439999997,76.75333333333333
22.888130433333302,76.75333333333333
23.201666466666634,76.75333333333333
23.515202499999965,76.75333333333333
23.828738533333297,76.75333333333333
24.14227456666663,76.75333333333333
24.45581059999996,76.75333333333333
24.769346633333292,76.75333333333333
25.082882666666624,76.75333333333333
25.396418699999955,76.75333333333333
25.709954733333287,76.75333333333333
26.02349076666662,76.75333333333333
26.33702679999995,76.75333333333333
26.650562833333282,76.75333333333333
26.964098866666614,76.75333333333333
27.277634899999946,76.75333333333333
27.591170933333277,76.75333333333333
27.90470696666661,76.75333333333333
28.21824299999994,76.75333333333333
28.531779033333272,76.75333333333333
28.845315066666604,76.75333333333333
29.158851099999936,76.75333333333333
29.472387133333267,76.75333333333333
29.7859231666666,76.75333333333333
30.09945919999993,76.75333333333333
30.412995233333262,76.75333333333333
30.726531266666594,76.75333333333333
31.040067299999926,76.75333333333333
31.353603333333258,76.75333333333333
31.66713936666659,76.75333333333333
31.98067539999992,76.75333333333333
32.29421143333325,76.75333333333333
32.60774746666659,76.75333333333333
32.92128349999992,76.75333333333333
33.23481953333326,76.75333333333333
33.548355566666594,76.75333333333333
33.86189159999993,76.75333333333333
34.175427633333264,76.75333333333333
34.4889636666666,76.75333333333333
34.802499699999935,76.75333333333333
35.11603573333327,76.75333333333333
35.429571766666605,76.75333333333333
35.74310779999994,76.75333333333333
36.056643833333275,76.75333333333333
36.37017986666661,76.75333333333333
36.683715899999946,76.75333333333333
36.99725193333328,76.75333333333333
37.31078796666662,76.75333333333333
37.62432399999995,76.75333333333333
37.93786003333329,76.75333333333333
38.25139606666662,76.75333333333333
38.56493209999996,76.75333333333333
38.87846813333329,76.75333333333333
39.19200416666663,76.75333333333333
39.50554019999996,76.75333333333333
39.8190762333333,76.75333333333333
40.132612266666634,76.75333333333333
40.44614829999997,76.75333333333333
40.759684333333304,76.75333333333333
41.07322036666664,76.75333333333333
41.386756399999975,76.75333333333333
41.70029243333331,76.75333333333333
42.013828466666645,76.75333333333333
42.32736449999998,76.75333333333333
42.640900533333316,76.75333333333333
42.95443656666665,76.75333333333333
43.267972599999986,76.75333333333333
43.58150863333332,76.75333333333333
43.89504466666666,76.75333333333333
44.20858069999999,76.75333333333333
44.52211673333333,76.75333333333333
44.83565276666666,76.75333333333333
45.1491888,76.75333333333333
45.46272483333333,76.75333333333333
45.77626086666667,76.75333333333333
46.0897969,76.75333333333333
46.40333293333334,76.75333333333333
46.716868966666674,76.75333333333333
47.03040500000001,76.75333333333333
47.343941033333344,76.75333333333333
47.65747706666668,76.75333333333333
47.971013100000015,76.75333333333333
48.28454913333335,76.75333333333333
48.598085166666685,76.75333333333333
48.91162120000002,76.75333333333333
49.225157233333356,76.75333333333333
49.53869326666669,76.75333333333333
49.852229300000026,76.75333333333333
50.16576533333336,76.75333333333333
50.4793013666667,76.75333333333333
50.79283740000003,76.75333333333333
51.10637343333337,76.75333333333333
51.4199094666667,76.75333333333333
51.73344550000004,76.75333333333333
52.04698153333337,76.75333333333333
52.36051756666671,76.75333333333333
52.67405360000004,76.75333333333333
52.98758963333338,76.75333333333333
53.301125666666714,76.75333333333333
53.61466170000005,76.75333333333333
53.928197733333384,76.75333333333333
54.24173376666672,76.75333333333333
54.555269800000055,76.75333333333333
54.86880583333339,76.75333333333333
55.182341866666725,76.75333333333333
55.49587790000006,76.75333333333333
55.809413933333396,76.75333333333333
56.12294996666673,76.75333333333333
56.436486000000066,76.75333333333333
56.7500220333334,76.75333333333333
57.06355806666674,76.75333333333333
57.37709410000007,76.75333333333333
57.69063013333341,76.75333333333333
58.00416616666674,76.75333333333333
58.31770220000008,76.75333333333333
58.63123823333341,76.75333333333333
58.94477426666675,76.75333333333333
59.25831030000008,76.75333333333333
59.57184633333342,76.75333333333333
59.885382366666754,76.75333333333333
60.19891840000009,76.75333333333333
60.512454433333424,76.75333333333333
60.82599046666676,76.75333333333333
61.139526500000095,76.75333333333333
61.45306253333343,76.75333333333333
61.766598566666765,76.75333333333333
62.0801346000001,76.75333333333333
62.393670633333436,76.75333333333333
62.70720666666677,76.75333333333333
63.020742700000106,76.75333333333333
63.33427873333344,76.75333333333333
63.64781476666678,76.75333333333333
63.96135080000011,76.75333333333333
64.27488683333344,76.75333333333333
64.58842286666678,76.75333333333333
64.90195890000011,76.75333333333333
65.21549493333345,76.75333333333333
65.52903096666678,76.75333333333333
65.84256700000012,76.75333333333333
66.15610303333345,76.75333333333333
66.46963906666679,76.75333333333333
66.78317510000012,76.75333333333333
67.09671113333346,76.75333333333333
67.41024716666679,76.75333333333333
67.72378320000013,76.75333333333333
68.03731923333346,76.75333333333333
68.3508552666668,76.75333333333333
68.66439130000013,76.75333333333333
68.97792733333347,76.75333333333333
69.2914633666668,76.75333333333333
69.60499940000014,76.75333333333333
69.91853543333347,76.75333333333333
70.23207146666681,76.75333333333333
70.54560750000014,76.75333333333333
70.85914353333348,76.75333333333333
71.17267956666682,76.75333333333333
71.48621560000015,76.75333333333333
71.79975163333349,76.75333333333333
72.11328766666682,76.75333333333333
72.42682370000016,76.75333333333333
72.74035973333349,76.75333333333333
73.05389576666683,76.75333333333333
73.36743180000016,76.75333333333333
73.6809678333335,76.75333333333333
73.99450386666683,76.75333333333333
74.30803990000017,76.75333333333333
74.6215759333335,76.75333333333333
74.93511196666684,76.75333333333333
75.24864800000017,76.75333333333333
75.56218403333351,76.75333333333333
75.87572006666684,76.75333333333333
76.18925610000018,76.75333333333333
76.50279213333351,76.75333333333333
76.81632816666685,76.75333333333333
77.12986420000018,76.75333333333333
77.44340023333352,76.75333333333333
77.75693626666686,76.75333333333333
78.07047230000019,76.75333333333333
78.38400833333353,76.75333333333333
78.69754436666686,76.75333333333333
79.0110804000002,76.75333333333333
79.32461643333353,76.75333333333333
79.63815246666687,76.75333333333333
79.9516885000002,76.75333333333333


==> MSSP-EJOR-v3 (1)/figures/op/aco_300unif.txt <==
x,y
0.31353603333333335,14.700333333333335
0.6270720666666667,18.067333333333334
0.9406081000000001,20.244000000000003
1.2541441333333334,32.19466666666666
1.5676801666666669,49.87966666666667
1.8812162000000003,57.86000000000001
2.194752233333334,62.970000000000006
2.5082882666666673,65.705
2.8218243000000007,67.13466666666667
3.135360333333334,68.35866666666666
3.4488963666666677,69.50933333333333
3.762432400000001,70.44266666666665
4.075968433333334,71.54933333333332
4.389504466666668,72.32666666666665
4.703040500000001,72.81666666666665
5.0165765333333345,73.45033333333332
5.330112566666668,73.95466666666668
5.6436486000000015,74.12766666666667
5.957184633333335,74.64533333333334
6.270720666666668,74.884
6.584256700000002,75.17333333333333
6.897792733333335,75.43233333333333
7.211328766666669,75.75933333333334
7.524864800000002,76.01866666666666
7.838400833333336,76.08399999999999
8.151936866666668,76.18266666666665
8.465472900000002,76.33699999999999
8.779008933333335,76.46166666666666
9.092544966666669,76.57666666666665
9.406081000000002,76.76666666666665
9.719617033333336,76.79633333333332
10.033153066666669,76.79633333333332
10.346689100000003,76.81233333333333
10.660225133333336,76.82333333333332
10.97376116666667,76.82633333333332
11.287297200000003,76.83133333333332
11.600833233333336,76.86799999999998
11.91436926666667,76.86799999999998
12.227905300000003,76.871
12.541441333333337,76.871
12.85497736666667,76.871
13.168513400000004,76.871
13.482049433333337,76.871
13.79558546666667,76.871
14.109121500000004,76.90333333333334
14.422657533333338,76.90966666666667
14.736193566666671,76.91666666666667
15.049729600000004,76.91666666666667
15.363265633333338,76.91666666666667
15.676801666666671,76.94133333333333
15.990337700000005,76.94133333333333
16.303873733333337,76.94933333333333
16.61740976666667,76.96333333333332
16.9309458,76.96333333333332
17.24448183333333,76.96333333333332
17.558017866666663,76.96333333333332
17.871553899999995,76.96333333333332
18.185089933333327,76.96333333333332
18.49862596666666,76.97233333333332
18.81216199999999,76.97566666666667
19.12569803333332,76.97566666666667
19.439234066666653,76.97566666666667
19.752770099999985,76.97566666666667
20.066306133333317,76.98266666666667
20.37984216666665,76.98266666666667
20.69337819999998,76.98266666666667
21.006914233333312,76.98266666666667
21.320450266666644,76.98266666666667
21.633986299999975,76.98266666666667
21.947522333333307,76.98266666666667
22.26105836666664,76.98266666666667
22.57459439999997,76.98266666666667
22.888130433333302,76.98266666666667
23.201666466666634,76.98266666666667
23.515202499999965,76.98266666666667
23.828738533333297,76.98266666666667
24.14227456666663,76.98266666666667
24.45581059999996,76.98266666666667
24.769346633333292,76.98266666666667
25.082882666666624,76.98266666666667
25.396418699999955,76.98266666666667
25.709954733333287,76.98266666666667
26.02349076666662,76.98266666666667
26.33702679999995,76.98266666666667
26.650562833333282,76.98266666666667
26.964098866666614,76.98266666666667
27.277634899999946,76.98266666666667
27.591170933333277,76.98266666666667
27.90470696666661,76.98266666666667
28.21824299999994,76.98266666666667
28.531779033333272,76.98266666666667
28.845315066666604,76.98266666666667
29.158851099999936,76.98266666666667
29.472387133333267,76.98266666666667
29.7859231666666,76.98266666666667
30.09945919999993,76.98266666666667
30.412995233333262,76.98266666666667
30.726531266666594,76.98266666666667
31.040067299999926,76.98266666666667
31.353603333333258,76.98266666666667
31.66713936666659,76.98266666666667
31.98067539999992,76.98266666666667
32.29421143333325,76.98266666666667
32.60774746666659,76.98266666666667
32.92128349999992,76.98266666666667
33.23481953333326,76.98266666666667
33.548355566666594,76.98266666666667
33.86189159999993,76.98266666666667
34.175427633333264,76.98266666666667
34.4889636666666,76.98266666666667
34.802499699999935,76.98266666666667
35.11603573333327,76.98266666666667
35.429571766666605,76.98266666666667
35.74310779999994,76.98266666666667
36.056643833333275,76.98266666666667
36.37017986666661,76.98266666666667
36.683715899999946,76.98266666666667
36.99725193333328,76.98266666666667
37.31078796666662,76.98266666666667
37.62432399999995,76.98266666666667
37.93786003333329,76.98266666666667
38.25139606666662,76.98266666666667
38.56493209999996,76.98266666666667
38.87846813333329,76.98266666666667
39.19200416666663,76.98266666666667
39.50554019999996,76.98266666666667
39.8190762333333,76.98266666666667
40.132612266666634,76.98266666666667
40.44614829999997,76.98266666666667
40.759684333333304,76.98266666666667
41.07322036666664,76.98266666666667
41.386756399999975,76.98266666666667
41.70029243333331,76.98266666666667
42.013828466666645,76.98266666666667
42.32736449999998,76.98266666666667
42.640900533333316,76.98266666666667
42.95443656666665,76.98266666666667
43.267972599999986,76.98266666666667
43.58150863333332,76.98266666666667
43.89504466666666,76.98266666666667
44.20858069999999,76.98266666666667
44.52211673333333,76.98266666666667
44.83565276666666,76.98266666666667
45.1491888,76.98266666666667
45.46272483333333,76.98266666666667
45.77626086666667,76.98266666666667
46.0897969,76.98266666666667
46.40333293333334,76.98266666666667
46.716868966666674,76.98266666666667
47.03040500000001,76.98266666666667
47.343941033333344,76.98266666666667
47.65747706666668,76.98266666666667
47.971013100000015,76.98266666666667
48.28454913333335,76.98266666666667
48.598085166666685,76.98266666666667
48.91162120000002,76.98266666666667
49.225157233333356,76.98266666666667
49.53869326666669,76.98266666666667
49.852229300000026,76.98266666666667
50.16576533333336,76.98266666666667
50.4793013666667,76.98266666666667
50.79283740000003,76.98266666666667
51.10637343333337,76.98266666666667
51.4199094666667,76.98266666666667
51.73344550000004,76.98266666666667
52.04698153333337,76.98266666666667
52.36051756666671,76.98266666666667
52.67405360000004,76.98266666666667
52.98758963333338,76.98266666666667
53.301125666666714,76.98266666666667
53.61466170000005,76.98266666666667
53.928197733333384,76.98266666666667
54.24173376666672,76.98266666666667
54.555269800000055,76.98266666666667
54.86880583333339,76.98266666666667
55.182341866666725,76.98266666666667
55.49587790000006,76.98266666666667
55.809413933333396,76.98266666666667
56.12294996666673,76.98266666666667
56.436486000000066,76.98266666666667
56.7500220333334,76.98266666666667
57.06355806666674,76.98266666666667
57.37709410000007,76.98266666666667
57.69063013333341,76.98266666666667
58.00416616666674,76.98266666666667
58.31770220000008,76.98266666666667
58.63123823333341,76.98266666666667
58.94477426666675,76.98266666666667
59.25831030000008,76.98266666666667
59.57184633333342,76.98266666666667
59.885382366666754,76.98266666666667
60.19891840000009,76.98266666666667
60.512454433333424,76.98266666666667
60.82599046666676,76.98266666666667
61.139526500000095,76.98266666666667
61.45306253333343,76.98266666666667
61.766598566666765,76.98266666666667
62.0801346000001,76.98266666666667
62.393670633333436,76.98266666666667
62.70720666666677,76.98266666666667
63.020742700000106,76.98266666666667
63.33427873333344,76.98266666666667
63.64781476666678,76.98266666666667
63.96135080000011,76.98266666666667
64.27488683333344,76.98266666666667
64.58842286666678,76.98266666666667
64.90195890000011,76.98266666666667
65.21549493333345,76.98266666666667
65.52903096666678,76.98266666666667
65.84256700000012,76.98266666666667
66.15610303333345,76.98266666666667
66.46963906666679,76.98266666666667
66.78317510000012,76.98266666666667
67.09671113333346,76.98266666666667
67.41024716666679,76.98266666666667
67.72378320000013,76.98266666666667
68.03731923333346,76.98266666666667
68.3508552666668,76.98266666666667
68.66439130000013,76.98266666666667
68.97792733333347,76.98266666666667
69.2914633666668,76.98266666666667
69.60499940000014,76.98266666666667
69.91853543333347,76.98266666666667
70.23207146666681,76.98266666666667
70.54560750000014,76.98266666666667
70.85914353333348,76.98266666666667
71.17267956666682,76.98266666666667
71.48621560000015,76.98266666666667
71.79975163333349,76.98266666666667
72.11328766666682,76.98266666666667
72.42682370000016,76.98266666666667
72.74035973333349,76.98266666666667
73.05389576666683,76.98266666666667
73.36743180000016,76.98266666666667
73.6809678333335,76.98266666666667
73.99450386666683,76.98266666666667
74.30803990000017,76.98266666666667
74.6215759333335,76.98266666666667
74.93511196666684,76.98266666666667
75.24864800000017,76.98266666666667
75.56218403333351,76.98266666666667
75.87572006666684,76.98266666666667
76.18925610000018,76.98266666666667
76.50279213333351,76.98266666666667
76.81632816666685,76.98266666666667
77.12986420000018,76.98266666666667
77.44340023333352,76.98266666666667
77.75693626666686,76.98266666666667
78.07047230000019,76.98266666666667
78.38400833333353,76.98266666666667
78.69754436666686,76.98266666666667
79.0110804000002,76.98266666666667
79.32461643333353,76.98266666666667
79.63815246666687,76.98266666666667
79.9516885000002,76.98266666666667


==> MSSP-EJOR-v3 (1)/figures/op/aco_500const.txt <==
x,y
0.6163693333333333,28.166666666666668
1.2327386666666666,33.53333333333333
1.849108,35.733333333333334
2.4654773333333333,48.46666666666667
3.0818466666666664,97.7
3.6982159999999995,142.03333333333333
4.314585333333333,162.76666666666668
4.930954666666666,171.8
5.547323999999999,177.9
6.163693333333332,183.4
6.780062666666665,187.66666666666666
7.396431999999998,190.3
8.012801333333332,194.2
8.629170666666665,196.2
9.245539999999998,197.33333333333334
9.861909333333331,199.9
10.478278666666665,201.9
11.094647999999998,203.6
11.71101733333333,204.6
12.327386666666664,205.83333333333334
12.943755999999997,206.96666666666667
13.56012533333333,208.2
14.176494666666663,208.8
14.792863999999996,209.36666666666667
15.40923333333333,209.93333333333334
16.025602666666664,211.2
16.641972,211.66666666666666
17.258341333333334,212.3
17.87471066666667,212.76666666666668
18.491080000000004,213.6
19.10744933333334,213.66666666666666
19.723818666666673,213.9
20.34018800000001,214.0
20.956557333333343,214.8
21.572926666666678,215.43333333333334
22.189296000000013,215.76666666666668
22.805665333333348,216.03333333333333
23.422034666666683,216.5
24.038404000000018,216.8
24.654773333333353,216.93333333333334
25.271142666666687,217.2
25.887512000000022,217.43333333333334
26.503881333333357,217.96666666666667
27.120250666666692,218.0
27.736620000000027,218.46666666666667
28.352989333333362,218.76666666666668
28.969358666666697,219.1
29.58572800000003,219.46666666666667
30.202097333333366,219.53333333333333
30.8184666666667,219.63333333333333
31.434836000000036,219.96666666666667
32.05120533333337,220.1
32.6675746666667,220.26666666666668
33.283944000000034,220.33333333333334
33.900313333333365,220.33333333333334
34.516682666666696,220.56666666666666
35.13305200000003,220.6
35.74942133333336,220.66666666666666
36.36579066666669,220.9
36.98216000000002,221.03333333333333
37.59852933333335,221.23333333333332
38.214898666666684,221.43333333333334
38.831268000000016,221.6
39.44763733333335,221.66666666666666
40.06400666666668,221.76666666666668
40.68037600000001,221.83333333333334
41.29674533333334,221.86666666666667
41.91311466666667,222.06666666666666
42.529484000000004,222.06666666666666
43.145853333333335,222.4
43.762222666666666,222.46666666666667
44.378592,222.76666666666668
44.99496133333333,222.83333333333334
45.61133066666666,222.86666666666667
46.22769999999999,222.9
46.84406933333332,222.96666666666667
47.460438666666654,223.0
48.076807999999986,223.06666666666666
48.69317733333332,223.2
49.30954666666665,223.43333333333334
49.92591599999998,223.43333333333334
50.54228533333331,223.43333333333334
51.15865466666664,223.5
51.77502399999997,223.86666666666667
52.391393333333305,223.86666666666667
53.007762666666636,224.0
53.62413199999997,224.03333333333333
54.2405013333333,224.16666666666666
54.85687066666663,224.23333333333332
55.47323999999996,224.36666666666667
56.08960933333329,224.36666666666667
56.705978666666624,224.43333333333334
57.322347999999955,224.46666666666667
57.93871733333329,224.63333333333333
58.55508666666662,224.63333333333333
59.17145599999995,224.73333333333332
59.78782533333328,224.73333333333332
60.40419466666661,225.06666666666666
61.02056399999994,225.26666666666668
61.636933333333275,225.36666666666667
62.253302666666606,225.5
62.86967199999994,225.63333333333333
63.48604133333327,225.66666666666666
64.1024106666666,225.76666666666668
64.71877999999994,226.0
65.33514933333328,226.03333333333333
65.95151866666662,226.06666666666666
66.56788799999995,226.06666666666666
67.18425733333329,226.1
67.80062666666663,226.1
68.41699599999997,226.13333333333333
69.03336533333331,226.13333333333333
69.64973466666665,226.2
70.26610399999998,226.2
70.88247333333332,226.2
71.49884266666666,226.2
72.115212,226.23333333333332
72.73158133333334,226.26666666666668
73.34795066666668,226.26666666666668
73.96432000000001,226.26666666666668
74.58068933333335,226.33333333333334
75.19705866666669,226.33333333333334
75.81342800000003,226.33333333333334
76.42979733333337,226.4
77.0461666666667,226.4
77.66253600000005,226.4
78.27890533333338,226.4
78.89527466666672,226.4
79.51164400000006,226.43333333333334
80.1280133333334,226.43333333333334
80.74438266666674,226.43333333333334
81.36075200000008,226.43333333333334
81.97712133333341,226.5
82.59349066666675,226.53333333333333
83.20986000000009,226.53333333333333
83.82622933333343,226.53333333333333
84.44259866666677,226.6
85.0589680000001,226.6
85.67533733333345,226.6
86.29170666666678,226.6
86.90807600000012,226.6
87.52444533333346,226.63333333333333
88.1408146666668,226.66666666666666
88.75718400000014,226.73333333333332
89.37355333333348,226.73333333333332
89.98992266666681,226.83333333333334
90.60629200000015,226.83333333333334
91.22266133333349,227.03333333333333
91.83903066666683,227.03333333333333
92.45540000000017,227.03333333333333
93.0717693333335,227.06666666666666
93.68813866666684,227.13333333333333
94.30450800000018,227.13333333333333
94.92087733333352,227.16666666666666
95.53724666666686,227.16666666666666
96.1536160000002,227.2
96.76998533333354,227.2
97.38635466666688,227.2
98.00272400000021,227.2
98.61909333333355,227.23333333333332
99.23546266666689,227.23333333333332
99.85183200000023,227.33333333333334
100.46820133333357,227.33333333333334
101.0845706666669,227.33333333333334
101.70094000000024,227.33333333333334
102.31730933333358,227.33333333333334
102.93367866666692,227.33333333333334
103.55004800000026,227.33333333333334
104.1664173333336,227.33333333333334
104.78278666666694,227.33333333333334
105.39915600000027,227.36666666666667
106.01552533333361,227.4
106.63189466666695,227.4
107.24826400000029,227.4
107.86463333333363,227.4
108.48100266666697,227.4
109.0973720000003,227.4
109.71374133333364,227.43333333333334
110.33011066666698,227.43333333333334
110.94648000000032,227.43333333333334
111.56284933333366,227.43333333333334
112.179218666667,227.43333333333334
112.79558800000034,227.43333333333334
113.41195733333367,227.43333333333334
114.02832666666701,227.43333333333334
114.64469600000035,227.43333333333334
115.26106533333369,227.43333333333334
115.87743466666703,227.46666666666667
116.49380400000037,227.46666666666667
117.1101733333337,227.46666666666667
117.72654266666704,227.46666666666667
118.34291200000038,227.46666666666667
118.95928133333372,227.46666666666667
119.57565066666706,227.46666666666667
120.1920200000004,227.46666666666667
120.80838933333374,227.46666666666667
121.42475866666707,227.46666666666667
122.04112800000041,227.46666666666667
122.65749733333375,227.53333333333333
123.27386666666709,227.53333333333333
123.89023600000043,227.56666666666666
124.50660533333377,227.56666666666666
125.1229746666671,227.7
125.73934400000044,227.7
126.35571333333378,227.7
126.97208266666712,227.7
127.58845200000046,227.7
128.2048213333338,227.7
128.82119066666712,227.7
129.43756000000045,227.7
130.05392933333377,227.7
130.6702986666671,227.7
131.28666800000042,227.7
131.90303733333374,227.7
132.51940666666707,227.7
133.1357760000004,227.7
133.75214533333371,227.7
134.36851466666704,227.7
134.98488400000036,227.7
135.6012533333337,227.7
136.217622666667,227.7
136.83399200000034,227.7
137.45036133333366,227.7
138.06673066666698,227.7
138.6831000000003,227.7
139.29946933333363,227.73333333333332
139.91583866666696,227.76666666666668
140.53220800000028,227.76666666666668
141.1485773333336,227.76666666666668
141.76494666666693,227.76666666666668
142.38131600000025,227.8
142.99768533333358,227.8
143.6140546666669,227.83333333333334
144.23042400000023,227.86666666666667
144.84679333333355,227.86666666666667
145.46316266666688,227.86666666666667
146.0795320000002,227.86666666666667
146.69590133333352,227.86666666666667
147.31227066666685,227.86666666666667
147.92864000000017,227.86666666666667
148.5450093333335,227.86666666666667
149.16137866666682,227.86666666666667
149.77774800000014,227.86666666666667
150.39411733333347,227.86666666666667
151.0104866666668,227.86666666666667
151.62685600000012,227.86666666666667
152.24322533333344,227.86666666666667
152.85959466666677,227.86666666666667
153.4759640000001,227.86666666666667
154.0923333333334,227.86666666666667
154.70870266666674,227.86666666666667
155.32507200000006,227.86666666666667
155.9414413333334,227.86666666666667
156.5578106666667,227.86666666666667
157.17418000000004,227.86666666666667
157.79054933333336,227.86666666666667
158.40691866666668,227.86666666666667
159.023288,227.86666666666667
159.63965733333333,227.86666666666667
160.25602666666666,227.86666666666667
160.87239599999998,227.86666666666667
161.4887653333333,227.86666666666667
162.10513466666663,227.86666666666667
162.72150399999995,227.86666666666667
163.33787333333328,227.86666666666667
163.9542426666666,227.9
164.57061199999993,227.9
165.18698133333325,227.9
165.80335066666657,227.9
166.4197199999999,227.9
167.03608933333322,227.9
167.65245866666655,227.9
168.26882799999987,227.9
168.8851973333332,227.9
169.50156666666652,227.9
170.11793599999984,227.9
170.73430533333317,227.9
171.3506746666665,227.9
171.96704399999982,227.9
172.58341333333314,227.9
173.19978266666647,227.9
173.8161519999998,227.9
174.4325213333331,227.9
175.04889066666644,227.9
175.66525999999976,227.9
176.2816293333331,227.9
176.8979986666664,227.9
177.51436799999973,227.9
178.13073733333306,227.9
178.74710666666638,227.9
179.3634759999997,227.9
179.97984533333303,227.9
180.59621466666636,227.9
181.21258399999968,227.9
181.828953333333,227.9
182.44532266666633,227.9
183.06169199999965,227.9
183.67806133333298,227.9
184.2944306666663,227.9
184.91079999999963,227.9
185.52716933333295,227.9
186.14353866666627,227.9
186.7599079999996,227.9
187.37627733333292,227.9
187.99264666666625,227.9
188.60901599999957,227.9
189.2253853333329,227.9
189.84175466666622,227.9
190.45812399999954,227.9
191.07449333333287,227.9
191.6908626666662,227.9
192.30723199999952,227.9
192.92360133333284,227.9
193.53997066666616,227.9
194.1563399999995,227.9
194.7727093333328,227.9
195.38907866666614,227.9
196.00544799999946,227.9
196.62181733333279,227.9
197.2381866666661,227.9
197.85455599999943,227.9
198.47092533333276,227.9
199.08729466666608,227.9
199.7036639999994,227.9
200.32003333333273,227.9
200.93640266666605,227.9
201.55277199999938,227.9
202.1691413333327,227.9
202.78551066666603,227.9
203.40187999999935,227.9
204.01824933333268,227.9
204.634618666666,227.9
205.25098799999932,227.9
205.86735733333265,227.9
206.48372666666597,227.9
207.1000959999993,227.9
207.71646533333262,227.9
208.33283466666595,227.9
208.94920399999927,227.9
209.5655733333326,227.9
210.18194266666592,227.9
210.79831199999924,227.9
211.41468133333257,227.9
212.0310506666659,227.9
212.64741999999922,227.9
213.26378933333254,227.9
213.88015866666586,227.9
214.4965279999992,227.9
215.1128973333325,227.9
215.72926666666584,227.9
216.34563599999916,227.9
216.96200533333248,227.9
217.5783746666658,227.9
218.19474399999913,227.9
218.81111333333246,227.9
219.42748266666578,227.9
220.0438519999991,227.9
220.66022133333243,227.9
221.27659066666575,227.9
221.89295999999908,227.9
222.5093293333324,227.9
223.12569866666573,227.9
223.74206799999905,227.9
224.35843733333238,227.9
224.9748066666657,227.9
225.59117599999902,227.9
226.20754533333235,227.9
226.82391466666567,227.9
227.440283999999,227.9
228.05665333333232,227.9
228.67302266666564,227.9
229.28939199999897,227.9
229.9057613333323,227.9
230.52213066666562,227.9
231.13849999999894,227.9
231.75486933333227,227.9
232.3712386666656,227.9
232.98760799999891,227.9
233.60397733333224,227.9
234.22034666666556,227.93333333333334
234.8367159999989,227.96666666666667
235.4530853333322,227.96666666666667
236.06945466666554,227.96666666666667
236.68582399999886,227.96666666666667
237.30219333333218,227.96666666666667
237.9185626666655,227.96666666666667
238.53493199999883,227.96666666666667
239.15130133333216,227.96666666666667
239.76767066666548,227.96666666666667
240.3840399999988,227.96666666666667
241.00040933333213,227.96666666666667
241.61677866666545,227.96666666666667
242.23314799999878,227.96666666666667
242.8495173333321,227.96666666666667
243.46588666666543,227.96666666666667
244.08225599999875,227.96666666666667
244.69862533333207,227.96666666666667
245.3149946666654,227.96666666666667
245.93136399999872,227.96666666666667
246.54773333333205,227.96666666666667
247.16410266666537,227.96666666666667
247.7804719999987,227.96666666666667
248.39684133333202,227.96666666666667
249.01321066666534,227.96666666666667
249.62957999999867,227.96666666666667
250.245949333332,227.96666666666667
250.86231866666532,227.96666666666667
251.47868799999864,227.96666666666667
252.09505733333197,227.96666666666667
252.7114266666653,227.96666666666667
253.3277959999986,227.96666666666667
253.94416533333194,227.96666666666667
254.56053466666526,227.96666666666667
255.1769039999986,227.96666666666667
255.7932733333319,227.96666666666667
256.40964266666526,227.96666666666667
257.0260119999986,227.96666666666667
257.64238133333197,227.96666666666667
258.2587506666653,227.96666666666667
258.8751199999987,227.96666666666667
259.491489333332,227.96666666666667
260.1078586666654,227.96666666666667
260.72422799999873,227.96666666666667
261.3405973333321,227.96666666666667
261.95696666666544,227.96666666666667
262.5733359999988,227.96666666666667
263.18970533333214,227.96666666666667
263.8060746666655,227.96666666666667
264.42244399999885,227.96666666666667
265.0388133333322,227.96666666666667
265.65518266666555,227.96666666666667
266.2715519999989,227.96666666666667
266.88792133333226,227.96666666666667
267.5042906666656,227.96666666666667
268.12065999999896,227.96666666666667
268.7370293333323,227.96666666666667
269.35339866666567,227.96666666666667
269.969767999999,227.96666666666667
270.5861373333324,227.96666666666667
271.2025066666657,227.96666666666667
271.8188759999991,227.96666666666667
272.43524533333243,227.96666666666667
273.0516146666658,227.96666666666667
273.66798399999914,227.96666666666667
274.2843533333325,227.96666666666667
274.90072266666584,227.96666666666667
275.5170919999992,227.96666666666667
276.13346133333255,227.96666666666667
276.7498306666659,227.96666666666667
277.36619999999925,227.96666666666667
277.9825693333326,227.96666666666667
278.59893866666596,227.96666666666667
279.2153079999993,227.96666666666667
279.83167733333266,227.96666666666667
280.448046666666,227.96666666666667
281.06441599999937,227.96666666666667
281.6807853333327,227.96666666666667
282.2971546666661,227.96666666666667
282.9135239999994,227.96666666666667
283.5298933333328,227.96666666666667
284.14626266666613,227.96666666666667
284.7626319999995,227.96666666666667
285.37900133333284,227.96666666666667
285.9953706666662,227.96666666666667
286.61173999999954,227.96666666666667
287.2281093333329,227.96666666666667
287.84447866666625,227.96666666666667
288.4608479999996,227.96666666666667
289.07721733333295,227.96666666666667
289.6935866666663,227.96666666666667
290.30995599999966,227.96666666666667
290.926325333333,227.96666666666667
291.54269466666636,227.96666666666667
292.1590639999997,227.96666666666667
292.77543333333307,227.96666666666667
293.3918026666664,227.96666666666667
294.0081719999998,227.96666666666667
294.6245413333331,227.96666666666667
295.2409106666665,227.96666666666667
295.85727999999983,227.96666666666667
296.4736493333332,227.96666666666667
297.09001866666654,227.96666666666667
297.7063879999999,227.96666666666667
298.32275733333324,227.96666666666667
298.9391266666666,227.96666666666667
299.55549599999995,227.96666666666667


==> MSSP-EJOR-v3 (1)/figures/op/aco_500dist.txt <==
x,y
0.6163693333333333,14.315999999999999
1.2327386666666666,18.091333333333335
1.849108,18.666
2.4654773333333333,22.03233333333333
3.0818466666666664,52.05533333333333
3.6982159999999995,77.312
4.314585333333333,88.12233333333333
4.930954666666666,92.04966666666664
5.547323999999999,94.91166666666665
6.163693333333332,97.04666666666665
6.780062666666665,99.65199999999999
7.396431999999998,102.46433333333333
8.012801333333332,104.2
8.629170666666665,105.23866666666666
9.245539999999998,106.17066666666668
9.861909333333331,106.84099999999998
10.478278666666665,107.76966666666665
11.094647999999998,108.32666666666665
11.71101733333333,108.966
12.327386666666664,109.70633333333333
12.943755999999997,110.038
13.56012533333333,110.285
14.176494666666663,110.64566666666666
14.792863999999996,110.79599999999999
15.40923333333333,111.23
16.025602666666664,111.44033333333336
16.641972,111.82966666666668
17.258341333333334,111.89900000000002
17.87471066666667,112.07333333333332
18.491080000000004,112.164
19.10744933333334,112.46566666666668
19.723818666666673,112.66533333333332
20.34018800000001,112.86433333333333
20.956557333333343,112.96933333333332
21.572926666666678,113.22266666666665
22.189296000000013,113.22266666666665
22.805665333333348,113.279
23.422034666666683,113.28333333333333
24.038404000000018,113.37833333333334
24.654773333333353,113.41300000000001
25.271142666666687,113.41300000000001
25.887512000000022,113.41300000000001
26.503881333333357,113.44166666666668
27.120250666666692,113.44166666666668
27.736620000000027,113.44166666666668
28.352989333333362,113.44166666666668
28.969358666666697,113.48266666666669
29.58572800000003,113.49966666666667
30.202097333333366,113.49966666666667
30.8184666666667,113.49966666666667
31.434836000000036,113.49966666666667
32.05120533333337,113.56866666666669
32.6675746666667,113.56866666666669
33.283944000000034,113.56866666666669
33.900313333333365,113.56866666666669
34.516682666666696,113.56866666666669
35.13305200000003,113.56866666666669
35.74942133333336,113.56866666666669
36.36579066666669,113.56866666666669
36.98216000000002,113.56866666666669
37.59852933333335,113.56866666666669
38.214898666666684,113.56866666666669
38.831268000000016,113.56866666666669
39.44763733333335,113.56866666666669
40.06400666666668,113.56866666666669
40.68037600000001,113.56866666666669
41.29674533333334,113.56866666666669
41.91311466666667,113.56866666666669
42.529484000000004,113.56866666666669
43.145853333333335,113.56866666666669
43.762222666666666,113.57833333333336
44.378592,113.57933333333335
44.99496133333333,113.57933333333335
45.61133066666666,113.57933333333335
46.22769999999999,113.57933333333335
46.84406933333332,113.57933333333335
47.460438666666654,113.57933333333335
48.076807999999986,113.57933333333335
48.69317733333332,113.57933333333335
49.30954666666665,113.57933333333335
49.92591599999998,113.57933333333335
50.54228533333331,113.57933333333335
51.15865466666664,113.57933333333335
51.77502399999997,113.57933333333335
52.391393333333305,113.57933333333335
53.007762666666636,113.57933333333335
53.62413199999997,113.57933333333335
54.2405013333333,113.57933333333335
54.85687066666663,113.57933333333335
55.47323999999996,113.57933333333335
56.08960933333329,113.57933333333335
56.705978666666624,113.57933333333335
57.322347999999955,113.57933333333335
57.93871733333329,113.57933333333335
58.55508666666662,113.57933333333335
59.17145599999995,113.57933333333335
59.78782533333328,113.57933333333335
60.40419466666661,113.57933333333335
61.02056399999994,113.57933333333335
61.636933333333275,113.57933333333335
62.253302666666606,113.57933333333335
62.86967199999994,113.57933333333335
63.48604133333327,113.57933333333335
64.1024106666666,113.57933333333335
64.71877999999994,113.57933333333335
65.33514933333328,113.57933333333335
65.95151866666662,113.57933333333335
66.56788799999995,113.57933333333335
67.18425733333329,113.57933333333335
67.80062666666663,113.57933333333335
68.41699599999997,113.57933333333335
69.03336533333331,113.57933333333335
69.64973466666665,113.57933333333335
70.26610399999998,113.57933333333335
70.88247333333332,113.57933333333335
71.49884266666666,113.57933333333335
72.115212,113.57933333333335
72.73158133333334,113.57933333333335
73.34795066666668,113.57933333333335
73.96432000000001,113.57933333333335
74.58068933333335,113.57933333333335
75.19705866666669,113.57933333333335
75.81342800000003,113.57933333333335
76.42979733333337,113.57933333333335
77.0461666666667,113.57933333333335
77.66253600000005,113.57933333333335
78.27890533333338,113.57933333333335
78.89527466666672,113.57933333333335
79.51164400000006,113.57933333333335
80.1280133333334,113.57933333333335
80.74438266666674,113.57933333333335
81.36075200000008,113.57933333333335
81.97712133333341,113.57933333333335
82.59349066666675,113.57933333333335
83.20986000000009,113.57933333333335
83.82622933333343,113.57933333333335
84.44259866666677,113.57933333333335
85.0589680000001,113.57933333333335
85.67533733333345,113.57933333333335
86.29170666666678,113.57933333333335
86.90807600000012,113.57933333333335
87.52444533333346,113.57933333333335
88.1408146666668,113.57933333333335
88.75718400000014,113.57933333333335
89.37355333333348,113.57933333333335
89.98992266666681,113.57933333333335
90.60629200000015,113.57933333333335
91.22266133333349,113.57933333333335
91.83903066666683,113.57933333333335
92.45540000000017,113.57933333333335
93.0717693333335,113.57933333333335
93.68813866666684,113.57933333333335
94.30450800000018,113.57933333333335
94.92087733333352,113.57933333333335
95.53724666666686,113.57933333333335
96.1536160000002,113.57933333333335
96.76998533333354,113.57933333333335
97.38635466666688,113.57933333333335
98.00272400000021,113.57933333333335
98.61909333333355,113.57933333333335
99.23546266666689,113.57933333333335
99.85183200000023,113.57933333333335
100.46820133333357,113.57933333333335
101.0845706666669,113.57933333333335
101.70094000000024,113.57933333333335
102.31730933333358,113.57933333333335
102.93367866666692,113.57933333333335
103.55004800000026,113.57933333333335
104.1664173333336,113.57933333333335
104.78278666666694,113.57933333333335
105.39915600000027,113.57933333333335
106.01552533333361,113.57933333333335
106.63189466666695,113.57933333333335
107.24826400000029,113.57933333333335
107.86463333333363,113.57933333333335
108.48100266666697,113.57933333333335
109.0973720000003,113.57933333333335
109.71374133333364,113.57933333333335
110.33011066666698,113.57933333333335
110.94648000000032,113.57933333333335
111.56284933333366,113.57933333333335
112.179218666667,113.57933333333335
112.79558800000034,113.57933333333335
113.41195733333367,113.57933333333335
114.02832666666701,113.57933333333335
114.64469600000035,113.57933333333335
115.26106533333369,113.57933333333335
115.87743466666703,113.57933333333335
116.49380400000037,113.57933333333335
117.1101733333337,113.57933333333335
117.72654266666704,113.57933333333335
118.34291200000038,113.57933333333335
118.95928133333372,113.57933333333335
119.57565066666706,113.57933333333335
120.1920200000004,113.57933333333335
120.80838933333374,113.57933333333335
121.42475866666707,113.57933333333335
122.04112800000041,113.57933333333335
122.65749733333375,113.57933333333335
123.27386666666709,113.57933333333335
123.89023600000043,113.57933333333335
124.50660533333377,113.57933333333335
125.1229746666671,113.57933333333335
125.73934400000044,113.57933333333335
126.35571333333378,113.57933333333335
126.97208266666712,113.57933333333335
127.58845200000046,113.57933333333335
128.2048213333338,113.57933333333335
128.82119066666712,113.57933333333335
129.43756000000045,113.57933333333335
130.05392933333377,113.57933333333335
130.6702986666671,113.57933333333335
131.28666800000042,113.57933333333335
131.90303733333374,113.57933333333335
132.51940666666707,113.57933333333335
133.1357760000004,113.57933333333335
133.75214533333371,113.57933333333335
134.36851466666704,113.57933333333335
134.98488400000036,113.57933333333335
135.6012533333337,113.57933333333335
136.217622666667,113.57933333333335
136.83399200000034,113.57933333333335
137.45036133333366,113.57933333333335
138.06673066666698,113.57933333333335
138.6831000000003,113.57933333333335
139.29946933333363,113.57933333333335
139.91583866666696,113.57933333333335
140.53220800000028,113.57933333333335
141.1485773333336,113.57933333333335
141.76494666666693,113.57933333333335
142.38131600000025,113.57933333333335
142.99768533333358,113.57933333333335
143.6140546666669,113.57933333333335
144.23042400000023,113.57933333333335
144.84679333333355,113.57933333333335
145.46316266666688,113.57933333333335
146.0795320000002,113.57933333333335
146.69590133333352,113.57933333333335
147.31227066666685,113.57933333333335
147.92864000000017,113.57933333333335
148.5450093333335,113.57933333333335
149.16137866666682,113.57933333333335
149.77774800000014,113.57933333333335
150.39411733333347,113.57933333333335
151.0104866666668,113.57933333333335
151.62685600000012,113.57933333333335
152.24322533333344,113.57933333333335
152.85959466666677,113.57933333333335
153.4759640000001,113.57933333333335
154.0923333333334,113.57933333333335
154.70870266666674,113.57933333333335
155.32507200000006,113.57933333333335
155.9414413333334,113.57933333333335
156.5578106666667,113.57933333333335
157.17418000000004,113.57933333333335
157.79054933333336,113.57933333333335
158.40691866666668,113.57933333333335
159.023288,113.57933333333335
159.63965733333333,113.57933333333335
160.25602666666666,113.57933333333335
160.87239599999998,113.57933333333335
161.4887653333333,113.57933333333335
162.10513466666663,113.57933333333335
162.72150399999995,113.57933333333335
163.33787333333328,113.57933333333335
163.9542426666666,113.57933333333335
164.57061199999993,113.57933333333335
165.18698133333325,113.57933333333335
165.80335066666657,113.57933333333335
166.4197199999999,113.57933333333335
167.03608933333322,113.57933333333335
167.65245866666655,113.57933333333335
168.26882799999987,113.57933333333335
168.8851973333332,113.57933333333335
169.50156666666652,113.57933333333335
170.11793599999984,113.57933333333335
170.73430533333317,113.57933333333335
171.3506746666665,113.57933333333335
171.96704399999982,113.57933333333335
172.58341333333314,113.57933333333335
173.19978266666647,113.57933333333335
173.8161519999998,113.57933333333335
174.4325213333331,113.57933333333335
175.04889066666644,113.57933333333335
175.66525999999976,113.57933333333335
176.2816293333331,113.57933333333335
176.8979986666664,113.57933333333335
177.51436799999973,113.57933333333335
178.13073733333306,113.57933333333335
178.74710666666638,113.57933333333335
179.3634759999997,113.57933333333335
179.97984533333303,113.57933333333335
180.59621466666636,113.57933333333335
181.21258399999968,113.57933333333335
181.828953333333,113.57933333333335
182.44532266666633,113.57933333333335
183.06169199999965,113.57933333333335
183.67806133333298,113.57933333333335
184.2944306666663,113.57933333333335
184.91079999999963,113.57933333333335
185.52716933333295,113.57933333333335
186.14353866666627,113.57933333333335
186.7599079999996,113.57933333333335
187.37627733333292,113.57933333333335
187.99264666666625,113.57933333333335
188.60901599999957,113.57933333333335
189.2253853333329,113.57933333333335
189.84175466666622,113.57933333333335
190.45812399999954,113.57933333333335
191.07449333333287,113.57933333333335
191.6908626666662,113.57933333333335
192.30723199999952,113.57933333333335
192.92360133333284,113.57933333333335
193.53997066666616,113.57933333333335
194.1563399999995,113.57933333333335
194.7727093333328,113.57933333333335
195.38907866666614,113.57933333333335
196.00544799999946,113.57933333333335
196.62181733333279,113.57933333333335
197.2381866666661,113.57933333333335
197.85455599999943,113.57933333333335
198.47092533333276,113.57933333333335
199.08729466666608,113.57933333333335
199.7036639999994,113.57933333333335
200.32003333333273,113.57933333333335
200.93640266666605,113.57933333333335
201.55277199999938,113.57933333333335
202.1691413333327,113.57933333333335
202.78551066666603,113.57933333333335
203.40187999999935,113.57933333333335
204.01824933333268,113.57933333333335
204.634618666666,113.57933333333335
205.25098799999932,113.57933333333335
205.86735733333265,113.57933333333335
206.48372666666597,113.57933333333335
207.1000959999993,113.57933333333335
207.71646533333262,113.57933333333335
208.33283466666595,113.57933333333335
208.94920399999927,113.57933333333335
209.5655733333326,113.57933333333335
210.18194266666592,113.57933333333335
210.79831199999924,113.57933333333335
211.41468133333257,113.57933333333335
212.0310506666659,113.57933333333335
212.64741999999922,113.57933333333335
213.26378933333254,113.57933333333335
213.88015866666586,113.57933333333335
214.4965279999992,113.57933333333335
215.1128973333325,113.57933333333335
215.72926666666584,113.57933333333335
216.34563599999916,113.57933333333335
216.96200533333248,113.57933333333335
217.5783746666658,113.57933333333335
218.19474399999913,113.57933333333335
218.81111333333246,113.57933333333335
219.42748266666578,113.57933333333335
220.0438519999991,113.57933333333335
220.66022133333243,113.57933333333335
221.27659066666575,113.57933333333335
221.89295999999908,113.57933333333335
222.5093293333324,113.57933333333335
223.12569866666573,113.57933333333335
223.74206799999905,113.57933333333335
224.35843733333238,113.57933333333335
224.9748066666657,113.57933333333335
225.59117599999902,113.57933333333335
226.20754533333235,113.57933333333335
226.82391466666567,113.57933333333335
227.440283999999,113.57933333333335
228.05665333333232,113.57933333333335
228.67302266666564,113.57933333333335
229.28939199999897,113.57933333333335
229.9057613333323,113.57933333333335
230.52213066666562,113.57933333333335
231.13849999999894,113.57933333333335
231.75486933333227,113.57933333333335
232.3712386666656,113.57933333333335
232.98760799999891,113.57933333333335
233.60397733333224,113.57933333333335
234.22034666666556,113.57933333333335
234.8367159999989,113.57933333333335
235.4530853333322,113.57933333333335
236.06945466666554,113.57933333333335
236.68582399999886,113.57933333333335
237.30219333333218,113.57933333333335
237.9185626666655,113.57933333333335
238.53493199999883,113.57933333333335
239.15130133333216,113.57933333333335
239.76767066666548,113.57933333333335
240.3840399999988,113.57933333333335
241.00040933333213,113.57933333333335
241.61677866666545,113.57933333333335
242.23314799999878,113.57933333333335
242.8495173333321,113.57933333333335
243.46588666666543,113.57933333333335
244.08225599999875,113.57933333333335
244.69862533333207,113.57933333333335
245.3149946666654,113.57933333333335
245.93136399999872,113.57933333333335
246.54773333333205,113.57933333333335
247.16410266666537,113.57933333333335
247.7804719999987,113.57933333333335
248.39684133333202,113.57933333333335
249.01321066666534,113.57933333333335
249.62957999999867,113.57933333333335
250.245949333332,113.57933333333335
250.86231866666532,113.57933333333335
251.47868799999864,113.57933333333335
252.09505733333197,113.57933333333335
252.7114266666653,113.57933333333335
253.3277959999986,113.57933333333335
253.94416533333194,113.57933333333335
254.56053466666526,113.57933333333335
255.1769039999986,113.57933333333335
255.7932733333319,113.57933333333335
256.40964266666526,113.57933333333335
257.0260119999986,113.57933333333335
257.64238133333197,113.57933333333335
258.2587506666653,113.57933333333335
258.8751199999987,113.57933333333335
259.491489333332,113.57933333333335
260.1078586666654,113.57933333333335
260.72422799999873,113.57933333333335
261.3405973333321,113.57933333333335
261.95696666666544,113.57933333333335
262.5733359999988,113.57933333333335
263.18970533333214,113.57933333333335
263.8060746666655,113.57933333333335
264.42244399999885,113.57933333333335
265.0388133333322,113.57933333333335
265.65518266666555,113.57933333333335
266.2715519999989,113.57933333333335
266.88792133333226,113.57933333333335
267.5042906666656,113.57933333333335
268.12065999999896,113.57933333333335
268.7370293333323,113.57933333333335
269.35339866666567,113.57933333333335
269.969767999999,113.57933333333335
270.5861373333324,113.57933333333335
271.2025066666657,113.57933333333335
271.8188759999991,113.57933333333335
272.43524533333243,113.57933333333335
273.0516146666658,113.57933333333335
273.66798399999914,113.57933333333335
274.2843533333325,113.57933333333335
274.90072266666584,113.57933333333335
275.5170919999992,113.57933333333335
276.13346133333255,113.57933333333335
276.7498306666659,113.57933333333335
277.36619999999925,113.57933333333335
277.9825693333326,113.57933333333335
278.59893866666596,113.57933333333335
279.2153079999993,113.57933333333335
279.83167733333266,113.57933333333335
280.448046666666,113.57933333333335
281.06441599999937,113.57933333333335
281.6807853333327,113.57933333333335
282.2971546666661,113.57933333333335
282.9135239999994,113.57933333333335
283.5298933333328,113.57933333333335
284.14626266666613,113.57933333333335
284.7626319999995,113.57933333333335
285.37900133333284,113.57933333333335
285.9953706666662,113.57933333333335
286.61173999999954,113.57933333333335
287.2281093333329,113.57933333333335
287.84447866666625,113.57933333333335
288.4608479999996,113.57933333333335
289.07721733333295,113.57933333333335
289.6935866666663,113.57933333333335
290.30995599999966,113.57933333333335
290.926325333333,113.57933333333335
291.54269466666636,113.57933333333335
292.1590639999997,113.57933333333335
292.77543333333307,113.57933333333335
293.3918026666664,113.57933333333335
294.0081719999998,113.57933333333335
294.6245413333331,113.57933333333335
295.2409106666665,113.57933333333335
295.85727999999983,113.57933333333335
296.4736493333332,113.57933333333335
297.09001866666654,113.57933333333335
297.7063879999999,113.57933333333335
298.32275733333324,113.57933333333335
298.9391266666666,113.57933333333335
299.55549599999995,113.57933333333335


==> MSSP-EJOR-v3 (1)/figures/op/aco_500unif.txt <==
x,y
0.6163693333333333,17.041666666666668
1.2327386666666666,21.520666666666664
1.849108,22.69233333333333
2.4654773333333333,32.92933333333333
3.0818466666666664,62.51766666666667
3.6982159999999995,84.35000000000001
4.314585333333333,94.70733333333332
4.930954666666666,98.37700000000001
5.547323999999999,101.31700000000001
6.163693333333332,103.65499999999999
6.780062666666665,105.42566666666666
7.396431999999998,106.99133333333333
8.012801333333332,107.85199999999999
8.629170666666665,109.40366666666665
9.245539999999998,110.25633333333333
9.861909333333331,111.20733333333334
10.478278666666665,112.67066666666668
11.094647999999998,113.15966666666665
11.71101733333333,113.74699999999999
12.327386666666664,114.22833333333332
12.943755999999997,114.97866666666667
13.56012533333333,115.13333333333335
14.176494666666663,115.50900000000001
14.792863999999996,115.61733333333333
15.40923333333333,115.72433333333333
16.025602666666664,115.87833333333333
16.641972,115.92699999999999
17.258341333333334,116.01533333333334
17.87471066666667,116.34466666666667
18.491080000000004,116.44333333333334
19.10744933333334,116.53966666666665
19.723818666666673,116.696
20.34018800000001,116.863
20.956557333333343,116.98800000000001
21.572926666666678,117.02333333333334
22.189296000000013,117.14666666666668
22.805665333333348,117.15833333333333
23.422034666666683,117.33600000000001
24.038404000000018,117.40766666666667
24.654773333333353,117.52466666666668
25.271142666666687,117.63133333333334
25.887512000000022,117.761
26.503881333333357,117.787
27.120250666666692,117.787
27.736620000000027,117.787
28.352989333333362,117.787
28.969358666666697,117.80266666666667
29.58572800000003,117.80266666666667
30.202097333333366,117.80266666666667
30.8184666666667,117.80266666666667
31.434836000000036,117.85966666666667
32.05120533333337,117.85966666666667
32.6675746666667,117.85966666666667
33.283944000000034,117.887
33.900313333333365,117.887
34.516682666666696,117.887
35.13305200000003,117.88966666666667
35.74942133333336,117.88966666666667
36.36579066666669,117.88966666666667
36.98216000000002,117.88966666666667
37.59852933333335,117.88966666666667
38.214898666666684,117.88966666666667
38.831268000000016,117.88966666666667
39.44763733333335,117.88966666666667
40.06400666666668,117.91233333333334
40.68037600000001,117.91233333333334
41.29674533333334,117.91233333333334
41.91311466666667,117.91233333333334
42.529484000000004,117.91233333333334
43.145853333333335,117.91233333333334
43.762222666666666,117.91233333333334
44.378592,117.91966666666666
44.99496133333333,117.91966666666666
45.61133066666666,117.91966666666666
46.22769999999999,117.91966666666666
46.84406933333332,117.91966666666666
47.460438666666654,117.91966666666666
48.076807999999986,117.91966666666666
48.69317733333332,117.91966666666666
49.30954666666665,117.91966666666666
49.92591599999998,117.91966666666666
50.54228533333331,117.91966666666666
51.15865466666664,117.91966666666666
51.77502399999997,117.91966666666666
52.391393333333305,117.91966666666666
53.007762666666636,117.91966666666666
53.62413199999997,117.91966666666666
54.2405013333333,117.91966666666666
54.85687066666663,117.91966666666666
55.47323999999996,117.91966666666666
56.08960933333329,117.91966666666666
56.705978666666624,117.91966666666666
57.322347999999955,117.91966666666666
57.93871733333329,117.91966666666666
58.55508666666662,117.91966666666666
59.17145599999995,117.91966666666666
59.78782533333328,117.91966666666666
60.40419466666661,117.91966666666666
61.02056399999994,117.91966666666666
61.636933333333275,117.91966666666666
62.253302666666606,117.91966666666666
62.86967199999994,117.91966666666666
63.48604133333327,117.91966666666666
64.1024106666666,117.91966666666666
64.71877999999994,117.91966666666666
65.33514933333328,117.91966666666666
65.95151866666662,117.91966666666666
66.56788799999995,117.91966666666666
67.18425733333329,117.91966666666666
67.80062666666663,117.91966666666666
68.41699599999997,117.93266666666665
69.03336533333331,117.93266666666665
69.64973466666665,117.93266666666665
70.26610399999998,117.93266666666665
70.88247333333332,117.93266666666665
71.49884266666666,117.93266666666665
72.115212,117.93266666666665
72.73158133333334,117.93266666666665
73.34795066666668,117.93266666666665
73.96432000000001,117.93266666666665
74.58068933333335,117.93266666666665
75.19705866666669,117.93266666666665
75.81342800000003,117.93266666666665
76.42979733333337,117.93266666666665
77.0461666666667,117.93266666666665
77.66253600000005,117.93266666666665
78.27890533333338,117.93266666666665
78.89527466666672,117.93266666666665
79.51164400000006,117.93266666666665
80.1280133333334,117.93266666666665
80.74438266666674,117.93266666666665
81.36075200000008,117.93266666666665
81.97712133333341,117.93266666666665
82.59349066666675,117.93266666666665
83.20986000000009,117.93266666666665
83.82622933333343,117.93266666666665
84.44259866666677,117.93266666666665
85.0589680000001,117.93266666666665
85.67533733333345,117.93266666666665
86.29170666666678,117.93266666666665
86.90807600000012,117.93266666666665
87.52444533333346,117.93266666666665
88.1408146666668,117.93266666666665
88.75718400000014,117.93266666666665
89.37355333333348,117.93266666666665
89.98992266666681,117.93266666666665
90.60629200000015,117.93266666666665
91.22266133333349,117.93266666666665
91.83903066666683,117.93266666666665
92.45540000000017,117.93266666666665
93.0717693333335,117.93266666666665
93.68813866666684,117.93266666666665
94.30450800000018,117.93266666666665
94.92087733333352,117.93266666666665
95.53724666666686,117.93266666666665
96.1536160000002,117.93266666666665
96.76998533333354,117.93266666666665
97.38635466666688,117.93266666666665
98.00272400000021,117.93266666666665
98.61909333333355,117.93266666666665
99.23546266666689,117.93266666666665
99.85183200000023,117.93266666666665
100.46820133333357,117.93266666666665
101.0845706666669,117.93266666666665
101.70094000000024,117.93266666666665
102.31730933333358,117.93266666666665
102.93367866666692,117.93266666666665
103.55004800000026,117.93266666666665
104.1664173333336,117.93266666666665
104.78278666666694,117.93266666666665
105.39915600000027,117.93266666666665
106.01552533333361,117.93266666666665
106.63189466666695,117.93266666666665
107.24826400000029,117.93266666666665
107.86463333333363,117.93266666666665
108.48100266666697,117.93266666666665
109.0973720000003,117.93266666666665
109.71374133333364,117.93266666666665
110.33011066666698,117.93266666666665
110.94648000000032,117.93266666666665
111.56284933333366,117.93266666666665
112.179218666667,117.93266666666665
112.79558800000034,117.93266666666665
113.41195733333367,117.93266666666665
114.02832666666701,117.93266666666665
114.64469600000035,117.93266666666665
115.26106533333369,117.93266666666665
115.87743466666703,117.93266666666665
116.49380400000037,117.93266666666665
117.1101733333337,117.93266666666665
117.72654266666704,117.93266666666665
118.34291200000038,117.93266666666665
118.95928133333372,117.93266666666665
119.57565066666706,117.93266666666665
120.1920200000004,117.93266666666665
120.80838933333374,117.93266666666665
121.42475866666707,117.93266666666665
122.04112800000041,117.93266666666665
122.65749733333375,117.93266666666665
123.27386666666709,117.93266666666665
123.89023600000043,117.93266666666665
124.50660533333377,117.93266666666665
125.1229746666671,117.93266666666665
125.73934400000044,117.93266666666665
126.35571333333378,117.93266666666665
126.97208266666712,117.93266666666665
127.58845200000046,117.93266666666665
128.2048213333338,117.93266666666665
128.82119066666712,117.93266666666665
129.43756000000045,117.93266666666665
130.05392933333377,117.93266666666665
130.6702986666671,117.93266666666665
131.28666800000042,117.93266666666665
131.90303733333374,117.93266666666665
132.51940666666707,117.93266666666665
133.1357760000004,117.93266666666665
133.75214533333371,117.93266666666665
134.36851466666704,117.93266666666665
134.98488400000036,117.93266666666665
135.6012533333337,117.93266666666665
136.217622666667,117.93266666666665
136.83399200000034,117.93266666666665
137.45036133333366,117.93266666666665
138.06673066666698,117.93266666666665
138.6831000000003,117.93266666666665
139.29946933333363,117.93266666666665
139.91583866666696,117.93266666666665
140.53220800000028,117.93266666666665
141.1485773333336,117.93266666666665
141.76494666666693,117.93266666666665
142.38131600000025,117.93266666666665
142.99768533333358,117.93266666666665
143.6140546666669,117.93266666666665
144.23042400000023,117.93266666666665
144.84679333333355,117.93266666666665
145.46316266666688,117.93266666666665
146.0795320000002,117.93266666666665
146.69590133333352,117.93266666666665
147.31227066666685,117.93266666666665
147.92864000000017,117.93266666666665
148.5450093333335,117.93266666666665
149.16137866666682,117.93266666666665
149.77774800000014,117.93266666666665
150.39411733333347,117.93266666666665
151.0104866666668,117.93266666666665
151.62685600000012,117.93266666666665
152.24322533333344,117.93266666666665
152.85959466666677,117.93266666666665
153.4759640000001,117.93266666666665
154.0923333333334,117.93266666666665
154.70870266666674,117.93266666666665
155.32507200000006,117.93266666666665
155.9414413333334,117.93266666666665
156.5578106666667,117.93266666666665
157.17418000000004,117.93266666666665
157.79054933333336,117.93266666666665
158.40691866666668,117.93266666666665
159.023288,117.93266666666665
159.63965733333333,117.93266666666665
160.25602666666666,117.93266666666665
160.87239599999998,117.93266666666665
161.4887653333333,117.93266666666665
162.10513466666663,117.93266666666665
162.72150399999995,117.93266666666665
163.33787333333328,117.93266666666665
163.9542426666666,117.93266666666665
164.57061199999993,117.93266666666665
165.18698133333325,117.93266666666665
165.80335066666657,117.93266666666665
166.4197199999999,117.93266666666665
167.03608933333322,117.93266666666665
167.65245866666655,117.93266666666665
168.26882799999987,117.93266666666665
168.8851973333332,117.93266666666665
169.50156666666652,117.93266666666665
170.11793599999984,117.93266666666665
170.73430533333317,117.93266666666665
171.3506746666665,117.93266666666665
171.96704399999982,117.93266666666665
172.58341333333314,117.93266666666665
173.19978266666647,117.93266666666665
173.8161519999998,117.93266666666665
174.4325213333331,117.93266666666665
175.04889066666644,117.93266666666665
175.66525999999976,117.93266666666665
176.2816293333331,117.93266666666665
176.8979986666664,117.93266666666665
177.51436799999973,117.93266666666665
178.13073733333306,117.93266666666665
178.74710666666638,117.93266666666665
179.3634759999997,117.93266666666665
179.97984533333303,117.93266666666665
180.59621466666636,117.93266666666665
181.21258399999968,117.93266666666665
181.828953333333,117.93266666666665
182.44532266666633,117.93266666666665
183.06169199999965,117.93266666666665
183.67806133333298,117.93266666666665
184.2944306666663,117.93266666666665
184.91079999999963,117.93266666666665
185.52716933333295,117.93266666666665
186.14353866666627,117.93266666666665
186.7599079999996,117.93266666666665
187.37627733333292,117.93266666666665
187.99264666666625,117.93266666666665
188.60901599999957,117.93266666666665
189.2253853333329,117.93266666666665
189.84175466666622,117.93266666666665
190.45812399999954,117.93266666666665
191.07449333333287,117.93266666666665
191.6908626666662,117.93266666666665
192.30723199999952,117.93266666666665
192.92360133333284,117.93266666666665
193.53997066666616,117.93266666666665
194.1563399999995,117.93266666666665
194.7727093333328,117.93266666666665
195.38907866666614,117.93266666666665
196.00544799999946,117.93266666666665
196.62181733333279,117.93266666666665
197.2381866666661,117.93266666666665
197.85455599999943,117.93266666666665
198.47092533333276,117.93266666666665
199.08729466666608,117.93266666666665
199.7036639999994,117.93266666666665
200.32003333333273,117.93266666666665
200.93640266666605,117.93266666666665
201.55277199999938,117.93266666666665
202.1691413333327,117.93266666666665
202.78551066666603,117.93266666666665
203.40187999999935,117.93266666666665
204.01824933333268,117.93266666666665
204.634618666666,117.93266666666665
205.25098799999932,117.93266666666665
205.86735733333265,117.93266666666665
206.48372666666597,117.93266666666665
207.1000959999993,117.93266666666665
207.71646533333262,117.93266666666665
208.33283466666595,117.93266666666665
208.94920399999927,117.93266666666665
209.5655733333326,117.93266666666665
210.18194266666592,117.93266666666665
210.79831199999924,117.93266666666665
211.41468133333257,117.93266666666665
212.0310506666659,117.93266666666665
212.64741999999922,117.93266666666665
213.26378933333254,117.93266666666665
213.88015866666586,117.93266666666665
214.4965279999992,117.93266666666665
215.1128973333325,117.93266666666665
215.72926666666584,117.93266666666665
216.34563599999916,117.93266666666665
216.96200533333248,117.93266666666665
217.5783746666658,117.93266666666665
218.19474399999913,117.93266666666665
218.81111333333246,117.93266666666665
219.42748266666578,117.93266666666665
220.0438519999991,117.93266666666665
220.66022133333243,117.93266666666665
221.27659066666575,117.93266666666665
221.89295999999908,117.93266666666665
222.5093293333324,117.93266666666665
223.12569866666573,117.93266666666665
223.74206799999905,117.93266666666665
224.35843733333238,117.93266666666665
224.9748066666657,117.93266666666665
225.59117599999902,117.93266666666665
226.20754533333235,117.93266666666665
226.82391466666567,117.93266666666665
227.440283999999,117.93266666666665
228.05665333333232,117.93266666666665
228.67302266666564,117.93266666666665
229.28939199999897,117.93266666666665
229.9057613333323,117.93266666666665
230.52213066666562,117.93266666666665
231.13849999999894,117.93266666666665
231.75486933333227,117.93266666666665
232.3712386666656,117.93266666666665
232.98760799999891,117.93266666666665
233.60397733333224,117.93266666666665
234.22034666666556,117.93266666666665
234.8367159999989,117.93266666666665
235.4530853333322,117.93266666666665
236.06945466666554,117.93266666666665
236.68582399999886,117.93266666666665
237.30219333333218,117.93266666666665
237.9185626666655,117.93266666666665
238.53493199999883,117.93266666666665
239.15130133333216,117.93266666666665
239.76767066666548,117.93266666666665
240.3840399999988,117.93266666666665
241.00040933333213,117.93266666666665
241.61677866666545,117.93266666666665
242.23314799999878,117.93266666666665
242.8495173333321,117.93266666666665
243.46588666666543,117.93266666666665
244.08225599999875,117.93266666666665
244.69862533333207,117.93266666666665
245.3149946666654,117.93266666666665
245.93136399999872,117.93266666666665
246.54773333333205,117.93266666666665
247.16410266666537,117.93266666666665
247.7804719999987,117.93266666666665
248.39684133333202,117.93266666666665
249.01321066666534,117.93266666666665
249.62957999999867,117.93266666666665
250.245949333332,117.93266666666665
250.86231866666532,117.93266666666665
251.47868799999864,117.93266666666665
252.09505733333197,117.93266666666665
252.7114266666653,117.93266666666665
253.3277959999986,117.93266666666665
253.94416533333194,117.93266666666665
254.56053466666526,117.93266666666665
255.1769039999986,117.93266666666665
255.7932733333319,117.93266666666665
256.40964266666526,117.93266666666665
257.0260119999986,117.93266666666665
257.64238133333197,117.93266666666665
258.2587506666653,117.93266666666665
258.8751199999987,117.93266666666665
259.491489333332,117.93266666666665
260.1078586666654,117.93266666666665
260.72422799999873,117.93266666666665
261.3405973333321,117.93266666666665
261.95696666666544,117.93266666666665
262.5733359999988,117.93266666666665
263.18970533333214,117.93266666666665
263.8060746666655,117.93266666666665
264.42244399999885,117.93266666666665
265.0388133333322,117.93266666666665
265.65518266666555,117.93266666666665
266.2715519999989,117.93266666666665
266.88792133333226,117.93266666666665
267.5042906666656,117.93266666666665
268.12065999999896,117.93266666666665
268.7370293333323,117.93266666666665
269.35339866666567,117.93266666666665
269.969767999999,117.93266666666665
270.5861373333324,117.93266666666665
271.2025066666657,117.93266666666665
271.8188759999991,117.93266666666665
272.43524533333243,117.93266666666665
273.0516146666658,117.93266666666665
273.66798399999914,117.93266666666665
274.2843533333325,117.93266666666665
274.90072266666584,117.93266666666665
275.5170919999992,117.93266666666665
276.13346133333255,117.93266666666665
276.7498306666659,117.93266666666665
277.36619999999925,117.93266666666665
277.9825693333326,117.93266666666665
278.59893866666596,117.93266666666665
279.2153079999993,117.93266666666665
279.83167733333266,117.93266666666665
280.448046666666,117.93266666666665
281.06441599999937,117.93266666666665
281.6807853333327,117.93266666666665
282.2971546666661,117.93266666666665
282.9135239999994,117.93266666666665
283.5298933333328,117.93266666666665
284.14626266666613,117.93266666666665
284.7626319999995,117.93266666666665
285.37900133333284,117.93266666666665
285.9953706666662,117.93266666666665
286.61173999999954,117.93266666666665
287.2281093333329,117.93266666666665
287.84447866666625,117.93266666666665
288.4608479999996,117.93266666666665
289.07721733333295,117.93266666666665
289.6935866666663,117.93266666666665
290.30995599999966,117.93266666666665
290.926325333333,117.93266666666665
291.54269466666636,117.93266666666665
292.1590639999997,117.93266666666665
292.77543333333307,117.93266666666665
293.3918026666664,117.93266666666665
294.0081719999998,117.93266666666665
294.6245413333331,117.93266666666665
295.2409106666665,117.93266666666665
295.85727999999983,117.93266666666665
296.4736493333332,117.93266666666665
297.09001866666654,117.93266666666665
297.7063879999999,117.93266666666665
298.32275733333324,117.93266666666665
298.9391266666666,117.93266666666665
299.55549599999995,117.93266666666665


==> MSSP-EJOR-v3 (1)/figures/op/aco_50const.txt <==
x,y
0.039115319999999995,10.7
0.07823063999999999,14.633333333333333
0.11734595999999999,18.5
0.15646127999999998,21.166666666666668
0.1955766,22.966666666666665
0.23469192,23.766666666666666
0.27380724,24.0
0.31292256,24.4
0.35203788,24.6
0.39115320000000003,24.766666666666666
0.43026852000000004,24.9
0.46938384000000005,25.0
0.5084991600000001,25.1
0.54761448,25.1
0.5867298,25.1
0.6258451199999999,25.133333333333333
0.6649604399999999,25.133333333333333
0.7040757599999998,25.133333333333333
0.7431910799999998,25.133333333333333
0.7823063999999997,25.166666666666668
0.8214217199999997,25.166666666666668
0.8605370399999996,25.166666666666668
0.8996523599999996,25.166666666666668
0.9387676799999995,25.166666666666668
0.9778829999999995,25.166666666666668
1.0169983199999995,25.166666666666668
1.0561136399999995,25.166666666666668
1.0952289599999996,25.166666666666668
1.1343442799999996,25.166666666666668
1.1734595999999997,25.166666666666668
1.2125749199999998,25.166666666666668
1.2516902399999998,25.166666666666668
1.29080556,25.166666666666668
1.32992088,25.166666666666668
1.3690362,25.166666666666668
1.40815152,25.166666666666668
1.4472668400000002,25.166666666666668
1.4863821600000002,25.166666666666668
1.5254974800000003,25.166666666666668
1.5646128000000004,25.166666666666668
1.6037281200000004,25.166666666666668
1.6428434400000005,25.166666666666668
1.6819587600000006,25.166666666666668
1.7210740800000006,25.166666666666668
1.7601894000000007,25.166666666666668
1.7993047200000007,25.166666666666668
1.8384200400000008,25.166666666666668
1.8775353600000009,25.166666666666668
1.916650680000001,25.166666666666668
1.955766000000001,25.166666666666668
1.994881320000001,25.166666666666668


==> MSSP-EJOR-v3 (1)/figures/op/aco_50dist.txt <==
x,y
0.039115319999999995,5.612333333333334
0.07823063999999999,7.930666666666668
0.11734595999999999,9.608333333333333
0.15646127999999998,11.030000000000001
0.1955766,11.886
0.23469192,12.201
0.27380724,12.43966666666667
0.31292256,12.625666666666667
0.35203788,12.71166666666667
0.39115320000000003,12.783333333333335
0.43026852000000004,12.910333333333336
0.46938384000000005,12.916000000000002
0.5084991600000001,12.947000000000001
0.54761448,12.982333333333333
0.5867298,12.988
0.6258451199999999,13.005
0.6649604399999999,13.012666666666668
0.7040757599999998,13.012666666666668
0.7431910799999998,13.012666666666668
0.7823063999999997,13.012666666666668
0.8214217199999997,13.012666666666668
0.8605370399999996,13.012666666666668
0.8996523599999996,13.012666666666668
0.9387676799999995,13.012666666666668
0.9778829999999995,13.012666666666668
1.0169983199999995,13.012666666666668
1.0561136399999995,13.012666666666668
1.0952289599999996,13.012666666666668
1.1343442799999996,13.012666666666668
1.1734595999999997,13.012666666666668
1.2125749199999998,13.012666666666668
1.2516902399999998,13.012666666666668
1.29080556,13.012666666666668
1.32992088,13.012666666666668
1.3690362,13.012666666666668
1.40815152,13.012666666666668
1.4472668400000002,13.012666666666668
1.4863821600000002,13.012666666666668
1.5254974800000003,13.012666666666668
1.5646128000000004,13.012666666666668
1.6037281200000004,13.012666666666668
1.6428434400000005,13.012666666666668
1.6819587600000006,13.012666666666668
1.7210740800000006,13.012666666666668
1.7601894000000007,13.012666666666668
1.7993047200000007,13.012666666666668
1.8384200400000008,13.012666666666668
1.8775353600000009,13.012666666666668
1.916650680000001,13.012666666666668
1.955766000000001,13.012666666666668
1.994881320000001,13.012666666666668


==> MSSP-EJOR-v3 (1)/figures/op/aco_50unif.txt <==
x,y
0.039115319999999995,6.825666666666667
0.07823063999999999,9.699666666666667
0.11734595999999999,11.594333333333335
0.15646127999999998,13.258333333333331
0.1955766,13.950666666666667
0.23469192,14.434333333333335
0.27380724,14.596666666666668
0.31292256,14.718666666666667
0.35203788,14.761333333333333
0.39115320000000003,14.820666666666666
0.43026852000000004,14.856333333333334
0.46938384000000005,14.874333333333334
0.5084991600000001,14.883999999999999
0.54761448,14.888333333333332
0.5867298,14.888333333333332
0.6258451199999999,14.890666666666666
0.6649604399999999,14.891666666666667
0.7040757599999998,14.896333333333335
0.7431910799999998,14.896333333333335
0.7823063999999997,14.896333333333335
0.8214217199999997,14.901000000000002
0.8605370399999996,14.901000000000002
0.8996523599999996,14.901000000000002
0.9387676799999995,14.901000000000002
0.9778829999999995,14.901000000000002
1.0169983199999995,14.910666666666668
1.0561136399999995,14.910666666666668
1.0952289599999996,14.910666666666668
1.1343442799999996,14.910666666666668
1.1734595999999997,14.910666666666668
1.2125749199999998,14.910666666666668
1.2516902399999998,14.910666666666668
1.29080556,14.910666666666668
1.32992088,14.910666666666668
1.3690362,14.910666666666668
1.40815152,14.910666666666668
1.4472668400000002,14.910666666666668
1.4863821600000002,14.910666666666668
1.5254974800000003,14.910666666666668
1.5646128000000004,14.910666666666668
1.6037281200000004,14.910666666666668
1.6428434400000005,14.910666666666668
1.6819587600000006,14.910666666666668
1.7210740800000006,14.910666666666668
1.7601894000000007,14.910666666666668
1.7993047200000007,14.910666666666668
1.8384200400000008,14.910666666666668
1.8775353600000009,14.910666666666668
1.916650680000001,14.910666666666668
1.955766000000001,14.910666666666668
1.994881320000001,14.910666666666668


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_100const.txt <==
x,y
0.001,0.0
0.081,1.0
0.161,1.4
0.241,1.4333333333333333
0.321,1.4333333333333333
0.401,1.4333333333333333
0.48100000000000004,1.4333333333333333
0.561,1.4333333333333333
0.641,1.4333333333333333
0.721,1.4333333333333333
0.8009999999999999,1.4333333333333333
0.8809999999999999,1.4333333333333333
0.9609999999999999,1.4333333333333333
1.041,1.4333333333333333
1.121,1.4333333333333333
1.201,1.4333333333333333
1.2810000000000001,1.4333333333333333
1.3610000000000002,1.4333333333333333
1.4410000000000003,1.4333333333333333
1.5210000000000004,1.4333333333333333
1.6010000000000004,1.4333333333333333
1.6810000000000005,1.4333333333333333
1.7610000000000006,1.4333333333333333
1.8410000000000006,1.4333333333333333
1.9210000000000007,1.4333333333333333
2.001000000000001,1.8666666666666667
2.081000000000001,1.8666666666666667
2.161000000000001,2.966666666666667
2.241000000000001,2.966666666666667
2.321000000000001,2.966666666666667
2.401000000000001,3.033333333333333
2.481000000000001,3.466666666666667
2.5610000000000013,3.466666666666667
2.6410000000000013,5.633333333333334
2.7210000000000014,6.433333333333334
2.8010000000000015,6.733333333333333
2.8810000000000016,7.666666666666667
2.9610000000000016,9.066666666666666
3.0410000000000017,9.066666666666666
3.1210000000000018,9.1
3.201000000000002,9.1
3.281000000000002,10.266666666666667
3.361000000000002,10.266666666666667
3.441000000000002,12.566666666666666
3.521000000000002,12.566666666666666
3.601000000000002,14.3
3.6810000000000023,16.533333333333335
3.7610000000000023,18.133333333333333
3.8410000000000024,18.133333333333333
3.9210000000000025,18.133333333333333
4.001000000000002,18.3
4.081000000000002,18.3
4.161000000000002,18.4
4.241000000000002,18.4
4.321000000000002,18.4
4.4010000000000025,18.433333333333334
4.4810000000000025,18.433333333333334
4.561000000000003,19.966666666666665
4.641000000000003,19.966666666666665
4.721000000000003,19.966666666666665
4.801000000000003,19.966666666666665
4.881000000000003,19.966666666666665
4.961000000000003,19.966666666666665
5.041000000000003,20.0
5.121000000000003,21.633333333333333
5.201000000000003,21.633333333333333
5.281000000000003,21.633333333333333
5.361000000000003,21.633333333333333
5.441000000000003,21.633333333333333
5.5210000000000035,22.0
5.6010000000000035,22.0
5.681000000000004,22.0
5.761000000000004,22.0
5.841000000000004,22.0
5.921000000000004,22.0
6.001000000000004,22.0
6.081000000000004,22.0
6.161000000000004,22.0
6.241000000000004,22.0
6.321000000000004,22.0
6.401000000000004,22.0
6.481000000000004,22.0
6.561000000000004,22.0
6.6410000000000045,22.0
6.7210000000000045,22.0
6.801000000000005,23.6
6.881000000000005,23.6
6.961000000000005,23.6
7.041000000000005,23.6
7.121000000000005,23.6
7.201000000000005,23.6
7.281000000000005,23.6
7.361000000000005,23.6
7.441000000000005,23.6
7.521000000000005,23.6
7.601000000000005,23.6
7.681000000000005,25.9
7.7610000000000054,25.9
7.8410000000000055,25.9
7.921000000000006,25.9


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_100dist.txt <==
x,y
0.001,0.0
0.081,0.5186666666666666
0.161,0.5186666666666666
0.241,0.5186666666666666
0.321,0.5186666666666666
0.401,0.5186666666666666
0.48100000000000004,0.5186666666666666
0.561,0.5186666666666666
0.641,0.5186666666666666
0.721,0.5186666666666666
0.8009999999999999,0.5186666666666666
0.8809999999999999,0.5186666666666666
0.9609999999999999,0.5186666666666666
1.041,0.5186666666666666
1.121,0.5186666666666666
1.201,0.5186666666666666
1.2810000000000001,0.5186666666666666
1.3610000000000002,0.5186666666666666
1.4410000000000003,0.5186666666666666
1.5210000000000004,0.5186666666666666
1.6010000000000004,0.5186666666666666
1.6810000000000005,0.5186666666666666
1.7610000000000006,0.5186666666666666
1.8410000000000006,0.5186666666666666
1.9210000000000007,0.5186666666666666
2.001000000000001,0.5186666666666666
2.081000000000001,0.5186666666666666
2.161000000000001,0.5186666666666666
2.241000000000001,0.5186666666666666
2.321000000000001,0.5186666666666666
2.401000000000001,0.5186666666666666
2.481000000000001,0.5186666666666666
2.5610000000000013,0.5186666666666666
2.6410000000000013,1.769
2.7210000000000014,1.769
2.8010000000000015,1.769
2.8810000000000016,1.7803333333333333
2.9610000000000016,1.7803333333333333
3.0410000000000017,1.7853333333333334
3.1210000000000018,1.7853333333333334
3.201000000000002,1.7853333333333334
3.281000000000002,1.7853333333333334
3.361000000000002,1.7853333333333334
3.441000000000002,1.7853333333333334
3.521000000000002,1.7853333333333334
3.601000000000002,1.7853333333333334
3.6810000000000023,1.7853333333333334
3.7610000000000023,1.7853333333333334
3.8410000000000024,1.7853333333333334
3.9210000000000025,1.7853333333333334
4.001000000000002,1.7853333333333334
4.081000000000002,1.7853333333333334
4.161000000000002,1.7853333333333334
4.241000000000002,1.7853333333333334
4.321000000000002,1.7853333333333334
4.4010000000000025,1.7853333333333334
4.4810000000000025,1.7853333333333334
4.561000000000003,1.7853333333333334
4.641000000000003,1.7853333333333334
4.721000000000003,1.7853333333333334
4.801000000000003,1.7853333333333334
4.881000000000003,1.7853333333333334
4.961000000000003,1.7853333333333334
5.041000000000003,1.7853333333333334
5.121000000000003,1.7853333333333334
5.201000000000003,1.7853333333333334
5.281000000000003,1.7853333333333334
5.361000000000003,1.7853333333333334
5.441000000000003,1.7853333333333334
5.5210000000000035,1.7853333333333334
5.6010000000000035,1.7853333333333334
5.681000000000004,1.7853333333333334
5.761000000000004,1.7853333333333334
5.841000000000004,1.7853333333333334
5.921000000000004,1.7853333333333334
6.001000000000004,1.7853333333333334
6.081000000000004,1.7853333333333334
6.161000000000004,1.7853333333333334
6.241000000000004,1.7853333333333334
6.321000000000004,1.7853333333333334
6.401000000000004,1.7853333333333334
6.481000000000004,1.7853333333333334
6.561000000000004,1.7853333333333334
6.6410000000000045,1.7853333333333334
6.7210000000000045,1.7853333333333334
6.801000000000005,1.7853333333333334
6.881000000000005,1.7853333333333334
6.961000000000005,1.7853333333333334
7.041000000000005,1.7853333333333334
7.121000000000005,1.7853333333333334
7.201000000000005,1.7853333333333334
7.281000000000005,1.7853333333333334
7.361000000000005,1.7853333333333334
7.441000000000005,1.7853333333333334
7.521000000000005,1.7853333333333334
7.601000000000005,1.7853333333333334
7.681000000000005,1.7853333333333334
7.7610000000000054,1.7853333333333334
7.8410000000000055,1.7853333333333334
7.921000000000006,1.7853333333333334


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_100unif.txt <==
x,y
0.001,0.0
0.081,0.528
0.161,1.3666666666666667
0.241,1.3666666666666667
0.321,1.3666666666666667
0.401,1.4326666666666665
0.48100000000000004,1.5736666666666665
0.561,1.5736666666666665
0.641,1.5736666666666665
0.721,1.5736666666666665
0.8009999999999999,1.5736666666666665
0.8809999999999999,1.5736666666666665
0.9609999999999999,1.5736666666666665
1.041,1.5736666666666665
1.121,1.5736666666666665
1.201,1.5736666666666665
1.2810000000000001,1.5736666666666665
1.3610000000000002,1.5736666666666665
1.4410000000000003,1.5736666666666665
1.5210000000000004,1.5736666666666665
1.6010000000000004,1.5736666666666665
1.6810000000000005,1.5736666666666665
1.7610000000000006,1.5736666666666665
1.8410000000000006,2.182
1.9210000000000007,2.182
2.001000000000001,2.7426666666666666
2.081000000000001,2.7426666666666666
2.161000000000001,2.7426666666666666
2.241000000000001,2.7426666666666666
2.321000000000001,2.7426666666666666
2.401000000000001,2.874
2.481000000000001,2.874
2.5610000000000013,2.874
2.6410000000000013,2.876333333333333
2.7210000000000014,2.8903333333333334
2.8010000000000015,3.17
2.8810000000000016,3.17
2.9610000000000016,3.897666666666667
3.0410000000000017,3.897666666666667
3.1210000000000018,3.928
3.201000000000002,3.928
3.281000000000002,4.209666666666667
3.361000000000002,4.791333333333333
3.441000000000002,4.791333333333333
3.521000000000002,4.972333333333333
3.601000000000002,4.972333333333333
3.6810000000000023,4.972333333333333
3.7610000000000023,6.47
3.8410000000000024,6.47
3.9210000000000025,6.47
4.001000000000002,6.503333333333333
4.081000000000002,6.503333333333333
4.161000000000002,6.535333333333333
4.241000000000002,8.508333333333333
4.321000000000002,8.536
4.4010000000000025,8.536
4.4810000000000025,8.972333333333333
4.561000000000003,9.663
4.641000000000003,9.663
4.721000000000003,9.663
4.801000000000003,9.663
4.881000000000003,10.330666666666666
4.961000000000003,10.330666666666666
5.041000000000003,10.330666666666666
5.121000000000003,10.330666666666666
5.201000000000003,10.330666666666666
5.281000000000003,10.330666666666666
5.361000000000003,10.333333333333334
5.441000000000003,11.012666666666666
5.5210000000000035,11.012666666666666
5.6010000000000035,11.150333333333334
5.681000000000004,11.150333333333334
5.761000000000004,11.150333333333334
5.841000000000004,11.150333333333334
5.921000000000004,11.150333333333334
6.001000000000004,11.150333333333334
6.081000000000004,11.150333333333334
6.161000000000004,11.150333333333334
6.241000000000004,11.150333333333334
6.321000000000004,11.150333333333334
6.401000000000004,11.150333333333334
6.481000000000004,11.150333333333334
6.561000000000004,11.150333333333334
6.6410000000000045,11.150333333333334
6.7210000000000045,11.150333333333334
6.801000000000005,11.150333333333334
6.881000000000005,11.150333333333334
6.961000000000005,11.150333333333334
7.041000000000005,11.150333333333334
7.121000000000005,11.150333333333334
7.201000000000005,11.150333333333334
7.281000000000005,11.150333333333334
7.361000000000005,11.150333333333334
7.441000000000005,11.150333333333334
7.521000000000005,11.150333333333334
7.601000000000005,11.150333333333334
7.681000000000005,11.150333333333334
7.7610000000000054,11.150333333333334
7.8410000000000055,11.150333333333334
7.921000000000006,11.150333333333334


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_300const.txt <==
x,y
0.001,0.0
0.801,1.0
1.601,1.0
2.401,1.1
3.2009999999999996,1.1333333333333333
4.0009999999999994,1.1333333333333333
4.800999999999999,1.1333333333333333
5.600999999999999,1.1333333333333333
6.400999999999999,1.1333333333333333
7.200999999999999,1.1333333333333333
8.001,1.1333333333333333
8.801,1.1333333333333333
9.601,1.1333333333333333
10.401000000000002,1.1333333333333333
11.201000000000002,1.1333333333333333
12.001000000000003,1.1333333333333333
12.801000000000004,1.1333333333333333
13.601000000000004,1.1333333333333333
14.401000000000005,1.1333333333333333
15.201000000000006,1.1333333333333333
16.001000000000005,1.1333333333333333
16.801000000000005,1.1333333333333333
17.601000000000006,1.1333333333333333
18.401000000000007,1.1333333333333333
19.201000000000008,1.1333333333333333
20.00100000000001,1.1333333333333333
20.80100000000001,1.1333333333333333
21.60100000000001,1.1333333333333333
22.40100000000001,1.1333333333333333
23.20100000000001,1.1333333333333333
24.001000000000012,1.1333333333333333
24.801000000000013,1.1333333333333333
25.601000000000013,1.1333333333333333
26.401000000000014,1.1333333333333333
27.201000000000015,1.1333333333333333
28.001000000000015,1.1333333333333333
28.801000000000016,1.1333333333333333
29.601000000000017,1.1333333333333333
30.401000000000018,1.1333333333333333
31.20100000000002,1.1333333333333333
32.00100000000002,1.1333333333333333
32.801000000000016,1.1333333333333333
33.60100000000001,1.1333333333333333
34.40100000000001,1.1333333333333333
35.20100000000001,1.1333333333333333
36.001000000000005,1.1333333333333333
36.801,1.1333333333333333
37.601,1.1333333333333333
38.400999999999996,1.1333333333333333
39.20099999999999,1.1333333333333333
40.00099999999999,1.1333333333333333
40.80099999999999,1.1333333333333333
41.600999999999985,1.1333333333333333
42.40099999999998,1.1333333333333333
43.20099999999998,1.1333333333333333
44.000999999999976,1.1333333333333333
44.80099999999997,1.1333333333333333
45.60099999999997,1.1333333333333333
46.40099999999997,1.1333333333333333
47.200999999999965,1.1333333333333333
48.00099999999996,1.1333333333333333
48.80099999999996,1.1333333333333333
49.60099999999996,1.1333333333333333
50.400999999999954,1.3333333333333333
51.20099999999995,1.3333333333333333
52.00099999999995,1.3333333333333333
52.800999999999945,1.3666666666666667
53.60099999999994,1.3666666666666667
54.40099999999994,1.3666666666666667
55.20099999999994,1.3666666666666667
56.000999999999934,1.3666666666666667
56.80099999999993,1.4333333333333333
57.60099999999993,1.4333333333333333
58.400999999999925,1.4333333333333333
59.20099999999992,1.4333333333333333
60.00099999999992,1.4333333333333333
60.80099999999992,1.4333333333333333
61.600999999999914,1.4666666666666666
62.40099999999991,1.4666666666666666
63.20099999999991,1.4666666666666666
64.0009999999999,1.4666666666666666
64.8009999999999,1.4666666666666666
65.6009999999999,1.4666666666666666
66.4009999999999,1.4666666666666666
67.2009999999999,1.4666666666666666
68.00099999999989,1.4666666666666666
68.80099999999989,1.4666666666666666
69.60099999999989,1.4666666666666666
70.40099999999988,1.4666666666666666
71.20099999999988,1.4666666666666666
72.00099999999988,1.4666666666666666
72.80099999999987,1.4666666666666666
73.60099999999987,1.4666666666666666
74.40099999999987,1.4666666666666666
75.20099999999987,1.4666666666666666
76.00099999999986,1.4666666666666666
76.80099999999986,1.4666666666666666
77.60099999999986,1.4666666666666666
78.40099999999985,1.4666666666666666
79.20099999999985,1.4666666666666666


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_300dist.txt <==
x,y
0.001,0.0
0.801,0.5506666666666666
1.601,0.5506666666666666
2.401,0.5506666666666666
3.2009999999999996,0.5506666666666666
4.0009999999999994,0.5506666666666666
4.800999999999999,0.5506666666666666
5.600999999999999,0.5506666666666666
6.400999999999999,0.5506666666666666
7.200999999999999,0.5506666666666666
8.001,0.5506666666666666
8.801,0.5506666666666666
9.601,0.5506666666666666
10.401000000000002,0.5506666666666666
11.201000000000002,0.5506666666666666
12.001000000000003,0.5506666666666666
12.801000000000004,0.5506666666666666
13.601000000000004,0.5506666666666666
14.401000000000005,0.5506666666666666
15.201000000000006,0.5506666666666666
16.001000000000005,0.5506666666666666
16.801000000000005,0.5506666666666666
17.601000000000006,0.5506666666666666
18.401000000000007,0.5506666666666666
19.201000000000008,0.5506666666666666
20.00100000000001,0.5506666666666666
20.80100000000001,0.5506666666666666
21.60100000000001,0.5506666666666666
22.40100000000001,0.5506666666666666
23.20100000000001,0.5506666666666666
24.001000000000012,0.5506666666666666
24.801000000000013,0.5506666666666666
25.601000000000013,0.5506666666666666
26.401000000000014,0.5506666666666666
27.201000000000015,0.5506666666666666
28.001000000000015,0.5506666666666666
28.801000000000016,0.5506666666666666
29.601000000000017,0.5506666666666666
30.401000000000018,0.5506666666666666
31.20100000000002,0.5506666666666666
32.00100000000002,0.5506666666666666
32.801000000000016,0.5506666666666666
33.60100000000001,0.5506666666666666
34.40100000000001,0.5506666666666666
35.20100000000001,0.5506666666666666
36.001000000000005,0.5506666666666666
36.801,0.5506666666666666
37.601,0.5506666666666666
38.400999999999996,0.5506666666666666
39.20099999999999,0.5506666666666666
40.00099999999999,0.5506666666666666
40.80099999999999,0.5506666666666666
41.600999999999985,0.5506666666666666
42.40099999999998,0.5506666666666666
43.20099999999998,0.5506666666666666
44.000999999999976,0.5506666666666666
44.80099999999997,0.5506666666666666
45.60099999999997,0.5506666666666666
46.40099999999997,0.5506666666666666
47.200999999999965,0.5506666666666666
48.00099999999996,0.5506666666666666
48.80099999999996,0.5506666666666666
49.60099999999996,0.5506666666666666
50.400999999999954,0.5506666666666666
51.20099999999995,0.5506666666666666
52.00099999999995,0.5506666666666666
52.800999999999945,0.5506666666666666
53.60099999999994,0.5506666666666666
54.40099999999994,0.5506666666666666
55.20099999999994,0.5506666666666666
56.000999999999934,0.5506666666666666
56.80099999999993,0.5506666666666666
57.60099999999993,0.5506666666666666
58.400999999999925,0.5506666666666666
59.20099999999992,0.5506666666666666
60.00099999999992,0.5506666666666666
60.80099999999992,0.5506666666666666
61.600999999999914,0.5506666666666666
62.40099999999991,0.5506666666666666
63.20099999999991,0.5506666666666666
64.0009999999999,0.5506666666666666
64.8009999999999,0.5506666666666666
65.6009999999999,0.5506666666666666
66.4009999999999,0.5506666666666666
67.2009999999999,0.5506666666666666
68.00099999999989,0.5506666666666666
68.80099999999989,0.5506666666666666
69.60099999999989,0.5506666666666666
70.40099999999988,0.5506666666666666
71.20099999999988,0.5506666666666666
72.00099999999988,0.5506666666666666
72.80099999999987,0.5506666666666666
73.60099999999987,0.5506666666666666
74.40099999999987,0.5506666666666666
75.20099999999987,0.5506666666666666
76.00099999999986,0.5506666666666666
76.80099999999986,0.5506666666666666
77.60099999999986,0.5506666666666666
78.40099999999985,0.5506666666666666
79.20099999999985,0.5506666666666666


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_300unif.txt <==
x,y
0.001,0.0
0.801,0.5433333333333333
1.601,0.5433333333333333
2.401,0.8083333333333333
3.2009999999999996,0.839
4.0009999999999994,0.839
4.800999999999999,0.839
5.600999999999999,0.839
6.400999999999999,0.839
7.200999999999999,0.839
8.001,0.839
8.801,0.839
9.601,0.839
10.401000000000002,0.839
11.201000000000002,0.839
12.001000000000003,0.839
12.801000000000004,0.839
13.601000000000004,0.839
14.401000000000005,0.839
15.201000000000006,0.839
16.001000000000005,0.839
16.801000000000005,0.839
17.601000000000006,0.839
18.401000000000007,0.839
19.201000000000008,0.839
20.00100000000001,0.839
20.80100000000001,0.839
21.60100000000001,0.839
22.40100000000001,0.839
23.20100000000001,0.839
24.001000000000012,0.839
24.801000000000013,0.839
25.601000000000013,0.839
26.401000000000014,0.839
27.201000000000015,0.839
28.001000000000015,0.839
28.801000000000016,0.839
29.601000000000017,0.839
30.401000000000018,0.839
31.20100000000002,0.839
32.00100000000002,0.839
32.801000000000016,0.839
33.60100000000001,0.839
34.40100000000001,0.839
35.20100000000001,0.839
36.001000000000005,0.839
36.801,0.839
37.601,0.839
38.400999999999996,0.839
39.20099999999999,0.839
40.00099999999999,0.839
40.80099999999999,0.839
41.600999999999985,0.839
42.40099999999998,0.839
43.20099999999998,0.839
44.000999999999976,0.839
44.80099999999997,0.839
45.60099999999997,0.839
46.40099999999997,0.839
47.200999999999965,0.839
48.00099999999996,0.839
48.80099999999996,0.839
49.60099999999996,0.839
50.400999999999954,0.839
51.20099999999995,0.9003333333333333
52.00099999999995,0.9003333333333333
52.800999999999945,0.9003333333333333
53.60099999999994,1.0253333333333334
54.40099999999994,1.0496666666666667
55.20099999999994,1.059
56.000999999999934,1.0776666666666666
56.80099999999993,1.1
57.60099999999993,1.1
58.400999999999925,1.1
59.20099999999992,1.1
60.00099999999992,1.1
60.80099999999992,1.1
61.600999999999914,1.1
62.40099999999991,1.1
63.20099999999991,1.1
64.0009999999999,1.1
64.8009999999999,1.1
65.6009999999999,1.1
66.4009999999999,1.1
67.2009999999999,1.1
68.00099999999989,1.1
68.80099999999989,1.1
69.60099999999989,1.1
70.40099999999988,1.1
71.20099999999988,1.1
72.00099999999988,1.1
72.80099999999987,1.1
73.60099999999987,1.1
74.40099999999987,1.1
75.20099999999987,1.1
76.00099999999986,1.1
76.80099999999986,1.1
77.60099999999986,1.1
78.40099999999985,1.1
79.20099999999985,1.1


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_500const.txt <==
x,y
0.001,0.0
3.001,1.0
6.0009999999999994,1.0
9.001,1.0
12.001,1.5
15.001,1.5
18.000999999999998,1.5
21.000999999999998,1.5
24.000999999999998,1.5
27.000999999999998,1.5
30.000999999999998,1.5
33.001,1.5
36.001,1.5
39.001,1.5
42.001,1.5
45.001,1.5
48.001,1.5
51.001,1.5
54.001,1.5
57.001,1.5
60.001,1.5
63.001,1.5
66.001,1.5
69.001,1.5
72.001,1.5
75.001,1.5
78.001,1.5
81.001,1.5
84.001,1.5
87.001,1.5
90.001,1.5
93.001,1.5
96.001,1.5
99.001,1.5
102.001,1.5
105.001,1.5
108.001,1.5
111.001,1.5
114.001,1.5
117.001,1.5
120.001,1.5
123.001,1.5
126.001,1.5
129.001,1.5
132.001,1.5
135.001,1.5
138.001,1.5
141.001,1.5
144.001,1.5
147.001,1.5
150.001,1.5
153.001,1.5
156.001,1.5
159.001,1.5
162.001,1.5
165.001,1.5
168.001,1.5
171.001,1.5
174.001,1.5
177.001,1.5
180.001,1.5
183.001,1.5
186.001,1.5
189.001,1.5
192.001,1.5
195.001,1.5
198.001,1.5
201.001,1.5
204.001,1.5
207.001,1.5
210.001,1.5
213.001,1.5
216.001,1.5
219.001,1.5
222.001,1.5
225.001,1.5
228.001,1.5
231.001,1.5
234.001,1.5
237.001,1.5
240.001,1.5
243.001,1.5
246.001,1.5
249.001,1.5
252.001,1.5
255.001,1.5
258.001,1.5
261.001,1.5
264.001,1.5
267.001,1.5
270.001,1.5
273.001,1.5
276.001,1.5
279.001,1.5
282.001,1.5
285.001,1.5
288.001,1.5
291.001,1.5
294.001,1.5
297.001,1.5


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_500dist.txt <==
x,y
0.001,0.0
3.001,0.455
6.0009999999999994,0.455
9.001,0.455
12.001,0.455
15.001,0.455
18.000999999999998,0.455
21.000999999999998,0.455
24.000999999999998,0.455
27.000999999999998,0.455
30.000999999999998,0.455
33.001,0.455
36.001,0.455
39.001,0.455
42.001,0.455
45.001,0.455
48.001,0.455
51.001,0.455
54.001,0.455
57.001,0.455
60.001,0.455
63.001,0.455
66.001,0.455
69.001,0.455
72.001,0.455
75.001,0.455
78.001,0.455
81.001,0.455
84.001,0.455
87.001,0.455
90.001,0.455
93.001,0.455
96.001,0.455
99.001,0.455
102.001,0.455
105.001,0.455
108.001,0.455
111.001,0.455
114.001,0.455
117.001,0.455
120.001,0.455
123.001,0.455
126.001,0.455
129.001,0.455
132.001,0.455
135.001,0.455
138.001,0.455
141.001,0.455
144.001,0.455
147.001,0.455
150.001,0.455
153.001,0.455
156.001,0.455
159.001,0.455
162.001,0.455
165.001,0.455
168.001,0.455
171.001,0.455
174.001,0.455
177.001,0.455
180.001,0.455
183.001,0.455
186.001,0.455
189.001,0.455
192.001,0.455
195.001,0.455
198.001,0.455
201.001,0.455
204.001,0.455
207.001,0.455
210.001,0.455
213.001,0.455
216.001,0.455
219.001,0.455
222.001,0.455
225.001,0.455
228.001,0.455
231.001,0.455
234.001,0.455
237.001,0.455
240.001,0.455
243.001,0.455
246.001,0.455
249.001,0.455
252.001,0.455
255.001,0.455
258.001,0.455
261.001,0.455
264.001,0.455
267.001,0.455
270.001,0.455
273.001,0.455
276.001,0.455
279.001,0.455
282.001,0.455
285.001,0.455
288.001,0.455
291.001,0.455
294.001,0.455
297.001,0.455


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_500unif.txt <==
x,y
0.001,0.0
3.001,0.454
6.0009999999999994,0.454
9.001,0.8806666666666667
12.001,1.028
15.001,1.028
18.000999999999998,1.028
21.000999999999998,1.028
24.000999999999998,1.028
27.000999999999998,1.028
30.000999999999998,1.028
33.001,1.028
36.001,1.028
39.001,1.028
42.001,1.028
45.001,1.028
48.001,1.028
51.001,1.028
54.001,1.028
57.001,1.028
60.001,1.028
63.001,1.028
66.001,1.028
69.001,1.028
72.001,1.028
75.001,1.028
78.001,1.028
81.001,1.028
84.001,1.028
87.001,1.028
90.001,1.028
93.001,1.028
96.001,1.028
99.001,1.028
102.001,1.028
105.001,1.028
108.001,1.028
111.001,1.028
114.001,1.028
117.001,1.028
120.001,1.028
123.001,1.028
126.001,1.028
129.001,1.028
132.001,1.028
135.001,1.028
138.001,1.028
141.001,1.028
144.001,1.028
147.001,1.028
150.001,1.028
153.001,1.028
156.001,1.028
159.001,1.028
162.001,1.028
165.001,1.028
168.001,1.028
171.001,1.028
174.001,1.028
177.001,1.028
180.001,1.028
183.001,1.028
186.001,1.028
189.001,1.028
192.001,1.028
195.001,1.0293333333333332
198.001,1.0293333333333332
201.001,1.0293333333333332
204.001,1.0293333333333332
207.001,1.0293333333333332
210.001,1.0293333333333332
213.001,1.0293333333333332
216.001,1.0293333333333332
219.001,1.0573333333333332
222.001,1.0573333333333332
225.001,1.0573333333333332
228.001,1.0573333333333332
231.001,1.0573333333333332
234.001,1.0573333333333332
237.001,1.0573333333333332
240.001,1.0573333333333332
243.001,1.0573333333333332
246.001,1.0573333333333332
249.001,1.0573333333333332
252.001,1.0573333333333332
255.001,1.0573333333333332
258.001,1.0573333333333332
261.001,1.0573333333333332
264.001,1.0573333333333332
267.001,1.0573333333333332
270.001,1.0573333333333332
273.001,1.0573333333333332
276.001,1.0573333333333332
279.001,1.0573333333333332
282.001,1.0573333333333332
285.001,1.0573333333333332
288.001,1.0573333333333332
291.001,1.0573333333333332
294.001,1.0573333333333332
297.001,1.0573333333333332


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_50const.txt <==
x,y
0.001,0.0
0.021,1.0
0.041,1.0
0.061,1.0
0.081,2.3666666666666667
0.101,3.2
0.12100000000000001,3.2333333333333334
0.14100000000000001,3.2333333333333334
0.161,3.3
0.181,4.066666666666666
0.20099999999999998,4.1
0.22099999999999997,4.1
0.24099999999999996,5.166666666666667
0.26099999999999995,5.466666666666667
0.28099999999999997,5.566666666666666
0.301,6.566666666666666
0.321,6.566666666666666
0.341,6.566666666666666
0.36100000000000004,7.733333333333333
0.38100000000000006,8.7
0.4010000000000001,9.5
0.4210000000000001,11.5
0.4410000000000001,11.566666666666666
0.46100000000000013,11.566666666666666
0.48100000000000015,11.766666666666667
0.5010000000000001,11.833333333333334
0.5210000000000001,11.833333333333334
0.5410000000000001,11.966666666666667
0.5610000000000002,12.1
0.5810000000000002,13.166666666666666
0.6010000000000002,13.166666666666666
0.6210000000000002,13.2
0.6410000000000002,14.0
0.6610000000000003,14.0
0.6810000000000003,14.1
0.7010000000000003,14.1
0.7210000000000003,14.133333333333333
0.7410000000000003,14.166666666666666
0.7610000000000003,14.166666666666666
0.7810000000000004,14.2
0.8010000000000004,14.2
0.8210000000000004,14.2
0.8410000000000004,14.2
0.8610000000000004,14.8
0.8810000000000004,14.8
0.9010000000000005,14.8
0.9210000000000005,15.333333333333334
0.9410000000000005,15.333333333333334
0.9610000000000005,15.333333333333334
0.9810000000000005,15.333333333333334
1.0010000000000006,15.733333333333333
1.0210000000000006,15.733333333333333
1.0410000000000006,16.333333333333332
1.0610000000000006,16.333333333333332
1.0810000000000006,16.333333333333332
1.1010000000000006,16.333333333333332
1.1210000000000007,16.466666666666665
1.1410000000000007,16.466666666666665
1.1610000000000007,16.466666666666665
1.1810000000000007,16.466666666666665
1.2010000000000007,16.466666666666665
1.2210000000000008,16.566666666666666
1.2410000000000008,16.566666666666666
1.2610000000000008,16.566666666666666
1.2810000000000008,16.966666666666665
1.3010000000000008,16.966666666666665
1.3210000000000008,16.966666666666665
1.3410000000000009,16.966666666666665
1.3610000000000009,16.966666666666665
1.381000000000001,17.133333333333333
1.401000000000001,17.133333333333333
1.421000000000001,17.133333333333333
1.441000000000001,17.133333333333333
1.461000000000001,17.133333333333333
1.481000000000001,17.133333333333333
1.501000000000001,17.133333333333333
1.521000000000001,17.133333333333333
1.541000000000001,17.133333333333333
1.561000000000001,17.133333333333333
1.581000000000001,17.133333333333333
1.601000000000001,17.133333333333333
1.621000000000001,17.133333333333333
1.6410000000000011,17.133333333333333
1.6610000000000011,17.133333333333333
1.6810000000000012,17.133333333333333
1.7010000000000012,17.133333333333333
1.7210000000000012,17.3
1.7410000000000012,17.3
1.7610000000000012,17.3
1.7810000000000012,17.3
1.8010000000000013,17.3
1.8210000000000013,17.3
1.8410000000000013,17.3
1.8610000000000013,17.3
1.8810000000000013,17.333333333333332
1.9010000000000014,17.333333333333332
1.9210000000000014,17.333333333333332
1.9410000000000014,17.333333333333332
1.9610000000000014,17.333333333333332
1.9810000000000014,17.333333333333332


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_50dist.txt <==
x,y
0.001,0.0
0.021,0.5166666666666667
0.041,0.6536666666666666
0.061,0.6536666666666666
0.081,0.6536666666666666
0.101,0.6536666666666666
0.12100000000000001,0.6536666666666666
0.14100000000000001,0.675
0.161,0.675
0.181,0.675
0.20099999999999998,0.675
0.22099999999999997,0.89
0.24099999999999996,0.8906666666666666
0.26099999999999995,0.8906666666666666
0.28099999999999997,0.8906666666666666
0.301,0.8906666666666666
0.321,0.8933333333333333
0.341,0.8933333333333333
0.36100000000000004,0.8933333333333333
0.38100000000000006,0.8933333333333333
0.4010000000000001,1.09
0.4210000000000001,1.1456666666666666
0.4410000000000001,1.1456666666666666
0.46100000000000013,1.1456666666666666
0.48100000000000015,1.4703333333333333
0.5010000000000001,1.4703333333333333
0.5210000000000001,1.4703333333333333
0.5410000000000001,2.2243333333333335
0.5610000000000002,2.2733333333333334
0.5810000000000002,2.2733333333333334
0.6010000000000002,2.2733333333333334
0.6210000000000002,2.2733333333333334
0.6410000000000002,2.2733333333333334
0.6610000000000003,2.2733333333333334
0.6810000000000003,2.2733333333333334
0.7010000000000003,2.2733333333333334
0.7210000000000003,2.2733333333333334
0.7410000000000003,2.2733333333333334
0.7610000000000003,2.2733333333333334
0.7810000000000004,2.2733333333333334
0.8010000000000004,2.2733333333333334
0.8210000000000004,2.2733333333333334
0.8410000000000004,2.2733333333333334
0.8610000000000004,2.2733333333333334
0.8810000000000004,2.658
0.9010000000000005,2.658
0.9210000000000005,2.658
0.9410000000000005,2.658
0.9610000000000005,2.658
0.9810000000000005,2.658
1.0010000000000006,2.658
1.0210000000000006,2.658
1.0410000000000006,3.0976666666666666
1.0610000000000006,3.0976666666666666
1.0810000000000006,3.0976666666666666
1.1010000000000006,3.0976666666666666
1.1210000000000007,3.0976666666666666
1.1410000000000007,3.0976666666666666
1.1610000000000007,3.0976666666666666
1.1810000000000007,3.0976666666666666
1.2010000000000007,3.0976666666666666
1.2210000000000008,3.0976666666666666
1.2410000000000008,3.0976666666666666
1.2610000000000008,3.0976666666666666
1.2810000000000008,3.0976666666666666
1.3010000000000008,3.0976666666666666
1.3210000000000008,3.0976666666666666
1.3410000000000009,3.0976666666666666
1.3610000000000009,3.1166666666666667
1.381000000000001,3.1166666666666667
1.401000000000001,3.1166666666666667
1.421000000000001,3.1166666666666667
1.441000000000001,3.1166666666666667
1.461000000000001,3.339
1.481000000000001,3.339
1.501000000000001,3.339
1.521000000000001,3.339
1.541000000000001,3.339
1.561000000000001,3.339
1.581000000000001,3.349
1.601000000000001,3.349
1.621000000000001,3.349
1.6410000000000011,3.352
1.6610000000000011,3.8906666666666667
1.6810000000000012,3.8906666666666667
1.7010000000000012,3.8906666666666667
1.7210000000000012,3.8906666666666667
1.7410000000000012,3.8906666666666667
1.7610000000000012,3.8906666666666667
1.7810000000000012,3.8906666666666667
1.8010000000000013,3.8906666666666667
1.8210000000000013,3.8906666666666667
1.8410000000000013,3.8906666666666667
1.8610000000000013,3.8906666666666667
1.8810000000000013,3.8906666666666667
1.9010000000000014,3.8906666666666667
1.9210000000000014,3.8906666666666667
1.9410000000000014,3.8906666666666667
1.9610000000000014,3.8906666666666667
1.9810000000000014,3.8906666666666667


==> MSSP-EJOR-v3 (1)/figures/op/gurobi_50unif.txt <==
x,y
0.001,0.0
0.021,0.506
0.041,1.1546666666666667
0.061,1.1546666666666667
0.081,1.1936666666666667
0.101,1.1936666666666667
0.12100000000000001,1.1936666666666667
0.14100000000000001,1.1936666666666667
0.161,1.1936666666666667
0.181,1.1936666666666667
0.20099999999999998,1.1936666666666667
0.22099999999999997,1.1936666666666667
0.24099999999999996,1.1936666666666667
0.26099999999999995,1.1936666666666667
0.28099999999999997,1.8566666666666667
0.301,2.8596666666666666
0.321,2.887
0.341,2.887
0.36100000000000004,2.887
0.38100000000000006,2.887
0.4010000000000001,3.534
0.4210000000000001,3.717
0.4410000000000001,3.792
0.46100000000000013,4.1129999999999995
0.48100000000000015,4.1386666666666665
0.5010000000000001,4.1386666666666665
0.5210000000000001,4.251333333333333
0.5410000000000001,4.520666666666667
0.5610000000000002,5.365
0.5810000000000002,5.365
0.6010000000000002,6.182666666666667
0.6210000000000002,6.207666666666666
0.6410000000000002,6.644666666666667
0.6610000000000003,6.963666666666667
0.6810000000000003,7.713
0.7010000000000003,7.713
0.7210000000000003,7.713
0.7410000000000003,7.713
0.7610000000000003,7.713
0.7810000000000004,8.079333333333333
0.8010000000000004,8.079333333333333
0.8210000000000004,8.372333333333334
0.8410000000000004,8.490666666666666
0.8610000000000004,8.490666666666666
0.8810000000000004,9.039
0.9010000000000005,9.039
0.9210000000000005,9.039
0.9410000000000005,9.040333333333333
0.9610000000000005,9.040333333333333
0.9810000000000005,9.040333333333333
1.0010000000000006,9.045666666666667
1.0210000000000006,9.071666666666667
1.0410000000000006,9.071666666666667
1.0610000000000006,9.074
1.0810000000000006,9.074
1.1010000000000006,9.074
1.1210000000000007,9.074
1.1410000000000007,9.182
1.1610000000000007,9.182
1.1810000000000007,9.221666666666668
1.2010000000000007,9.427333333333333
1.2210000000000008,9.481
1.2410000000000008,9.496666666666666
1.2610000000000008,9.502333333333333
1.2810000000000008,9.502333333333333
1.3010000000000008,9.502333333333333
1.3210000000000008,9.543333333333333
1.3410000000000009,9.547666666666666
1.3610000000000009,9.550666666666666
1.381000000000001,9.731333333333334
1.401000000000001,9.744
1.421000000000001,9.744
1.441000000000001,9.744
1.461000000000001,9.744
1.481000000000001,9.744
1.501000000000001,9.744
1.521000000000001,9.744
1.541000000000001,9.748
1.561000000000001,9.748
1.581000000000001,9.748
1.601000000000001,9.748
1.621000000000001,9.748
1.6410000000000011,9.748
1.6610000000000011,9.748
1.6810000000000012,9.748
1.7010000000000012,9.748
1.7210000000000012,9.748
1.7410000000000012,9.748
1.7610000000000012,9.749666666666666
1.7810000000000012,9.749666666666666
1.8010000000000013,9.749666666666666
1.8210000000000013,9.749666666666666
1.8410000000000013,10.003666666666666
1.8610000000000013,10.003666666666666
1.8810000000000013,10.003666666666666
1.9010000000000014,10.003666666666666
1.9210000000000014,10.003666666666666
1.9410000000000014,10.003666666666666
1.9610000000000014,10.003666666666666
1.9810000000000014,10.003666666666666


==> MSSP-EJOR-v3 (1)/figures/op/mssp_100const.txt <==
x,y
0.102959445,53.7
0.166078162,54.56666666666667
0.22919687900000002,54.8
0.292315596,54.9
0.355434313,54.96666666666667
0.41855303,55.0
0.481671747,55.0
0.5447904640000001,55.03333333333333
0.6079091810000001,55.03333333333333
0.6710278980000002,55.03333333333333
0.7341466150000002,55.06666666666667
0.7972653320000003,55.06666666666667
0.8603840490000003,55.06666666666667
0.9235027660000004,55.06666666666667
0.9866214830000004,55.06666666666667
1.0497402000000002,55.06666666666667
1.1128589170000003,55.06666666666667
1.1759776340000003,55.06666666666667
1.2390963510000004,55.13333333333333
1.3022150680000004,55.13333333333333
1.3653337850000005,55.13333333333333
1.4284525020000005,55.13333333333333
1.4915712190000006,55.166666666666664
1.5546899360000006,55.166666666666664
1.6178086530000007,55.166666666666664
1.6809273700000007,55.166666666666664
1.7440460870000007,55.166666666666664
1.8071648040000008,55.166666666666664
1.8702835210000008,55.166666666666664
1.9334022380000009,55.166666666666664
1.996520955000001,55.166666666666664
2.059639672000001,55.2
2.1227583890000012,55.2
2.1858771060000013,55.2
2.2489958230000013,55.2
2.3121145400000014,55.2
2.3752332570000014,55.2
2.4383519740000015,55.2
2.5014706910000015,55.233333333333334
2.5645894080000016,55.233333333333334
2.6277081250000016,55.233333333333334
2.6908268420000017,55.233333333333334
2.7539455590000017,55.233333333333334
2.8170642760000018,55.233333333333334
2.880182993000002,55.233333333333334
2.943301710000002,55.233333333333334
3.006420427000002,55.233333333333334
3.069539144000002,55.266666666666666
3.132657861000002,55.266666666666666
3.195776578000002,55.266666666666666
3.258895295000002,55.3
3.322014012000002,55.3
3.385132729000002,55.3
3.448251446000002,55.3
3.5113701630000023,55.3
3.5744888800000023,55.3
3.6376075970000024,55.3
3.7007263140000024,55.3
3.7638450310000025,55.3
3.8269637480000025,55.3
3.8900824650000025,55.3
3.9532011820000026,55.3
4.016319899000003,55.3
4.079438616000002,55.3
4.142557333000002,55.3
4.205676050000002,55.3
4.268794767000002,55.3
4.331913484000002,55.3
4.395032201000002,55.3
4.458150918000002,55.3
4.521269635000002,55.3
4.584388352000002,55.3
4.647507069000002,55.3
4.710625786000002,55.3
4.773744503000002,55.3
4.836863220000002,55.3
4.899981937000002,55.3
4.963100654000002,55.3
5.0262193710000025,55.3
5.0893380880000025,55.3
5.152456805000003,55.3
5.215575522000003,55.3
5.278694239000003,55.3
5.341812956000003,55.3
5.404931673000003,55.3
5.468050390000003,55.3
5.531169107000003,55.333333333333336
5.594287824000003,55.333333333333336
5.657406541000003,55.333333333333336
5.720525258000003,55.333333333333336
5.783643975000003,55.333333333333336
5.846762692000003,55.333333333333336
5.909881409000003,55.333333333333336
5.973000126000003,55.333333333333336
6.036118843000003,55.333333333333336
6.099237560000003,55.333333333333336
6.162356277000003,55.333333333333336
6.225474994000003,55.333333333333336
6.288593711000003,55.333333333333336


==> MSSP-EJOR-v3 (1)/figures/op/mssp_100dist.txt <==
x,y
0.102959445,29.074333333333335
0.166078162,29.636666666666663
0.22919687900000002,29.773666666666664
0.292315596,29.788999999999994
0.355434313,29.826666666666664
0.41855303,29.857666666666667
0.481671747,29.911666666666672
0.5447904640000001,29.97966666666667
0.6079091810000001,29.981333333333335
0.6710278980000002,30.008333333333336
0.7341466150000002,30.016333333333332
0.7972653320000003,30.033
0.8603840490000003,30.03766666666667
0.9235027660000004,30.04533333333334
0.9866214830000004,30.050333333333334
1.0497402000000002,30.067333333333334
1.1128589170000003,30.074666666666666
1.1759776340000003,30.076
1.2390963510000004,30.076
1.3022150680000004,30.084666666666667
1.3653337850000005,30.084666666666667
1.4284525020000005,30.088333333333328
1.4915712190000006,30.088333333333328
1.5546899360000006,30.089000000000002
1.6178086530000007,30.089000000000002
1.6809273700000007,30.101666666666667
1.7440460870000007,30.101666666666667
1.8071648040000008,30.108
1.8702835210000008,30.109333333333332
1.9334022380000009,30.13833333333333
1.996520955000001,30.17133333333333
2.059639672000001,30.186666666666664
2.1227583890000012,30.210666666666665
2.1858771060000013,30.210666666666665
2.2489958230000013,30.210666666666665
2.3121145400000014,30.215
2.3752332570000014,30.215
2.4383519740000015,30.220000000000002
2.5014706910000015,30.220000000000002
2.5645894080000016,30.220000000000002
2.6277081250000016,30.220000000000002
2.6908268420000017,30.220000000000002
2.7539455590000017,30.220000000000002
2.8170642760000018,30.220000000000002
2.880182993000002,30.22533333333333
2.943301710000002,30.22533333333333
3.006420427000002,30.22533333333333
3.069539144000002,30.22533333333333
3.132657861000002,30.22533333333333
3.195776578000002,30.233999999999998
3.258895295000002,30.236333333333334
3.322014012000002,30.242666666666665
3.385132729000002,30.242666666666665
3.448251446000002,30.242666666666665
3.5113701630000023,30.251666666666665
3.5744888800000023,30.251666666666665
3.6376075970000024,30.258333333333333
3.7007263140000024,30.258333333333333
3.7638450310000025,30.281333333333333
3.8269637480000025,30.281333333333333
3.8900824650000025,30.281333333333333
3.9532011820000026,30.281333333333333
4.016319899000003,30.28233333333333
4.079438616000002,30.285999999999998
4.142557333000002,30.29033333333333
4.205676050000002,30.29133333333333
4.268794767000002,30.29133333333333
4.331913484000002,30.29133333333333
4.395032201000002,30.29133333333333
4.458150918000002,30.299999999999997
4.521269635000002,30.30033333333333
4.584388352000002,30.314666666666664
4.647507069000002,30.314666666666664
4.710625786000002,30.314666666666664
4.773744503000002,30.314666666666664
4.836863220000002,30.31766666666666
4.899981937000002,30.327333333333332
4.963100654000002,30.327333333333332
5.0262193710000025,30.330333333333336
5.0893380880000025,30.330333333333336
5.152456805000003,30.330333333333336
5.215575522000003,30.331333333333337
5.278694239000003,30.331333333333337
5.341812956000003,30.331333333333337
5.404931673000003,30.331333333333337
5.468050390000003,30.331333333333337
5.531169107000003,30.331666666666667
5.594287824000003,30.352333333333334
5.657406541000003,30.352333333333334
5.720525258000003,30.35666666666667
5.783643975000003,30.35666666666667
5.846762692000003,30.369333333333334
5.909881409000003,30.369333333333334
5.973000126000003,30.369333333333334
6.036118843000003,30.369333333333334
6.099237560000003,30.386000000000006
6.162356277000003,30.386000000000006
6.225474994000003,30.393666666666668
6.288593711000003,30.393666666666668


==> MSSP-EJOR-v3 (1)/figures/op/mssp_100unif.txt <==
x,y
0.102959445,29.433999999999994
0.166078162,29.772333333333336
0.22919687900000002,29.846333333333337
0.292315596,29.86866666666667
0.355434313,29.93066666666667
0.41855303,29.951000000000004
0.481671747,30.000000000000004
0.5447904640000001,30.031
0.6079091810000001,30.05
0.6710278980000002,30.063333333333336
0.7341466150000002,30.075
0.7972653320000003,30.08533333333333
0.8603840490000003,30.087
0.9235027660000004,30.093333333333337
0.9866214830000004,30.094
1.0497402000000002,30.102333333333334
1.1128589170000003,30.102333333333334
1.1759776340000003,30.113333333333333
1.2390963510000004,30.12
1.3022150680000004,30.121666666666666
1.3653337850000005,30.121666666666666
1.4284525020000005,30.124666666666666
1.4915712190000006,30.125999999999998
1.5546899360000006,30.134666666666664
1.6178086530000007,30.134666666666664
1.6809273700000007,30.134666666666664
1.7440460870000007,30.150333333333332
1.8071648040000008,30.150666666666666
1.8702835210000008,30.150666666666666
1.9334022380000009,30.156999999999996
1.996520955000001,30.156999999999996
2.059639672000001,30.156999999999996
2.1227583890000012,30.156999999999996
2.1858771060000013,30.156999999999996
2.2489958230000013,30.168
2.3121145400000014,30.173
2.3752332570000014,30.187333333333335
2.4383519740000015,30.187333333333335
2.5014706910000015,30.199333333333332
2.5645894080000016,30.199333333333332
2.6277081250000016,30.205
2.6908268420000017,30.205
2.7539455590000017,30.205666666666666
2.8170642760000018,30.205666666666666
2.880182993000002,30.205666666666666
2.943301710000002,30.205666666666666
3.006420427000002,30.205666666666666
3.069539144000002,30.205666666666666
3.132657861000002,30.205666666666666
3.195776578000002,30.205666666666666
3.258895295000002,30.209000000000003
3.322014012000002,30.232999999999997
3.385132729000002,30.236666666666668
3.448251446000002,30.242
3.5113701630000023,30.242
3.5744888800000023,30.24933333333333
3.6376075970000024,30.24933333333333
3.7007263140000024,30.24933333333333
3.7638450310000025,30.24933333333333
3.8269637480000025,30.25733333333333
3.8900824650000025,30.25733333333333
3.9532011820000026,30.25733333333333
4.016319899000003,30.266333333333332
4.079438616000002,30.266333333333332
4.142557333000002,30.266333333333332
4.205676050000002,30.266333333333332
4.268794767000002,30.266333333333332
4.331913484000002,30.266333333333332
4.395032201000002,30.266333333333332
4.458150918000002,30.266333333333332
4.521269635000002,30.277
4.584388352000002,30.27766666666667
4.647507069000002,30.27766666666667
4.710625786000002,30.291
4.773744503000002,30.305666666666664
4.836863220000002,30.305666666666664
4.899981937000002,30.324666666666666
4.963100654000002,30.324666666666666
5.0262193710000025,30.331
5.0893380880000025,30.331
5.152456805000003,30.331
5.215575522000003,30.331
5.278694239000003,30.331
5.341812956000003,30.35
5.404931673000003,30.35
5.468050390000003,30.35
5.531169107000003,30.35
5.594287824000003,30.353666666666665
5.657406541000003,30.353666666666665
5.720525258000003,30.353666666666665
5.783643975000003,30.353666666666665
5.846762692000003,30.353666666666665
5.909881409000003,30.35533333333333
5.973000126000003,30.35533333333333
6.036118843000003,30.35533333333333
6.099237560000003,30.35533333333333
6.162356277000003,30.35533333333333
6.225474994000003,30.360666666666663
6.288593711000003,30.366999999999997


==> MSSP-EJOR-v3 (1)/figures/op/mssp_300const.txt <==
x,y
0.8308372,148.73333333333332
1.3488921400000002,159.06666666666666
1.86694708,162.56666666666666
2.3850020200000004,164.2
2.9030569600000002,165.3
3.4211119,165.93333333333334
3.93916684,166.53333333333333
4.457221779999999,167.0
4.975276719999999,167.36666666666667
5.493331659999999,167.53333333333333
6.011386599999999,167.86666666666667
6.529441539999999,167.96666666666667
7.047496479999999,168.13333333333333
7.5655514199999985,168.26666666666668
8.08360636,168.4
8.6016613,168.56666666666666
9.11971624,168.8
9.637771180000001,168.9
10.155826120000002,168.93333333333334
10.673881060000003,168.96666666666667
11.191936000000004,169.03333333333333
11.709990940000004,169.06666666666666
12.228045880000005,169.16666666666666
12.746100820000006,169.23333333333332
13.264155760000007,169.26666666666668
13.782210700000007,169.33333333333334
14.300265640000008,169.4
14.818320580000009,169.43333333333334
15.33637552000001,169.53333333333333
15.85443046000001,169.63333333333333
16.37248540000001,169.66666666666666
16.89054034000001,169.76666666666668
17.408595280000007,169.8
17.926650220000006,169.86666666666667
18.444705160000005,169.93333333333334
18.962760100000004,170.03333333333333
19.480815040000003,170.1
19.998869980000002,170.2
20.51692492,170.26666666666668
21.03497986,170.33333333333334
21.5530348,170.4
22.071089739999998,170.5
22.589144679999997,170.6
23.107199619999996,170.66666666666666
23.625254559999995,170.66666666666666
24.143309499999994,170.66666666666666
24.661364439999993,170.7
25.17941937999999,170.73333333333332
25.69747431999999,170.76666666666668
26.21552925999999,170.76666666666668
26.73358419999999,170.83333333333334
27.251639139999988,170.83333333333334
27.769694079999987,170.83333333333334
28.287749019999985,170.9
28.805803959999984,170.9
29.323858899999983,170.9
29.841913839999982,170.9
30.35996877999998,170.93333333333334
30.87802371999998,170.93333333333334
31.39607865999998,171.0
31.91413359999998,171.03333333333333
32.43218853999998,171.06666666666666
32.950243479999976,171.06666666666666
33.468298419999975,171.06666666666666
33.986353359999974,171.1
34.50440829999997,171.1
35.02246323999997,171.13333333333333
35.54051817999997,171.2
36.05857311999997,171.2
36.57662805999997,171.23333333333332
37.09468299999997,171.23333333333332
37.61273793999997,171.26666666666668
38.130792879999966,171.3
38.648847819999965,171.3
39.166902759999964,171.33333333333334
39.68495769999996,171.4
40.20301263999996,171.4
40.72106757999996,171.4
41.23912251999996,171.4
41.75717745999996,171.43333333333334
42.27523239999996,171.46666666666667
42.79328733999996,171.46666666666667
43.311342279999955,171.53333333333333
43.829397219999954,171.6
44.34745215999995,171.6
44.86550709999995,171.6
45.38356203999995,171.63333333333333
45.90161697999995,171.63333333333333
46.41967191999995,171.66666666666666
46.93772685999995,171.66666666666666
47.45578179999995,171.7
47.973836739999946,171.7
48.491891679999945,171.7
49.009946619999944,171.73333333333332
49.52800155999994,171.76666666666668
50.04605649999994,171.76666666666668
50.56411143999994,171.86666666666667
51.08216637999994,171.9
51.60022131999994,171.9


==> MSSP-EJOR-v3 (1)/figures/op/mssp_300dist.txt <==
x,y
0.8308372,83.88966666666666
1.3488921400000002,89.91633333333333
1.86694708,92.11466666666665
2.3850020200000004,93.11266666666666
2.9030569600000002,93.71800000000002
3.4211119,94.16300000000001
3.93916684,94.45133333333334
4.457221779999999,94.81200000000003
4.975276719999999,95.00400000000003
5.493331659999999,95.23766666666666
6.011386599999999,95.39833333333331
6.529441539999999,95.57533333333332
7.047496479999999,95.711
7.5655514199999985,95.82866666666668
8.08360636,95.95866666666669
8.6016613,96.07633333333334
9.11971624,96.2003333333333
9.637771180000001,96.33033333333334
10.155826120000002,96.39399999999999
10.673881060000003,96.45833333333331
11.191936000000004,96.53066666666665
11.709990940000004,96.60299999999998
12.228045880000005,96.679
12.746100820000006,96.74233333333333
13.264155760000007,96.77166666666668
13.782210700000007,96.81000000000002
14.300265640000008,96.84400000000001
14.818320580000009,96.89600000000002
15.33637552000001,96.95733333333334
15.85443046000001,97.01233333333333
16.37248540000001,97.07233333333332
16.89054034000001,97.10833333333333
17.408595280000007,97.14
17.926650220000006,97.17333333333335
18.444705160000005,97.20233333333334
18.962760100000004,97.23166666666667
19.480815040000003,97.25966666666666
19.998869980000002,97.27800000000002
20.51692492,97.30466666666668
21.03497986,97.31700000000001
21.5530348,97.34
22.071089739999998,97.35566666666666
22.589144679999997,97.36366666666666
23.107199619999996,97.37833333333333
23.625254559999995,97.39666666666669
24.143309499999994,97.406
24.661364439999993,97.42433333333334
25.17941937999999,97.44233333333332
25.69747431999999,97.45866666666664
26.21552925999999,97.46866666666665
26.73358419999999,97.47633333333332
27.251639139999988,97.503
27.769694079999987,97.53599999999999
28.287749019999985,97.53999999999999
28.805803959999984,97.575
29.323858899999983,97.58333333333334
29.841913839999982,97.60233333333333
30.35996877999998,97.605
30.87802371999998,97.622
31.39607865999998,97.67699999999999
31.91413359999998,97.70333333333333
32.43218853999998,97.71733333333334
32.950243479999976,97.731
33.468298419999975,97.74666666666667
33.986353359999974,97.76299999999999
34.50440829999997,97.768
35.02246323999997,97.77900000000001
35.54051817999997,97.78133333333334
36.05857311999997,97.79433333333333
36.57662805999997,97.79766666666667
37.09468299999997,97.8
37.61273793999997,97.80499999999999
38.130792879999966,97.81266666666667
38.648847819999965,97.816
39.166902759999964,97.81699999999998
39.68495769999996,97.81999999999998
40.20301263999996,97.82433333333331
40.72106757999996,97.8253333333333
41.23912251999996,97.826
41.75717745999996,97.82799999999997
42.27523239999996,97.835
42.79328733999996,97.83833333333332
43.311342279999955,97.84499999999998
43.829397219999954,97.84933333333332
44.34745215999995,97.87000000000002
44.86550709999995,97.88033333333333
45.38356203999995,97.89533333333333
45.90161697999995,97.89533333333333
46.41967191999995,97.89566666666666
46.93772685999995,97.90166666666664
47.45578179999995,97.91633333333333
47.973836739999946,97.92933333333333
48.491891679999945,97.93366666666665
49.009946619999944,97.934
49.52800155999994,97.94266666666665
50.04605649999994,97.945
50.56411143999994,97.94866666666665
51.08216637999994,97.9503333333333
51.60022131999994,97.95733333333331


==> MSSP-EJOR-v3 (1)/figures/op/mssp_300unif.txt <==
x,y
0.8308372,79.69666666666664
1.3488921400000002,84.08433333333332
1.86694708,86.00733333333332
2.3850020200000004,86.82666666666667
2.9030569600000002,87.24066666666667
3.4211119,87.58300000000001
3.93916684,87.82300000000004
4.457221779999999,88.13533333333334
4.975276719999999,88.299
5.493331659999999,88.49166666666669
6.011386599999999,88.60066666666668
6.529441539999999,88.69233333333335
7.047496479999999,88.77266666666667
7.5655514199999985,88.93900000000001
8.08360636,89.03833333333334
8.6016613,89.14066666666665
9.11971624,89.23
9.637771180000001,89.25733333333334
10.155826120000002,89.28866666666667
10.673881060000003,89.32699999999998
11.191936000000004,89.37166666666666
11.709990940000004,89.44099999999999
12.228045880000005,89.49099999999999
12.746100820000006,89.526
13.264155760000007,89.61200000000001
13.782210700000007,89.70166666666667
14.300265640000008,89.73233333333333
14.818320580000009,89.80933333333334
15.33637552000001,89.863
15.85443046000001,89.94766666666666
16.37248540000001,89.97066666666666
16.89054034000001,90.02166666666669
17.408595280000007,90.06866666666669
17.926650220000006,90.10633333333334
18.444705160000005,90.16499999999999
18.962760100000004,90.21866666666666
19.480815040000003,90.27566666666667
19.998869980000002,90.316
20.51692492,90.32733333333334
21.03497986,90.36233333333332
21.5530348,90.435
22.071089739999998,90.47066666666667
22.589144679999997,90.48166666666667
23.107199619999996,90.49500000000002
23.625254559999995,90.52666666666667
24.143309499999994,90.54400000000003
24.661364439999993,90.56533333333336
25.17941937999999,90.60266666666665
25.69747431999999,90.64433333333331
26.21552925999999,90.65399999999997
26.73358419999999,90.66866666666665
27.251639139999988,90.70599999999999
27.769694079999987,90.73633333333332
28.287749019999985,90.76099999999998
28.805803959999984,90.78433333333332
29.323858899999983,90.81866666666664
29.841913839999982,90.872
30.35996877999998,90.89433333333332
30.87802371999998,90.92999999999999
31.39607865999998,90.94699999999997
31.91413359999998,90.95699999999998
32.43218853999998,90.97199999999998
32.950243479999976,91.01933333333334
33.468298419999975,91.04666666666665
33.986353359999974,91.07033333333331
34.50440829999997,91.1
35.02246323999997,91.13566666666667
35.54051817999997,91.14200000000001
36.05857311999997,91.14500000000001
36.57662805999997,91.16066666666667
37.09468299999997,91.177
37.61273793999997,91.19066666666666
38.130792879999966,91.20266666666666
38.648847819999965,91.21866666666668
39.166902759999964,91.24300000000001
39.68495769999996,91.25833333333335
40.20301263999996,91.27066666666666
40.72106757999996,91.29733333333334
41.23912251999996,91.30933333333336
41.75717745999996,91.32833333333335
42.27523239999996,91.34666666666666
42.79328733999996,91.36233333333332
43.311342279999955,91.36766666666666
43.829397219999954,91.372
44.34745215999995,91.38366666666667
44.86550709999995,91.38699999999999
45.38356203999995,91.39033333333333
45.90161697999995,91.395
46.41967191999995,91.40533333333333
46.93772685999995,91.43366666666665
47.45578179999995,91.44399999999999
47.973836739999946,91.44733333333333
48.491891679999945,91.46233333333333
49.009946619999944,91.46299999999998
49.52800155999994,91.472
50.04605649999994,91.47633333333333
50.56411143999994,91.48133333333334
51.08216637999994,91.53433333333334
51.60022131999994,91.54966666666668


==> MSSP-EJOR-v3 (1)/figures/op/mssp_500const.txt <==
x,y
2.35105533,223.83333333333334
3.8510097299999995,243.26666666666668
5.3509641299999995,252.3
6.8509185299999995,257.7
8.35087293,261.06666666666666
9.850827329999998,262.9
11.350781729999998,263.9
12.850736129999998,265.06666666666666
14.350690529999998,265.96666666666664
15.850644929999998,266.6
17.350599329999998,267.43333333333334
18.850553729999998,267.96666666666664
20.350508129999998,268.43333333333334
21.850462529999998,268.8666666666667
23.350416929999998,269.3
24.850371329999998,269.6
26.350325729999998,270.0
27.850280129999998,270.2
29.350234529999998,270.6333333333333
30.850188929999998,270.93333333333334
32.350143329999995,271.1666666666667
33.850097729999995,271.4
35.350052129999995,271.73333333333335
36.850006529999995,272.0
38.349960929999995,272.1
39.849915329999995,272.3
41.349869729999995,272.46666666666664
42.849824129999995,272.76666666666665
44.349778529999995,272.96666666666664
45.849732929999995,273.2
47.349687329999995,273.3
48.849641729999995,273.6
50.349596129999995,273.73333333333335
51.849550529999995,273.8666666666667
53.349504929999995,273.93333333333334
54.849459329999995,273.96666666666664
56.349413729999995,274.1333333333333
57.849368129999995,274.26666666666665
59.349322529999995,274.43333333333334
60.849276929999995,274.5
62.349231329999995,274.6
63.849185729999995,274.73333333333335
65.34914013,274.8666666666667
66.84909452999999,275.0
68.34904892999998,275.06666666666666
69.84900332999997,275.1
71.34895772999997,275.23333333333335
72.84891212999996,275.3
74.34886652999995,275.46666666666664
75.84882092999995,275.6
77.34877532999994,275.6333333333333
78.84872972999993,275.7
80.34868412999992,275.8
81.84863852999992,275.9
83.34859292999991,276.0
84.8485473299999,276.1
86.3485017299999,276.1666666666667
87.84845612999989,276.2
89.34841052999988,276.26666666666665
90.84836492999987,276.3666666666667
92.34831932999987,276.43333333333334
93.84827372999986,276.43333333333334
95.34822812999985,276.56666666666666
96.84818252999985,276.6
98.34813692999984,276.6333333333333
99.84809132999983,276.7
101.34804572999982,276.7
102.84800012999982,276.8
104.34795452999981,276.9
105.8479089299998,276.96666666666664
107.3478633299998,277.06666666666666
108.84781772999979,277.06666666666666
110.34777212999978,277.06666666666666
111.84772652999978,277.1
113.34768092999977,277.1333333333333
114.84763532999976,277.3333333333333
116.34758972999975,277.4
117.84754412999975,277.46666666666664
119.34749852999974,277.5
120.84745292999973,277.5
122.34740732999973,277.53333333333336
123.84736172999972,277.6
125.34731612999971,277.6333333333333
126.8472705299997,277.6333333333333
128.3472249299997,277.6666666666667
129.8471793299997,277.7
131.3471337299997,277.76666666666665
132.84708812999972,277.8333333333333
134.34704252999973,277.8333333333333
135.84699692999973,277.8333333333333
137.34695132999974,277.93333333333334
138.84690572999975,277.96666666666664
140.34686012999975,277.96666666666664
141.84681452999976,278.0
143.34676892999977,278.1
144.84672332999978,278.1666666666667
146.34667772999978,278.23333333333335
147.8466321299998,278.23333333333335
149.3465865299998,278.23333333333335


==> MSSP-EJOR-v3 (1)/figures/op/mssp_500dist.txt <==
x,y
2.35105533,126.16666666666667
3.8510097299999995,140.00233333333333
5.3509641299999995,145.48666666666668
6.8509185299999995,148.58966666666666
8.35087293,150.45466666666664
9.850827329999998,151.33366666666663
11.350781729999998,152.14433333333332
12.850736129999998,152.86200000000002
14.350690529999998,153.44933333333339
15.850644929999998,153.96333333333334
17.350599329999998,154.35866666666666
18.850553729999998,154.7286666666667
20.350508129999998,155.09400000000002
21.850462529999998,155.439
23.350416929999998,155.75900000000001
24.850371329999998,156.10733333333334
26.350325729999998,156.30466666666663
27.850280129999998,156.48366666666666
29.350234529999998,156.69833333333332
30.850188929999998,156.8563333333333
32.350143329999995,157.024
33.850097729999995,157.16333333333333
35.350052129999995,157.31333333333336
36.850006529999995,157.42266666666666
38.349960929999995,157.5533333333333
39.849915329999995,157.67766666666662
41.349869729999995,157.8156666666667
42.849824129999995,157.89466666666664
44.349778529999995,158.02566666666664
45.849732929999995,158.13233333333335
47.349687329999995,158.23933333333332
48.849641729999995,158.34066666666664
50.349596129999995,158.44133333333332
51.849550529999995,158.51666666666662
53.349504929999995,158.6053333333334
54.849459329999995,158.7336666666667
56.349413729999995,158.82566666666668
57.849368129999995,158.89800000000002
59.349322529999995,158.96133333333333
60.849276929999995,159.045
62.349231329999995,159.10333333333335
63.849185729999995,159.14633333333333
65.34914013,159.19899999999998
66.84909452999999,159.247
68.34904892999998,159.3076666666667
69.84900332999997,159.33
71.34895772999997,159.36100000000002
72.84891212999996,159.40633333333332
74.34886652999995,159.44099999999997
75.84882092999995,159.47733333333332
77.34877532999994,159.51000000000002
78.84872972999993,159.5413333333333
80.34868412999992,159.607
81.84863852999992,159.62933333333336
83.34859292999991,159.662
84.8485473299999,159.70033333333333
86.3485017299999,159.71966666666665
87.84845612999989,159.74933333333328
89.34841052999988,159.77533333333335
90.84836492999987,159.85566666666665
92.34831932999987,159.887
93.84827372999986,159.943
95.34822812999985,160.0066666666667
96.84818252999985,160.03633333333335
98.34813692999984,160.05733333333333
99.84809132999983,160.08800000000005
101.34804572999982,160.10233333333332
102.84800012999982,160.11266666666668
104.34795452999981,160.11933333333334
105.8479089299998,160.161
107.3478633299998,160.17666666666662
108.84781772999979,160.21233333333333
110.34777212999978,160.2653333333333
111.84772652999978,160.32366666666664
113.34768092999977,160.35733333333334
114.84763532999976,160.3913333333333
116.34758972999975,160.4043333333333
117.84754412999975,160.41766666666666
119.34749852999974,160.43466666666666
120.84745292999973,160.45733333333334
122.34740732999973,160.47
123.84736172999972,160.48833333333334
125.34731612999971,160.49400000000003
126.8472705299997,160.51900000000003
128.3472249299997,160.53766666666667
129.8471793299997,160.54866666666666
131.3471337299997,160.60866666666666
132.84708812999972,160.6293333333333
134.34704252999973,160.6583333333333
135.84699692999973,160.697
137.34695132999974,160.725
138.84690572999975,160.73166666666665
140.34686012999975,160.75866666666667
141.84681452999976,160.763
143.34676892999977,160.79833333333332
144.84672332999978,160.8383333333333
146.34667772999978,160.88966666666664
147.8466321299998,160.90999999999997
149.3465865299998,160.92866666666666


==> MSSP-EJOR-v3 (1)/figures/op/mssp_500unif.txt <==
x,y
2.35105533,121.44966666666664
3.8510097299999995,132.38433333333333
5.3509641299999995,137.44433333333333
6.8509185299999995,139.90766666666667
8.35087293,141.37666666666667
9.850827329999998,142.42866666666666
11.350781729999998,143.25733333333335
12.850736129999998,143.817
14.350690529999998,144.22033333333331
15.850644929999998,144.7783333333333
17.350599329999998,145.34966666666665
18.850553729999998,145.79066666666665
20.350508129999998,146.07266666666663
21.850462529999998,146.37866666666665
23.350416929999998,146.65966666666665
24.850371329999998,146.86599999999999
26.350325729999998,147.14433333333335
27.850280129999998,147.34966666666665
29.350234529999998,147.55
30.850188929999998,147.74699999999999
32.350143329999995,148.00166666666664
33.850097729999995,148.1553333333333
35.350052129999995,148.31699999999998
36.850006529999995,148.48399999999998
38.349960929999995,148.66166666666666
39.849915329999995,148.76799999999997
41.349869729999995,148.93099999999998
42.849824129999995,149.07366666666667
44.349778529999995,149.19466666666668
45.849732929999995,149.35100000000003
47.349687329999995,149.43100000000004
48.849641729999995,149.51100000000002
50.349596129999995,149.61700000000002
51.849550529999995,149.72333333333336
53.349504929999995,149.79466666666667
54.849459329999995,149.8886666666667
56.349413729999995,149.98633333333336
57.849368129999995,150.03766666666667
59.349322529999995,150.07500000000002
60.849276929999995,150.14666666666668
62.349231329999995,150.25000000000003
63.849185729999995,150.2906666666667
65.34914013,150.3723333333333
66.84909452999999,150.4373333333333
68.34904892999998,150.53333333333333
69.84900332999997,150.6003333333333
71.34895772999997,150.69166666666663
72.84891212999996,150.7823333333333
74.34886652999995,150.87699999999998
75.84882092999995,150.91399999999996
77.34877532999994,150.99566666666664
78.84872972999993,151.06166666666664
80.34868412999992,151.11800000000002
81.84863852999992,151.16833333333335
83.34859292999991,151.20466666666667
84.8485473299999,151.249
86.3485017299999,151.27633333333333
87.84845612999989,151.359
89.34841052999988,151.386
90.84836492999987,151.41766666666666
92.34831932999987,151.4676666666667
93.84827372999986,151.511
95.34822812999985,151.5583333333333
96.84818252999985,151.61566666666667
98.34813692999984,151.68866666666665
99.84809132999983,151.71166666666667
101.34804572999982,151.75366666666665
102.84800012999982,151.80866666666668
104.34795452999981,151.85166666666666
105.8479089299998,151.887
107.3478633299998,151.91899999999998
108.84781772999979,151.94233333333335
110.34777212999978,151.9886666666667
111.84772652999978,152.04866666666666
113.34768092999977,152.10833333333338
114.84763532999976,152.18166666666667
116.34758972999975,152.21133333333333
117.84754412999975,152.23399999999998
119.34749852999974,152.26899999999998
120.84745292999973,152.2793333333333
122.34740732999973,152.31399999999996
123.84736172999972,152.339
125.34731612999971,152.36866666666668
126.8472705299997,152.39666666666668
128.3472249299997,152.42266666666666
129.8471793299997,152.45899999999997
131.3471337299997,152.51699999999997
132.84708812999972,152.585
134.34704252999973,152.61766666666665
135.84699692999973,152.64899999999997
137.34695132999974,152.6733333333333
138.84690572999975,152.70466666666664
140.34686012999975,152.73033333333333
141.84681452999976,152.76266666666666
143.34676892999977,152.78133333333332
144.84672332999978,152.81399999999996
146.34667772999978,152.873
147.8466321299998,152.89
149.3465865299998,152.9226666666667


==> MSSP-EJOR-v3 (1)/figures/op/mssp_50const.txt <==
x,y
0.03179480949999999,25.366666666666667
0.049123874,25.533333333333335
0.06645293849999999,25.633333333333333
0.083782003,25.633333333333333
0.10111106749999998,25.7
0.11844013199999998,25.7
0.13576919649999997,25.7
0.15309826099999996,25.733333333333334
0.17042732549999995,25.733333333333334
0.18775638999999994,25.733333333333334
0.20508545449999993,25.733333333333334
0.22241451899999992,25.733333333333334
0.2397435834999999,25.733333333333334
0.2570726479999999,25.733333333333334
0.2744017124999999,25.733333333333334
0.2917307769999999,25.733333333333334
0.3090598414999999,25.733333333333334
0.32638890599999987,25.766666666666666
0.34371797049999986,25.766666666666666
0.36104703499999985,25.766666666666666
0.37837609949999984,25.766666666666666
0.39570516399999983,25.766666666666666
0.4130342284999998,25.766666666666666
0.4303632929999998,25.766666666666666
0.4476923574999998,25.766666666666666
0.4650214219999998,25.766666666666666
0.4823504864999998,25.766666666666666
0.4996795509999998,25.766666666666666
0.5170086154999998,25.766666666666666
0.5343376799999998,25.766666666666666
0.5516667444999999,25.766666666666666
0.5689958089999999,25.8
0.5863248735,25.8
0.603653938,25.8
0.6209830025,25.833333333333332
0.6383120670000001,25.833333333333332
0.6556411315000001,25.833333333333332
0.6729701960000002,25.833333333333332
0.6902992605000002,25.833333333333332
0.7076283250000003,25.833333333333332
0.7249573895000003,25.833333333333332
0.7422864540000004,25.833333333333332
0.7596155185000004,25.833333333333332
0.7769445830000005,25.833333333333332
0.7942736475000005,25.833333333333332
0.8116027120000006,25.833333333333332
0.8289317765000006,25.833333333333332
0.8462608410000007,25.833333333333332
0.8635899055000007,25.833333333333332
0.8809189700000007,25.833333333333332
0.8982480345000008,25.833333333333332
0.9155770990000008,25.833333333333332
0.9329061635000009,25.833333333333332
0.9502352280000009,25.833333333333332
0.967564292500001,25.833333333333332
0.984893357000001,25.833333333333332
1.002222421500001,25.833333333333332
1.0195514860000012,25.833333333333332
1.0368805505000012,25.833333333333332
1.054209615000001,25.833333333333332
1.071538679500001,25.833333333333332
1.088867744000001,25.833333333333332
1.106196808500001,25.833333333333332
1.1235258730000008,25.866666666666667
1.1408549375000008,25.866666666666667
1.1581840020000007,25.866666666666667
1.1755130665000006,25.866666666666667
1.1928421310000006,25.866666666666667
1.2101711955000005,25.866666666666667
1.2275002600000005,25.866666666666667
1.2448293245000004,25.866666666666667
1.2621583890000003,25.866666666666667
1.2794874535000003,25.866666666666667
1.2968165180000002,25.866666666666667
1.3141455825000001,25.866666666666667
1.331474647,25.866666666666667
1.3488037115,25.866666666666667
1.366132776,25.866666666666667
1.3834618404999999,25.866666666666667
1.4007909049999998,25.866666666666667
1.4181199694999997,25.866666666666667
1.4354490339999997,25.866666666666667
1.4527780984999996,25.866666666666667
1.4701071629999996,25.866666666666667
1.4874362274999995,25.866666666666667
1.5047652919999994,25.866666666666667
1.5220943564999994,25.866666666666667
1.5394234209999993,25.866666666666667
1.5567524854999992,25.866666666666667
1.5740815499999992,25.866666666666667
1.591410614499999,25.866666666666667
1.608739678999999,25.866666666666667
1.626068743499999,25.866666666666667
1.643397807999999,25.866666666666667
1.6607268724999988,25.866666666666667
1.6780559369999988,25.866666666666667
1.6953850014999987,25.866666666666667
1.7127140659999986,25.866666666666667
1.7300431304999986,25.866666666666667


==> MSSP-EJOR-v3 (1)/figures/op/mssp_50dist.txt <==
x,y
0.03179480949999999,13.219999999999999
0.049123874,13.361666666666666
0.06645293849999999,13.390666666666666
0.083782003,13.469333333333333
0.10111106749999998,13.517333333333331
0.11844013199999998,13.573999999999996
0.13576919649999997,13.582666666666663
0.15309826099999996,13.603999999999997
0.17042732549999995,13.613333333333332
0.18775638999999994,13.613333333333332
0.20508545449999993,13.614999999999997
0.22241451899999992,13.614999999999997
0.2397435834999999,13.616999999999996
0.2570726479999999,13.616999999999996
0.2744017124999999,13.62433333333333
0.2917307769999999,13.641999999999996
0.3090598414999999,13.654999999999996
0.32638890599999987,13.654999999999996
0.34371797049999986,13.663666666666662
0.36104703499999985,13.674666666666663
0.37837609949999984,13.689999999999996
0.39570516399999983,13.689999999999996
0.4130342284999998,13.689999999999996
0.4303632929999998,13.689999999999996
0.4476923574999998,13.704666666666663
0.4650214219999998,13.704666666666663
0.4823504864999998,13.704666666666663
0.4996795509999998,13.704666666666663
0.5170086154999998,13.70833333333333
0.5343376799999998,13.72433333333333
0.5516667444999999,13.72433333333333
0.5689958089999999,13.72433333333333
0.5863248735,13.72433333333333
0.603653938,13.72433333333333
0.6209830025,13.727999999999998
0.6383120670000001,13.727999999999998
0.6556411315000001,13.727999999999998
0.6729701960000002,13.727999999999998
0.6902992605000002,13.727999999999998
0.7076283250000003,13.727999999999998
0.7249573895000003,13.727999999999998
0.7422864540000004,13.727999999999998
0.7596155185000004,13.727999999999998
0.7769445830000005,13.727999999999998
0.7942736475000005,13.727999999999998
0.8116027120000006,13.727999999999998
0.8289317765000006,13.727999999999998
0.8462608410000007,13.727999999999998
0.8635899055000007,13.727999999999998
0.8809189700000007,13.727999999999998
0.8982480345000008,13.727999999999998
0.9155770990000008,13.727999999999998
0.9329061635000009,13.727999999999998
0.9502352280000009,13.727999999999998
0.967564292500001,13.727999999999998
0.984893357000001,13.727999999999998
1.002222421500001,13.727999999999998
1.0195514860000012,13.727999999999998
1.0368805505000012,13.727999999999998
1.054209615000001,13.727999999999998
1.071538679500001,13.727999999999998
1.088867744000001,13.727999999999998
1.106196808500001,13.727999999999998
1.1235258730000008,13.727999999999998
1.1408549375000008,13.727999999999998
1.1581840020000007,13.727999999999998
1.1755130665000006,13.727999999999998
1.1928421310000006,13.727999999999998
1.2101711955000005,13.727999999999998
1.2275002600000005,13.727999999999998
1.2448293245000004,13.727999999999998
1.2621583890000003,13.727999999999998
1.2794874535000003,13.727999999999998
1.2968165180000002,13.727999999999998
1.3141455825000001,13.727999999999998
1.331474647,13.727999999999998
1.3488037115,13.727999999999998
1.366132776,13.73733333333333
1.3834618404999999,13.73733333333333
1.4007909049999998,13.73733333333333
1.4181199694999997,13.73733333333333
1.4354490339999997,13.73733333333333
1.4527780984999996,13.73733333333333
1.4701071629999996,13.73733333333333
1.4874362274999995,13.73733333333333
1.5047652919999994,13.73733333333333
1.5220943564999994,13.73733333333333
1.5394234209999993,13.73733333333333
1.5567524854999992,13.73733333333333
1.5740815499999992,13.73733333333333
1.591410614499999,13.73733333333333
1.608739678999999,13.73733333333333
1.626068743499999,13.73733333333333
1.643397807999999,13.73733333333333
1.6607268724999988,13.73733333333333
1.6780559369999988,13.73733333333333
1.6953850014999987,13.73733333333333
1.7127140659999986,13.73733333333333
1.7300431304999986,13.73733333333333


==> MSSP-EJOR-v3 (1)/figures/op/mssp_50unif.txt <==
x,y
0.03179480949999999,14.698333333333332
0.049123874,14.740000000000004
0.06645293849999999,14.759666666666668
0.083782003,14.772666666666668
0.10111106749999998,14.776333333333332
0.11844013199999998,14.776333333333332
0.13576919649999997,14.776333333333332
0.15309826099999996,14.776333333333332
0.17042732549999995,14.776666666666666
0.18775638999999994,14.779333333333332
0.20508545449999993,14.790999999999999
0.22241451899999992,14.790999999999999
0.2397435834999999,14.790999999999999
0.2570726479999999,14.806333333333333
0.2744017124999999,14.806666666666667
0.2917307769999999,14.806666666666667
0.3090598414999999,14.806666666666667
0.32638890599999987,14.806666666666667
0.34371797049999986,14.806666666666667
0.36104703499999985,14.816666666666666
0.37837609949999984,14.816666666666666
0.39570516399999983,14.816666666666666
0.4130342284999998,14.816666666666666
0.4303632929999998,14.816666666666666
0.4476923574999998,14.816666666666666
0.4650214219999998,14.816666666666666
0.4823504864999998,14.816666666666666
0.4996795509999998,14.816666666666666
0.5170086154999998,14.816666666666666
0.5343376799999998,14.816666666666666
0.5516667444999999,14.816666666666666
0.5689958089999999,14.816666666666666
0.5863248735,14.816666666666666
0.603653938,14.816666666666666
0.6209830025,14.816666666666666
0.6383120670000001,14.823
0.6556411315000001,14.823
0.6729701960000002,14.823666666666666
0.6902992605000002,14.823666666666666
0.7076283250000003,14.823666666666666
0.7249573895000003,14.823666666666666
0.7422864540000004,14.823666666666666
0.7596155185000004,14.831666666666667
0.7769445830000005,14.831666666666667
0.7942736475000005,14.831666666666667
0.8116027120000006,14.831666666666667
0.8289317765000006,14.831666666666667
0.8462608410000007,14.831666666666667
0.8635899055000007,14.831666666666667
0.8809189700000007,14.831666666666667
0.8982480345000008,14.831666666666667
0.9155770990000008,14.831666666666667
0.9329061635000009,14.831666666666667
0.9502352280000009,14.831666666666667
0.967564292500001,14.831666666666667
0.984893357000001,14.831666666666667
1.002222421500001,14.831666666666667
1.0195514860000012,14.831666666666667
1.0368805505000012,14.831666666666667
1.054209615000001,14.831666666666667
1.071538679500001,14.834333333333332
1.088867744000001,14.834333333333332
1.106196808500001,14.834333333333332
1.1235258730000008,14.834333333333332
1.1408549375000008,14.838333333333333
1.1581840020000007,14.838333333333333
1.1755130665000006,14.847333333333331
1.1928421310000006,14.847333333333331
1.2101711955000005,14.847666666666665
1.2275002600000005,14.847666666666665
1.2448293245000004,14.847666666666665
1.2621583890000003,14.847666666666665
1.2794874535000003,14.847666666666665
1.2968165180000002,14.847666666666665
1.3141455825000001,14.847666666666665
1.331474647,14.847666666666665
1.3488037115,14.847666666666665
1.366132776,14.848666666666668
1.3834618404999999,14.848666666666668
1.4007909049999998,14.848666666666668
1.4181199694999997,14.848666666666668
1.4354490339999997,14.848666666666668
1.4527780984999996,14.848666666666668
1.4701071629999996,14.848666666666668
1.4874362274999995,14.848666666666668
1.5047652919999994,14.848666666666668
1.5220943564999994,14.848666666666668
1.5394234209999993,14.848666666666668
1.5567524854999992,14.848666666666668
1.5740815499999992,14.860000000000001
1.591410614499999,14.860000000000001
1.608739678999999,14.860000000000001
1.626068743499999,14.860000000000001
1.643397807999999,14.860000000000001
1.6607268724999988,14.860000000000001
1.6780559369999988,14.860000000000001
1.6953850014999987,14.860000000000001
1.7127140659999986,14.860000000000001
1.7300431304999986,14.860000000000001


==> MSSP-EJOR-v3 (1)/figures/op/ortools_unif100.txt <==
x,y
0.1,19.982
1,19.982
2,19.982
3,19.982
4,19.982
5,19.982
6,19.982
7,19.982
8,19.982


==> MSSP-EJOR-v3 (1)/figures/op/ortools_unif300.txt <==
x,y
0.1,38.216
1,38.216
2,43.609
3,44.868
4,45.209
5,45.352
10,45.352
20,45.352
40,45.352
60,45.352


==> MSSP-EJOR-v3 (1)/figures/op/ortools_unif50.txt <==
x,y
0.1,11.018
1,11.018
2,11.018
3,11.018


==> MSSP-EJOR-v3 (1)/figures/op/ortools_unif500.txt <==
x,y
0.1,36.218
1,36.218
2,48.805
3,55.26
4,59.597
5,62.739
10,67.212
20,67.321
40,67.321
80,67.321
120,67.321
200,67.321
300,67.321


==> MSSP-EJOR-v3 (1)/figures/op_ap.txt <==
x,y50unif,y50const,y50dist
1.0,0.3028605511628809,0.3303817333353395,0.2947885902406034
2.0,0.34788793040919136,0.3809185712666487,0.3619586380288227
3.0,0.3534760981260273,0.3992322813813735,0.3992957086834194
4.0,0.3583144532297565,0.4048244096453037,0.4109733625692147
5.0,0.3614128791508459,0.40801444879826093,0.42345909431662154
6.0,0.36405515102382724,0.40816446185433364,0.4312957856273532
7.0,0.3655552599110809,0.4074295991523787,0.43467934716077605
8.0,0.36828561635537627,0.40997873691419967,0.4363510363408276
9.0,0.3678422965821832,0.41016601977228095,0.43977768507549947
10.0,0.36811636112370744,0.41155757503865337,0.44167285267486833
11.0,0.3692631704305269,0.40954435126869515,0.4436540498036311
12.0,0.369750646901565,0.41294756954690887,0.4472098353841589
13.0,0.3720260235176857,0.4125921519255736,0.4461913449444412
14.0,0.37267626408855425,0.4140702803278268,0.4477259584717349
15.0,0.37441961447052646,0.4120817827422749,0.44994523843479683
16.0,0.3753622988822872,0.4133561193113355,0.4523438253499933
17.0,0.37646283413762605,0.4172847274481091,0.45356983757935476
18.0,0.37792039419607226,0.41502223684647266,0.45610842154290765
19.0,0.3790880196873552,0.4175404097128374,0.45640285794208524
20.0,0.38115768673334266,0.41601569886138934,0.4553830332641706


==> MSSP-EJOR-v3 (1)/figures/op_bo100_greedy_obj_size_unif.txt <==
x,50unif,100unif,300unif,500unif
1.0,0.0,0.0,0.0,0.0
2.0,11.025891844631609,9.2301786861843,2.4486528026554932,1.510048770602146
3.0,16.673447657961038,15.95409278915203,3.6072337528380016,2.072950581434063
4.0,18.731117824773435,21.284056258329407,5.507277290936763,2.531147144648771
5.0,20.873622520970603,23.81662993457234,6.837380818107164,2.4875051441563434
6.0,21.778235614920494,26.285371712980755,6.306595875860865,2.0065542996258623
7.0,21.736684008691242,26.866328242595692,7.132943146255855,3.3850548813710635
8.0,21.394748915762808,27.838039498143274,6.24318804075632,2.443596491929778
9.0,22.901860300037225,28.20507291069143,7.283719380882392,2.6638508243538084
10.0,22.545209013235933,28.841235406001076,7.47803371426734,2.16130118935558
11.0,22.566850474813684,28.8615063465296,7.769066911337141,1.843718973959696
12.0,23.181467983621772,29.241478657287434,8.405044575415864,3.2240861178440383
13.0,23.23167617448214,29.80690850905081,8.821286331666812,4.057639438858085
14.0,23.04902223876595,29.90481283883739,8.875635904613578,3.147201534491817
15.0,23.227347882166605,30.168335065708042,8.826107664750783,4.393887275645847
16.0,23.235138808334565,30.29039200548611,9.737924021634626,2.3642231590586205
17.0,23.280153048416285,29.969076033278874,9.275660449581991,2.7372689351618185
18.0,23.528597027328836,30.570734800029363,8.324981226021166,3.006053883204718
19.0,23.769250080073423,30.928279687223757,8.374071162876294,3.0168088364829204
20.0,24.006440498965542,30.697536002484327,8.520172165421403,1.8325196011245382


==> MSSP-EJOR-v3 (1)/figures/op_bo500_greedy_obj_size_unif.txt <==
x,50unif,100unif,300unif,500unif
1.0,0.0,0.0,0.0,0.0
2.0,11.66914305150284,13.980875383084236,6.642284902945761,3.470907999900552
3.0,14.0885412004798,20.943253113997983,13.077412099813968,9.107516306219598
4.0,15.551100051914602,23.010483025916017,19.33753176830344,14.515908550246559
5.0,15.63971285870287,24.017572550343512,22.608848718138997,18.716113776048203
6.0,15.503660872522884,24.536243385083512,24.32357335404913,22.438583160832405
7.0,15.508136266805096,25.28246296304415,25.33812240052722,24.856554976015556
8.0,15.850056389967971,25.68100209134394,25.903587290641994,26.209340969532136
9.0,15.575267181038676,25.68100209134394,26.566666521190776,26.94005844319538
10.0,15.710424088362206,25.263171740112146,27.034953498623082,27.48694259713602
11.0,16.00580011098982,25.189514343462683,27.45305128462505,28.012789331098787
12.0,15.684466801525243,25.481074871866838,27.731055762373845,28.486353194314738
13.0,15.882279228800078,25.634089344668396,28.109584098900385,28.88526528452886
14.0,16.196451907413056,25.970370435323996,28.349764838179837,29.316044183907874
15.0,16.575965342546706,25.910743018988725,28.482875302408072,29.52118122006382
16.0,16.39426433468789,26.041835647549362,28.66442924706032,29.77274260494742
17.0,16.500778718605112,26.102778374539092,28.825762039223246,30.0444537549575
18.0,16.27253361021108,26.215018217052567,28.916102583797752,30.34670023185544
19.0,16.447073987218296,26.297444351398404,28.957126792445152,30.445673747785285
20.0,16.34682515529622,26.371101748047863,29.18668778976987,30.710283658984295


==> MSSP-EJOR-v3 (1)/figures/op_greedy_obj_opt.txt <==
x,y50unif,y50const,y50dist
1.0,24.77,19.093548387096774,32.24444444444445
2.0,16.198,11.836559139784947,16.200000000000003
3.0,11.565000000000003,9.621505376344086,11.393333333333338
4.0,11.047000000000002,8.358064516129032,9.715555555555557
5.0,10.923000000000002,7.731182795698925,8.89111111111111
6.0,9.799000000000003,7.406451612903226,8.326666666666666
7.0,9.904000000000002,7.5731182795698935,7.311111111111111
8.0,8.614,7.238709677419355,6.644444444444445
9.0,8.258000000000001,7.404301075268817,7.224444444444444
10.0,8.359,7.36236559139785,7.071111111111112
11.0,8.532000000000002,7.051612903225807,6.546666666666666
12.0,8.162,6.417204301075269,7.397777777777778
13.0,8.458,6.6107526881720435,7.1466666666666665
14.0,8.461000000000002,6.753763440860215,7.442222222222222
15.0,8.025,6.633333333333333,7.779999999999999
16.0,7.555000000000001,6.446236559139786,7.262222222222222
17.0,7.400000000000001,6.533333333333332,6.651111111111111
18.0,7.544,6.366666666666666,6.4511111111111115
19.0,7.463,6.273118279569894,6.097777777777778
20.0,7.249,6.620430107526882,5.768888888888888


==> MSSP-EJOR-v3 (1)/figures/op_time.txt <==
name,mean,std
50,0.015070446800000002,0.003712918332645597
100,0.06357304200000001,0.008866190315351683
300,0.52172758,0.026641925736395258
500,1.5081651999999999,0.05173239786594084


==> MSSP-EJOR-v3 (1)/figures/tsp/aco_100.txt <==
x,y
0.04860061333333334,40.31669999999999
0.09720122666666668,16.3704
0.14580184000000002,14.399766666666666
0.19440245333333336,13.853766666666669
0.2430030666666667,12.7814
0.29160368000000003,12.330866666666669
0.34020429333333335,11.995566666666665
0.38880490666666667,11.970199999999998
0.43740552,11.723466666666665
0.4860061333333333,11.5533
0.5346067466666666,11.510433333333333
0.58320736,11.183733333333333
0.6318079733333333,10.901733333333334
0.6804085866666666,10.740633333333333
0.7290091999999999,10.631400000000001
0.7776098133333332,10.584033333333334
0.8262104266666666,10.445233333333334
0.8748110399999999,10.336199999999998
0.9234116533333332,10.281933333333333
0.9720122666666665,10.258
1.0206128799999998,10.230133333333331
1.0692134933333333,10.137799999999999
1.1178141066666667,9.984333333333334
1.1664147200000001,9.902666666666667
1.2150153333333336,9.879933333333332
1.263615946666667,9.854299999999999
1.3122165600000004,9.7972
1.3608171733333339,9.776033333333334
1.4094177866666673,9.7576
1.4580184000000007,9.7576
1.5066190133333341,9.7505
1.5552196266666676,9.725133333333332
1.603820240000001,9.718966666666667
1.6524208533333344,9.718966666666667
1.7010214666666679,9.670333333333334
1.7496220800000013,9.670333333333334
1.7982226933333347,9.5657
1.8468233066666682,9.500699999999998
1.8954239200000016,9.500699999999998
1.944024533333335,9.500699999999998
1.9926251466666685,9.500699999999998
2.041225760000002,9.500699999999998
2.0898263733333353,9.500699999999998
2.1384269866666687,9.500699999999998
2.187027600000002,9.500699999999998
2.2356282133333356,9.500699999999998
2.284228826666669,9.488533333333331
2.3328294400000025,9.488533333333331
2.381430053333336,9.488533333333331
2.4300306666666693,9.488533333333331
2.4786312800000028,9.4622
2.527231893333336,9.420566666666666
2.5758325066666696,9.358366666666665
2.624433120000003,9.358366666666665
2.6730337333333365,9.305399999999997
2.72163434666667,9.305399999999997
2.7702349600000034,9.286233333333334
2.818835573333337,9.280400000000002
2.86743618666667,9.2585
2.9160368000000036,9.2585
2.964637413333337,9.2585


==> MSSP-EJOR-v3 (1)/figures/tsp/aco_1000.txt <==
x,y
1.5989953333333335,100
3.197990666666667,43.25099999999999
4.796986,39.747766666666685
6.395981333333334,37.782500000000006
7.994976666666668,36.74276666666667
9.593972,36.2107
11.192967333333334,35.23196666666666
12.791962666666667,34.60153333333333
14.390958,33.74326666666666
15.989953333333332,33.33096666666666
17.588948666666667,32.86013333333333
19.187944,32.515966666666664
20.786939333333336,32.28286666666666
22.38593466666667,31.961766666666666
23.984930000000006,31.6655
25.58392533333334,31.582366666666665
27.182920666666675,31.330499999999997
28.78191600000001,31.22686666666667
30.380911333333344,31.2118
31.97990666666668,31.048199999999998
33.578902000000014,30.90113333333333
35.17789733333335,30.837999999999997
36.77689266666668,30.80073333333333
38.37588800000002,30.7798
39.97488333333335,30.725900000000003
41.57387866666669,30.650233333333336
43.17287400000002,30.407233333333334
44.771869333333356,30.3201
46.37086466666669,30.229866666666666
47.969860000000025,30.093733333333333
49.56885533333336,29.9552
51.167850666666695,29.812733333333334
52.76684600000003,29.81063333333333
54.365841333333364,29.779533333333333
55.9648366666667,29.64123333333333
57.56383200000003,29.63833333333333
59.16282733333337,29.587233333333334
60.7618226666667,29.587233333333334
62.36081800000004,29.464866666666662
63.95981333333337,29.34753333333333
65.5588086666667,29.345299999999998
67.15780400000004,29.345299999999998
68.75679933333338,29.304599999999997
70.35579466666671,29.301566666666666
71.95479000000005,29.24503333333333
73.55378533333338,29.1528
75.15278066666671,29.091733333333334
76.75177600000005,29.086133333333333
78.35077133333338,29.010333333333335
79.94976666666672,28.9283
81.54876200000005,28.864
83.14775733333339,28.864
84.74675266666672,28.7593
86.34574800000006,28.723
87.94474333333339,28.714366666666667
89.54373866666673,28.714366666666667
91.14273400000006,28.676033333333336
92.7417293333334,28.659366666666667
94.34072466666673,28.659366666666667
95.93972000000007,28.650433333333336
97.5387153333334,28.650433333333336
99.13771066666673,28.642933333333335
100.73670600000007,28.6246
102.3357013333334,28.6246
103.93469666666674,28.567033333333335
105.53369200000007,28.567033333333335
107.13268733333341,28.502600000000005
108.73168266666674,28.502600000000005
110.33067800000008,28.487666666666666
111.92967333333341,28.461366666666667
113.52866866666675,28.405366666666666
115.12766400000008,28.398999999999997
116.72665933333342,28.398999999999997
118.32565466666675,28.398999999999997
119.92465000000009,28.398999999999997
121.52364533333342,28.398999999999997
123.12264066666675,28.365599999999997
124.72163600000009,28.365599999999997
126.32063133333342,28.36403333333333
127.91962666666676,28.3577
129.51862200000008,28.3577
131.1176173333334,28.3577
132.71661266666675,28.3577
134.31560800000008,28.324166666666667
135.91460333333342,28.315266666666666
137.51359866666675,28.315266666666666
139.1125940000001,28.314366666666665
140.71158933333342,28.295099999999998
142.31058466666676,28.27923333333333
143.9095800000001,28.269766666666662
145.50857533333343,28.269766666666662
147.10757066666676,28.22153333333333
148.7065660000001,28.188399999999994
150.30556133333343,28.184599999999996
151.90455666666676,28.170799999999996
153.5035520000001,28.170799999999996
155.10254733333343,28.151266666666668
156.70154266666677,28.0942
158.3005380000001,28.0942
159.89953333333344,28.0942
161.49852866666677,28.062233333333335
163.0975240000001,28.062233333333335
164.69651933333344,28.036900000000003
166.29551466666678,28.036900000000003
167.8945100000001,27.924700000000005
169.49350533333345,27.924700000000005
171.09250066666678,27.89293333333334
172.69149600000011,27.89293333333334
174.29049133333345,27.89293333333334
175.88948666666678,27.89293333333334
177.48848200000012,27.833733333333335
179.08747733333345,27.76876666666666
180.6864726666668,27.76876666666666
182.28546800000012,27.76876666666666
183.88446333333346,27.76876666666666
185.4834586666668,27.700366666666664
187.08245400000013,27.700366666666664
188.68144933333346,27.700366666666664
190.2804446666668,27.700366666666664
191.87944000000013,27.700366666666664
193.47843533333346,27.700366666666664
195.0774306666668,27.700366666666664
196.67642600000013,27.700366666666664
198.27542133333347,27.650066666666664
199.8744166666668,27.6481


==> MSSP-EJOR-v3 (1)/figures/tsp/aco_30.txt <==
x,y
0.015138540000000002,18.952099999999998
0.030277080000000005,4.9945
0.045415620000000004,4.366266666666665
0.06055416000000001,3.8465
0.07569270000000002,3.525366666666667
0.09083124000000002,3.464466666666667
0.10596978000000003,3.3635333333333337
0.12110832000000003,3.1208
0.13624686000000003,3.0718000000000005
0.15138540000000003,3.0718000000000005
0.16652394000000004,2.939566666666667
0.18166248000000004,2.8537666666666666
0.19680102000000005,2.8370666666666673
0.21193956000000005,2.8148000000000004
0.22707810000000006,2.7378333333333336
0.24221664000000007,2.731133333333333
0.25735518000000007,2.7051000000000003
0.27249372000000005,2.7051000000000003
0.28763226000000003,2.7051000000000003
0.3027708,2.5862333333333334
0.31790934,2.5862333333333334
0.33304787999999996,2.517866666666667
0.34818641999999994,2.517866666666667
0.3633249599999999,2.4960333333333335
0.3784634999999999,2.4960333333333335
0.3936020399999999,2.4387666666666665
0.40874057999999985,2.4387666666666665
0.42387911999999983,2.3971666666666662
0.4390176599999998,2.3971666666666662
0.4541561999999998,2.3971666666666662
0.46929473999999977,2.3900333333333332
0.48443327999999974,2.3830999999999998
0.4995718199999997,2.3603333333333336
0.5147103599999997,2.3603333333333336
0.5298488999999997,2.3603333333333336
0.5449874399999998,2.3603333333333336
0.5601259799999998,2.3603333333333336
0.5752645199999998,2.3603333333333336
0.5904030599999999,2.3549333333333333
0.6055415999999999,2.3549333333333333
0.6206801399999999,2.350433333333333
0.63581868,2.350433333333333
0.65095722,2.350433333333333
0.66609576,2.350433333333333
0.6812343000000001,2.350433333333333
0.6963728400000001,2.350433333333333
0.7115113800000001,2.3091999999999997
0.7266499200000002,2.3091999999999997
0.7417884600000002,2.2995666666666663
0.7569270000000002,2.288533333333333
0.7720655400000003,2.288533333333333
0.7872040800000003,2.288533333333333
0.8023426200000003,2.288533333333333
0.8174811600000004,2.288533333333333
0.8326197000000004,2.288533333333333
0.8477582400000004,2.288533333333333
0.8628967800000005,2.288533333333333
0.8780353200000005,2.288533333333333
0.8931738600000005,2.2668999999999997
0.9083124000000006,2.2668999999999997
0.9234509400000006,2.2668999999999997
0.9385894800000006,2.2668999999999997
0.9537280200000007,2.2668999999999997
0.9688665600000007,2.2668999999999997
0.9840051000000007,2.2668999999999997
0.9991436400000008,2.2668999999999997


==> MSSP-EJOR-v3 (1)/figures/tsp/aco_300.txt <==
x,y
0.20233833333333334,73.73679999999999
0.4046766666666667,28.12023333333333
0.6070150000000001,25.79396666666667
0.8093533333333334,24.3903
1.0116916666666667,23.749233333333333
1.21403,23.213
1.4163683333333332,22.86256666666667
1.6187066666666665,22.439199999999996
1.8210449999999998,22.211166666666664
2.0233833333333333,21.993833333333328
2.225721666666667,21.843799999999995
2.4280600000000003,21.723333333333333
2.630398333333334,21.66453333333333
2.8327366666666673,21.46666666666666
3.035075000000001,21.410800000000002
3.2374133333333344,21.289166666666667
3.439751666666668,21.154366666666665
3.6420900000000014,21.13723333333333
3.844428333333335,21.13723333333333
4.046766666666668,21.05383333333333
4.249105000000002,20.784333333333333
4.451443333333335,20.607166666666668
4.653781666666669,20.4209
4.856120000000002,20.3891
5.058458333333336,20.33983333333333
5.2607966666666695,20.287566666666667
5.463135000000003,20.248933333333333
5.6654733333333365,20.185633333333335
5.86781166666667,20.185633333333335
6.0701500000000035,20.156366666666667
6.272488333333337,20.047266666666665
6.4748266666666705,19.958433333333335
6.677165000000004,19.888766666666665
6.8795033333333375,19.837566666666667
7.081841666666671,19.817533333333337
7.2841800000000045,19.817533333333337
7.486518333333338,19.678600000000003
7.688856666666672,19.67526666666667
7.891195000000005,19.63113333333333
8.093533333333339,19.609866666666665
8.295871666666672,19.522466666666666
8.498210000000006,19.473366666666667
8.700548333333339,19.441666666666666
8.902886666666673,19.4099
9.105225000000006,19.4003
9.30756333333334,19.33176666666667
9.509901666666673,19.266900000000003
9.712240000000007,19.266900000000003
9.91457833333334,19.266900000000003
10.116916666666674,19.1646
10.319255000000007,19.1646
10.52159333333334,19.1646
10.723931666666674,19.1646
10.926270000000008,19.143066666666666
11.128608333333341,19.143066666666666
11.330946666666675,19.143066666666666
11.533285000000008,19.086866666666666
11.735623333333342,19.086866666666666
11.937961666666675,19.076199999999996
12.140300000000009,19.0155
12.342638333333342,19.0155
12.544976666666676,19.014666666666667
12.74731500000001,19.014666666666667
12.949653333333343,19.014666666666667
13.151991666666676,18.980033333333335
13.35433000000001,18.980033333333335
13.556668333333343,18.8968
13.759006666666677,18.8968
13.96134500000001,18.849633333333333
14.163683333333344,18.822033333333334
14.366021666666677,18.741
14.56836000000001,18.741
14.770698333333344,18.7054
14.973036666666678,18.7054
15.175375000000011,18.7054
15.377713333333345,18.7054
15.580051666666678,18.653166666666667
15.782390000000012,18.653166666666667
15.984728333333345,18.624133333333337
16.187066666666677,18.611033333333335
16.38940500000001,18.611033333333335
16.591743333333344,18.511733333333332
16.794081666666678,18.511733333333332
16.99642000000001,18.4869
17.198758333333345,18.482066666666665
17.401096666666678,18.413466666666668
17.60343500000001,18.412899999999997
17.805773333333345,18.412899999999997
18.00811166666668,18.389
18.210450000000012,18.389
18.412788333333346,18.389
18.61512666666668,18.378266666666665
18.817465000000013,18.378266666666665
19.019803333333346,18.378266666666665
19.22214166666668,18.378266666666665
19.424480000000013,18.378266666666665
19.626818333333347,18.3294
19.82915666666668,18.3294


==> MSSP-EJOR-v3 (1)/figures/tsp/aco_500.txt <==
x,y
0.4043635666666667,97.02289999999999
0.8087271333333333,34.53996666666667
1.2130907,31.38363333333333
1.6174542666666667,29.56723333333333
2.0218178333333334,28.60036666666667
2.4261814,27.89923333333333
2.8305449666666664,27.565499999999997
3.234908533333333,27.386199999999995
3.6392720999999995,26.9574
4.043635666666666,26.3178
4.4479992333333325,26.087366666666664
4.852362799999999,25.970166666666664
5.2567263666666655,25.770633333333333
5.661089933333332,25.582833333333333
6.0654534999999985,25.492266666666662
6.469817066666665,25.368066666666664
6.8741806333333315,25.216833333333334
7.278544199999998,25.041866666666667
7.6829077666666645,25.041866666666667
8.087271333333332,24.781966666666666
8.4916349,24.641033333333333
8.895998466666667,24.57213333333333
9.300362033333334,24.36046666666666
9.704725600000002,24.17893333333333
10.109089166666669,24.139866666666663
10.513452733333336,24.139866666666663
10.917816300000004,24.006066666666666
11.322179866666671,24.006066666666666
11.726543433333338,23.9612
12.130907000000006,23.9612
12.535270566666673,23.847399999999997
12.93963413333334,23.847399999999997
13.343997700000008,23.847399999999997
13.748361266666675,23.847399999999997
14.152724833333343,23.812399999999993
14.55708840000001,23.812399999999993
14.961451966666678,23.768633333333334
15.365815533333345,23.635266666666663
15.770179100000012,23.61973333333333
16.174542666666678,23.61973333333333
16.578906233333345,23.61973333333333
16.983269800000013,23.61973333333333
17.38763336666668,23.58193333333333
17.791996933333348,23.58193333333333
18.196360500000015,23.45983333333333
18.600724066666682,23.293799999999994
19.00508763333335,23.245966666666664
19.409451200000017,23.229266666666664
19.813814766666685,23.229266666666664
20.218178333333352,23.19996666666666
20.62254190000002,23.10853333333333
21.026905466666687,22.963266666666662
21.431269033333354,22.963266666666662
21.83563260000002,22.963266666666662
22.23999616666669,22.963266666666662
22.644359733333356,22.932566666666663
23.048723300000024,22.932566666666663
23.45308686666669,22.932566666666663
23.85745043333336,22.927699999999998
24.261814000000026,22.912466666666663
24.666177566666693,22.888266666666663
25.07054113333336,22.888266666666663
25.474904700000028,22.888266666666663
25.879268266666696,22.888266666666663
26.283631833333363,22.888266666666663
26.68799540000003,22.82153333333333
27.092358966666698,22.82153333333333
27.496722533333365,22.811233333333334
27.901086100000033,22.800833333333333
28.3054496666667,22.800833333333333
28.709813233333367,22.760733333333334
29.114176800000035,22.68313333333333
29.518540366666702,22.660199999999996
29.92290393333337,22.639566666666664
30.327267500000037,22.639566666666664
30.731631066666704,22.62413333333333
31.13599463333337,22.62413333333333
31.54035820000004,22.616866666666663
31.944721766666706,22.616866666666663
32.34908533333337,22.459466666666664
32.75344890000004,22.459466666666664
33.157812466666705,22.459466666666664
33.56217603333337,22.459466666666664
33.96653960000004,22.459466666666664
34.37090316666671,22.459466666666664
34.775266733333375,22.459466666666664
35.17963030000004,22.459466666666664
35.58399386666671,22.458766666666666
35.98835743333338,22.458766666666666
36.392721000000044,22.458766666666666
36.79708456666671,22.458766666666666
37.20144813333338,22.458766666666666
37.60581170000005,22.4544
38.010175266666714,22.4544
38.41453883333338,22.428333333333335
38.81890240000005,22.428333333333335
39.223265966666716,22.428333333333335
39.62762953333338,22.390266666666665
40.03199310000005,22.390266666666665
40.43635666666672,22.390266666666665
40.840720233333386,22.390266666666665
41.24508380000005,22.367166666666666
41.64944736666672,22.367166666666666
42.05381093333339,22.367166666666666
42.458174500000055,22.367166666666666
42.86253806666672,22.362366666666667
43.26690163333339,22.362366666666667
43.67126520000006,22.362366666666667
44.075628766666725,22.362366666666667
44.47999233333339,22.362366666666667
44.88435590000006,22.362366666666667
45.28871946666673,22.321166666666667
45.693083033333394,22.253133333333334
46.09744660000006,22.253133333333334
46.50181016666673,22.253133333333334
46.9061737333334,22.253133333333334
47.310537300000064,22.253133333333334
47.71490086666673,22.221800000000005
48.1192644333334,22.2009
48.523628000000066,22.2009
48.92799156666673,22.2009
49.3323551333334,22.17506666666667
49.73671870000007,22.1305


==> MSSP-EJOR-v3 (1)/figures/tsp/gurobi_100.txt <==
x,y
0.121,8.8358
0.181,8.8358
0.241,8.8358
0.301,8.136333333333333
0.361,8.125366666666666
0.421,8.125366666666666
0.481,7.4031666666666665
0.5409999999999999,7.3517
0.601,7.3252
0.661,6.520566666666666
0.7210000000000001,6.1216
0.7810000000000001,6.118566666666666
0.8410000000000002,6.108833333333333
0.9010000000000002,6.108833333333333
0.9610000000000003,6.108833333333333
1.0210000000000004,6.108833333333333
1.0810000000000004,6.0752
1.1410000000000005,6.0752
1.2010000000000005,0.2987666666666667
1.2610000000000006,0.29806666666666665
1.3210000000000006,0.29806666666666665
1.3810000000000007,0.29806666666666665
1.4410000000000007,0.29806666666666665
1.5010000000000008,0.29806666666666665
1.5610000000000008,0.17246666666666666
1.6210000000000009,0.17246666666666666
1.681000000000001,0.17046666666666666
1.741000000000001,0.16093333333333332
1.801000000000001,0.16093333333333332
1.861000000000001,0.1211
1.9210000000000012,0.10443333333333334
1.9810000000000012,0.10393333333333334
2.0410000000000013,0.005900000000000001
2.1010000000000013,0.0016333333333333332
2.1610000000000014,0.0016333333333333332
2.2210000000000014,0.0016333333333333332
2.2810000000000015,0.0016333333333333332
2.3410000000000015,0.0
2.4010000000000016,0.0
2.4610000000000016,0.0
2.5210000000000017,0.0
2.5810000000000017,0.0
2.641000000000002,0.0
2.701000000000002,0.0
2.761000000000002,0.0
2.821000000000002,0.0
2.881000000000002,0.0


==> MSSP-EJOR-v3 (1)/figures/tsp/gurobi_1000.txt <==
x,y
8.001000000000001,100.0
12.001000000000001,100.0
16.001,100.0
20.001,100.0
24.001,100.0
28.001,100.0
32.001000000000005,100.0
36.001000000000005,100.0
40.001000000000005,100.0
44.001000000000005,100.0
48.001000000000005,100.0
52.001000000000005,100.0
56.001000000000005,100.0
60.001000000000005,100.0
64.001,100.0
68.001,100.0
72.001,100.0
76.001,100.0
80.001,100.0
84.001,100.0
88.001,100.0
92.001,100.0
96.001,100.0
100.001,100.0
104.001,100.0
108.001,100.0
112.001,100.0
116.001,100.0
120.001,100.0
124.001,100.0
128.001,100.0
132.001,100.0
136.001,100.0
140.001,100.0
144.001,100.0
148.001,100.0
152.001,100.0
156.001,100.0
160.001,100.0
164.001,100.0
168.001,100.0
172.001,100.0
176.001,100.0
180.001,100.0
184.001,100.0
188.001,100.0
192.001,100.0


==> MSSP-EJOR-v3 (1)/figures/tsp/gurobi_30.txt <==
x,y
0.041,2.429933333333333
0.061,0.10863333333333333
0.081,0.0
0.101,0.0
0.12100000000000001,0.0
0.14100000000000001,0.0
0.161,0.0
0.181,0.0
0.20099999999999998,0.0
0.22099999999999997,0.0
0.24099999999999996,0.0
0.26099999999999995,0.0
0.28099999999999997,0.0
0.301,0.0
0.321,0.0
0.341,0.0
0.36100000000000004,0.0
0.38100000000000006,0.0
0.4010000000000001,0.0
0.4210000000000001,0.0
0.4410000000000001,0.0
0.46100000000000013,0.0
0.48100000000000015,0.0
0.5010000000000001,0.0
0.5210000000000001,0.0
0.5410000000000001,0.0
0.5610000000000002,0.0
0.5810000000000002,0.0
0.6010000000000002,0.0
0.6210000000000002,0.0
0.6410000000000002,0.0
0.6610000000000003,0.0
0.6810000000000003,0.0
0.7010000000000003,0.0
0.7210000000000003,0.0
0.7410000000000003,0.0
0.7610000000000003,0.0
0.7810000000000004,0.0
0.8010000000000004,0.0
0.8210000000000004,0.0
0.8410000000000004,0.0
0.8610000000000004,0.0
0.8810000000000004,0.0
0.9010000000000005,0.0
0.9210000000000005,0.0
0.9410000000000005,0.0
0.9610000000000005,0.0


==> MSSP-EJOR-v3 (1)/figures/tsp/gurobi_300.txt <==
x,y
0.801,45.899
1.201,45.899
1.601,45.899
2.001,45.899
2.401,45.899
2.8009999999999997,45.899
3.2009999999999996,45.899
3.6009999999999995,45.899
4.0009999999999994,45.899
4.401,45.899
4.801,45.899
5.2010000000000005,45.899
5.601000000000001,45.899
6.001000000000001,45.899
6.401000000000002,45.899
6.801000000000002,45.899
7.201000000000002,45.899
7.601000000000003,45.899
8.001000000000003,45.899
8.401000000000003,45.899
8.801000000000004,45.899
9.201000000000004,45.899
9.601000000000004,45.899
10.001000000000005,45.899
10.401000000000005,45.899
10.801000000000005,45.899
11.201000000000006,45.899
11.601000000000006,45.899
12.001000000000007,45.899
12.401000000000007,45.899
12.801000000000007,45.899
13.201000000000008,45.899
13.601000000000008,45.899
14.001000000000008,45.899
14.401000000000009,45.899
14.801000000000009,45.899
15.20100000000001,45.899
15.60100000000001,45.899
16.00100000000001,45.899
16.401000000000007,45.899
16.801000000000005,45.899
17.201000000000004,45.897
17.601000000000003,45.897
18.001,45.897
18.401,45.897
18.801,45.897
19.200999999999997,45.897


==> MSSP-EJOR-v3 (1)/figures/tsp/gurobi_500.txt <==
x,y
2.001,86.23743333333334
3.001,86.23743333333334
4.0009999999999994,86.23743333333334
5.0009999999999994,86.23743333333334
6.0009999999999994,86.23743333333334
7.0009999999999994,86.23743333333334
8.001,86.23743333333334
9.001,86.23743333333334
10.001,86.23743333333334
11.001,86.23743333333334
12.001,86.23743333333334
13.001,86.23743333333334
14.001,86.23743333333334
15.001,86.23743333333334
16.000999999999998,86.23743333333334
17.000999999999998,86.23743333333334
18.000999999999998,86.23743333333334
19.000999999999998,86.23743333333334
20.000999999999998,86.23743333333334
21.000999999999998,86.23743333333334
22.000999999999998,86.23743333333334
23.000999999999998,86.23743333333334
24.000999999999998,86.23743333333334
25.000999999999998,86.23743333333334
26.000999999999998,86.23743333333334
27.000999999999998,86.23743333333334
28.000999999999998,86.23743333333334
29.000999999999998,86.23743333333334
30.000999999999998,86.23743333333334
31.000999999999998,86.23743333333334
32.001,86.23743333333334
33.001,86.23743333333334
34.001,86.23743333333334
35.001,86.23743333333334
36.001,86.23743333333334
37.001,86.23743333333334
38.001,86.23743333333334
39.001,86.23743333333334
40.001,86.23743333333334
41.001,86.23743333333334
42.001,86.23743333333334
43.001,86.23743333333334
44.001,86.23743333333334
45.001,86.23743333333334
46.001,86.23743333333334
47.001,86.23743333333334
48.001,86.23743333333334


==> MSSP-EJOR-v3 (1)/figures/tsp/mssp_100.txt <==
x,y
0.04066511666666667,14.455499999999999
0.07074373333333334,8.842099999999999
0.10082234999999999,6.4281
0.13090096666666667,4.690233333333333
0.16097958333333331,3.9838999999999998
0.19105819999999998,3.4621
0.22113681666666665,2.9946333333333324
0.25121543333333335,2.6387999999999994
0.28129404999999996,2.448866666666666
0.31137266666666663,2.351399999999999
0.3414512833333333,2.3235666666666663
0.37152989999999997,2.267333333333333
0.40160851666666664,2.2230666666666665
0.4316871333333333,2.209133333333333
0.46176575,2.1783666666666663
0.49184436666666664,2.1403666666666665
0.5219229833333333,2.0928
0.5520016,2.057733333333333
0.5820802166666666,2.0361333333333334
0.6121588333333333,2.0361333333333334
0.64223745,2.0181666666666667
0.6723160666666667,2.0181666666666667
0.7023946833333333,2.0120999999999998
0.7324733,1.9579
0.7625519166666667,1.929633333333333
0.7926305333333333,1.8815666666666668
0.82270915,1.8713000000000002
0.8527877666666667,1.8435333333333335
0.8828663833333333,1.8164333333333333
0.912945,1.7996666666666667
0.9430236166666667,1.7967333333333333
0.9731022333333333,1.7948666666666666
1.00318085,1.7668333333333335
1.0332594666666666,1.7308999999999997
1.0633380833333332,1.6990666666666665
1.0934167,1.6790999999999998
1.1234953166666666,1.6473999999999998
1.1535739333333332,1.6264
1.18365255,1.601533333333333
1.2137311666666666,1.5692999999999997
1.2438097833333333,1.5645999999999998
1.2738884,1.5374
1.3039670166666666,1.5374
1.3340456333333333,1.5286666666666666
1.36412425,1.5286666666666666
1.3942028666666666,1.5282666666666667
1.4242814833333333,1.5171333333333332
1.4543601,1.4772333333333332
1.4844387166666666,1.4629
1.5145173333333333,1.4491666666666665
1.54459595,1.4284666666666666
1.5746745666666666,1.4284666666666666
1.6047531833333333,1.4144
1.6348318,1.4103666666666668
1.6649104166666666,1.3859
1.6949890333333333,1.3827999999999998
1.72506765,1.3756
1.7551462666666666,1.3739999999999999
1.7852248833333333,1.3739999999999999
1.8153035,1.3676
1.8453821166666666,1.3642333333333334
1.8754607333333333,1.3610666666666666
1.90553935,1.3308666666666664
1.9356179666666666,1.3230333333333333
1.9656965833333333,1.3014999999999999
1.9957752,1.3014999999999999
2.0258538166666664,1.3014999999999999
2.055932433333333,1.2975999999999996
2.0860110499999998,1.2975999999999996
2.1160896666666664,1.288833333333333
2.146168283333333,1.2882333333333333
2.1762468999999998,1.2876666666666665
2.2063255166666664,1.2876333333333332
2.236404133333333,1.2663333333333333
2.2664827499999998,1.2402666666666664
2.2965613666666664,1.2382333333333333
2.326639983333333,1.2368333333333332
2.3567185999999998,1.2324999999999997
2.3867972166666664,1.2302
2.416875833333333,1.2301333333333333
2.44695445,1.2112333333333332
2.4770330666666664,1.2077666666666667
2.507111683333333,1.1896333333333333
2.5371903,1.1858333333333333
2.5672689166666665,1.1768999999999998
2.597347533333333,1.1695333333333333
2.62742615,1.1651333333333331
2.6575047666666665,1.1642
2.687583383333333,1.1500666666666666
2.717662,1.1400666666666666
2.7477406166666665,1.1158000000000001
2.777819233333333,1.1158000000000001
2.80789785,1.1103333333333334
2.8379764666666665,1.1103333333333334
2.868055083333333,1.1103333333333334
2.8981337,1.0910333333333333
2.9282123166666665,1.0910333333333333
2.958290933333333,1.0878
2.98836955,1.0878


==> MSSP-EJOR-v3 (1)/figures/tsp/mssp_1000.txt <==
x,y
5.507649733333333,56.527866666666654
10.314521066666666,28.28756666666667
15.1213924,19.11206666666667
19.928263733333335,19.11206666666667
24.73513506666667,18.924133333333334
29.5420064,18.85926666666667
34.34887773333333,18.657033333333338
39.155749066666665,18.147499999999997
43.9626204,17.992399999999996
48.76949173333333,17.90276666666667
53.576363066666666,17.89956666666667
58.3832344,17.897000000000002
63.19010573333333,17.816166666666668
67.99697706666667,17.783133333333335
72.8038484,17.783133333333335
77.61071973333334,17.736066666666666
82.41759106666667,17.7349
87.22446240000001,17.669666666666668
92.03133373333334,17.654
96.83820506666667,17.632133333333336
101.64507640000001,17.606
106.45194773333334,17.530033333333336
111.25881906666667,17.5024
116.06569040000001,17.4285
120.87256173333334,17.40263333333333
125.67943306666668,17.368
130.4863044,17.332666666666668
135.29317573333333,17.274800000000003
140.10004706666666,17.254133333333336
144.9069184,17.201266666666665
149.71378973333333,17.189733333333333
154.52066106666666,17.189733333333333
159.3275324,17.1413
164.13440373333333,17.1413
168.94127506666666,17.061866666666667
173.7481464,17.061866666666667
178.55501773333333,17.061866666666667
183.36188906666666,16.9538
188.1687604,16.938233333333333
192.97563173333333,16.927766666666667
197.78250306666666,16.837466666666668


==> MSSP-EJOR-v3 (1)/figures/tsp/mssp_30.txt <==
x,y
0.0034396716000000003,2.3459333333333334
0.005784263266666667,1.4511000000000005
0.008128854933333334,1.2270000000000003
0.0104734466,0.7546000000000002
0.012818038266666667,0.4875666666666667
0.015162629933333333,0.3731666666666667
0.0175072216,0.31726666666666664
0.019851813266666667,0.19726666666666667
0.022196404933333334,0.17776666666666668
0.0245409966,0.17106666666666664
0.026885588266666666,0.15713333333333332
0.029230179933333333,0.15669999999999998
0.0315747716,0.13913333333333336
0.03391936326666667,0.13286666666666666
0.036263954933333335,0.12246666666666667
0.0386085466,0.12246666666666667
0.04095313826666667,0.12246666666666667
0.043297729933333334,0.12246666666666667
0.0456423216,0.12246666666666667
0.04798691326666667,0.12159999999999999
0.05033150493333333,0.12159999999999999
0.0526760966,0.10759999999999999
0.055020688266666666,0.10759999999999999
0.05736527993333333,0.10759999999999999
0.0597098716,0.10276666666666667
0.062054463266666665,0.10276666666666667
0.06439905493333334,0.10276666666666667
0.06674364660000001,0.10276666666666667
0.06908823826666668,0.10276666666666667
0.07143282993333336,0.10276666666666667
0.07377742160000003,0.0982
0.0761220132666667,0.0982
0.07846660493333338,0.0982
0.08081119660000005,0.0982
0.08315578826666672,0.0982
0.0855003799333334,0.0982
0.08784497160000007,0.0982
0.09018956326666674,0.0982
0.09253415493333342,0.0982
0.09487874660000009,0.0982
0.09722333826666676,0.0982
0.09956792993333344,0.0982
0.10191252160000011,0.0982
0.10425711326666678,0.0982
0.10660170493333346,0.09813333333333334
0.10894629660000013,0.09813333333333334
0.1112908882666668,0.09813333333333334
0.11363547993333348,0.09813333333333334
0.11598007160000015,0.09813333333333334
0.11832466326666682,0.09813333333333334
0.1206692549333335,0.09813333333333334
0.12301384660000017,0.09813333333333334
0.12535843826666684,0.09813333333333334
0.1277030299333335,0.09813333333333334
0.13004762160000016,0.09813333333333334
0.13239221326666684,0.09813333333333334
0.1347368049333335,0.09813333333333334
0.13708139660000018,0.09813333333333334
0.13942598826666686,0.09813333333333334
0.14177057993333353,0.09813333333333334
0.1441151716000002,0.09813333333333334
0.14645976326666688,0.09813333333333334
0.14880435493333355,0.09813333333333334
0.15114894660000022,0.09813333333333334
0.1534935382666669,0.09813333333333334
0.15583812993333357,0.09813333333333334
0.15818272160000024,0.09813333333333334
0.16052731326666692,0.09813333333333334
0.1628719049333336,0.09813333333333334
0.16521649660000026,0.09813333333333334
0.16756108826666694,0.09813333333333334
0.1699056799333336,0.09813333333333334
0.17225027160000028,0.09813333333333334
0.17459486326666696,0.09813333333333334
0.17693945493333363,0.09813333333333334
0.1792840466000003,0.09813333333333334
0.18162863826666698,0.09813333333333334
0.18397322993333365,0.09813333333333334
0.18631782160000032,0.09813333333333334
0.188662413266667,0.09813333333333334
0.19100700493333367,0.09813333333333334
0.19335159660000034,0.09813333333333334
0.19569618826666701,0.09813333333333334
0.1980407799333337,0.09813333333333334
0.20038537160000036,0.09813333333333334
0.20272996326666703,0.09813333333333334
0.2050745549333337,0.09813333333333334
0.20741914660000038,0.09813333333333334
0.20976373826666705,0.09813333333333334
0.21210832993333373,0.09813333333333334
0.2144529216000004,0.09813333333333334
0.21679751326666707,0.09813333333333334
0.21914210493333375,0.09813333333333334
0.22148669660000042,0.09813333333333334
0.2238312882666671,0.09813333333333334
0.22617587993333377,0.09813333333333334
0.22852047160000044,0.09813333333333334
0.23086506326666711,0.09813333333333334
0.2332096549333338,0.09813333333333334


==> MSSP-EJOR-v3 (1)/figures/tsp/mssp_300.txt <==
x,y
0.37380605,32.020133333333334
0.6763598833333334,19.738066666666665
0.9789137166666668,15.46106666666667
1.2814675500000001,15.052066666666667
1.5840213833333334,14.207300000000002
1.8865752166666667,13.617633333333336
2.18912905,13.013766666666667
2.4916828833333335,12.320633333333335
2.794236716666667,12.274466666666667
3.0967905500000006,12.2614
3.399344383333334,12.078899999999999
3.7018982166666676,11.840233333333334
4.004452050000001,11.724433333333334
4.307005883333334,11.6278
4.609559716666667,11.498833333333334
4.912113550000001,11.372466666666668
5.214667383333334,11.1788
5.517221216666668,11.070166666666667
5.819775050000001,10.955433333333332
6.122328883333335,10.8632
6.424882716666668,10.7202
6.727436550000002,10.661466666666666
7.0299903833333355,10.6147
7.332544216666669,10.570133333333334
7.6350980500000025,10.551066666666667
7.937651883333336,10.512366666666669
8.240205716666669,10.451500000000001
8.542759550000001,10.443999999999999
8.845313383333334,10.411966666666666
9.147867216666667,10.381499999999999
9.45042105,10.381499999999999
9.752974883333332,10.343133333333332
10.055528716666664,10.343133333333332
10.358082549999997,10.343133333333332
10.66063638333333,10.270999999999999
10.963190216666662,10.268733333333333
11.265744049999995,10.268733333333333
11.568297883333328,10.257433333333333
11.87085171666666,10.257433333333333
12.173405549999993,10.2483
12.475959383333326,10.204366666666665
12.778513216666658,10.204366666666665
13.08106704999999,10.204366666666665
13.383620883333323,10.201899999999998
13.686174716666656,10.171066666666666
13.988728549999989,10.164633333333333
14.291282383333321,10.164633333333333
14.593836216666654,10.164633333333333
14.896390049999987,10.157333333333332
15.19894388333332,10.155166666666666
15.501497716666652,10.144233333333334
15.804051549999985,10.143366666666667
16.10660538333332,10.133799999999999
16.409159216666655,10.118699999999999
16.71171304999999,10.1037
17.014266883333324,10.083366666666667
17.31682071666666,10.083366666666667
17.619374549999993,10.0651
17.921928383333327,10.060866666666666
18.22448221666666,10.058333333333334
18.527036049999996,10.0486
18.82958988333333,10.0486
19.132143716666665,10.025066666666667
19.43469755,10.002733333333333
19.737251383333334,9.996166666666666


==> MSSP-EJOR-v3 (1)/figures/tsp/mssp_500.txt <==
x,y
1.121150066666667,41.367233333333324
2.0560665333333334,22.33303333333333
2.9909830000000004,17.23003333333333
3.9258994666666673,17.162166666666668
4.860815933333335,16.712966666666667
5.7957324,16.422533333333334
6.730648866666668,16.0546
7.665565333333333,15.804933333333336
8.6004818,15.684900000000003
9.535398266666668,15.348433333333336
10.470314733333336,15.254866666666668
11.405231200000003,15.201766666666668
12.34014766666667,15.05846666666667
13.275064133333338,15.01806666666667
14.209980600000005,14.895100000000001
15.144897066666672,14.895100000000001
16.07981353333334,14.8715
17.014730000000007,14.783833333333336
17.949646466666675,14.669400000000001
18.884562933333342,14.642066666666668
19.81947940000001,14.487033333333335
20.754395866666677,14.427233333333335
21.689312333333344,14.318533333333333
22.62422880000001,14.282233333333334
23.55914526666668,14.207966666666666
24.494061733333346,14.115633333333333
25.428978200000014,14.115633333333333
26.36389466666668,14.106333333333334
27.29881113333335,14.012966666666665
28.233727600000016,13.909733333333332
29.168644066666683,13.8981
30.10356053333335,13.806366666666667
31.038477000000018,13.800433333333334
31.973393466666685,13.800433333333334
32.90830993333335,13.800433333333334
33.84322640000001,13.776633333333333
34.77814286666668,13.739833333333333
35.71305933333334,13.738766666666667
36.647975800000005,13.709433333333333
37.58289226666667,13.652999999999999
38.51780873333333,13.549766666666665
39.452725199999996,13.549766666666665
40.38764166666666,13.544233333333331
41.322558133333324,13.499799999999999
42.25747459999999,13.4376
43.19239106666665,13.434666666666665
44.127307533333315,13.434666666666665
45.06222399999998,13.428266666666666
45.99714046666664,13.413866666666665
46.93205693333331,13.413866666666665
47.86697339999997,13.3133
48.801889866666635,13.250466666666666
49.7368063333333,13.248666666666667


==> MSSP-EJOR-v3 (1)/figures/tsp/ortools_100.txt <==
x,y
0.1,3.404
1,3.404
2,3.196
3,3.076


==> MSSP-EJOR-v3 (1)/figures/tsp/ortools_1000.txt <==
x,y
0.1,25.117
1,25.117
2,22.293
3,19.422
4,15.635
5,11.254
10,7.113
20,5.125
50,4.448
100,4.293
150,4.245
200,4.212


==> MSSP-EJOR-v3 (1)/figures/tsp/ortools_300.txt <==
x,y
0.1,6.823
1,6.823
2,5.367
3,4.981
4,4.813
5,4.654
10,4.421
20,4.189


==> MSSP-EJOR-v3 (1)/figures/tsp/sssp_100.txt <==
x,y
0.04066511666666667,15.408566666666667
0.07074373333333334,14.563666666666668
0.10082234999999999,14.217233333333333
0.13090096666666667,13.8631
0.16097958333333331,13.358466666666665
0.19105819999999998,13.253499999999999
0.22113681666666665,12.952033333333333
0.25121543333333335,12.937733333333334
0.28129404999999996,12.884133333333333
0.31137266666666663,12.825633333333334
0.3414512833333333,12.814866666666665
0.37152989999999997,12.7495
0.40160851666666664,12.722566666666667
0.4316871333333333,12.709633333333333
0.46176575,12.419366666666667
0.49184436666666664,12.419366666666667
0.5219229833333333,12.290233333333333
0.5520016,12.235199999999999
0.5820802166666666,12.2004
0.6121588333333333,12.1169
0.64223745,12.116000000000001
0.6723160666666667,11.857899999999999
0.7023946833333333,11.855366666666667
0.7324733,11.837166666666667
0.7625519166666667,11.804499999999999
0.7926305333333333,11.624133333333333
0.82270915,11.624133333333333
0.8527877666666667,11.624133333333333
0.8828663833333333,11.591066666666668
0.912945,11.591066666666668
0.9430236166666667,11.582233333333335
0.9731022333333333,11.503766666666667
1.00318085,11.503766666666667
1.0332594666666666,11.503766666666667
1.0633380833333332,11.503766666666667
1.0934167,11.441333333333331
1.1234953166666666,11.441333333333331
1.1535739333333332,11.441333333333331
1.18365255,11.441333333333331
1.2137311666666666,11.437066666666668
1.2438097833333333,11.412733333333334
1.2738884,11.412733333333334
1.3039670166666666,11.412733333333334
1.3340456333333333,11.391233333333332
1.36412425,11.3517
1.3942028666666666,11.297133333333335
1.4242814833333333,11.2826
1.4543601,11.2826
1.4844387166666666,11.260699999999998
1.5145173333333333,11.260699999999998
1.54459595,11.260699999999998
1.5746745666666666,11.260699999999998
1.6047531833333333,11.224299999999998
1.6348318,11.183333333333332
1.6649104166666666,11.183333333333332
1.6949890333333333,11.183333333333332
1.72506765,11.157166666666665
1.7551462666666666,11.157166666666665
1.7852248833333333,11.1266
1.8153035,11.1266
1.8453821166666666,11.105466666666667
1.8754607333333333,11.105466666666667
1.90553935,11.105466666666667
1.9356179666666666,11.091866666666666
1.9656965833333333,11.091866666666666
1.9957752,11.091866666666666
2.0258538166666664,10.9598
2.055932433333333,10.959200000000001
2.0860110499999998,10.926033333333333
2.1160896666666664,10.926033333333333
2.146168283333333,10.870366666666666
2.1762468999999998,10.870366666666666
2.2063255166666664,10.870366666666666
2.236404133333333,10.848899999999999
2.2664827499999998,10.848899999999999
2.2965613666666664,10.846033333333333
2.326639983333333,10.846033333333333
2.3567185999999998,10.846033333333333
2.3867972166666664,10.846033333333333
2.416875833333333,10.844633333333332
2.44695445,10.844633333333332
2.4770330666666664,10.844633333333332
2.507111683333333,10.844633333333332
2.5371903,10.8083
2.5672689166666665,10.8083
2.597347533333333,10.8083
2.62742615,10.801799999999998
2.6575047666666665,10.801799999999998
2.687583383333333,10.801799999999998
2.717662,10.801799999999998
2.7477406166666665,10.801799999999998
2.777819233333333,10.801799999999998
2.80789785,10.801799999999998
2.8379764666666665,10.801799999999998
2.868055083333333,10.801799999999998
2.8981337,10.799366666666666
2.9282123166666665,10.799366666666666
2.958290933333333,10.789466666666668
2.98836955,10.789466666666668


==> MSSP-EJOR-v3 (1)/figures/tsp/sssp_1000.txt <==
x,y
5.507649733333333,57.55663333333334
10.314521066666666,57.55663333333334
15.1213924,57.55663333333334
19.928263733333335,57.55663333333334
24.73513506666667,57.55663333333334
29.5420064,57.55663333333334
34.34887773333333,57.55663333333334
39.155749066666665,57.55663333333334
43.9626204,57.55663333333334
48.76949173333333,57.55663333333334
53.576363066666666,57.55663333333334
58.3832344,57.55663333333334
63.19010573333333,57.55663333333334
67.99697706666667,57.55663333333334
72.8038484,57.55663333333334
77.61071973333334,57.55663333333334
82.41759106666667,57.55663333333334
87.22446240000001,57.55663333333334
92.03133373333334,57.55663333333334
96.83820506666667,57.55663333333334
101.64507640000001,57.55663333333334
106.45194773333334,57.55663333333334
111.25881906666667,57.55663333333334
116.06569040000001,57.55663333333334
120.87256173333334,57.55663333333334
125.67943306666668,57.55663333333334
130.4863044,57.55663333333334
135.29317573333333,57.55663333333334
140.10004706666666,57.55663333333334
144.9069184,57.55663333333334
149.71378973333333,57.55663333333334
154.52066106666666,57.55663333333334
159.3275324,57.55663333333334
164.13440373333333,57.55663333333334
168.94127506666666,57.55663333333334
173.7481464,57.55663333333334
178.55501773333333,57.55663333333334
183.36188906666666,57.55663333333334
188.1687604,57.55663333333334
192.97563173333333,57.55663333333334
197.78250306666666,57.55663333333334


==> MSSP-EJOR-v3 (1)/figures/tsp/sssp_30.txt <==
x,y
0.0034396716000000003,2.4396333333333327
0.005784263266666667,2.0362666666666667
0.008128854933333334,1.8397333333333334
0.0104734466,1.7424333333333335
0.012818038266666667,1.6532333333333338
0.015162629933333333,1.5594666666666666
0.0175072216,1.4853666666666667
0.019851813266666667,1.3674000000000004
0.022196404933333334,1.3468333333333335
0.0245409966,1.288866666666667
0.026885588266666666,1.247366666666667
0.029230179933333333,1.2364000000000002
0.0315747716,1.2315666666666667
0.03391936326666667,1.2107
0.036263954933333335,1.2107
0.0386085466,1.1666333333333334
0.04095313826666667,1.1336000000000002
0.043297729933333334,1.1133333333333333
0.0456423216,1.1133333333333333
0.04798691326666667,1.0870666666666664
0.05033150493333333,1.0842999999999998
0.0526760966,1.0739666666666665
0.055020688266666666,1.0543666666666665
0.05736527993333333,1.0173999999999999
0.0597098716,1.0067
0.062054463266666665,0.9626333333333331
0.06439905493333334,0.9626333333333331
0.06674364660000001,0.9626333333333331
0.06908823826666668,0.9626333333333331
0.07143282993333336,0.9626333333333331
0.07377742160000003,0.9346999999999999
0.0761220132666667,0.9272666666666666
0.07846660493333338,0.9178
0.08081119660000005,0.9178
0.08315578826666672,0.9178
0.0855003799333334,0.9178
0.08784497160000007,0.9063333333333332
0.09018956326666674,0.9021666666666666
0.09253415493333342,0.882
0.09487874660000009,0.8533000000000001
0.09722333826666676,0.8533000000000001
0.09956792993333344,0.8533000000000001
0.10191252160000011,0.8533000000000001
0.10425711326666678,0.8533000000000001
0.10660170493333346,0.8376000000000001
0.10894629660000013,0.8102666666666668
0.1112908882666668,0.7798666666666668
0.11363547993333348,0.7784000000000001
0.11598007160000015,0.7784000000000001
0.11832466326666682,0.7773333333333334
0.1206692549333335,0.7750666666666668
0.12301384660000017,0.7642666666666668
0.12535843826666684,0.7453666666666668
0.1277030299333335,0.7445000000000002
0.13004762160000016,0.7445000000000002
0.13239221326666684,0.7445000000000002
0.1347368049333335,0.7445000000000002
0.13708139660000018,0.7356333333333335
0.13942598826666686,0.7356333333333335
0.14177057993333353,0.7203333333333334
0.1441151716000002,0.7203333333333334
0.14645976326666688,0.7203333333333334
0.14880435493333355,0.7203333333333334
0.15114894660000022,0.7203333333333334
0.1534935382666669,0.7203333333333334
0.15583812993333357,0.7203333333333334
0.15818272160000024,0.6952333333333335
0.16052731326666692,0.6952333333333335
0.1628719049333336,0.6952333333333335
0.16521649660000026,0.6952333333333335
0.16756108826666694,0.6952333333333335
0.1699056799333336,0.6952333333333335
0.17225027160000028,0.6860666666666667
0.17459486326666696,0.6751666666666666
0.17693945493333363,0.6751666666666666
0.1792840466000003,0.6751666666666666
0.18162863826666698,0.6751666666666666
0.18397322993333365,0.6708999999999999
0.18631782160000032,0.6708999999999999
0.188662413266667,0.6708999999999999
0.19100700493333367,0.6708999999999999
0.19335159660000034,0.6708999999999999
0.19569618826666701,0.6708999999999999
0.1980407799333337,0.6708999999999999
0.20038537160000036,0.6708999999999999
0.20272996326666703,0.6708999999999999
0.2050745549333337,0.6708999999999999
0.20741914660000038,0.6708999999999999
0.20976373826666705,0.6082333333333333
0.21210832993333373,0.6082333333333333
0.2144529216000004,0.6082333333333333
0.21679751326666707,0.6082333333333333
0.21914210493333375,0.6082333333333333
0.22148669660000042,0.6082333333333333
0.2238312882666671,0.6082333333333333
0.22617587993333377,0.6082333333333333
0.22852047160000044,0.6082333333333333
0.23086506326666711,0.6082333333333333
0.2332096549333338,0.6082333333333333


==> MSSP-EJOR-v3 (1)/figures/tsp/sssp_300.txt <==
x,y
0.37380605,33.624399999999994
0.6763598833333334,33.624399999999994
0.9789137166666668,33.624399999999994
1.2814675500000001,33.624399999999994
1.5840213833333334,33.624399999999994
1.8865752166666667,33.624399999999994
2.18912905,33.624399999999994
2.4916828833333335,33.624399999999994
2.794236716666667,33.624399999999994
3.0967905500000006,33.624399999999994
3.399344383333334,33.624399999999994
3.7018982166666676,33.61973333333333
4.004452050000001,33.61973333333333
4.307005883333334,33.61973333333333
4.609559716666667,33.61973333333333
4.912113550000001,33.61973333333333
5.214667383333334,33.61973333333333
5.517221216666668,33.61973333333333
5.819775050000001,33.61973333333333
6.122328883333335,33.61973333333333
6.424882716666668,33.61973333333333
6.727436550000002,33.61973333333333
7.0299903833333355,33.61973333333333
7.332544216666669,33.61973333333333
7.6350980500000025,33.61973333333333
7.937651883333336,33.61973333333333
8.240205716666669,33.61973333333333
8.542759550000001,33.61973333333333
8.845313383333334,33.61973333333333
9.147867216666667,33.61973333333333
9.45042105,33.61973333333333
9.752974883333332,33.61973333333333
10.055528716666664,33.61973333333333
10.358082549999997,33.61973333333333
10.66063638333333,33.61973333333333
10.963190216666662,33.61973333333333
11.265744049999995,33.61973333333333
11.568297883333328,33.61973333333333
11.87085171666666,33.61973333333333
12.173405549999993,33.61973333333333
12.475959383333326,33.61973333333333
12.778513216666658,33.61973333333333
13.08106704999999,33.61973333333333
13.383620883333323,33.61973333333333
13.686174716666656,33.61973333333333
13.988728549999989,33.61973333333333
14.291282383333321,33.61973333333333
14.593836216666654,33.61973333333333
14.896390049999987,33.61973333333333
15.19894388333332,33.61973333333333
15.501497716666652,33.61973333333333
15.804051549999985,33.61973333333333
16.10660538333332,33.61973333333333
16.409159216666655,33.61973333333333
16.71171304999999,33.61973333333333
17.014266883333324,33.61973333333333
17.31682071666666,33.61973333333333
17.619374549999993,33.61973333333333
17.921928383333327,33.61973333333333
18.22448221666666,33.61973333333333
18.527036049999996,33.61973333333333
18.82958988333333,33.61973333333333
19.132143716666665,33.61973333333333
19.43469755,33.61973333333333
19.737251383333334,33.61973333333333


==> MSSP-EJOR-v3 (1)/figures/tsp/sssp_500.txt <==
x,y
1.121150066666667,41.488866666666674
2.0560665333333334,41.488866666666674
2.9909830000000004,41.488866666666674
3.9258994666666673,41.488866666666674
4.860815933333335,41.488866666666674
5.7957324,41.488866666666674
6.730648866666668,41.488866666666674
7.665565333333333,41.488866666666674
8.6004818,41.488866666666674
9.535398266666668,41.488866666666674
10.470314733333336,41.488866666666674
11.405231200000003,41.488866666666674
12.34014766666667,41.488866666666674
13.275064133333338,41.488866666666674
14.209980600000005,41.488866666666674
15.144897066666672,41.488866666666674
16.07981353333334,41.488866666666674
17.014730000000007,41.488866666666674
17.949646466666675,41.488866666666674
18.884562933333342,41.488866666666674
19.81947940000001,41.488866666666674
20.754395866666677,41.488866666666674
21.689312333333344,41.488866666666674
22.62422880000001,41.488866666666674
23.55914526666668,41.488866666666674
24.494061733333346,41.488866666666674
25.428978200000014,41.488866666666674
26.36389466666668,41.488866666666674
27.29881113333335,41.488866666666674
28.233727600000016,41.488866666666674
29.168644066666683,41.488866666666674
30.10356053333335,41.488866666666674
31.038477000000018,41.488866666666674
31.973393466666685,41.488866666666674
32.90830993333335,41.488866666666674
33.84322640000001,41.488866666666674
34.77814286666668,41.488866666666674
35.71305933333334,41.488866666666674
36.647975800000005,41.488866666666674
37.58289226666667,41.488866666666674
38.51780873333333,41.488866666666674
39.452725199999996,41.488866666666674
40.38764166666666,41.488866666666674
41.322558133333324,41.488866666666674
42.25747459999999,41.488866666666674
43.19239106666665,41.488866666666674
44.127307533333315,41.488866666666674
45.06222399999998,41.488866666666674
45.99714046666664,41.488866666666674
46.93205693333331,41.488866666666674
47.86697339999997,41.488866666666674
48.801889866666635,41.488866666666674
49.7368063333333,41.488866666666674


==> MSSP-EJOR-v3 (1)/figures/tsp_ap.txt <==
x,y30,y100,y300,y500,y1000
1.0,0.7510980208060251,0.6535676968080835,0.5260045288039636,0.45671851179227013,0.35924702193991054
2.0,0.8153915827305893,0.7930789546767071,0.7334192042825093,0.6863409488819592,0.6107845456642462
3.0,0.8269500481185783,0.8234013799796887,0.7974519250807343,0.7673395810823613,0.7143022796562571
4.0,0.8327022131374241,0.8363805693027869,0.820932744400307,0.8008179974489634,0.7643949892635538
5.0,0.8356552902149916,0.8431345585638961,0.8333306876906214,0.8182788251652157,0.7894653280558557
6.0,0.8376052244040904,0.8469012863845258,0.8405102987955759,0.8278620169974095,0.8043398236483579
7.0,0.8395612159974885,0.8495456246728239,0.8448494975637453,0.833968809092969,0.8136719560404825
8.0,0.8413363631992827,0.8515737678318301,0.8477752147690212,0.8380323452737567,0.8200409353269863
9.0,0.8427968805921908,0.8529126083332274,0.8498347318222303,0.8409746663557874,0.8245130629453603
10.0,0.8439835470712381,0.854107909092521,0.8513892657623476,0.8430999270343424,0.827690237406159
11.0,0.8452569511806927,0.8549300287636651,0.8525728633520211,0.8447585059952231,0.8301023978381544
12.0,0.846247183604243,0.855462534079736,0.853410560748378,0.8460492833259592,0.8319556113907005
13.0,0.8470688296303018,0.8559611304415137,0.8541464833074286,0.847051903830018,0.8335662970207559
14.0,0.848003560337266,0.8564880508195166,0.8546558613875301,0.8478023607950366,0.8348662762245339
15.0,0.8485066519751386,0.8568036212824874,0.8551090764141961,0.8485220307338761,0.8358159958982381
16.0,0.8491777726328074,0.857153134955196,0.8554888111986284,0.8490391794338683,0.8366352582673731
17.0,0.8501796243614749,0.8574465445037275,0.8557154195946187,0.8494860110251924,0.8373259741667989
18.0,0.8507539827696435,0.8576086945141946,0.8560129030351398,0.849873266020827,0.837907160678074
19.0,0.8513309174048402,0.8579112887777383,0.8562681185612333,0.8501454118163335,0.8384852373571462
20.0,0.8517993013409544,0.8581122728622259,0.8563675444829353,0.8503745432208801,0.8389326719791051


==> MSSP-EJOR-v3 (1)/figures/tsp_greedy_obj.txt <==
x,y30,y100,y300,y500,y1000
1.0,6.66141,17.444850000000002,32.02729000000001,41.59165,56.69916666666668
2.0,5.48477,12.864609999999997,18.827510000000004,22.71426,28.205833333333334
3.0,4.663329999999999,12.156249999999998,16.760289999999998,19.249489999999998,21.97633333333333
4.0,4.23529,11.070360000000003,15.7331,17.94239,20.113400000000002
5.0,4.07963,10.0405,14.965469999999998,17.41394,18.815633333333334
6.0,3.89791,9.499680000000001,14.868229999999997,16.843929999999997,18.248266666666666
7.0,3.8449800000000005,8.745579999999999,14.804829999999999,16.57107,18.163566666666668
8.0,3.7426,8.38096,14.648500000000002,16.551229999999997,17.5462
9.0,3.5142599999999997,8.055670000000001,14.5007,16.33105,17.494966666666667
10.0,3.43386,7.822200000000001,13.99099,16.091240000000003,17.379033333333332
11.0,3.37929,7.424710000000001,13.85793,16.04577,17.2524
12.0,3.24324,7.20712,13.60432,16.019989999999996,17.093000000000004
13.0,3.1849700000000003,7.10549,13.622889999999998,15.973909999999997,16.877033333333333
14.0,3.06795,6.776100000000001,13.510959999999997,15.76442,16.853099999999998
15.0,2.9059200000000005,6.630720000000001,13.330609999999997,15.791930000000004,16.6568
16.0,2.85152,6.502670000000002,13.399450000000002,15.628930000000002,16.901933333333332
17.0,2.7875900000000002,6.3654600000000015,13.257040000000002,15.575740000000001,16.6468
18.0,2.7529900000000005,6.234310000000002,13.253780000000004,15.439999999999998,16.632933333333334
19.0,2.7641400000000003,6.04258,13.075520000000004,15.230049999999999,16.77483333333333
20.0,2.7583100000000007,5.920570000000001,12.938730000000003,15.200479999999997,16.534766666666666


==> MSSP-EJOR-v3 (1)/figures/tsp_sample_greedy_comparison.txt <==
x,sample30,sample100,sample300,sample500,sample1000,greedy30,greedy100,greedy300,greedy500,greedy1000
1.0,2.555,16.705,47.307,68.921,99.359,6.342,17.363,32.147,41.692,57.577
2.0,1.69,9.052,25.232,38.389,56.319,5.322,12.717,19.071,21.962,28.208
3.0,1.392,7.547,20.13,30.643,45.063,4.561,11.526,16.154,18.651,21.99
4.0,1.273,6.644,18.115,27.331,40.692,3.965,10.736,15.391,17.778,20.018
5.0,1.143,6.033,17.01,25.489,38.69,3.73,9.843,14.844,16.911,19.285
6.0,0.997,5.664,16.057,24.308,37.196,3.386,9.28,14.772,16.775,18.547
7.0,0.937,5.14,15.302,23.596,36.314,3.297,8.636,14.279,16.209,18.407
8.0,0.854,4.86,14.834,22.994,35.68,3.256,8.411,14.078,15.898,17.919
9.0,0.833,4.667,14.362,22.265,34.923,3.249,8.101,13.955,15.727,17.638
10.0,0.771,4.477,13.997,21.799,34.359,3.238,7.723,13.848,15.495,17.505
11.0,0.748,4.374,13.516,21.507,33.929,3.185,7.433,13.64,15.268,17.689
12.0,0.695,4.218,13.288,21.122,33.636,3.102,7.351,13.343,15.407,17.365
13.0,0.668,4.12,13.08,20.868,33.235,3.006,7.038,13.376,15.213,17.235
14.0,0.644,4.002,12.857,20.506,33.047,2.872,6.953,13.322,15.165,17.062
15.0,0.62,3.883,12.629,20.255,32.773,2.798,6.867,13.214,15.241,17.021
16.0,0.595,3.786,12.463,19.997,32.612,2.76,6.735,12.976,15.151,16.953
17.0,0.593,3.689,12.271,19.805,32.365,2.741,6.695,12.913,15.13,16.768
18.0,0.591,3.635,12.102,19.57,32.024,2.704,6.51,12.715,15.221,16.961
19.0,0.579,3.591,11.937,19.436,31.915,2.686,6.495,12.61,15.275,16.785
20.0,0.566,3.493,11.778,19.158,31.786,2.506,6.299,12.412,15.128,16.766


==> MSSP-EJOR-v3 (1)/figures/tsp_time.txt <==
name,mean,std
30,0.002165911,0.0001070872148718044
100,0.030027323333333338,0.002808986587921384
300,0.30143386666666666,0.0039143417559306445
500,0.9001775000000001,0.024465827005233236
1000,4.605698333333334,0.11131426716234039


==> bp/gap-curve/greedy.txt <==
x,y
0,444
1,461
2,474
3,477
4,480
5,506
6,510
7,538
8,541
9,544
10,572
11,573
12,614
13,662
14,686
15,734
16,782
17,878
18,926
19,926
20,927
21,927
22,927
23,951
24,951
25,1038
26,1038
27,1038
28,1038
29,1062
30,1062
31,1062
32,1062
33,1062
34,1133
35,1133
36,1133
37,1133
38,1157
39,1157
40,1253
41,1253
42,1253
43,1277
44,1277
45,1277
46,1277
47,1277
48,1277
49,1277


==> bp/gap-curve/mssp.txt <==
x,y
0,536
1,536
2,548
3,585
4,591
5,620
6,621
7,697
8,700
9,702
10,728
11,789
12,893
13,941
14,965
15,1013
16,1037
17,1185
18,1233
19,1233
20,1257
21,1257
22,1257
23,1281
24,1281
25,1353
26,1353
27,1353
28,1353
29,1401
30,1401
31,1401
32,1401
33,1401
34,1424
35,1424
36,1424
37,1424
38,1448
39,1448
40,1519
41,1519
42,1519
43,1519
44,1519
45,1519
46,1519
47,1519
48,1519
49,1519

==> bp/gap-curve/sssp.txt <==
x,y
0,502
1,509
2,519
3,560
4,564
5,595
6,601
7,674
8,680
9,681
10,725
11,775
12,872
13,920
14,944
15,992
16,1038
17,1152
18,1200
19,1200
20,1209
21,1209
22,1209
23,1233
24,1233
25,1312
26,1312
27,1312
28,1312
29,1356
30,1356
31,1356
32,1356
33,1356
34,1396
35,1396
36,1396
37,1396
38,1420
39,1420
40,1504
41,1504
42,1504
43,1508
44,1508
45,1508
46,1508
47,1508
48,1508
49,1508

==> cg/graph_stats.txt <==
x,y
1870.0,0.06
1216.0,0.011
1809.0,0.063
1557.0,0.054
2030.0,0.016
1000.0,0.099
1406.0,0.01
1000.0,0.029
1000.0,0.5
1000.0,0.492
1000.0,0.494
1000.0,0.49
1085.0,0.019
701.0,0.029
905.0,0.105
947.0,0.097
1000.0,0.9
500.0,0.1
852.0,0.034
475.0,0.016
597.0,0.022
690.0,0.028
1000.0,0.477
500.0,0.502
607.0,0.034
450.0,0.057
450.0,0.057
1000.0,0.971
450.0,0.082
450.0,0.166
450.0,0.165
450.0,0.081
450.0,0.081
450.0,0.172
450.0,0.172
450.0,0.097
256.0,0.387
450.0,0.097
500.0,0.901
405.0,0.043
225.0,0.411
281.0,0.027
385.0,0.258
500.0,0.472
300.0,0.482
300.0,0.484
352.0,0.237
300.0,0.477
250.0,0.103
196.0,0.438
250.0,0.503
169.0,0.469
500.0,0.972
282.0,0.082
202.0,0.06
144.0,0.504
212.0,0.072
250.0,0.896
149.0,0.049
250.0,0.477
121.0,0.545
100.0,0.034
100.0,0.034
88.0,0.038
191.0,0.13
125.0,0.095
88.0,0.038
100.0,0.594
125.0,0.502
79.0,0.051
81.0,0.652
125.0,0.495
125.0,0.898
93.0,0.139
67.0,0.105
95.0,0.169
56.0,0.071
64.0,0.722
37.0,0.108
47.0,0.218
23.0,0.281


==> cg/large/lp-curve/aco.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2634
30,54.2634
35,54.2634
40,54.2634
45,54.2634
50,54.2634
55,54.2634
60,54.2634
65,54.2634
70,54.2634
75,54.2634
80,54.2634
85,54.2634
90,54.2634
95,54.2634
100,54.2634
105,54.2634
110,54.2634
115,54.2634
120,54.2634
125,54.2634
130,54.2634
135,54.2634
140,54.2634
145,54.2634
150,54.2634
155,54.2634
160,54.2634
165,54.2634
170,54.2634
175,54.18425
180,54.06829
185,54.03765
190,53.99424
195,53.96961
200,53.94398
205,53.93541
210,53.93541
215,53.93541
220,53.93541
225,53.93541
230,53.93541
235,53.93541
240,53.93541
245,53.93541
250,53.93541
255,53.93541
260,53.93541
265,53.93541
270,53.93541
275,53.93541
280,53.93541
285,53.93541
290,53.93541
295,53.93541
300,53.93541
305,53.90884
310,53.84526
315,53.79975
320,53.77458
325,53.76031
330,53.73817
335,53.69288
340,53.65419
345,53.58678
350,53.55293
355,53.52261
360,53.48722
365,53.47459
370,53.45415
375,53.43856
380,53.43439
385,53.43439
390,53.43439
395,53.43439
400,53.43439
405,53.43439
410,53.43439
415,53.43439
420,53.43343
425,53.43343
430,53.43259
435,53.43164
440,53.42972
445,53.42349
450,53.42349
455,53.41133
460,53.4078
465,53.40368
470,53.39628
475,53.39108
480,53.38586
485,53.38103
490,53.37915
495,53.37915
500,53.34415
505,53.32892
510,53.27779
515,53.26359
520,53.25759
525,53.23812
530,53.20784
535,53.18243
540,53.15961
545,53.11649
550,53.08207
555,53.06523
560,53.05528
565,53.04963
570,53.04963
575,53.04963
580,53.0447
585,53.0447
590,53.04276
595,53.04066
600,53.01988
605,53.01457
610,53.01457
615,53.01457
620,53.00919
625,53.00145
630,53.00009
635,53.00009
640,53.00009
645,53.00009
650,53.00009
655,53.00009
660,52.9928
665,52.96989
670,52.95997
675,52.91772
680,52.90792
685,52.90327
690,52.8999
695,52.89114
700,52.86851
705,52.86851
710,52.86521
715,52.85936
720,52.84722
725,52.84276
730,52.84219
735,52.84219
740,52.84219
745,52.84219
750,52.83978
755,52.83912
760,52.83427
765,52.83427
770,52.81702
775,52.80902
780,52.7988
785,52.77092
790,52.74983
795,52.73372
800,52.72973
805,52.72586
810,52.71824
815,52.71139
820,52.7095
825,52.69664
830,52.68368
835,52.68101
840,52.65214
845,52.62529
850,52.60369
855,52.60025
860,52.59487
865,52.58151
870,52.56288
875,52.55744
880,52.54617
885,52.54174
890,52.53239
895,52.52617
900,52.52452
905,52.52386
910,52.52386
915,52.52386
920,52.52327
925,52.52327
930,52.52327
935,52.52258
940,52.52258
945,52.52196
950,52.52196
955,52.52196
960,52.52196
965,52.52196
970,52.52132
975,52.52132
980,52.52132
985,52.52132
990,52.51094
995,52.50362
1000,52.50124
1005,52.49243
1010,52.46457
1015,52.44378
1020,52.43379
1025,52.42249
1030,52.4077
1035,52.38854
1040,52.36516
1045,52.35977
1050,52.35204
1055,52.34717
1060,52.34107
1065,52.33366
1070,52.33062
1075,52.32781
1080,52.32404
1085,52.32032
1090,52.30859
1095,52.29161
1100,52.28533
1105,52.28253
1110,52.28213
1115,52.2818
1120,52.2818
1125,52.27957
1130,52.27878
1135,52.27802
1140,52.26993
1145,52.26672
1150,52.26672
1155,52.25824
1160,52.25091
1165,52.25055
1170,52.24839
1175,52.23057
1180,52.2108
1185,52.20659
1190,52.20206
1195,52.19847
1200,52.19225
1205,52.18566
1210,52.17387
1215,52.17248
1220,52.17248
1225,52.1708
1230,52.1693
1235,52.16308
1240,52.15905
1245,52.15861
1250,52.15793
1255,52.15048
1260,52.14318
1265,52.13536
1270,52.12754
1275,52.122
1280,52.11945
1285,52.11596
1290,52.10752
1295,52.10496
1300,52.10193
1305,52.10193
1310,52.10193
1315,52.09894
1320,52.09672
1325,52.07943
1330,52.07943
1335,52.07776
1340,52.06878
1345,52.03988
1350,52.02097
1355,52.01918
1360,52.01918
1365,52.01718
1370,52.01267
1375,52.004
1380,51.99593
1385,51.99206
1390,51.99051
1395,51.98383
1400,51.97885
1405,51.96903
1410,51.95622
1415,51.95161
1420,51.95161
1425,51.95041
1430,51.95041
1435,51.95041
1440,51.95011
1445,51.94948
1450,51.94948
1455,51.9492
1460,51.9492
1465,51.9489
1470,51.9489
1475,51.9489
1480,51.94858
1485,51.94035
1490,51.92948
1495,51.92767
1500,51.92115
1505,51.91105
1510,51.89913
1515,51.8754
1520,51.85576
1525,51.85025
1530,51.84352
1535,51.83804
1540,51.83177
1545,51.82153
1550,51.81521
1555,51.80891
1560,51.80891
1565,51.80494
1570,51.80148
1575,51.79835
1580,51.78668
1585,51.78234
1590,51.76512
1595,51.75935
1600,51.75749
1605,51.75612
1610,51.75499
1615,51.75499
1620,51.75386
1625,51.7527
1630,51.7527
1635,51.75241
1640,51.75241
1645,51.75241
1650,51.75241
1655,51.75047
1660,51.7421
1665,51.74036
1670,51.73835
1675,51.73129
1680,51.72768
1685,51.70866
1690,51.69822
1695,51.69422
1700,51.68603
1705,51.6808
1710,51.67497
1715,51.67151
1720,51.66207
1725,51.65927
1730,51.65774
1735,51.65774
1740,51.65148
1745,51.64856
1750,51.63632
1755,51.63237
1760,51.62405
1765,51.61584
1770,51.61307
1775,51.60791
1780,51.60242
1785,51.59132
1790,51.58154
1795,51.57909
1800,51.57546
1805,51.56945
1810,51.56832
1815,51.56664
1820,51.56664
1825,51.56407
1830,51.55442
1835,51.55227
1840,51.54352
1845,51.535
1850,51.50607
1855,51.49745
1860,51.48579
1865,51.48052
1870,51.47753
1875,51.4753
1880,51.4716
1885,51.47094
1890,51.46471
1895,51.45866
1900,51.45404
1905,51.45404
1910,51.4447
1915,51.44289
1920,51.44059
1925,51.43124
1930,51.42877
1935,51.42526
1940,51.42445
1945,51.41485
1950,51.41485
1955,51.40488
1960,51.39952
1965,51.39952
1970,51.39952
1975,51.39801
1980,51.39534
1985,51.39333
1990,51.39333
1995,51.3884
2000,51.38239
2005,51.36799
2010,51.36334
2015,51.35882
2020,51.35446
2025,51.35306
2030,51.34698
2035,51.33022
2040,51.32446
2045,51.31595
2050,51.31222
2055,51.31018
2060,51.3014
2065,51.29456
2070,51.29456
2075,51.29173
2080,51.29053
2085,51.28585
2090,51.27968
2095,51.27283
2100,51.26842
2105,51.26666
2110,51.26458
2115,51.26162
2120,51.26052
2125,51.25712
2130,51.25616
2135,51.25584
2140,51.25509
2145,51.25509
2150,51.25509
2155,51.25492
2160,51.25492
2165,51.25089
2170,51.24766
2175,51.24766
2180,51.24637
2185,51.23883
2190,51.23805
2195,51.23805
2200,51.23478
2205,51.22945
2210,51.22628
2215,51.221
2220,51.21788
2225,51.21682
2230,51.21278
2235,51.208
2240,51.20637
2245,51.20222
2250,51.19705
2255,51.19587
2260,51.19308
2265,51.18826
2270,51.18232
2275,51.17751
2280,51.17453
2285,51.17239
2290,51.17072
2295,51.16552
2300,51.162
2305,51.1608
2310,51.15927
2315,51.15774
2320,51.15396
2325,51.15206
2330,51.14897
2335,51.14472
2340,51.13662
2345,51.13151
2350,51.12504
2355,51.12315
2360,51.12051
2365,51.11718
2370,51.11519
2375,51.11031
2380,51.10137
2385,51.09612
2390,51.09217
2395,51.08762
2400,51.07657
2405,51.05838
2410,51.05736
2415,51.05736
2420,51.05722
2425,51.05708
2430,51.05099
2435,51.05051
2440,51.0482
2445,51.04649
2450,51.04521
2455,51.04469
2460,51.04366
2465,51.03754
2470,51.03656
2475,51.03642
2480,51.03642
2485,51.03642
2490,51.03642
2495,51.03624
2500,51.03624
2505,51.03352
2510,51.02774
2515,51.02353
2520,51.01715
2525,51.0105
2530,51.00729
2535,51.00729
2540,51.00729
2545,51.00528
2550,51.00179
2555,50.99216
2560,50.9886
2565,50.98366
2570,50.97765
2575,50.97226
2580,50.96784
2585,50.96462
2590,50.96302
2595,50.96071
2600,50.95442
2605,50.95068
2610,50.9487
2615,50.94695
2620,50.94347
2625,50.94347
2630,50.94235
2635,50.93981
2640,50.93734
2645,50.9372
2650,50.9352
2655,50.93435
2660,50.93246
2665,50.93013
2670,50.9292
2675,50.92426
2680,50.92051
2685,50.91568
2690,50.91273
2695,50.9119
2700,50.90994
2705,50.90822
2710,50.90733
2715,50.90733
2720,50.90415
2725,50.90124
2730,50.89253
2735,50.88971
2740,50.8852
2745,50.8819
2750,50.88026
2755,50.88014
2760,50.88014
2765,50.87904
2770,50.87704
2775,50.87371
2780,50.87088
2785,50.8661
2790,50.85184
2795,50.84948
2800,50.84948
2805,50.84771
2810,50.84692
2815,50.84416
2820,50.84283
2825,50.84208
2830,50.84109
2835,50.84109
2840,50.83958
2845,50.83661
2850,50.8317
2855,50.82645
2860,50.82343
2865,50.81693
2870,50.8132
2875,50.81188
2880,50.81073
2885,50.8075
2890,50.80001
2895,50.79481
2900,50.79012
2905,50.78388
2910,50.78061
2915,50.77643
2920,50.77208
2925,50.77052
2930,50.76897
2935,50.76843
2940,50.76843
2945,50.76609
2950,50.76062
2955,50.76019
2960,50.7587
2965,50.75378
2970,50.75122
2975,50.75122
2980,50.75071
2985,50.74863
2990,50.74863
2995,50.74135
3000,50.74135
3005,50.74124
3010,50.73605
3015,50.73515
3020,50.73172
3025,50.72858
3030,50.72697
3035,50.7102
3040,50.70483
3045,50.70316
3050,50.70053
3055,50.69824
3060,50.69659
3065,50.69458
3070,50.69077
3075,50.68644
3080,50.68056
3085,50.67802
3090,50.67511
3095,50.67352
3100,50.67339
3105,50.67324
3110,50.67239
3115,50.66891
3120,50.66603
3125,50.66155
3130,50.6599
3135,50.65786
3140,50.65599
3145,50.65337
3150,50.65324
3155,50.65038
3160,50.6479
3165,50.6479
3170,50.64626
3175,50.64554
3180,50.64488
3185,50.64246
3190,50.63677
3195,50.63261
3200,50.63205
3205,50.63205
3210,50.63205
3215,50.63205
3220,50.63131
3225,50.6302
3230,50.6238
3235,50.62167
3240,50.61974
3245,50.61773
3250,50.60918
3255,50.60096
3260,50.59779
3265,50.59541
3270,50.59415
3275,50.59324
3280,50.58201
3285,50.5819
3290,50.58004
3295,50.57898
3300,50.57797
3305,50.57584
3310,50.57188
3315,50.56769
3320,50.56423
3325,50.56334
3330,50.56138
3335,50.5593
3340,50.55871
3345,50.55615
3350,50.55523
3355,50.55424
3360,50.55019
3365,50.54706
3370,50.54481
3375,50.53815
3380,50.53746
3385,50.53543
3390,50.5346
3395,50.53442
3400,50.53289
3405,50.53136
3410,50.52957
3415,50.52622
3420,50.52226
3425,50.51936
3430,50.51624
3435,50.51405
3440,50.5115
3445,50.51115
3450,50.51023
3455,50.509
3460,50.50789
3465,50.50733
3470,50.50703
3475,50.50535
3480,50.50216
3485,50.5
3490,50.49857
3495,50.49857
3500,50.49857
3505,50.49796
3510,50.49721
3515,50.49721
3520,50.49645
3525,50.49477
3530,50.49063
3535,50.48795
3540,50.48698
3545,50.48664
3550,50.48459
3555,50.48185
3560,50.48037
3565,50.47954
3570,50.47847
3575,50.47526
3580,50.47326
3585,50.47202
3590,50.46967
3595,50.46617
3600,50.45969
3605,50.45533
3610,50.45505
3615,50.45255
3620,50.45122
3625,50.44897
3630,50.44792
3635,50.44667
3640,50.44513
3645,50.44481
3650,50.44425
3655,50.44226
3660,50.43622
3665,50.43493
3670,50.43493
3675,50.43426
3680,50.43226
3685,50.43037
3690,50.42849
3695,50.42602
3700,50.42236
3705,50.42093
3710,50.42053
3715,50.42025
3720,50.41911
3725,50.41828
3730,50.41828
3735,50.41745
3740,50.41634
3745,50.4146
3750,50.41293
3755,50.41126
3760,50.40689
3765,50.40407
3770,50.40183
3775,50.39936
3780,50.39834
3785,50.398
3790,50.39688
3795,50.39605
3800,50.3959
3805,50.39545
3810,50.39521
3815,50.39486
3820,50.39354
3825,50.39124
3830,50.38745
3835,50.38643
3840,50.38562
3845,50.38317
3850,50.37446
3855,50.37356
3860,50.37052
3865,50.36492
3870,50.36125
3875,50.36009
3880,50.36009
3885,50.35766
3890,50.34936
3895,50.34822
3900,50.3437
3905,50.3437
3910,50.3395
3915,50.33884
3920,50.33614
3925,50.33554
3930,50.33116
3935,50.33057
3940,50.329
3945,50.32725
3950,50.32086
3955,50.3203
3960,50.31927
3965,50.30588
3970,50.30395
3975,50.30335
3980,50.30111
3985,50.2974
3990,50.29654
3995,50.29501
4000,50.29285
4005,50.29209
4010,50.28751
4015,50.28437
4020,50.28321
4025,50.28151
4030,50.2783
4035,50.27745
4040,50.27492
4045,50.27319
4050,50.27319
4055,50.27264
4060,50.27249
4065,50.27249
4070,50.2719
4075,50.2719
4080,50.2719
4085,50.26872
4090,50.26252
4095,50.26144
4100,50.25203
4105,50.25033
4110,50.24626
4115,50.24521
4120,50.24241
4125,50.23925
4130,50.23666
4135,50.23389
4140,50.23073
4145,50.22996
4150,50.22865
4155,50.22708
4160,50.22559
4165,50.2244
4170,50.22233
4175,50.22148
4180,50.21915
4185,50.21758
4190,50.21649
4195,50.20438
4200,50.20124
4205,50.19905
4210,50.19748
4215,50.19647
4220,50.19575
4225,50.19567
4230,50.1912
4235,50.19066
4240,50.19
4245,50.18988
4250,50.18879
4255,50.18809
4260,50.18047
4265,50.17847
4270,50.17422
4275,50.17307
4280,50.17027
4285,50.16954
4290,50.16879
4295,50.16681
4300,50.16547
4305,50.1642
4310,50.1635
4315,50.16229
4320,50.1607
4325,50.15984
4330,50.15841
4335,50.15464
4340,50.15386
4345,50.15322
4350,50.15112
4355,50.15093
4360,50.15012
4365,50.14807
4370,50.14597
4375,50.14514
4380,50.14342
4385,50.14316
4390,50.14197
4395,50.14133
4400,50.1408
4405,50.1404
4410,50.13892
4415,50.13615
4420,50.13433
4425,50.13199
4430,50.13071
4435,50.12937
4440,50.12729
4445,50.1256
4450,50.1241
4455,50.12372
4460,50.1227
4465,50.12016
4470,50.1183
4475,50.1173
4480,50.11524
4485,50.11324
4490,50.11281
4495,50.11125
4500,50.11006
4505,50.10901
4510,50.10855
4515,50.1075
4520,50.10685
4525,50.10597
4530,50.10476
4535,50.10174
4540,50.10103
4545,50.10012
4550,50.09841
4555,50.09705
4560,50.09544
4565,50.09395
4570,50.09284
4575,50.09264
4580,50.09264
4585,50.092
4590,50.09139
4595,50.09085
4600,50.08886
4605,50.08714
4610,50.08556
4615,50.08375
4620,50.08052
4625,50.07992
4630,50.07855
4635,50.07749
4640,50.07636
4645,50.07584
4650,50.07476
4655,50.07408
4660,50.07344
4665,50.07277
4670,50.07153
4675,50.07123
4680,50.06965
4685,50.06823
4690,50.06679
4695,50.06554
4700,50.06416
4705,50.06131
4710,50.05944
4715,50.05787
4720,50.05749
4725,50.05566
4730,50.05282
4735,50.052
4740,50.05041
4745,50.04949
4750,50.04897
4755,50.04804
4760,50.04804
4765,50.04759
4770,50.04675
4775,50.04484
4780,50.04322
4785,50.04266
4790,50.0389
4795,50.03767
4800,50.03693
4805,50.03693
4810,50.03527
4815,50.03417
4820,50.03297
4825,50.03082
4830,50.02963
4835,50.0255
4840,50.02153
4845,50.02077
4850,50.01784
4855,50.01731
4860,50.01619
4865,50.01604
4870,50.01472
4875,50.01367
4880,50.01072
4885,50.0106
4890,50.00824
4895,50.00696
4900,50.00262
4905,49.9953
4910,49.99401
4915,49.99377
4920,49.99247
4925,49.99158
4930,49.98999
4935,49.98499
4940,49.98033
4945,49.97668
4950,49.97574
4955,49.97329
4960,49.97013
4965,49.96997
4970,49.96865
4975,49.96865
4980,49.96831
4985,49.96798
4990,49.96673
4995,49.96609
5000,49.96491
5005,49.96395
5010,49.96018
5015,49.9567
5020,49.95471
5025,49.95381
5030,49.94867
5035,49.94082
5040,49.93955
5045,49.93898
5050,49.9384
5055,49.93799
5060,49.93786
5065,49.93681
5070,49.92947
5075,49.92912
5080,49.9279
5085,49.92315
5090,49.9225
5095,49.9205
5100,49.91818
5105,49.91697
5110,49.91599
5115,49.91328
5120,49.91215
5125,49.9106
5130,49.90873
5135,49.90873
5140,49.90744
5145,49.90636
5150,49.90592
5155,49.90199
5160,49.90178
5165,49.90078
5170,49.89676
5175,49.89612
5180,49.89504
5185,49.89412
5190,49.89246
5195,49.89131
5200,49.89005
5205,49.88896
5210,49.88621
5215,49.88587
5220,49.88428
5225,49.88348
5230,49.87558
5235,49.87424
5240,49.87329
5245,49.87305
5250,49.87249
5255,49.87153
5260,49.86691
5265,49.86639
5270,49.86606
5275,49.8654
5280,49.86494
5285,49.86316
5290,49.85621
5295,49.8539
5300,49.85243
5305,49.85106
5310,49.84879
5315,49.84709
5320,49.84556
5325,49.84556
5330,49.84533
5335,49.84515
5340,49.84403
5345,49.84361
5350,49.84325
5355,49.84247
5360,49.84147
5365,49.84017
5370,49.83875
5375,49.83667
5380,49.83512
5385,49.83478
5390,49.83372
5395,49.83356
5400,49.8329
5405,49.8314
5410,49.83076
5415,49.8304
5420,49.83029
5425,49.8301
5430,49.82897
5435,49.82656
5440,49.82552
5445,49.82437
5450,49.82337
5455,49.82234
5460,49.82185
5465,49.82036
5470,49.81946
5475,49.81808
5480,49.81597
5485,49.81502
5490,49.81502
5495,49.81461
5500,49.81302
5505,49.81204
5510,49.80994
5515,49.80935
5520,49.80811
5525,49.80629
5530,49.80575
5535,49.80518
5540,49.80363
5545,49.80263
5550,49.80087
5555,49.79993
5560,49.79962
5565,49.79769
5570,49.79737
5575,49.79345
5580,49.79313
5585,49.79223
5590,49.7916
5595,49.79067
5600,49.7902
5605,49.78992
5610,49.78922
5615,49.78827
5620,49.78776
5625,49.78648
5630,49.78565
5635,49.78361
5640,49.78218
5645,49.78058
5650,49.77943
5655,49.77895
5660,49.77889
5665,49.77856
5670,49.77856
5675,49.7779
5680,49.77702
5685,49.77662
5690,49.7756
5695,49.7751
5700,49.76944
5705,49.76921
5710,49.76738
5715,49.76289
5720,49.76099
5725,49.76027
5730,49.75874
5735,49.75836
5740,49.7574
5745,49.75558
5750,49.75423
5755,49.75396
5760,49.75156
5765,49.75102
5770,49.74991
5775,49.74831
5780,49.74379
5785,49.74253
5790,49.74253
5795,49.74135
5800,49.74059
5805,49.73822
5810,49.73709
5815,49.73456
5820,49.73068
5825,49.72861
5830,49.7277
5835,49.7277
5840,49.72764
5845,49.72728
5850,49.72728
5855,49.72691
5860,49.7247
5865,49.7227
5870,49.7223
5875,49.72009
5880,49.71483
5885,49.71418
5890,49.71156
5895,49.71059
5900,49.70955
5905,49.70809
5910,49.70767
5915,49.70738
5920,49.702
5925,49.6995
5930,49.6995
5935,49.69592
5940,49.69588
5945,49.69517
5950,49.69489
5955,49.69413
5960,49.6933
5965,49.68443
5970,49.68338
5975,49.6822
5980,49.68066
5985,49.67929
5990,49.6772
5995,49.67453
6000,49.67453
6005,49.67444
6010,49.67444
6015,49.67385
6020,49.67385
6025,49.67378
6030,49.67233
6035,49.67133
6040,49.67082
6045,49.66857
6050,49.66688
6055,49.66621
6060,49.66389
6065,49.6618
6070,49.65758
6075,49.65588
6080,49.65505
6085,49.65424
6090,49.65306
6095,49.65058
6100,49.64909
6105,49.64771
6110,49.64569
6115,49.64034
6120,49.63783
6125,49.63741
6130,49.63686
6135,49.63629
6140,49.63508
6145,49.63351
6150,49.63252
6155,49.63082
6160,49.62856
6165,49.62708
6170,49.62532
6175,49.62463
6180,49.62463
6185,49.62428
6190,49.62353
6195,49.62348
6200,49.62337
6205,49.62302
6210,49.62221
6215,49.621
6220,49.62054
6225,49.6198
6230,49.61889
6235,49.61841
6240,49.61766
6245,49.61704
6250,49.61544
6255,49.61441
6260,49.61013
6265,49.60965
6270,49.60907
6275,49.60776
6280,49.6076
6285,49.6076
6290,49.60725
6295,49.60712
6300,49.60625
6305,49.60504
6310,49.60419
6315,49.60045
6320,49.59913
6325,49.59758
6330,49.59553
6335,49.59482
6340,49.59342
6345,49.59196
6350,49.59005
6355,49.58736
6360,49.58711
6365,49.58284
6370,49.58201
6375,49.58195
6380,49.57981
6385,49.57837
6390,49.57765
6395,49.57645
6400,49.57507
6405,49.57375
6410,49.57289
6415,49.57238
6420,49.57157
6425,49.5705
6430,49.56998
6435,49.56928
6440,49.5686
6445,49.56745
6450,49.5662
6455,49.56514
6460,49.56464
6465,49.56405
6470,49.56327
6475,49.56266
6480,49.56121
6485,49.56005
6490,49.5595
6495,49.55836
6500,49.55747
6505,49.55704
6510,49.55592
6515,49.55592
6520,49.55573
6525,49.5557
6530,49.55518
6535,49.55446
6540,49.55415
6545,49.55327
6550,49.55225
6555,49.54884
6560,49.54565
6565,49.54544
6570,49.54497
6575,49.54428
6580,49.54408
6585,49.54331
6590,49.5422
6595,49.54052
6600,49.53753
6605,49.53675
6610,49.5352
6615,49.53451
6620,49.53384
6625,49.53369
6630,49.52883
6635,49.52857
6640,49.5278
6645,49.52695
6650,49.52601
6655,49.5251
6660,49.52347
6665,49.52195
6670,49.52078
6675,49.5202
6680,49.51783
6685,49.51691
6690,49.51664
6695,49.51415
6700,49.51314
6705,49.51227
6710,49.50895
6715,49.50717
6720,49.50612
6725,49.50576
6730,49.50555
6735,49.50238
6740,49.50166
6745,49.50032
6750,49.49863
6755,49.49795
6760,49.49777
6765,49.49712
6770,49.49386
6775,49.49353
6780,49.49301
6785,49.49269
6790,49.49239
6795,49.48845
6800,49.48843
6805,49.48789
6810,49.48773
6815,49.48735
6820,49.48595
6825,49.48525
6830,49.48342
6835,49.48237
6840,49.47921
6845,49.47827
6850,49.47792
6855,49.47365
6860,49.4726
6865,49.47141
6870,49.47013
6875,49.47005
6880,49.46909
6885,49.46724
6890,49.46624
6895,49.46573
6900,49.46544
6905,49.46528
6910,49.46485
6915,49.46441
6920,49.46414
6925,49.46373
6930,49.46334
6935,49.46287
6940,49.46072
6945,49.45916
6950,49.45838
6955,49.45526
6960,49.45526
6965,49.45287
6970,49.45151
6975,49.45112
6980,49.4507
6985,49.45034
6990,49.44919
6995,49.44797
7000,49.447
7005,49.44525
7010,49.44408
7015,49.442
7020,49.44114
7025,49.43983
7030,49.43916
7035,49.43835
7040,49.43799
7045,49.43668
7050,49.43539
7055,49.43361
7060,49.4331
7065,49.43261
7070,49.43258
7075,49.43211
7080,49.43192
7085,49.43129
7090,49.43102
7095,49.43098
7100,49.43016
7105,49.42954
7110,49.42926
7115,49.42841
7120,49.42663
7125,49.42497
7130,49.42413
7135,49.42377
7140,49.42235
7145,49.41513
7150,49.41439
7155,49.41297
7160,49.41198
7165,49.41113
7170,49.41046
7175,49.40965
7180,49.40874
7185,49.40736
7190,49.4069
7195,49.40615
7200,49.4057
7205,49.4057
7210,49.40523
7215,49.40502
7220,49.40475
7225,49.40307
7230,49.40208
7235,49.40134
7240,49.40131
7245,49.40115
7250,49.40026
7255,49.39957
7260,49.3989
7265,49.39863
7270,49.39841
7275,49.39777
7280,49.3976
7285,49.39607
7290,49.39442
7295,49.39328
7300,49.39288
7305,49.392
7310,49.39182
7315,49.38687
7320,49.38591
7325,49.38563
7330,49.38315
7335,49.38173
7340,49.37914
7345,49.37763
7350,49.37561
7355,49.37398
7360,49.37255
7365,49.37233
7370,49.37145
7375,49.37028
7380,49.36967
7385,49.36906
7390,49.36591
7395,49.3651
7400,49.3649
7405,49.3647
7410,49.36408
7415,49.36408
7420,49.36239
7425,49.36218
7430,49.36169
7435,49.35652
7440,49.35619
7445,49.35561
7450,49.35489
7455,49.35407
7460,49.35324
7465,49.35264
7470,49.35221
7475,49.35161
7480,49.34923
7485,49.34901
7490,49.34702
7495,49.34628
7500,49.3455
7505,49.34486
7510,49.34455
7515,49.34359
7520,49.34239
7525,49.34126
7530,49.34018
7535,49.33919
7540,49.33872
7545,49.33652
7550,49.33408
7555,49.33324
7560,49.33172
7565,49.33032
7570,49.33007
7575,49.32992
7580,49.329
7585,49.32808
7590,49.32808
7595,49.32699
7600,49.32654
7605,49.32624
7610,49.32593
7615,49.32205
7620,49.32148
7625,49.32051
7630,49.31877
7635,49.31812
7640,49.31381
7645,49.31313
7650,49.31283
7655,49.31144
7660,49.3109
7665,49.31059
7670,49.30724
7675,49.30577
7680,49.30511
7685,49.30445
7690,49.30305
7695,49.3001
7700,49.29927
7705,49.29734
7710,49.29679
7715,49.29614
7720,49.2956
7725,49.29449
7730,49.29332
7735,49.29293
7740,49.29293
7745,49.29275
7750,49.2921
7755,49.29181
7760,49.29176
7765,49.29176
7770,49.29176
7775,49.29119
7780,49.29096
7785,49.29047
7790,49.28861
7795,49.28845
7800,49.28817
7805,49.28768
7810,49.28655
7815,49.28606
7820,49.28514
7825,49.28492
7830,49.28386
7835,49.28307
7840,49.28212
7845,49.28078
7850,49.27999
7855,49.2793
7860,49.2782
7865,49.27716
7870,49.2766
7875,49.27597
7880,49.2751
7885,49.27371
7890,49.27292
7895,49.27194
7900,49.27088
7905,49.2707
7910,49.27032
7915,49.27029
7920,49.27003
7925,49.27003
7930,49.26944
7935,49.26892
7940,49.26874
7945,49.26817
7950,49.2675
7955,49.26719
7960,49.26667
7965,49.26587
7970,49.26531
7975,49.26514
7980,49.26441
7985,49.26238
7990,49.26103
7995,49.25976
8000,49.25819


==> cg/large/lp-curve/fastwclq.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2634
30,54.2634
35,54.2634
40,54.2634
45,54.2634
50,54.2634
55,54.2634
60,54.22451
65,54.21074
70,54.20607
75,54.20607
80,54.20607
85,54.20607
90,54.20607
95,54.20607
100,54.20607
105,54.20607
110,54.17419
115,54.16481
120,54.16083
125,54.15905
130,54.15905
135,54.15905
140,54.15905
145,54.15905
150,54.15905
155,54.1454
160,54.13186
165,54.12068
170,54.11483
175,54.10817
180,54.10686
185,54.10686
190,54.10622
195,54.10545
200,54.10545
205,54.08334
210,54.08044
215,54.07683
220,54.07127
225,54.07127
230,54.06784
235,54.06706
240,54.06704
245,54.06704
250,54.06573
255,54.04458
260,54.04316
265,54.03595
270,54.031
275,54.02935
280,54.02634
285,54.02209
290,54.02159
295,54.02159
300,54.01123
305,54.00005
310,53.99763
315,53.99635
320,53.99247
325,53.99107
330,53.99026
335,53.98807
340,53.9859
345,53.9859
350,53.97077
355,53.9675
360,53.96498
365,53.95791
370,53.9549
375,53.95369
380,53.95155
385,53.94832
390,53.94591
395,53.94363
400,53.93006
405,53.92851
410,53.92696
415,53.92354
420,53.92159
425,53.92077
430,53.92023
435,53.91865
440,53.91655
445,53.90873
450,53.9004
455,53.89925
460,53.89722
465,53.89413
470,53.89053
475,53.88966
480,53.88966
485,53.88693
490,53.88419
495,53.87062
500,53.86728
505,53.86673
510,53.8657
515,53.86521
520,53.86309
525,53.86111
530,53.86009
535,53.86009
540,53.85664
545,53.8464
550,53.84273
555,53.84273
560,53.83994
565,53.83762
570,53.8352
575,53.83437
580,53.83435
585,53.833
590,53.8277
595,53.81671
600,53.8149
605,53.81301
610,53.81224
615,53.81224
620,53.81053
625,53.80957
630,53.80883
635,53.80769
640,53.80049
645,53.79594
650,53.79285
655,53.79243
660,53.78977
665,53.78703
670,53.78572
675,53.78464
680,53.78464
685,53.78316
690,53.77412
695,53.76992
700,53.76834
705,53.76645
710,53.76445
715,53.76445
720,53.7634
725,53.76247
730,53.7617
735,53.761
740,53.7526
745,53.74839
750,53.74839
755,53.74839
760,53.74538
765,53.74205
770,53.74015
775,53.73948
780,53.73803
785,53.73567
790,53.72903
795,53.72613
800,53.72506
805,53.72284
810,53.72284
815,53.72027
820,53.71897
825,53.71828
830,53.71828
835,53.71301
840,53.70834
845,53.70638
850,53.70636
855,53.70504
860,53.70361
865,53.70023
870,53.69981
875,53.69811
880,53.6974
885,53.69201
890,53.68804
895,53.68625
900,53.68497
905,53.68433
910,53.68159
915,53.68042
920,53.67945
925,53.67836
930,53.67772
935,53.67171
940,53.6676
945,53.66599
950,53.66551
955,53.6655
960,53.66427
965,53.66255
970,53.66037
975,53.65902
980,53.65902
985,53.65117
990,53.64923
995,53.64829
1000,53.64769
1005,53.64648
1010,53.64571
1015,53.64343
1020,53.64239
1025,53.64055
1030,53.63858
1035,53.63291
1040,53.63034
1045,53.62942
1050,53.62897
1055,53.628
1060,53.6276
1065,53.62545
1070,53.62369
1075,53.62278
1080,53.61917
1085,53.51292
1090,53.51043
1095,53.50989
1100,53.50954
1105,53.50865
1110,53.50833
1115,53.50763
1120,53.5046
1125,53.50459
1130,53.49987
1135,53.49571
1140,53.49269
1145,53.49232
1150,53.49181
1155,53.491
1160,53.49024
1165,53.48787
1170,53.38069
1175,53.38068
1180,53.37683
1185,53.37348
1190,53.37098
1195,53.36901
1200,53.36901
1205,53.369
1210,53.36846
1215,53.2625
1220,53.26154
1225,53.26016
1230,53.25614
1235,53.2535
1240,53.0747
1245,53.07307
1250,53.07262
1255,53.07228
1260,53.07204
1265,53.06958
1270,53.06816
1275,53.06764
1280,53.06441
1285,52.98152
1290,52.979
1295,52.97717
1300,52.90945
1305,52.90899
1310,52.90899
1315,52.90899
1320,52.82892
1325,52.82809
1330,52.82355
1335,52.8205
1340,52.81692
1345,52.81643
1350,52.81506
1355,52.81466
1360,52.81428
1365,52.72081
1370,52.72046
1375,52.64992
1380,52.64606
1385,52.64425
1390,52.57324
1395,52.57206
1400,52.57206
1405,52.57122
1410,52.49908
1415,52.49908
1420,52.40108
1425,52.39991
1430,52.39524
1435,52.39362
1440,52.39051
1445,52.31512
1450,52.3147
1455,52.31352
1460,52.31351
1465,52.27494
1470,52.27429
1475,52.27396
1480,52.26935
1485,52.26813
1490,52.26661
1495,52.26519
1500,52.26475
1505,52.26395
1510,52.26395
1515,52.26305
1520,52.26205
1525,52.26184
1530,52.25824
1535,52.25626
1540,52.25482
1545,52.25316
1550,52.25164
1555,52.25083
1560,52.25003
1565,52.24837
1570,52.24729
1575,52.24622
1580,52.24317
1585,52.24127
1590,52.16633
1595,52.16567
1600,52.16524
1605,52.16482
1610,52.16377
1615,52.16376
1620,52.16376
1625,52.16307
1630,52.15962
1635,52.15784
1640,52.15714
1645,52.15419
1650,52.15333
1655,52.15266
1660,52.15216
1665,52.15103
1670,52.14899
1675,52.14868
1680,52.14483
1685,52.14214
1690,52.1418
1695,52.14008
1700,52.14008
1705,52.13953
1710,52.13953
1715,52.13917
1720,52.13841
1725,52.13775
1730,52.13606
1735,52.13318
1740,52.13251
1745,52.13053
1750,52.12884
1755,52.1285
1760,52.1277
1765,52.1277
1770,52.12574
1775,52.10989
1780,52.10728
1785,52.10531
1790,52.1042
1795,52.10247
1800,52.10181
1805,52.10179
1810,52.10116
1815,52.1007
1820,52.09948
1825,52.09911
1830,52.09749
1835,52.09481
1840,52.09391
1845,52.09281
1850,52.09154
1855,52.09017
1860,52.08954
1865,52.08845
1870,52.08706
1875,52.08567
1880,52.08412
1885,52.08224
1890,52.08155
1895,52.08075
1900,52.07883
1905,52.07838
1910,52.07777
1915,52.07776
1920,52.07744
1925,52.0771
1930,52.0755
1935,52.07417
1940,52.07294
1945,52.07172
1950,52.07059
1955,52.06944
1960,52.0675
1965,52.06708
1970,52.06534
1975,52.06395
1980,52.06262
1985,52.05144
1990,52.05022
1995,52.02904
2000,51.99899
2005,51.99871
2010,51.99801
2015,51.99739
2020,51.99656
2025,51.99603
2030,51.99538
2035,51.97709
2040,51.97555
2045,51.95154
2050,51.95096
2055,51.94987
2060,51.94888
2065,51.94799
2070,51.94689
2075,51.94514
2080,51.94374
2085,51.94134
2090,51.90873
2095,51.90725
2100,51.90725
2105,51.86877
2110,51.86849
2115,51.86807
2120,51.85401
2125,51.85341
2130,51.85258
2135,51.76318
2140,51.76157
2145,51.76106
2150,51.7603
2155,51.7589
2160,51.51732
2165,51.51705
2170,51.49312
2175,51.49139
2180,51.49048
2185,51.48844
2190,51.487
2195,51.48437
2200,51.48405
2205,51.48353
2210,51.48269
2215,51.48269
2220,51.48234
2225,51.48209
2230,51.48149
2235,51.35817
2240,51.35668
2245,51.35538
2250,51.35428
2255,51.35373
2260,51.35343
2265,51.33387
2270,51.33361
2275,51.3316
2280,51.33071
2285,51.32945
2290,51.15754
2295,51.1278
2300,51.12607
2305,51.12547
2310,51.12484
2315,51.12454
2320,51.12408
2325,51.12348
2330,51.12348
2335,51.12299
2340,51.12155
2345,51.121
2350,51.11903
2355,51.11793
2360,51.11744
2365,51.11688
2370,51.02561
2375,51.02364
2380,51.02252
2385,51.02203
2390,51.02041
2395,51.01991
2400,51.01805
2405,51.01698
2410,51.01596
2415,51.01565
2420,51.01542
2425,51.01484
2430,50.98366
2435,50.9833
2440,50.98262
2445,50.98142
2450,50.98117
2455,50.98004
2460,50.97299
2465,50.97271
2470,50.97244
2475,50.97127
2480,50.96975
2485,50.96821
2490,50.96663
2495,50.96509
2500,50.96509
2505,50.96416
2510,50.96281
2515,50.96228
2520,50.96205
2525,50.9618
2530,50.96134
2535,50.96059
2540,50.9597
2545,50.95859
2550,50.95808
2555,50.95717
2560,50.95672
2565,50.9559
2570,50.95563
2575,50.95506
2580,50.95402
2585,50.95235
2590,50.95131
2595,50.94999
2600,50.94855
2605,50.94768
2610,50.94663
2615,50.94607
2620,50.9452
2625,50.9443
2630,50.94403
2635,50.94343
2640,50.94276
2645,50.94166
2650,50.94092
2655,50.93085
2660,50.92972
2665,50.92927
2670,50.91944
2675,50.91919
2680,50.91785
2685,50.91623
2690,50.91602
2695,50.91488
2700,50.91387
2705,50.913
2710,50.91206
2715,50.91115
2720,50.91046
2725,50.91046
2730,50.91018
2735,50.9097
2740,50.90287
2745,50.9022
2750,50.90137
2755,50.89981
2760,50.89921
2765,50.89785
2770,50.89679
2775,50.89576
2780,50.89497
2785,50.8947
2790,50.89348
2795,50.89304
2800,50.8918
2805,50.89139
2810,50.89041
2815,50.88163
2820,50.88096
2825,50.87998
2830,50.87955
2835,50.8793
2840,50.87914
2845,50.87914
2850,50.87856
2855,50.86603
2860,50.86508
2865,50.86468
2870,50.86329
2875,50.86307
2880,50.86211
2885,50.86143
2890,50.84972
2895,50.84911
2900,50.84014
2905,50.83945
2910,50.8384
2915,50.8247
2920,50.82364
2925,50.82273
2930,50.82163
2935,50.8128
2940,50.81229
2945,50.8114
2950,50.81099
2955,50.80194
2960,50.80133
2965,50.8011
2970,50.8002
2975,50.79967
2980,50.79889
2985,50.79796
2990,50.78765
2995,50.78662
3000,50.78547
3005,50.78451
3010,50.78395
3015,50.78372
3020,50.78305
3025,50.76748
3030,50.76685
3035,50.76537
3040,50.76519
3045,50.7649
3050,50.76397
3055,50.76376
3060,50.76261
3065,50.76177
3070,50.76157
3075,50.76095
3080,50.76022
3085,50.75905
3090,50.75836
3095,50.75791
3100,50.75693
3105,50.75603
3110,50.75533
3115,50.75445
3120,50.75347
3125,50.75306
3130,50.74406
3135,50.72803
3140,50.72716
3145,50.70882
3150,50.70862
3155,50.70825
3160,50.70758
3165,50.70666
3170,50.70604
3175,50.7052
3180,50.70396
3185,50.70366
3190,50.70248
3195,50.69227
3200,50.69185
3205,50.69077
3210,50.6903
3215,50.6894
3220,50.68901
3225,50.68835
3230,50.68753
3235,50.68668
3240,50.68639
3245,50.68574
3250,50.68539
3255,50.68539
3260,50.68486
3265,50.68386
3270,50.68338
3275,50.68264
3280,50.68249
3285,50.68107
3290,50.68016
3295,50.67941
3300,50.67889
3305,50.67799
3310,50.67731
3315,50.67703
3320,50.67616
3325,50.67576
3330,50.67466
3335,50.67428
3340,50.67352
3345,50.67253
3350,50.63977
3355,50.63328
3360,50.63305
3365,50.63219
3370,50.63125
3375,50.63096
3380,50.63065
3385,50.63035
3390,50.62955
3395,50.62841
3400,50.6274
3405,50.62678
3410,50.62637
3415,50.62583
3420,50.62542
3425,50.6246
3430,50.58884
3435,50.58867
3440,50.58812
3445,50.58721
3450,50.58625
3455,50.58579
3460,50.58531
3465,50.58488
3470,50.55999
3475,50.55938
3480,50.5589
3485,50.55836
3490,50.55816
3495,50.55677
3500,50.55599
3505,50.55487
3510,50.55463
3515,50.5538
3520,50.55339
3525,50.55271
3530,50.55218
3535,50.55137
3540,50.54301
3545,50.54273
3550,50.54211
3555,50.54151
3560,50.53639
3565,50.53623
3570,50.53529
3575,50.5349
3580,50.53429
3585,50.50906
3590,50.50812
3595,50.50742
3600,50.48113
3605,50.47155
3610,50.47063
3615,50.46987
3620,50.46954
3625,50.46886
3630,50.46794
3635,50.46761
3640,50.46745
3645,50.46728
3650,50.46648
3655,50.46581
3660,50.46508
3665,50.46133
3670,50.46084
3675,50.44482
3680,50.44378
3685,50.44287
3690,50.44266
3695,50.44205
3700,50.44205
3705,50.44117
3710,50.43493
3715,50.43428
3720,50.43387
3725,50.43352
3730,50.43301
3735,50.43198
3740,50.4314
3745,50.43124
3750,50.43105
3755,50.43053
3760,50.42998
3765,50.42098
3770,50.41474
3775,50.41455
3780,50.41455
3785,50.41345
3790,50.40858
3795,50.40858
3800,50.40738
3805,50.4069
3810,50.40629
3815,50.40555
3820,50.40444
3825,50.40407
3830,50.40391
3835,50.39711
3840,50.39661
3845,50.39568
3850,50.39566
3855,50.3951
3860,50.39485
3865,50.3941
3870,50.3938
3875,50.39294
3880,50.39274
3885,50.39243
3890,50.39207
3895,50.39075
3900,50.39028
3905,50.38986
3910,50.38949
3915,50.38858
3920,50.38786
3925,50.37926
3930,50.37901
3935,50.37217
3940,50.3661
3945,50.36519
3950,50.35269
3955,50.35269
3960,50.35222
3965,50.35211
3970,50.35159
3975,50.351
3980,50.35057
3985,50.35057
3990,50.34978
3995,50.34943
4000,50.34847
4005,50.34742
4010,50.34715
4015,50.34669
4020,50.34609
4025,50.34507
4030,50.33657
4035,50.33599
4040,50.33538
4045,50.33538
4050,50.33473
4055,50.3198
4060,50.31964
4065,50.31931
4070,50.31882
4075,50.31825
4080,50.31779
4085,50.3174
4090,50.30445
4095,50.30434
4100,50.3037
4105,50.30289
4110,50.3021
4115,50.3018
4120,50.30155
4125,50.30119
4130,50.3001
4135,50.29956
4140,50.29423
4145,50.29398
4150,50.29357
4155,50.29264
4160,50.29194
4165,50.29182
4170,50.29157
4175,50.29109
4180,50.29086
4185,50.29008
4190,50.28955
4195,50.28943
4200,50.28892
4205,50.28838
4210,50.28726
4215,50.28634
4220,50.28583
4225,50.28541
4230,50.28511
4235,50.28431
4240,50.28394
4245,50.28299
4250,50.2828
4255,50.28231
4260,50.27583
4265,50.27494
4270,50.27494
4275,50.27468
4280,50.27441
4285,50.274
4290,50.27334
4295,50.273
4300,50.27277
4305,50.27238
4310,50.27166
4315,50.27147
4320,50.27037
4325,50.26984
4330,50.26934
4335,50.26891
4340,50.26813
4345,50.26775
4350,50.2623
4355,50.26184
4360,50.26183
4365,50.26101
4370,50.2603
4375,50.26017
4380,50.2597
4385,50.25941
4390,50.25863
4395,50.25812
4400,50.25798
4405,50.25722
4410,50.25695
4415,50.25411
4420,50.25351
4425,50.25301
4430,50.25263
4435,50.252
4440,50.25127
4445,50.25082
4450,50.25017
4455,50.24981
4460,50.24916
4465,50.24916
4470,50.24891
4475,50.24805
4480,50.24779
4485,50.2476
4490,50.2473
4495,50.24267
4500,50.2421
4505,50.24144
4510,50.24067
4515,50.24037
4520,50.24024
4525,50.23992
4530,50.23687
4535,50.2366
4540,50.23599
4545,50.22852
4550,50.22818
4555,50.22788
4560,50.22707
4565,50.22664
4570,50.226
4575,50.22569
4580,50.22525
4585,50.22495
4590,50.22483
4595,50.22391
4600,50.22334
4605,50.22325
4610,50.22248
4615,50.21771
4620,50.21684
4625,50.21638
4630,50.21595
4635,50.21547
4640,50.21507
4645,50.21476
4650,50.21381
4655,50.2129
4660,50.2129
4665,50.2126
4670,50.21213
4675,50.20857
4680,50.20798
4685,50.20592
4690,50.20559
4695,50.20559
4700,50.20524
4705,50.20042
4710,50.20006
4715,50.19952
4720,50.1989
4725,50.19861
4730,50.19848
4735,50.19782
4740,50.19712
4745,50.19674
4750,50.19618
4755,50.19549
4760,50.18966
4765,50.17181
4770,50.17139
4775,50.16704
4780,50.16656
4785,50.16634
4790,50.16623
4795,50.16523
4800,50.16496
4805,50.16448
4810,50.16406
4815,50.15757
4820,50.1456
4825,50.14488
4830,50.14432
4835,50.12664
4840,50.12596
4845,50.12573
4850,50.12544
4855,50.12474
4860,50.12418
4865,50.11414
4870,50.10604
4875,50.10595
4880,50.10557
4885,50.10482
4890,50.10461
4895,50.10414
4900,50.08334
4905,50.08129
4910,50.08074
4915,50.07987
4920,50.07958
4925,50.07929
4930,50.07898
4935,50.07863
4940,50.07836
4945,50.0777
4950,50.07748
4955,50.07637
4960,50.07599
4965,50.07578
4970,50.0647
4975,50.06422
4980,50.06385
4985,50.05496
4990,50.05448
4995,50.05415
5000,50.05388
5005,50.05333
5010,50.05293
5015,50.05254
5020,50.05201
5025,50.05181
5030,50.05154
5035,50.05132
5040,50.05074
5045,50.05035
5050,50.04988
5055,50.04952
5060,50.04899
5065,50.04836
5070,50.04774
5075,50.04755
5080,50.04722
5085,50.04721
5090,50.04651
5095,50.04584
5100,50.04515
5105,50.04473
5110,50.0441
5115,50.04375
5120,50.03599
5125,50.03561
5130,50.03496
5135,50.0348
5140,50.03062
5145,50.03035
5150,50.02976
5155,50.02928
5160,50.02859
5165,50.02802
5170,50.02759
5175,50.0271
5180,50.02698
5185,50.02668
5190,50.02622
5195,50.0261
5200,50.02559
5205,50.02533
5210,50.02497
5215,50.02437
5220,50.0237
5225,50.02346
5230,50.02328
5235,50.02235
5240,50.02218
5245,50.02203
5250,50.0219
5255,50.02112
5260,50.02077
5265,50.02067
5270,50.01951
5275,50.01893
5280,50.01856
5285,50.01846
5290,50.01822
5295,50.01796
5300,50.01769
5305,50.01744
5310,50.01278
5315,50.01254
5320,50.0119
5325,50.01108
5330,50.01083
5335,50.01034
5340,50.00975
5345,50.00935
5350,50.00927
5355,50.00927
5360,50.00865
5365,49.99729
5370,49.99719
5375,49.99317
5380,49.9924
5385,49.99197
5390,49.99197
5395,49.99149
5400,49.98848
5405,49.98847
5410,49.98792
5415,49.98689
5420,49.98651
5425,49.98616
5430,49.9856
5435,49.98526
5440,49.98483
5445,49.97896
5450,49.97357
5455,49.97319
5460,49.97303
5465,49.9727
5470,49.97218
5475,49.97209
5480,49.97113
5485,49.97048
5490,49.97002
5495,49.97001
5500,49.9697
5505,49.96947
5510,49.96947
5515,49.96916
5520,49.96876
5525,49.96789
5530,49.96756
5535,49.96657
5540,49.96637
5545,49.96454
5550,49.96454
5555,49.96346
5560,49.96287
5565,49.9627
5570,49.96256
5575,49.96212
5580,49.96166
5585,49.96088
5590,49.96023
5595,49.95964
5600,49.95943
5605,49.95898
5610,49.95871
5615,49.95871
5620,49.95871
5625,49.95842
5630,49.9577
5635,49.95745
5640,49.95688
5645,49.95618
5650,49.95562
5655,49.95529
5660,49.95507
5665,49.95468
5670,49.9505
5675,49.94993
5680,49.94974
5685,49.94929
5690,49.94871
5695,49.94811
5700,49.94762
5705,49.94715
5710,49.94693
5715,49.94673
5720,49.94656
5725,49.94646
5730,49.94646
5735,49.9458
5740,49.94552
5745,49.93013
5750,49.92967
5755,49.92292
5760,49.91788
5765,49.9172
5770,49.90952
5775,49.90934
5780,49.90899
5785,49.90873
5790,49.90438
5795,49.90338
5800,49.89725
5805,49.89683
5810,49.89649
5815,49.89629
5820,49.89609
5825,49.8954
5830,49.8908
5835,49.8908
5840,49.89032
5845,49.88965
5850,49.88909
5855,49.88851
5860,49.88817
5865,49.88741
5870,49.88688
5875,49.88666
5880,49.88655
5885,49.88612
5890,49.8859
5895,49.88558
5900,49.88466
5905,49.88444
5910,49.88408
5915,49.8839
5920,49.8837
5925,49.88359
5930,49.88322
5935,49.88279
5940,49.88241
5945,49.88233
5950,49.88208
5955,49.88154
5960,49.88101
5965,49.88053
5970,49.88017
5975,49.87971
5980,49.87971
5985,49.87944
5990,49.87918
5995,49.87865
6000,49.87865
6005,49.8778
6010,49.87717
6015,49.87646
6020,49.87628
6025,49.8679
6030,49.86765
6035,49.86755
6040,49.86717
6045,49.86662
6050,49.86642
6055,49.86016
6060,49.85974
6065,49.8591
6070,49.85868
6075,49.85832
6080,49.85772
6085,49.85748
6090,49.85714
6095,49.85714
6100,49.84128
6105,49.84105
6110,49.83999
6115,49.83974
6120,49.8394
6125,49.8391
6130,49.83864
6135,49.83846
6140,49.83838
6145,49.83802
6150,49.83781
6155,49.83748
6160,49.83728
6165,49.83649
6170,49.83404
6175,49.83359
6180,49.82295
6185,49.82276
6190,49.81999
6195,49.81937
6200,49.81897
6205,49.81887
6210,49.81862
6215,49.81772
6220,49.81739
6225,49.81698
6230,49.81653
6235,49.81635
6240,49.81616
6245,49.81582
6250,49.81547
6255,49.81507
6260,49.81491
6265,49.8146
6270,49.8146
6275,49.81426
6280,49.81373
6285,49.81336
6290,49.81267
6295,49.81249
6300,49.80764
6305,49.8074
6310,49.80702
6315,49.80671
6320,49.78368
6325,49.78334
6330,49.78307
6335,49.78232
6340,49.78218
6345,49.78175
6350,49.77284
6355,49.77271
6360,49.7723
6365,49.77212
6370,49.77174
6375,49.77119
6380,49.77101
6385,49.76933
6390,49.76889
6395,49.76852
6400,49.76776
6405,49.76733
6410,49.76684
6415,49.76369
6420,49.76344
6425,49.76332
6430,49.7539
6435,49.75356
6440,49.75299
6445,49.75282
6450,49.75238
6455,49.75207
6460,49.7495
6465,49.74934
6470,49.74908
6475,49.7488
6480,49.74463
6485,49.74441
6490,49.74432
6495,49.74174
6500,49.7415
6505,49.74141
6510,49.74078
6515,49.74004
6520,49.73984
6525,49.73904
6530,49.73878
6535,49.73845
6540,49.73808
6545,49.73758
6550,49.7371
6555,49.7369
6560,49.73657
6565,49.73623
6570,49.73599
6575,49.73565
6580,49.73517
6585,49.73473
6590,49.73473
6595,49.7343
6600,49.73429
6605,49.73387
6610,49.73376
6615,49.73344
6620,49.73313
6625,49.72725
6630,49.72446
6635,49.72416
6640,49.72387
6645,49.72377
6650,49.72332
6655,49.72332
6660,49.72282
6665,49.71964
6670,49.71956
6675,49.71929
6680,49.71872
6685,49.71632
6690,49.71604
6695,49.71595
6700,49.71578
6705,49.71543
6710,49.71507
6715,49.71494
6720,49.71458
6725,49.7142
6730,49.71357
6735,49.71278
6740,49.71245
6745,49.71204
6750,49.71176
6755,49.7115
6760,49.71124
6765,49.70919
6770,49.70903
6775,49.70854
6780,49.70836
6785,49.70793
6790,49.70764
6795,49.70744
6800,49.70727
6805,49.7072
6810,49.70719
6815,49.7069
6820,49.70647
6825,49.70639
6830,49.70601
6835,49.70594
6840,49.70547
6845,49.7048
6850,49.70439
6855,49.70372
6860,49.70357
6865,49.7035
6870,49.70321
6875,49.70278
6880,49.70247
6885,49.70208
6890,49.70149
6895,49.701
6900,49.70075
6905,49.70054
6910,49.7003
6915,49.70022
6920,49.69997
6925,49.6997
6930,49.69956
6935,49.69909
6940,49.69884
6945,49.69216
6950,49.69201
6955,49.69114
6960,49.68986
6965,49.68938
6970,49.68875
6975,49.6885
6980,49.68837
6985,49.68785
6990,49.68763
6995,49.68725
7000,49.68706
7005,49.68656
7010,49.68644
7015,49.68597
7020,49.68588
7025,49.68581
7030,49.68553
7035,49.68543
7040,49.68511
7045,49.68473
7050,49.68449
7055,49.6841
7060,49.68351
7065,49.68272
7070,49.6822
7075,49.68171
7080,49.68145
7085,49.68129
7090,49.68103
7095,49.68061
7100,49.68043
7105,49.68043
7110,49.67986
7115,49.67933
7120,49.67908
7125,49.67895
7130,49.67886
7135,49.67719
7140,49.67697
7145,49.67661
7150,49.67636
7155,49.67622
7160,49.67611
7165,49.67565
7170,49.67543
7175,49.67483
7180,49.67316
7185,49.67265
7190,49.67257
7195,49.67213
7200,49.66891
7205,49.66862
7210,49.66838
7215,49.6682
7220,49.66787
7225,49.66773
7230,49.66741
7235,49.66699
7240,49.66658
7245,49.66631
7250,49.66615
7255,49.66277
7260,49.66267
7265,49.66221
7270,49.66213
7275,49.66187
7280,49.66164
7285,49.66089
7290,49.66039
7295,49.6597
7300,49.65934
7305,49.65918
7310,49.65898
7315,49.65883
7320,49.64736
7325,49.64717
7330,49.64682
7335,49.6467
7340,49.64625
7345,49.64611
7350,49.64571
7355,49.64547
7360,49.64022
7365,49.63993
7370,49.63962
7375,49.63954
7380,49.63929
7385,49.63574
7390,49.6346
7395,49.63433
7400,49.634
7405,49.63122
7410,49.63084
7415,49.63051
7420,49.63021
7425,49.63015
7430,49.62984
7435,49.62892
7440,49.6286
7445,49.62852
7450,49.62819
7455,49.62611
7460,49.62581
7465,49.6256
7470,49.62548
7475,49.62352
7480,49.62318
7485,49.62295
7490,49.62269
7495,49.61527
7500,49.61472
7505,49.61427
7510,49.61389
7515,49.61362
7520,49.61319
7525,49.61291
7530,49.61286
7535,49.61251
7540,49.61166
7545,49.61158
7550,49.61124
7555,49.61083
7560,49.6107
7565,49.6103
7570,49.61016
7575,49.61007
7580,49.60988
7585,49.60962
7590,49.60917
7595,49.60458
7600,49.60439
7605,49.59125
7610,49.5909
7615,49.58662
7620,49.58638
7625,49.58607
7630,49.5859
7635,49.58569
7640,49.58534
7645,49.58515
7650,49.5849
7655,49.58473
7660,49.58446
7665,49.58417
7670,49.58388
7675,49.58337
7680,49.5833
7685,49.58309
7690,49.58273
7695,49.58259
7700,49.5821
7705,49.58195
7710,49.5816
7715,49.58105
7720,49.58077
7725,49.5805
7730,49.57883
7735,49.57863
7740,49.5782
7745,49.57802
7750,49.57768
7755,49.57756
7760,49.57731
7765,49.57708
7770,49.57688
7775,49.57666
7780,49.57616
7785,49.57608
7790,49.57594
7795,49.57569
7800,49.57549
7805,49.57372
7810,49.57339
7815,49.57329
7820,49.57292
7825,49.57268
7830,49.57212
7835,49.57173
7840,49.57163
7845,49.57105
7850,49.56883
7855,49.56865
7860,49.56828
7865,49.5647
7870,49.56445
7875,49.56405
7880,49.56371
7885,49.56348
7890,49.56308
7895,49.5627
7900,49.56254
7905,49.56108
7910,49.56082
7915,49.55902
7920,49.55872
7925,49.55849
7930,49.55829
7935,49.55799
7940,49.55764
7945,49.55735
7950,49.55723
7955,49.55697
7960,49.55649
7965,49.55625
7970,49.556
7975,49.55582
7980,49.55564
7985,49.5537
7990,49.55356
7995,49.5535
8000,49.55247


==> cg/large/lp-curve/gurobi.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2634
30,54.2634
35,54.2634
40,54.2634
45,54.2634
50,54.2634
55,54.2634
60,54.2634
65,54.2634
70,54.2634
75,54.2634
80,54.2634
85,54.2634
90,54.2634
95,54.2634
100,54.2634
105,54.2634
110,54.2634
115,54.2634
120,54.2634
125,54.2634
130,54.2634
135,54.2634
140,54.2634
145,54.2634
150,54.2634
155,54.2634
160,54.2634
165,54.2634
170,54.2634
175,54.26183
180,54.25177
185,54.13278
190,53.9823
195,53.89362
200,53.8603
205,53.85414
210,53.85414
215,53.85414
220,53.85414
225,53.85414
230,53.85414
235,53.85414
240,53.85414
245,53.85414
250,53.85414
255,53.85414
260,53.85414
265,53.85414
270,53.85414
275,53.85414
280,53.85414
285,53.85414
290,53.85414
295,53.85391
300,53.85352
305,53.85308
310,53.85289
315,53.85289
320,53.85289
325,53.84666
330,53.83957
335,53.81846
340,53.78616
345,53.78571
350,53.71601
355,53.55383
360,53.4602
365,53.39124
370,53.34759
375,53.32719
380,53.31318
385,53.30471
390,53.27263
395,53.26456
400,53.25735
405,53.22741
410,53.1883
415,53.16902
420,53.16902
425,53.16304
430,53.16304
435,53.16304
440,53.16304
445,53.16304
450,53.16304
455,53.16304
460,53.16304
465,53.16304
470,53.15718
475,53.15718
480,53.15718
485,53.15718
490,53.15718
495,53.15153
500,53.15048
505,53.15022
510,53.14998
515,53.13117
520,53.10052
525,53.04167
530,52.98732
535,52.94904
540,52.8921
545,52.8829
550,52.8829
555,52.8829
560,52.8829
565,52.87701
570,52.86449
575,52.84529
580,52.83478
585,52.83478
590,52.83478
595,52.8135
600,52.80662
605,52.75642
610,52.73406
615,52.73406
620,52.73406
625,52.73406
630,52.73406
635,52.72234
640,52.7154
645,52.6983
650,52.68553
655,52.68553
660,52.65392
665,52.64291
670,52.62851
675,52.61659
680,52.60476
685,52.56906
690,52.52901
695,52.48147
700,52.43519
705,52.4028
710,52.35627
715,52.33912
720,52.33393
725,52.33393
730,52.32987
735,52.32987
740,52.32987
745,52.3298
750,52.32974
755,52.32966
760,52.32953
765,52.32942
770,52.32935
775,52.32916
780,52.32474
785,52.32474
790,52.32474
795,52.32474
800,52.31516
805,52.29765
810,52.27875
815,52.26636
820,52.26103
825,52.26022
830,52.26014
835,52.24899
840,52.2426
845,52.20368
850,52.16121
855,52.11671
860,52.09081
865,52.07676
870,52.0361
875,52.01379
880,51.99484
885,51.97633
890,51.97175
895,51.96009
900,51.96009
905,51.95377
910,51.94848
915,51.94506
920,51.9391
925,51.92799
930,51.91224
935,51.90011
940,51.888
945,51.86348
950,51.85812
955,51.85812
960,51.85384
965,51.84483
970,51.82651
975,51.81326
980,51.79932
985,51.79862
990,51.79166
995,51.78829
1000,51.78794
1005,51.78378
1010,51.78023
1015,51.77093
1020,51.76452
1025,51.75218
1030,51.72065
1035,51.71269
1040,51.67946
1045,51.65239
1050,51.6234
1055,51.60512
1060,51.58784
1065,51.58485
1070,51.58485
1075,51.58113
1080,51.57088
1085,51.55075
1090,51.52487
1095,51.51463
1100,51.51463
1105,51.49862
1110,51.49036
1115,51.48348
1120,51.47958
1125,51.47958
1130,51.47958
1135,51.47299
1140,51.46935
1145,51.45667
1150,51.45274
1155,51.44887
1160,51.43306
1165,51.4328
1170,51.42238
1175,51.41427
1180,51.4035
1185,51.39238
1190,51.36134
1195,51.34118
1200,51.30953
1205,51.30223
1210,51.28019
1215,51.26029
1220,51.24718
1225,51.23361
1230,51.22042
1235,51.22042
1240,51.22036
1245,51.21038
1250,51.1794
1255,51.16134
1260,51.15281
1265,51.15281
1270,51.14616
1275,51.12644
1280,51.10882
1285,51.09377
1290,51.07938
1295,51.07551
1300,51.06944
1305,51.06682
1310,51.06631
1315,51.05971
1320,51.02344
1325,51.01003
1330,50.9817
1335,50.92562
1340,50.90768
1345,50.90332
1350,50.88666
1355,50.86336
1360,50.84131
1365,50.82724
1370,50.81615
1375,50.81615
1380,50.80862
1385,50.75824
1390,50.7262
1395,50.69409
1400,50.68778
1405,50.68196
1410,50.67805
1415,50.67404
1420,50.66151
1425,50.65403
1430,50.64703
1435,50.6405
1440,50.6307
1445,50.62609
1450,50.54766
1455,50.5302
1460,50.48791
1465,50.45415
1470,50.4507
1475,50.40414
1480,50.39325
1485,50.37491
1490,50.33587
1495,50.33035
1500,50.32689
1505,50.32472
1510,50.30805
1515,50.30285
1520,50.28123
1525,50.26442
1530,50.2017
1535,50.18684
1540,50.17468
1545,50.13772
1550,50.1303
1555,50.12815
1560,50.07653
1565,50.06041
1570,50.0381
1575,50.02039
1580,50.01368
1585,50.00651
1590,49.99929
1595,49.99392
1600,49.96998
1605,49.95337
1610,49.95337
1615,49.94725
1620,49.93824
1625,49.9317
1630,49.89317
1635,49.89268
1640,49.88711
1645,49.87364
1650,49.86841
1655,49.86043
1660,49.85742
1665,49.848
1670,49.84785
1675,49.8133
1680,49.79891
1685,49.79406
1690,49.78546
1695,49.77002
1700,49.723
1705,49.68562
1710,49.68125
1715,49.66879
1720,49.65901
1725,49.64358
1730,49.63635
1735,49.62241
1740,49.61791
1745,49.60401
1750,49.59157
1755,49.572
1760,49.55625
1765,49.54326
1770,49.50275
1775,49.50034
1780,49.49866
1785,49.4906
1790,49.48327
1795,49.478
1800,49.46988
1805,49.45875
1810,49.45123
1815,49.42995
1820,49.39897
1825,49.3785
1830,49.36794
1835,49.35318
1840,49.34344
1845,49.33851
1850,49.31858
1855,49.31106
1860,49.29685
1865,49.28711
1870,49.285
1875,49.26016
1880,49.24926
1885,49.24698
1890,49.24172
1895,49.24163
1900,49.23642
1905,49.23194
1910,49.22534
1915,49.21977
1920,49.21975
1925,49.21522
1930,49.20779
1935,49.20443
1940,49.20013
1945,49.18675
1950,49.18484
1955,49.17963
1960,49.16836
1965,49.12973
1970,49.11713
1975,49.10983
1980,49.10071
1985,49.09232
1990,49.07558
1995,49.06158
2000,49.0336
2005,49.01526
2010,49.00924
2015,48.99517
2020,48.98781
2025,48.96691
2030,48.9568
2035,48.94951
2040,48.94951
2045,48.9454
2050,48.94304
2055,48.93807
2060,48.92711
2065,48.89357
2070,48.87731
2075,48.85795
2080,48.85139
2085,48.83479
2090,48.82456
2095,48.80578
2100,48.77917
2105,48.76885
2110,48.76016
2115,48.75559
2120,48.74827
2125,48.73361
2130,48.72803
2135,48.71909
2140,48.71255
2145,48.70834
2150,48.70454
2155,48.70218
2160,48.6994
2165,48.65353
2170,48.64283
2175,48.64018
2180,48.59664
2185,48.59227
2190,48.59227
2195,48.58889
2200,48.57665
2205,48.57276
2210,48.56214
2215,48.55459
2220,48.54757
2225,48.53578
2230,48.53104
2235,48.52268
2240,48.48607
2245,48.47408
2250,48.45306
2255,48.43707
2260,48.41193
2265,48.38407
2270,48.36282
2275,48.35725
2280,48.34328
2285,48.33489
2290,48.33145
2295,48.32125
2300,48.30658
2305,48.29361
2310,48.24918
2315,48.24604
2320,48.23702
2325,48.23476
2330,48.2264
2335,48.21899
2340,48.21603
2345,48.19862
2350,48.19861
2355,48.18358
2360,48.14336
2365,48.13995
2370,48.12276
2375,48.10881
2380,48.10277
2385,48.08207
2390,48.0738
2395,48.07079
2400,48.06194
2405,48.0579
2410,48.0579
2415,48.05267
2420,48.04264
2425,48.03544
2430,48.03544
2435,48.03174
2440,48.02233
2445,48.0219
2450,48.01835
2455,48.00869
2460,47.99336
2465,47.98235
2470,47.97629
2475,47.97382
2480,47.96
2485,47.94278
2490,47.93112
2495,47.92194
2500,47.91738
2505,47.91375
2510,47.91069
2515,47.88585
2520,47.88406
2525,47.88055
2530,47.85468
2535,47.84404
2540,47.8346
2545,47.82155
2550,47.79465
2555,47.77903
2560,47.77424
2565,47.77253
2570,47.76535
2575,47.75915
2580,47.7479
2585,47.74627
2590,47.73873
2595,47.73341
2600,47.72588
2605,47.71052
2610,47.6924
2615,47.68678
2620,47.68516
2625,47.68348
2630,47.67751
2635,47.66704
2640,47.65809
2645,47.65798
2650,47.64611
2655,47.63942
2660,47.63504
2665,47.62416
2670,47.62029
2675,47.57169
2680,47.56909
2685,47.55957
2690,47.5585
2695,47.54779
2700,47.52412
2705,47.52027
2710,47.5176
2715,47.50802
2720,47.5055
2725,47.49527
2730,47.48861
2735,47.4804
2740,47.45571
2745,47.44517
2750,47.44013
2755,47.43284
2760,47.4258
2765,47.42391
2770,47.41605
2775,47.41025
2780,47.40468
2785,47.40168
2790,47.39681
2795,47.38955
2800,47.37162
2805,47.35259
2810,47.3446
2815,47.3336
2820,47.31964
2825,47.31171
2830,47.31066
2835,47.30096
2840,47.30002
2845,47.28977
2850,47.27864
2855,47.26259
2860,47.25353
2865,47.23434
2870,47.22351
2875,47.19677
2880,47.19328
2885,47.18838
2890,47.18495
2895,47.1788
2900,47.17445
2905,47.17249
2910,47.15607
2915,47.15037
2920,47.14467
2925,47.12515
2930,47.10568
2935,47.08749
2940,47.06896
2945,47.06757
2950,47.06121
2955,47.04094
2960,47.02882
2965,47.0161
2970,47.00829
2975,47.00222
2980,46.99858
2985,46.99762
2990,46.98407
2995,46.97858
3000,46.97227
3005,46.9608
3010,46.95326
3015,46.94885
3020,46.94881
3025,46.9444
3030,46.94056
3035,46.9384
3040,46.9302
3045,46.91203
3050,46.90633
3055,46.87728
3060,46.8628
3065,46.85739
3070,46.85129
3075,46.84446
3080,46.83456
3085,46.83348
3090,46.82572
3095,46.8174
3100,46.81066
3105,46.80451
3110,46.78352
3115,46.76829
3120,46.76116
3125,46.74475
3130,46.73863
3135,46.73467
3140,46.73185
3145,46.72092
3150,46.71811
3155,46.71712
3160,46.71514
3165,46.71168
3170,46.70575
3175,46.69651
3180,46.69183
3185,46.67817
3190,46.66742
3195,46.65944
3200,46.65061
3205,46.64504
3210,46.64333
3215,46.63265
3220,46.62265
3225,46.61371
3230,46.60788
3235,46.6013
3240,46.59944
3245,46.57014
3250,46.56731
3255,46.56605
3260,46.56322
3265,46.56045
3270,46.55835
3275,46.54979
3280,46.53929
3285,46.53125
3290,46.52336
3295,46.51414
3300,46.50603
3305,46.49737
3310,46.49281
3315,46.48901
3320,46.48795
3325,46.48526
3330,46.48085
3335,46.47039
3340,46.46637
3345,46.45164
3350,46.44061
3355,46.43564
3360,46.43249
3365,46.42304
3370,46.41618
3375,46.40984
3380,46.40046
3385,46.3951
3390,46.39201
3395,46.37199
3400,46.36307
3405,46.36061
3410,46.35339
3415,46.34536
3420,46.34443
3425,46.34368
3430,46.33887
3435,46.33206
3440,46.32852
3445,46.32045
3450,46.31868
3455,46.31467
3460,46.31293
3465,46.30949
3470,46.30206
3475,46.29805
3480,46.2956
3485,46.28609
3490,46.28518
3495,46.27758
3500,46.26518
3505,46.263
3510,46.26045
3515,46.25032
3520,46.23628
3525,46.23289
3530,46.22533
3535,46.21371
3540,46.19722
3545,46.18895
3550,46.18287
3555,46.18144
3560,46.18075
3565,46.17641
3570,46.16882
3575,46.16283
3580,46.1574
3585,46.15648
3590,46.15294
3595,46.14665
3600,46.12927
3605,46.11974
3610,46.11974
3615,46.10595
3620,46.09404
3625,46.08678
3630,46.07716
3635,46.06709
3640,46.05248
3645,46.04708
3650,46.04118
3655,46.04012
3660,46.02915
3665,46.02389
3670,46.01505
3675,45.98816
3680,45.98229
3685,45.97852
3690,45.97398
3695,45.96207
3700,45.95669
3705,45.95559
3710,45.95433
3715,45.95132
3720,45.9477
3725,45.94703
3730,45.9455
3735,45.93409
3740,45.93301
3745,45.93097
3750,45.9097
3755,45.90706
3760,45.8924
3765,45.88512
3770,45.88297
3775,45.88118
3780,45.8638
3785,45.85229
3790,45.84872
3795,45.83982
3800,45.82672
3805,45.82319
3810,45.81973
3815,45.81674
3820,45.81237
3825,45.81124
3830,45.80443
3835,45.80005
3840,45.79384
3845,45.78938
3850,45.78644
3855,45.78334
3860,45.78149
3865,45.7789
3870,45.77467
3875,45.75777
3880,45.74744
3885,45.7405
3890,45.73224
3895,45.72601
3900,45.72112
3905,45.69703
3910,45.69332
3915,45.68945
3920,45.68819
3925,45.67994
3930,45.66844
3935,45.65469
3940,45.64858
3945,45.64242
3950,45.64127
3955,45.64075
3960,45.62704
3965,45.6253
3970,45.62425
3975,45.6226
3980,45.62076
3985,45.61918
3990,45.61434
3995,45.61014
4000,45.60649
4005,45.59594
4010,45.58001
4015,45.57919
4020,45.57078
4025,45.56495
4030,45.54937
4035,45.54795
4040,45.53675
4045,45.52849
4050,45.51252
4055,45.50842
4060,45.49483
4065,45.4883
4070,45.48201
4075,45.48147
4080,45.47484
4085,45.47166
4090,45.46782
4095,45.46524
4100,45.45851
4105,45.45525
4110,45.4511
4115,45.44307
4120,45.43953
4125,45.42728
4130,45.42113
4135,45.41874
4140,45.40913
4145,45.40826
4150,45.40224
4155,45.39661
4160,45.38726
4165,45.37577
4170,45.36867
4175,45.35931
4180,45.35647
4185,45.35393
4190,45.34811
4195,45.34708
4200,45.33565
4205,45.33323
4210,45.32951
4215,45.32906
4220,45.32747
4225,45.32631
4230,45.32402
4235,45.32072
4240,45.31827
4245,45.31734
4250,45.31355
4255,45.31123
4260,45.30654
4265,45.30572
4270,45.29765
4275,45.29342
4280,45.28956
4285,45.28662
4290,45.28323
4295,45.28207
4300,45.27826
4305,45.27659
4310,45.27613
4315,45.27446
4320,45.27338
4325,45.26645
4330,45.26323
4335,45.25673
4340,45.2502
4345,45.24604
4350,45.23659
4355,45.22684
4360,45.22024
4365,45.21861
4370,45.21071
4375,45.19841
4380,45.19728
4385,45.19463
4390,45.18972
4395,45.18635
4400,45.18393
4405,45.17974
4410,45.17471
4415,45.17103
4420,45.16841
4425,45.15501
4430,45.14771
4435,45.14129
4440,45.14031
4445,45.13956
4450,45.13335
4455,45.13212
4460,45.12876
4465,45.12794
4470,45.12182
4475,45.11896
4480,45.11623
4485,45.11223
4490,45.10089
4495,45.09827
4500,45.0965
4505,45.09555
4510,45.09226
4515,45.08777
4520,45.08633
4525,45.08469
4530,45.08042
4535,45.06934
4540,45.06406
4545,45.06173
4550,45.05913
4555,45.05791
4560,45.05506
4565,45.05384
4570,45.04316
4575,45.03948
4580,45.03795
4585,45.03096
4590,45.02766
4595,45.02647
4600,45.02494
4605,45.02032
4610,45.01343
4615,45.00711
4620,44.99582
4625,44.98736
4630,44.9788
4635,44.97408
4640,44.96584
4645,44.96041
4650,44.95763
4655,44.95649
4660,44.95549
4665,44.94826
4670,44.94439
4675,44.94331
4680,44.93963
4685,44.93426
4690,44.93243
4695,44.91903
4700,44.90576
4705,44.9054
4710,44.90002
4715,44.89487
4720,44.88791
4725,44.88003
4730,44.87688
4735,44.87533
4740,44.87243
4745,44.85864
4750,44.8572
4755,44.85288
4760,44.85288
4765,44.85082
4770,44.84473
4775,44.8369
4780,44.82987
4785,44.82798
4790,44.82704
4795,44.82508
4800,44.82367
4805,44.82142
4810,44.82013
4815,44.81525
4820,44.81401
4825,44.80662
4830,44.80612
4835,44.80573
4840,44.79541
4845,44.79192
4850,44.78137
4855,44.77414
4860,44.77166
4865,44.76731
4870,44.76413
4875,44.76087
4880,44.7559
4885,44.74184
4890,44.73695
4895,44.7292
4900,44.72599
4905,44.72393
4910,44.71237
4915,44.70923
4920,44.70177
4925,44.70115
4930,44.70082
4935,44.70028
4940,44.6997
4945,44.69859
4950,44.6932
4955,44.69126
4960,44.69093
4965,44.6821
4970,44.67678
4975,44.66951
4980,44.66761
4985,44.66191
4990,44.65816
4995,44.65474
5000,44.64935
5005,44.64498
5010,44.64397
5015,44.63777
5020,44.63381
5025,44.63137
5030,44.63036
5035,44.62923
5040,44.62047
5045,44.61897
5050,44.61825
5055,44.61353
5060,44.61138
5065,44.61083
5070,44.6095
5075,44.60898
5080,44.60575
5085,44.60292
5090,44.60195
5095,44.59707
5100,44.59161
5105,44.58867
5110,44.58837
5115,44.587
5120,44.58457
5125,44.58215
5130,44.57561
5135,44.57501
5140,44.57238
5145,44.56895
5150,44.56812
5155,44.5603
5160,44.55545
5165,44.55418
5170,44.55368
5175,44.55257
5180,44.54757
5185,44.54373
5190,44.54101
5195,44.54042
5200,44.53443
5205,44.52658
5210,44.52425
5215,44.52254
5220,44.52119
5225,44.51819
5230,44.5148
5235,44.50645
5240,44.49876
5245,44.49632
5250,44.49195
5255,44.48768
5260,44.48145
5265,44.48027
5270,44.47648
5275,44.47282
5280,44.47192
5285,44.46814
5290,44.4675
5295,44.4627
5300,44.46144
5305,44.46049
5310,44.46016
5315,44.45755
5320,44.45543
5325,44.45226
5330,44.45178
5335,44.4503
5340,44.44677
5345,44.44553
5350,44.44306
5355,44.44228
5360,44.44159
5365,44.43766
5370,44.43418
5375,44.43303
5380,44.42867
5385,44.42708
5390,44.42169
5395,44.4212
5400,44.416
5405,44.41506
5410,44.4145
5415,44.4137
5420,44.41081
5425,44.40161
5430,44.39877
5435,44.39177
5440,44.38994
5445,44.38534
5450,44.38508
5455,44.38314
5460,44.37529
5465,44.3719
5470,44.36873
5475,44.36029
5480,44.3549
5485,44.35011
5490,44.34469
5495,44.33797
5500,44.33126
5505,44.32241
5510,44.31687
5515,44.31371
5520,44.30939
5525,44.30671
5530,44.30323
5535,44.29711
5540,44.29711
5545,44.29461
5550,44.28989
5555,44.28346
5560,44.28299
5565,44.28227
5570,44.28122
5575,44.27678
5580,44.2688
5585,44.25973
5590,44.25973
5595,44.25712
5600,44.25645
5605,44.24853
5610,44.24549
5615,44.24523
5620,44.24389
5625,44.23943
5630,44.23872
5635,44.23659
5640,44.23488
5645,44.23467
5650,44.23344
5655,44.23279
5660,44.23127
5665,44.23087
5670,44.22672
5675,44.22471
5680,44.22408
5685,44.21721
5690,44.21324
5695,44.20891
5700,44.20016
5705,44.19951
5710,44.19848
5715,44.19737
5720,44.1891
5725,44.18236
5730,44.18032
5735,44.1784
5740,44.17665
5745,44.17158
5750,44.1693
5755,44.16715
5760,44.15223
5765,44.14868
5770,44.14438
5775,44.13525
5780,44.12634
5785,44.12355
5790,44.12273
5795,44.11831
5800,44.11214
5805,44.11043
5810,44.10974
5815,44.10488
5820,44.10412
5825,44.10152
5830,44.09518
5835,44.09422
5840,44.09248
5845,44.08758
5850,44.08636
5855,44.08589
5860,44.08511
5865,44.08195
5870,44.08124
5875,44.07774
5880,44.07642
5885,44.07434
5890,44.07372
5895,44.07338
5900,44.07316
5905,44.07257
5910,44.07205
5915,44.07169
5920,44.07123
5925,44.07068
5930,44.06689
5935,44.06375
5940,44.0625
5945,44.06192
5950,44.06099
5955,44.06006
5960,44.05834
5965,44.05133
5970,44.04744
5975,44.04467
5980,44.04147
5985,44.03915
5990,44.03636
5995,44.03348
6000,44.03205
6005,44.03106
6010,44.02911
6015,44.02726
6020,44.02336
6025,44.02305
6030,44.02103
6035,44.0186
6040,44.01585
6045,44.01146
6050,44.00526
6055,44.00041
6060,43.99602
6065,43.98937
6070,43.9853
6075,43.97617
6080,43.97455
6085,43.96914
6090,43.9669
6095,43.9669
6100,43.96419
6105,43.96359
6110,43.9629
6115,43.96003
6120,43.95739
6125,43.95621
6130,43.95577
6135,43.9528
6140,43.95219
6145,43.95175
6150,43.95153
6155,43.95055
6160,43.95025
6165,43.94709
6170,43.94646
6175,43.94561
6180,43.94361
6185,43.94259
6190,43.94184
6195,43.9327
6200,43.93214
6205,43.93153
6210,43.931
6215,43.92871
6220,43.92677
6225,43.92633
6230,43.92188
6235,43.91653
6240,43.90808
6245,43.90588
6250,43.8988
6255,43.89314
6260,43.89107
6265,43.89009
6270,43.88938
6275,43.88912
6280,43.88868
6285,43.8875
6290,43.88715
6295,43.88506
6300,43.88213
6305,43.88168
6310,43.87979
6315,43.87525
6320,43.86801
6325,43.8653
6330,43.86131
6335,43.85742
6340,43.85056
6345,43.84792
6350,43.84518
6355,43.83712
6360,43.83325
6365,43.82909
6370,43.8224
6375,43.82196
6380,43.82133
6385,43.81588
6390,43.81572
6395,43.81531
6400,43.81444
6405,43.81342
6410,43.81244
6415,43.81177
6420,43.811
6425,43.80783
6430,43.80289
6435,43.80188
6440,43.79756
6445,43.79702
6450,43.79551
6455,43.79392
6460,43.79282
6465,43.79188
6470,43.78998
6475,43.78953
6480,43.78176
6485,43.77857
6490,43.77561
6495,43.77436
6500,43.76974
6505,43.76605
6510,43.7639
6515,43.76359
6520,43.76328
6525,43.76062
6530,43.76009
6535,43.75827
6540,43.75777
6545,43.75671
6550,43.75517
6555,43.75441
6560,43.75195
6565,43.75044
6570,43.74803
6575,43.74638
6580,43.74579
6585,43.74393
6590,43.7395
6595,43.73561
6600,43.73231
6605,43.72972
6610,43.72572
6615,43.71716
6620,43.71521
6625,43.71323
6630,43.70571
6635,43.70438
6640,43.69939
6645,43.69345
6650,43.69237
6655,43.69168
6660,43.69022
6665,43.6893
6670,43.68436
6675,43.68384
6680,43.68318
6685,43.68249
6690,43.68191
6695,43.68047
6700,43.6792
6705,43.67864
6710,43.67824
6715,43.67608
6720,43.67331
6725,43.66461
6730,43.65458
6735,43.653
6740,43.65249
6745,43.65082
6750,43.64948
6755,43.64892
6760,43.64842
6765,43.64668
6770,43.64474
6775,43.64094
6780,43.63873
6785,43.63831
6790,43.6351
6795,43.63459
6800,43.63128
6805,43.62611
6810,43.62322
6815,43.62305
6820,43.62092
6825,43.62021
6830,43.61954
6835,43.61924
6840,43.6173
6845,43.61692
6850,43.61611
6855,43.61295
6860,43.60967
6865,43.6025
6870,43.60176
6875,43.59853
6880,43.59429
6885,43.58827
6890,43.58629
6895,43.58545
6900,43.57979
6905,43.57586
6910,43.56964
6915,43.56579
6920,43.56408
6925,43.55929
6930,43.55865
6935,43.55851
6940,43.55656
6945,43.55641
6950,43.55469
6955,43.55087
6960,43.54819
6965,43.54613
6970,43.54439
6975,43.54282
6980,43.54117
6985,43.54059
6990,43.53882
6995,43.53722
7000,43.53665
7005,43.53627
7010,43.5354
7015,43.53477
7020,43.53416
7025,43.53379
7030,43.5326
7035,43.5306
7040,43.52561
7045,43.52365
7050,43.52136
7055,43.52082
7060,43.51973
7065,43.51649
7070,43.51629
7075,43.51572
7080,43.51535
7085,43.51222
7090,43.51178
7095,43.51164
7100,43.51009
7105,43.50962
7110,43.50726
7115,43.50536
7120,43.50415
7125,43.49995
7130,43.4993
7135,43.49478
7140,43.4929
7145,43.49094
7150,43.48854
7155,43.48477
7160,43.47548
7165,43.47425
7170,43.47356
7175,43.46986
7180,43.46601
7185,43.46445
7190,43.45832
7195,43.45589
7200,43.45087
7205,43.44994
7210,43.44736
7215,43.44026
7220,43.43681
7225,43.43253
7230,43.43216
7235,43.43078
7240,43.42867
7245,43.42829
7250,43.42506
7255,43.4247
7260,43.41947
7265,43.41901
7270,43.41463
7275,43.41169
7280,43.41144
7285,43.41103
7290,43.41029
7295,43.40952
7300,43.40896
7305,43.40787
7310,43.40598
7315,43.39617
7320,43.39469
7325,43.39449
7330,43.39212
7335,43.39173
7340,43.39115
7345,43.38931
7350,43.38886
7355,43.38773
7360,43.38628
7365,43.38589
7370,43.38499
7375,43.38465
7380,43.38461
7385,43.38123
7390,43.37961
7395,43.37929
7400,43.37746
7405,43.37348
7410,43.37013
7415,43.369
7420,43.36519
7425,43.36341
7430,43.36013
7435,43.35643
7440,43.35485
7445,43.35309
7450,43.35209
7455,43.3486
7460,43.34693
7465,43.34095
7470,43.34038
7475,43.33799
7480,43.33594
7485,43.3347
7490,43.33192
7495,43.33069
7500,43.33033
7505,43.32556
7510,43.32294
7515,43.32079
7520,43.31949
7525,43.31893
7530,43.3189
7535,43.31828
7540,43.31802
7545,43.31766
7550,43.3171
7555,43.31585
7560,43.3156
7565,43.31515
7570,43.31476
7575,43.31408
7580,43.31365
7585,43.30724
7590,43.30284
7595,43.30278
7600,43.30115
7605,43.2972
7610,43.29616
7615,43.29573
7620,43.29545
7625,43.29406
7630,43.29241
7635,43.29168
7640,43.28999
7645,43.2896
7650,43.28937
7655,43.28703
7660,43.28597
7665,43.28054
7670,43.2781
7675,43.27673
7680,43.27285
7685,43.26985
7690,43.26773
7695,43.26708
7700,43.26264
7705,43.2537
7710,43.2534
7715,43.25117
7720,43.25081
7725,43.24756
7730,43.24412
7735,43.23904
7740,43.23713
7745,43.23681
7750,43.23439
7755,43.23348
7760,43.2299
7765,43.22783
7770,43.22559
7775,43.22233
7780,43.22188
7785,43.22117
7790,43.21915
7795,43.21879
7800,43.21582
7805,43.21543
7810,43.21498
7815,43.21468
7820,43.21425
7825,43.21391
7830,43.21338
7835,43.21172
7840,43.21161
7845,43.21066
7850,43.21057
7855,43.20682
7860,43.20161
7865,43.20106
7870,43.19948
7875,43.19845
7880,43.19691
7885,43.19421
7890,43.19378
7895,43.19161
7900,43.19117
7905,43.18978
7910,43.18887
7915,43.18779
7920,43.18605
7925,43.18495
7930,43.18459
7935,43.18247
7940,43.18051
7945,43.17928
7950,43.17456
7955,43.16986
7960,43.16942
7965,43.16879
7970,43.16578
7975,43.16267
7980,43.1623
7985,43.16122
7990,43.16012
7995,43.15777
8000,43.1514


==> cg/large/lp-curve/mssp-cs0.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.20966
30,54.13537
35,54.10194
40,54.05979
45,54.02902
50,53.7138
55,53.60262
60,52.99113
65,52.69188
70,52.32137
75,52.2839
80,52.11156
85,51.87789
90,51.77108
95,51.71532
100,51.43129
105,51.3104
110,51.16757
115,50.98764
120,50.86787
125,50.79109
130,50.78343
135,50.68101
140,50.54405
145,50.34687
150,50.25519
155,50.22751
160,50.10742
165,49.98913
170,49.85331
175,49.83001
180,49.80376
185,49.79135
190,49.70216
195,49.60877
200,49.54747
205,49.45323
210,49.41194
215,49.35891
220,49.2995
225,49.24278
230,49.21925
235,49.20479
240,49.18363
245,49.11932
250,49.08174
255,49.02232
260,48.98474
265,48.93545
270,48.8639
275,48.81206
280,48.77212
285,48.75957
290,48.73459
295,48.71455
300,48.66876
305,48.62228
310,48.6014
315,48.29742
320,48.25381
325,48.23671
330,48.18895
335,48.13964
340,48.11065
345,48.0769
350,48.06071
355,47.9823
360,47.65889
365,47.64659
370,47.62904
375,47.61225
380,47.59984
385,47.5533
390,47.21097
395,47.10775
400,46.84241
405,46.77281
410,46.75492
415,46.72458
420,46.72095
425,46.71292
430,46.70434
435,46.69947
440,46.61131
445,46.42824
450,46.37429
455,46.30866
460,46.27812
465,46.24533
470,46.2358
475,46.20011
480,46.18364
485,46.16161
490,46.09962
495,46.03437
500,45.98933
505,45.81265
510,45.80709
515,45.74975
520,45.7428
525,45.73216
530,45.72453
535,45.70665
540,45.69403
545,45.56872
550,45.48723
555,45.48144
560,45.47523
565,45.46344
570,45.446
575,45.43636
580,45.42331
585,45.3989
590,45.38849
595,45.36366
600,45.34782
605,45.34262
610,45.31632
615,45.16503
620,45.13534
625,45.13042
630,45.1264
635,45.12466
640,45.11626
645,45.11312
650,45.1083
655,45.09617
660,45.05715
665,44.99315
670,44.87589
675,44.71728
680,44.6757
685,44.63869
690,44.60735
695,44.59624
700,44.59356
705,44.58316
710,44.57657
715,44.57118
720,44.56615
725,44.5582
730,44.54947
735,44.54303
740,44.53227
745,44.46774
750,44.43818
755,44.32879
760,44.29482
765,44.29438
770,44.29273
775,44.28734
780,44.28044
785,44.27111
790,44.2117
795,44.1379
800,44.11586
805,44.1045
810,44.09807
815,44.08645
820,44.07973
825,44.04495
830,43.9827
835,43.95087
840,43.89293
845,43.83415
850,43.83197
855,43.83197
860,43.83018
865,43.82694
870,43.8229
875,43.81816
880,43.79813
885,43.71296
890,43.67335
895,43.66696
900,43.65817
905,43.6534
910,43.65107
915,43.64069
920,43.63683
925,43.63668
930,43.63552
935,43.63153
940,43.62223
945,43.61612
950,43.59197
955,43.5268
960,43.48691
965,43.42911
970,43.37947
975,43.33131
980,43.30985
985,43.3092
990,43.30314
995,43.2963
1000,43.29186
1005,43.28806
1010,43.28682
1015,43.28557
1020,43.28532
1025,43.28368
1030,43.28127
1035,43.27517
1040,43.27131
1045,43.25757
1050,43.24573
1055,43.18704
1060,43.15554
1065,43.12817
1070,43.06477
1075,43.02415
1080,43.0007
1085,42.99497
1090,42.99363
1095,42.99097
1100,42.98964
1105,42.98355
1110,42.98208
1115,42.97936
1120,42.97722
1125,42.9767
1130,42.97489
1135,42.97416
1140,42.97402
1145,42.97197
1150,42.96981
1155,42.96589
1160,42.94386
1165,42.9128
1170,42.85368
1175,42.79208
1180,42.77002
1185,42.72985
1190,42.72571
1195,42.70304
1200,42.69983
1205,42.69676
1210,42.69393
1215,42.68901
1220,42.68555
1225,42.68186
1230,42.68017
1235,42.67901
1240,42.67794
1245,42.67583
1250,42.64557
1255,42.58749
1260,42.57165
1265,42.55687
1270,42.55667
1275,42.55441
1280,42.53054
1285,42.50483
1290,42.49236
1295,42.46622
1300,42.45377
1305,42.45318
1310,42.4529
1315,42.44367
1320,42.43412
1325,42.39983
1330,42.38395
1335,42.37448
1340,42.37002
1345,42.36935
1350,42.36679
1355,42.36471
1360,42.36377
1365,42.36275
1370,42.36248
1375,42.36234
1380,42.36109
1385,42.36029
1390,42.35887
1395,42.33148
1400,42.28908
1405,42.19119
1410,42.17531
1415,42.16142
1420,42.16106
1425,42.15793
1430,42.15432
1435,42.03923
1440,42.03692
1445,42.03667
1450,42.03474
1455,42.0313
1460,42.0283
1465,42.01904
1470,41.97734
1475,41.9599
1480,41.95884
1485,41.9568
1490,41.95527
1495,41.95511
1500,41.95453
1505,41.88348
1510,41.86924
1515,41.86848
1520,41.85319
1525,41.82499
1530,41.69728
1535,41.66886
1540,41.65454
1545,41.64034
1550,41.63902
1555,41.62726
1560,41.59429
1565,41.49761
1570,41.4755
1575,41.47462
1580,41.35147
1585,41.35132
1590,41.34866
1595,41.34218
1600,41.32438
1605,41.30345
1610,41.29526
1615,41.2856
1620,41.15522
1625,41.14565
1630,41.13718
1635,41.0381
1640,41.03729
1645,41.03665
1650,41.03642
1655,40.9613
1660,40.96029
1665,40.84928
1670,40.73517
1675,40.73493
1680,40.73279
1685,40.7319
1690,40.72987
1695,40.64916
1700,40.64802
1705,40.64526
1710,40.6447
1715,40.6445
1720,40.64372
1725,40.64276
1730,40.63185
1735,40.62119
1740,40.58888
1745,40.58865
1750,40.58725
1755,40.56701
1760,40.55738
1765,40.55668
1770,40.55066
1775,40.42369
1780,40.41189
1785,40.29959
1790,40.29345
1795,40.29286
1800,40.29216
1805,40.29126
1810,40.29059
1815,40.28986
1820,40.28834
1825,40.28808
1830,40.28637
1835,40.28557
1840,40.20927
1845,40.20886
1850,40.20778
1855,40.20765
1860,40.20701
1865,40.2064
1870,39.97859
1875,39.96405
1880,39.93762
1885,39.92178
1890,39.89018
1895,39.86962
1900,39.86049
1905,39.84932
1910,39.84837
1915,39.82757
1920,39.8162
1925,39.80676
1930,39.80577
1935,39.80504
1940,39.80489
1945,39.8037
1950,39.79763
1955,39.79072
1960,39.76239
1965,39.63068
1970,39.63011
1975,39.62999
1980,39.62953
1985,39.62872
1990,39.6281
1995,39.62749
2000,39.62733
2005,39.62589
2010,39.62534
2015,39.62518
2020,39.62497
2025,39.62407
2030,39.62338
2035,39.62244
2040,39.6214
2045,39.6207
2050,39.53863
2055,39.53742
2060,39.53648
2065,39.53612
2070,39.53471
2075,39.53449
2080,39.53378
2085,39.52606
2090,39.5113
2095,39.48386
2100,39.46708
2105,39.45715
2110,39.43794
2115,39.43716
2120,39.43665
2125,39.43657
2130,39.43563
2135,39.43507
2140,39.43484
2145,39.43435
2150,39.43357
2155,39.43298
2160,39.43284
2165,39.43215
2170,39.42809
2175,39.42719
2180,39.42354
2185,39.41369
2190,39.40358
2195,39.40344
2200,39.39256
2205,39.37236
2210,39.37147
2215,39.28432
2220,39.27955
2225,39.27941
2230,39.27928
2235,39.27882
2240,39.27803
2245,39.27789
2250,39.27745
2255,39.08593
2260,39.08553
2265,39.08464
2270,38.96538
2275,38.96525
2280,38.95818
2285,38.95331
2290,38.9377
2295,38.91577
2300,38.90059
2305,38.90051
2310,38.89857
2315,38.88466
2320,38.86918
2325,38.86875
2330,38.86846
2335,38.86813
2340,38.86769
2345,38.86756
2350,38.86654
2355,38.8663
2360,38.86628
2365,38.86579
2370,38.86524
2375,38.86511
2380,38.86472
2385,38.86399
2390,38.86378
2395,38.8002
2400,38.80009
2405,38.79944
2410,38.79886
2415,38.7985
2420,38.74022
2425,38.72745
2430,38.7266
2435,38.7197
2440,38.71931
2445,38.71898
2450,38.71884
2455,38.71826
2460,38.70258
2465,38.6874
2470,38.68685
2475,38.68391
2480,38.67597
2485,38.66452
2490,38.66163
2495,38.6587
2500,38.65586
2505,38.6557
2510,38.65527
2515,38.65493
2520,38.65413
2525,38.53999
2530,38.53937
2535,38.53673
2540,38.53374
2545,38.53079
2550,38.52529
2555,38.51914
2560,38.51567
2565,38.51512
2570,38.5149
2575,38.51416
2580,38.51376
2585,38.5136
2590,38.51312
2595,38.51302
2600,38.51266
2605,38.51207
2610,38.51179
2615,38.51128
2620,38.51095
2625,38.51073
2630,38.51061
2635,38.50351
2640,38.49675
2645,38.49342
2650,38.43764
2655,38.43448
2660,38.40947
2665,38.40938
2670,38.35515
2675,38.29836
2680,38.29323
2685,38.2931
2690,38.29276
2695,38.29225
2700,38.28243
2705,38.28219
2710,38.2777
2715,38.21164
2720,38.20655
2725,38.2012
2730,38.20109
2735,38.20093
2740,38.20072
2745,38.13382
2750,38.13316
2755,38.1266
2760,38.12192
2765,38.11687
2770,38.1143
2775,38.11406
2780,38.11201
2785,38.10955
2790,38.10729
2795,38.10249
2800,38.09641
2805,38.09606
2810,38.09594
2815,38.09594
2820,38.09545
2825,38.09472
2830,38.09396
2835,38.09355
2840,38.091
2845,38.0874
2850,38.07918
2855,38.07668
2860,38.07649
2865,38.0737
2870,38.07092
2875,38.07049
2880,38.07009
2885,38.06736
2890,38.0625
2895,38.05974
2900,38.0592
2905,38.05367
2910,38.04813
2915,38.04777
2920,38.04747
2925,38.04738
2930,38.0472
2935,38.04641
2940,38.04601
2945,38.04575
2950,38.04553
2955,37.99196
2960,37.9641
2965,37.9637
2970,37.96306
2975,37.96278
2980,37.96239
2985,37.96212
2990,37.96188
2995,37.96161
3000,37.96114
3005,37.95875
3010,37.9542
3015,37.94754
3020,37.94506
3025,37.92726
3030,37.92716
3035,37.92692
3040,37.92679
3045,37.92652
3050,37.92647
3055,37.92626
3060,37.9256
3065,37.92516
3070,37.92516
3075,37.92502
3080,37.92441
3085,37.92411
3090,37.92172
3095,37.9214
3100,37.91532
3105,37.90247
3110,37.89258
3115,37.89049
3120,37.88555
3125,37.88233
3130,37.87965
3135,37.87441
3140,37.87434
3145,37.87199
3150,37.86889
3155,37.86859
3160,37.86855
3165,37.86845
3170,37.86823
3175,37.86817
3180,37.86778
3185,37.86763
3190,37.86731
3195,37.85379
3200,37.85371
3205,37.85349
3210,37.85323
3215,37.85263
3220,37.85223
3225,37.85221
3230,37.85204
3235,37.85182
3240,37.82061
3245,37.81614
3250,37.81592
3255,37.81084
3260,37.79852
3265,37.79141
3270,37.76055
3275,37.75758
3280,37.75751
3285,37.75719
3290,37.75677
3295,37.75655
3300,37.75625
3305,37.71324
3310,37.713
3315,37.71295
3320,37.71262
3325,37.71235
3330,37.71215
3335,37.71186
3340,37.71163
3345,37.71141
3350,37.71127
3355,37.71106
3360,37.71074
3365,37.71048
3370,37.71016
3375,37.70778
3380,37.69975
3385,37.69773
3390,37.69535
3395,37.69494
3400,37.69474
3405,37.69225
3410,37.69221
3415,37.69214
3420,37.68539
3425,37.67982
3430,37.67772
3435,37.67769
3440,37.65985
3445,37.65961
3450,37.65951
3455,37.65491
3460,37.65155
3465,37.64719
3470,37.64311
3475,37.64278
3480,37.64257
3485,37.62496
3490,37.62477
3495,37.62463
3500,37.62436
3505,37.62426
3510,37.62421
3515,37.6238
3520,37.62369
3525,37.57228
3530,37.57196
3535,37.57152
3540,37.57031
3545,37.57017
3550,37.51957
3555,37.51935
3560,37.51921
3565,37.51913
3570,37.51451
3575,37.51202
3580,37.50694
3585,37.5067
3590,37.5043
3595,37.50167
3600,37.50161
3605,37.5013
3610,37.50098
3615,37.49864
3620,37.49851
3625,37.49625
3630,37.49069
3635,37.48824
3640,37.48799
3645,37.48578
3650,37.4838
3655,37.47255
3660,37.47226
3665,37.47218
3670,37.46526
3675,37.46514
3680,37.4605
3685,37.46031
3690,37.46012
3695,37.45982
3700,37.45972
3705,37.45972
3710,37.45949
3715,37.45926
3720,37.45914
3725,37.45901
3730,37.45877
3735,37.45847
3740,37.45684
3745,37.45521
3750,37.45059
3755,37.44726
3760,37.44558
3765,37.44546
3770,37.44529
3775,37.44091
3780,37.43522
3785,37.43515
3790,37.43166
3795,37.43136
3800,37.43116
3805,37.42941
3810,37.42342
3815,37.42152
3820,37.41926
3825,37.41239
3830,37.35748
3835,37.35726
3840,37.35718
3845,37.35525
3850,37.35183
3855,37.35168
3860,37.35137
3865,37.34491
3870,37.34471
3875,37.3445
3880,37.34447
3885,37.34423
3890,37.34408
3895,37.32521
3900,37.32508
3905,37.32463
3910,37.32197
3915,37.31071
3920,37.31055
3925,37.31051
3930,37.31017
3935,37.30833
3940,37.26572
3945,37.26565
3950,37.2656
3955,37.26544
3960,37.2652
3965,37.26496
3970,37.26481
3975,37.26457
3980,37.26449
3985,37.26446
3990,37.26439
3995,37.25374
4000,37.2467
4005,37.24641
4010,37.24442
4015,37.24229
4020,37.23611
4025,37.23133
4030,37.22921
4035,37.22482
4040,37.22457
4045,37.21988
4050,37.21575
4055,37.21572
4060,37.21531
4065,37.21281
4070,37.21275
4075,37.20822
4080,37.20297
4085,37.19694
4090,37.19559
4095,37.19347
4100,37.19152
4105,37.19123
4110,37.1873
4115,37.18705
4120,37.18696
4125,37.18694
4130,37.18678
4135,37.18667
4140,37.18664
4145,37.18638
4150,37.18629
4155,37.18612
4160,37.18596
4165,37.18411
4170,37.18385
4175,37.17859
4180,37.17497
4185,37.17131
4190,37.17129
4195,37.16655
4200,37.16489
4205,37.16317
4210,37.16018
4215,37.15848
4220,37.15826
4225,37.15816
4230,37.15782
4235,37.15773
4240,37.15764
4245,37.15754
4250,37.15744
4255,37.15731
4260,37.1569
4265,37.15686
4270,37.15661
4275,37.15647
4280,37.15635
4285,37.15624
4290,37.1561
4295,37.15604
4300,37.15576
4305,37.15569
4310,37.15549
4315,37.15548
4320,37.15528
4325,37.15497
4330,37.15479
4335,37.15469
4340,37.14982
4345,37.14965
4350,37.14939
4355,37.1493
4360,37.14918
4365,37.149
4370,37.14884
4375,37.14872
4380,37.14866
4385,37.14364
4390,37.14093
4395,37.14076
4400,37.13875
4405,37.13871
4410,37.13403
4415,37.13395
4420,37.13011
4425,37.1221
4430,37.12022
4435,37.12015
4440,37.11982
4445,37.11977
4450,37.1195
4455,37.11948
4460,37.11939
4465,37.11919
4470,37.11908
4475,37.1188
4480,37.11653
4485,37.11464
4490,37.11237
4495,37.11026
4500,37.10815
4505,37.10632
4510,37.10237
4515,37.09858
4520,37.09498
4525,37.093
4530,37.09101
4535,37.09086
4540,37.09074
4545,37.08879
4550,37.08692
4555,37.08681
4560,37.08667
4565,37.08661
4570,37.08494
4575,37.08354
4580,37.08214
4585,37.08085
4590,37.07779
4595,37.07052
4600,37.0676
4605,37.0656
4610,37.06423
4615,37.06412
4620,37.06394
4625,37.06236
4630,37.06227
4635,37.0621
4640,37.06191
4645,37.06177
4650,37.05636
4655,37.05619
4660,37.05609
4665,37.05577
4670,37.05573
4675,37.0556
4680,37.05551
4685,37.05543
4690,37.05514
4695,37.05506
4700,37.05488
4705,37.05474
4710,37.05462
4715,37.0544
4720,37.05418
4725,37.05403
4730,37.05393
4735,37.05392
4740,37.05389
4745,37.05343
4750,37.0532
4755,37.05193
4760,37.05178
4765,37.04448
4770,37.04139
4775,37.03833
4780,37.03813
4785,37.03807
4790,37.0352
4795,37.03231
4800,37.03216
4805,37.02873
4810,37.02845
4815,37.02826
4820,37.02725
4825,37.0272
4830,37.02463
4835,37.02443
4840,37.02431
4845,37.0242
4850,37.02398
4855,37.02388
4860,37.02373
4865,37.02355
4870,37.0234
4875,37.02322
4880,37.02316
4885,37.02307
4890,37.02294
4895,37.02275
4900,37.02254
4905,37.02243
4910,37.02236
4915,37.02226
4920,37.02205
4925,37.02174
4930,37.0216
4935,37.02139
4940,37.02125
4945,37.02113
4950,37.01927
4955,37.01594
4960,37.01414
4965,37.00748
4970,37.00427
4975,37.00325
4980,36.99588
4985,36.99276
4990,36.98949
4995,36.98772
5000,36.98454
5005,36.98439
5010,36.98161
5015,36.9761
5020,36.97455
5025,36.97446
5030,36.97429
5035,36.97425
5040,36.97284
5045,36.97262
5050,36.97246
5055,36.97222
5060,36.97216
5065,36.9721
5070,36.97202
5075,36.97192
5080,36.9718
5085,36.97171
5090,36.97161
5095,36.97148
5100,36.97135
5105,36.96843
5110,36.96839
5115,36.96719
5120,36.96528
5125,36.96261
5130,36.96112
5135,36.96105
5140,36.95821
5145,36.95815
5150,36.95425
5155,36.95408
5160,36.95398
5165,36.95385
5170,36.95321
5175,36.95303
5180,36.95289
5185,36.95281
5190,36.95277
5195,36.95251
5200,36.95132
5205,36.95011
5210,36.94912
5215,36.94896
5220,36.94633
5225,36.94496
5230,36.9448
5235,36.94371
5240,36.93796
5245,36.93782
5250,36.93774
5255,36.93769
5260,36.93764
5265,36.93719
5270,36.93688
5275,36.93683
5280,36.93663
5285,36.93644
5290,36.9364
5295,36.93639
5300,36.93623
5305,36.93604
5310,36.93596
5315,36.93588
5320,36.93582
5325,36.93556
5330,36.93543
5335,36.93533
5340,36.935
5345,36.93486
5350,36.93287
5355,36.93284
5360,36.93264
5365,36.93259
5370,36.92802
5375,36.92596
5380,36.92405
5385,36.92294
5390,36.92201
5395,36.92169
5400,36.92156
5405,36.92149
5410,36.92141
5415,36.92126
5420,36.9183
5425,36.91521
5430,36.91521
5435,36.9103
5440,36.91015
5445,36.90729
5450,36.90267
5455,36.89865
5460,36.89865
5465,36.89647
5470,36.89275
5475,36.88821
5480,36.88498
5485,36.88421
5490,36.87894
5495,36.87886
5500,36.87802
5505,36.87482
5510,36.87476
5515,36.872
5520,36.87194
5525,36.87162
5530,36.87151
5535,36.87149
5540,36.87136
5545,36.87116
5550,36.87108
5555,36.87094
5560,36.86882
5565,36.8686
5570,36.86855
5575,36.86833
5580,36.86827
5585,36.86825
5590,36.86814
5595,36.86802
5600,36.868
5605,36.86795
5610,36.86783
5615,36.86776
5620,36.86767
5625,36.86759
5630,36.8656
5635,36.86364
5640,36.86153
5645,36.86143
5650,36.86131
5655,36.85935
5660,36.85924
5665,36.85909
5670,36.85899
5675,36.8589
5680,36.85863
5685,36.85852
5690,36.85848
5695,36.85833
5700,36.85805
5705,36.85795
5710,36.85791
5715,36.85781
5720,36.85761
5725,36.85755
5730,36.85736
5735,36.85721
5740,36.85713
5745,36.85709
5750,36.85704
5755,36.85689
5760,36.8568
5765,36.85674
5770,36.85662
5775,36.85659
5780,36.85651
5785,36.85385
5790,36.85247
5795,36.85161
5800,36.85059
5805,36.85046
5810,36.84964
5815,36.8496
5820,36.84945
5825,36.84934
5830,36.84359
5835,36.84341
5840,36.84322
5845,36.83818
5850,36.8381
5855,36.83703
5860,36.83615
5865,36.83472
5870,36.83465
5875,36.83453
5880,36.83438
5885,36.83231
5890,36.83214
5895,36.82599
5900,36.82591
5905,36.82394
5910,36.82392
5915,36.82125
5920,36.81924
5925,36.81832
5930,36.81704
5935,36.81684
5940,36.81683
5945,36.8156
5950,36.81553
5955,36.81544
5960,36.81533
5965,36.81263
5970,36.81256
5975,36.81235
5980,36.80767
5985,36.80762
5990,36.80751
5995,36.80637
6000,36.80625
6005,36.80489
6010,36.80481
6015,36.80349
6020,36.80334
6025,36.80325
6030,36.80188
6035,36.80146
6040,36.80133
6045,36.80118
6050,36.80102
6055,36.80097
6060,36.79914
6065,36.79906
6070,36.79807
6075,36.79536
6080,36.79505
6085,36.79427
6090,36.78958
6095,36.78878
6100,36.78872
6105,36.78868
6110,36.78859
6115,36.78849
6120,36.78847
6125,36.78823
6130,36.78814
6135,36.78804
6140,36.788
6145,36.78793
6150,36.78782
6155,36.78769
6160,36.78758
6165,36.78739
6170,36.78735
6175,36.78734
6180,36.78729
6185,36.78722
6190,36.78662
6195,36.78651
6200,36.78639
6205,36.78431
6210,36.78307
6215,36.7824
6220,36.7818
6225,36.78048
6230,36.77929
6235,36.77825
6240,36.77741
6245,36.77641
6250,36.77623
6255,36.77603
6260,36.77596
6265,36.77588
6270,36.77586
6275,36.77573
6280,36.77565
6285,36.77558
6290,36.77552
6295,36.77548
6300,36.77541
6305,36.77525
6310,36.77514
6315,36.77503
6320,36.77497
6325,36.77492
6330,36.77484
6335,36.7748
6340,36.77391
6345,36.77213
6350,36.7721
6355,36.7701
6360,36.77006
6365,36.7693
6370,36.76787
6375,36.76771
6380,36.76769
6385,36.76111
6390,36.75975
6395,36.75756
6400,36.75735
6405,36.75643
6410,36.75625
6415,36.75503
6420,36.75495
6425,36.75479
6430,36.75456
6435,36.75351
6440,36.75341
6445,36.75339
6450,36.75334
6455,36.75331
6460,36.7531
6465,36.75302
6470,36.75295
6475,36.75291
6480,36.75182
6485,36.75174
6490,36.75156
6495,36.75147
6500,36.7507
6505,36.74864
6510,36.74554
6515,36.7435
6520,36.74252
6525,36.74165
6530,36.74155
6535,36.74148
6540,36.73904
6545,36.73893
6550,36.73883
6555,36.73697
6560,36.73691
6565,36.73682
6570,36.73671
6575,36.73654
6580,36.73633
6585,36.7363
6590,36.73611
6595,36.73605
6600,36.7359
6605,36.73537
6610,36.7348
6615,36.73434
6620,36.73417
6625,36.73317
6630,36.73271
6635,36.73202
6640,36.7299
6645,36.72881
6650,36.72881
6655,36.72873
6660,36.728
6665,36.72743
6670,36.72725
6675,36.72643
6680,36.72642
6685,36.72632
6690,36.72617
6695,36.72611
6700,36.72598
6705,36.72579
6710,36.72564
6715,36.7256
6720,36.72559
6725,36.72553
6730,36.72538
6735,36.72535
6740,36.72532
6745,36.72512
6750,36.72504
6755,36.72495
6760,36.72474
6765,36.72453
6770,36.72438
6775,36.7242
6780,36.72398
6785,36.72387
6790,36.72379
6795,36.72377
6800,36.72367
6805,36.72355
6810,36.72286
6815,36.72273
6820,36.72108
6825,36.72102
6830,36.72102
6835,36.71906
6840,36.71902
6845,36.71746
6850,36.71733
6855,36.71715
6860,36.71708
6865,36.71699
6870,36.71696
6875,36.71516
6880,36.71507
6885,36.71398
6890,36.71308
6895,36.71232
6900,36.71131
6905,36.71128
6910,36.71121
6915,36.7111
6920,36.71101
6925,36.70942
6930,36.70936
6935,36.70926
6940,36.70917
6945,36.70845
6950,36.70771
6955,36.70626
6960,36.70498
6965,36.70483
6970,36.70471
6975,36.70406
6980,36.70399
6985,36.70392
6990,36.70385
6995,36.70338
7000,36.70261
7005,36.70257
7010,36.70224
7015,36.70132
7020,36.701
7025,36.7
7030,36.6997
7035,36.69958
7040,36.69948
7045,36.69937
7050,36.69931
7055,36.69829
7060,36.69715
7065,36.69617
7070,36.69528
7075,36.69397
7080,36.69395
7085,36.69158
7090,36.69151
7095,36.69054
7100,36.68903
7105,36.689
7110,36.68842
7115,36.68835
7120,36.68693
7125,36.68334
7130,36.68305
7135,36.68161
7140,36.6815
7145,36.6814
7150,36.68128
7155,36.68127
7160,36.68118
7165,36.6811
7170,36.68101
7175,36.68095
7180,36.6808
7185,36.68075
7190,36.68063
7195,36.68058
7200,36.6801
7205,36.67995
7210,36.67986
7215,36.67984
7220,36.67977
7225,36.67932
7230,36.67916
7235,36.67914
7240,36.679
7245,36.67895
7250,36.67886
7255,36.67881
7260,36.67878
7265,36.67867
7270,36.67861
7275,36.67854
7280,36.6778
7285,36.67749
7290,36.67687
7295,36.67675
7300,36.67671
7305,36.67592
7310,36.6752
7315,36.67469
7320,36.67398
7325,36.67325
7330,36.67277
7335,36.67271
7340,36.67256
7345,36.67252
7350,36.67248
7355,36.67238
7360,36.67228
7365,36.67222
7370,36.67218
7375,36.67211
7380,36.67192
7385,36.67187
7390,36.67118
7395,36.67091
7400,36.66911
7405,36.66607
7410,36.66509
7415,36.66405
7420,36.66335
7425,36.66263
7430,36.66174
7435,36.66095
7440,36.66047
7445,36.66038
7450,36.66036
7455,36.66029
7460,36.66024
7465,36.65838
7470,36.65831
7475,36.65816
7480,36.658
7485,36.65774
7490,36.65756
7495,36.65748
7500,36.65674
7505,36.65665
7510,36.65651
7515,36.6564
7520,36.65634
7525,36.65593
7530,36.65584
7535,36.65477
7540,36.65375
7545,36.65275
7550,36.65162
7555,36.65147
7560,36.65135
7565,36.65098
7570,36.65095
7575,36.65031
7580,36.64856
7585,36.64841
7590,36.64839
7595,36.6483
7600,36.64729
7605,36.64648
7610,36.64469
7615,36.64451
7620,36.64442
7625,36.64439
7630,36.64424
7635,36.64195
7640,36.64189
7645,36.64184
7650,36.64165
7655,36.64158
7660,36.64149
7665,36.64138
7670,36.64117
7675,36.64113
7680,36.64107
7685,36.641
7690,36.6409
7695,36.64089
7700,36.64085
7705,36.64084
7710,36.64072
7715,36.64066
7720,36.64055
7725,36.64055
7730,36.64048
7735,36.64037
7740,36.64019
7745,36.64017
7750,36.64003
7755,36.63992
7760,36.63992
7765,36.63986
7770,36.63928
7775,36.63927
7780,36.63866
7785,36.63854
7790,36.63806
7795,36.63681
7800,36.6363
7805,36.63618
7810,36.63611
7815,36.63593
7820,36.63544
7825,36.63502
7830,36.63448
7835,36.63424
7840,36.6338
7845,36.63374
7850,36.63367
7855,36.6331
7860,36.63255
7865,36.6311
7870,36.63047
7875,36.63038
7880,36.6303
7885,36.63027
7890,36.62968
7895,36.62964
7900,36.62924
7905,36.62919
7910,36.62914
7915,36.62913
7920,36.62774
7925,36.62765
7930,36.62646
7935,36.62524
7940,36.62506
7945,36.62492
7950,36.62429
7955,36.62368
7960,36.62353
7965,36.6235
7970,36.62346
7975,36.62339
7980,36.6232
7985,36.62263
7990,36.62203
7995,36.6209
8000,36.62042


==> cg/large/lp-curve/sssp-cs0.txt <==
x,y
5,54.2634
10,54.2634
15,54.2634
20,54.2634
25,54.2362
30,54.13112
35,54.09332
40,54.0888
45,53.91873
50,53.78621
55,53.49879
60,53.08166
65,52.61164
70,52.36024
75,52.26725
80,52.16675
85,52.068
90,51.76212
95,51.65705
100,51.52391
105,51.37145
110,51.08905
115,50.98764
120,50.91221
125,50.82874
130,50.68766
135,50.68198
140,50.64981
145,50.57321
150,50.44812
155,50.35513
160,50.17778
165,50.0512
170,49.95897
175,49.90131
180,49.85934
185,49.80939
190,49.78882
195,49.76377
200,49.67722
205,49.64627
210,49.57741
215,49.54789
220,49.46547
225,49.41735
230,49.36174
235,49.33387
240,49.31424
245,49.2983
250,49.25069
255,49.09598
260,49.05621
265,48.99803
270,48.9371
275,48.92114
280,48.87833
285,48.83469
290,48.82771
295,48.81136
300,48.7834
305,48.74997
310,48.72826
315,48.68719
320,48.65186
325,48.63717
330,48.62677
335,48.61187
340,48.43822
345,48.41308
350,48.01728
355,47.83773
360,47.79395
365,47.76946
370,47.75861
375,47.74155
380,47.71204
385,47.70082
390,47.67887
395,47.65816
400,47.64713
405,47.6179
410,47.5671
415,47.5045
420,47.39901
425,47.35193
430,47.25377
435,47.15529
440,46.96109
445,46.8242
450,46.75724
455,46.73157
460,46.72351
465,46.71307
470,46.65383
475,46.64097
480,46.57315
485,46.52237
490,46.43147
495,46.25006
500,46.19576
505,46.04221
510,46.03111
515,45.97579
520,45.95799
525,45.94759
530,45.93741
535,45.91665
540,45.90442
545,45.88499
550,45.8736
555,45.86212
560,45.85382
565,45.84944
570,45.82973
575,45.82328
580,45.8119
585,45.80601
590,45.74972
595,45.7146
600,45.66306
605,45.46249
610,45.40553
615,45.37335
620,45.36907
625,45.36753
630,45.35735
635,45.33398
640,45.32392
645,45.29587
650,45.25872
655,45.2423
660,45.23141
665,45.22118
670,45.21003
675,45.20491
680,45.20454
685,45.20077
690,45.17532
695,45.17229
700,45.09503
705,45.09196
710,45.08667
715,45.03217
720,45.00349
725,44.95436
730,44.94842
735,44.93722
740,44.93014
745,44.84256
750,44.77457
755,44.74088
760,44.72423
765,44.69175
770,44.67916
775,44.6755
780,44.67359
785,44.6704
790,44.66479
795,44.55533
800,44.49316
805,44.49201
810,44.48998
815,44.46213
820,44.45602
825,44.42675
830,44.42262
835,44.3658
840,44.35753
845,44.30013
850,44.27872
855,44.19935
860,44.14254
865,44.02609
870,43.97654
875,43.95532
880,43.95094
885,43.92885
890,43.92125
895,43.91809
900,43.91549
905,43.91244
910,43.907
915,43.90564
920,43.90426
925,43.9039
930,43.90052
935,43.8944
940,43.88803
945,43.88458
950,43.88188
955,43.87976
960,43.87759
965,43.87361
970,43.872
975,43.86565
980,43.85962
985,43.83644
990,43.83461
995,43.81235
1000,43.80507
1005,43.78321
1010,43.77851
1015,43.73138
1020,43.70845
1025,43.68634
1030,43.68398
1035,43.68208
1040,43.66032
1045,43.6592
1050,43.65765
1055,43.61762
1060,43.61328
1065,43.57519
1070,43.55539
1075,43.53074
1080,43.50908
1085,43.48953
1090,43.48021
1095,43.47502
1100,43.47209
1105,43.45306
1110,43.37444
1115,43.35711
1120,43.31759
1125,43.30576
1130,43.27855
1135,43.21979
1140,43.16452
1145,43.15932
1150,43.14434
1155,43.14274
1160,43.04018
1165,43.03682
1170,43.01466
1175,42.99385
1180,42.99117
1185,42.99087
1190,42.97306
1195,42.97145
1200,42.9501
1205,42.91248
1210,42.89385
1215,42.88998
1220,42.88421
1225,42.88172
1230,42.87547
1235,42.8684
1240,42.8657
1245,42.78743
1250,42.78538
1255,42.78307
1260,42.78223
1265,42.78056
1270,42.77849
1275,42.7774
1280,42.77721
1285,42.77664
1290,42.77116
1295,42.77041
1300,42.68069
1305,42.67391
1310,42.65878
1315,42.64985
1320,42.64249
1325,42.63502
1330,42.62205
1335,42.58739
1340,42.58474
1345,42.57371
1350,42.5717
1355,42.49358
1360,42.49119
1365,42.47784
1370,42.47518
1375,42.46221
1380,42.44791
1385,42.44535
1390,42.42921
1395,42.37973
1400,42.35695
1405,42.33158
1410,42.2918
1415,42.26274
1420,42.21125
1425,42.17625
1430,42.17506
1435,42.17389
1440,42.1687
1445,42.16711
1450,42.16582
1455,42.16264
1460,42.16017
1465,42.15813
1470,42.15632
1475,42.15031
1480,42.14762
1485,42.06519
1490,42.06322
1495,42.0617
1500,42.047
1505,42.04687
1510,42.04616
1515,42.04429
1520,42.04326
1525,42.04252
1530,42.04197
1535,42.02887
1540,42.02775
1545,42.02613
1550,41.8843
1555,41.86785
1560,41.85825
1565,41.85078
1570,41.83717
1575,41.82253
1580,41.79381
1585,41.79174
1590,41.77764
1595,41.77536
1600,41.77323
1605,41.7696
1610,41.76849
1615,41.7677
1620,41.76604
1625,41.66228
1630,41.66126
1635,41.65244
1640,41.65073
1645,41.64181
1650,41.64075
1655,41.63975
1660,41.63855
1665,41.63037
1670,41.53689
1675,41.41446
1680,41.39807
1685,41.38042
1690,41.36452
1695,41.33743
1700,41.32048
1705,41.30106
1710,41.29526
1715,41.29417
1720,41.29091
1725,41.28871
1730,41.28543
1735,41.28341
1740,41.25593
1745,41.22774
1750,41.2099
1755,41.19921
1760,41.19685
1765,41.19613
1770,41.19462
1775,41.15866
1780,41.15692
1785,41.1549
1790,41.15293
1795,41.14362
1800,41.142
1805,41.13503
1810,41.13255
1815,41.1293
1820,41.12873
1825,41.12794
1830,41.1267
1835,41.12577
1840,41.12541
1845,41.037
1850,41.03507
1855,41.03352
1860,40.97875
1865,40.97756
1870,40.97569
1875,40.97433
1880,40.96487
1885,40.96149
1890,40.96013
1895,40.95889
1900,40.88192
1905,40.8806
1910,40.87707
1915,40.87674
1920,40.87622
1925,40.87503
1930,40.87344
1935,40.86434
1940,40.85533
1945,40.85432
1950,40.85381
1955,40.85312
1960,40.85192
1965,40.82932
1970,40.7202
1975,40.64424
1980,40.63481
1985,40.62168
1990,40.60796
1995,40.59015
2000,40.5763
2005,40.56738
2010,40.56192
2015,40.5512
2020,40.53274
2025,40.53198
2030,40.53068
2035,40.53019
2040,40.51664
2045,40.50932
2050,40.5075
2055,40.50485
2060,40.5045
2065,40.5001
2070,40.42057
2075,40.40816
2080,40.38925
2085,40.38856
2090,40.38782
2095,40.38602
2100,40.37766
2105,40.37684
2110,40.37517
2115,40.36829
2120,40.36761
2125,40.36051
2130,40.35927
2135,40.35225
2140,40.35175
2145,40.35059
2150,40.34899
2155,40.34753
2160,40.34719
2165,40.30607
2170,40.30481
2175,40.30452
2180,40.30406
2185,40.14344
2190,40.14292
2195,40.14097
2200,40.13929
2205,40.1385
2210,40.13778
2215,40.13704
2220,40.13565
2225,40.13489
2230,39.96532
2235,39.96401
2240,39.88943
2245,39.8883
2250,39.88676
2255,39.88582
2260,39.88129
2265,39.88053
2270,39.81202
2275,39.80753
2280,39.80676
2285,39.80267
2290,39.79577
2295,39.79206
2300,39.78783
2305,39.7802
2310,39.77019
2315,39.76158
2320,39.68149
2325,39.67195
2330,39.67179
2335,39.65898
2340,39.55787
2345,39.48683
2350,39.48612
2355,39.4852
2360,39.48404
2365,39.45783
2370,39.41238
2375,39.40094
2380,39.40023
2385,39.39958
2390,39.39299
2395,39.38754
2400,39.38094
2405,39.374
2410,39.36816
2415,39.36733
2420,39.35199
2425,39.34702
2430,39.34596
2435,39.34559
2440,39.34523
2445,39.34515
2450,39.34484
2455,39.34359
2460,39.34339
2465,39.34237
2470,39.34194
2475,39.33669
2480,39.33566
2485,39.26897
2490,39.26858
2495,39.26695
2500,39.26587
2505,39.26507
2510,39.26021
2515,39.25901
2520,39.25895
2525,39.24778
2530,39.24668
2535,39.24527
2540,39.24465
2545,39.24397
2550,39.24363
2555,39.243
2560,39.24111
2565,39.24048
2570,39.23685
2575,39.23344
2580,39.23286
2585,39.21734
2590,39.20991
2595,39.20987
2600,39.20936
2605,39.20873
2610,39.20424
2615,39.20196
2620,39.2014
2625,39.19734
2630,39.194
2635,39.18982
2640,39.18703
2645,39.18272
2650,39.18004
2655,39.1777
2660,39.1776
2665,39.17713
2670,39.17284
2675,39.17189
2680,39.17138
2685,39.12412
2690,39.12353
2695,39.12261
2700,39.1171
2705,39.11663
2710,39.11619
2715,39.11573
2720,39.11194
2725,39.11133
2730,39.1085
2735,39.10534
2740,39.09513
2745,39.0916
2750,39.08383
2755,39.08052
2760,39.0769
2765,39.05551
2770,39.04723
2775,39.04675
2780,39.04215
2785,39.04141
2790,39.04084
2795,39.03026
2800,39.0296
2805,39.02453
2810,39.02348
2815,39.02317
2820,39.02178
2825,39.02125
2830,39.0206
2835,39.01377
2840,39.01259
2845,39.01221
2850,39.01142
2855,39.01103
2860,39.01092
2865,39.00716
2870,39.00641
2875,38.96108
2880,38.96029
2885,38.92799
2890,38.92605
2895,38.87731
2900,38.87384
2905,38.87332
2910,38.87098
2915,38.87016
2920,38.8699
2925,38.86625
2930,38.86126
2935,38.85934
2940,38.85736
2945,38.85709
2950,38.85385
2955,38.85151
2960,38.8491
2965,38.84888
2970,38.84631
2975,38.84424
2980,38.84208
2985,38.84033
2990,38.81138
2995,38.80766
3000,38.8074
3005,38.80658
3010,38.80644
3015,38.80584
3020,38.80539
3025,38.80482
3030,38.80455
3035,38.80399
3040,38.8016
3045,38.80104
3050,38.80069
3055,38.8003
3060,38.79982
3065,38.7992
3070,38.79877
3075,38.745
3080,38.74276
3085,38.74192
3090,38.74181
3095,38.73902
3100,38.73814
3105,38.73569
3110,38.73337
3115,38.73032
3120,38.72625
3125,38.72424
3130,38.71997
3135,38.71593
3140,38.70978
3145,38.70601
3150,38.6622
3155,38.66196
3160,38.66171
3165,38.6612
3170,38.65867
3175,38.65775
3180,38.65757
3185,38.65727
3190,38.65025
3195,38.64978
3200,38.64632
3205,38.64576
3210,38.64383
3215,38.64345
3220,38.64166
3225,38.63777
3230,38.63331
3235,38.63146
3240,38.63082
3245,38.62672
3250,38.57747
3255,38.5768
3260,38.52952
3265,38.4805
3270,38.47692
3275,38.47555
3280,38.47409
3285,38.47384
3290,38.4718
3295,38.46792
3300,38.46629
3305,38.46569
3310,38.46538
3315,38.46521
3320,38.46481
3325,38.4625
3330,38.46047
3335,38.46001
3340,38.45722
3345,38.45565
3350,38.45513
3355,38.45256
3360,38.45068
3365,38.4497
3370,38.44868
3375,38.44811
3380,38.44658
3385,38.4444
3390,38.44397
3395,38.43511
3400,38.43507
3405,38.43472
3410,38.43398
3415,38.43357
3420,38.43334
3425,38.43293
3430,38.43113
3435,38.38477
3440,38.38473
3445,38.38407
3450,38.31348
3455,38.31339
3460,38.31297
3465,38.3116
3470,38.3095
3475,38.30891
3480,38.30713
3485,38.30705
3490,38.3069
3495,38.30639
3500,38.30479
3505,38.30111
3510,38.29515
3515,38.29345
3520,38.29343
3525,38.29286
3530,38.28977
3535,38.28946
3540,38.28903
3545,38.28571
3550,38.28563
3555,38.28418
3560,38.28354
3565,38.28332
3570,38.2815
3575,38.28145
3580,38.28103
3585,38.27904
3590,38.27894
3595,38.27728
3600,38.27711
3605,38.27693
3610,38.27637
3615,38.27605
3620,38.27592
3625,38.27555
3630,38.22088
3635,38.21872
3640,38.21739
3645,38.21445
3650,38.21103
3655,38.20877
3660,38.20663
3665,38.20647
3670,38.20634
3675,38.202
3680,38.19626
3685,38.18862
3690,38.18844
3695,38.18809
3700,38.18554
3705,38.18397
3710,38.17231
3715,38.17085
3720,38.16901
3725,38.16728
3730,38.16716
3735,38.16674
3740,38.16662
3745,38.16629
3750,38.16602
3755,38.16578
3760,38.16558
3765,38.11153
3770,38.06515
3775,38.06495
3780,38.0647
3785,38.05396
3790,38.05238
3795,38.05215
3800,38.05182
3805,38.05182
3810,38.05139
3815,38.05108
3820,37.99744
3825,37.99726
3830,37.99508
3835,37.99488
3840,37.99459
3845,37.98634
3850,37.98606
3855,37.92846
3860,37.92837
3865,37.92631
3870,37.92573
3875,37.92564
3880,37.92523
3885,37.92148
3890,37.89604
3895,37.89346
3900,37.892
3905,37.89164
3910,37.88907
3915,37.88655
3920,37.88535
3925,37.88517
3930,37.883
3935,37.88282
3940,37.88184
3945,37.88057
3950,37.87964
3955,37.87934
3960,37.87567
3965,37.87546
3970,37.87533
3975,37.87498
3980,37.8748
3985,37.87423
3990,37.87406
3995,37.87244
4000,37.87225
4005,37.87093
4010,37.87058
4015,37.87045
4020,37.87007
4025,37.86872
4030,37.86745
4035,37.86725
4040,37.86701
4045,37.8652
4050,37.85998
4055,37.85775
4060,37.8563
4065,37.85434
4070,37.85388
4075,37.79856
4080,37.79854
4085,37.79821
4090,37.79526
4095,37.79359
4100,37.79349
4105,37.79323
4110,37.79155
4115,37.79004
4120,37.78962
4125,37.78921
4130,37.78789
4135,37.7877
4140,37.78632
4145,37.78515
4150,37.78486
4155,37.78334
4160,37.78182
4165,37.7815
4170,37.78093
4175,37.78072
4180,37.78028
4185,37.78023
4190,37.77976
4195,37.77962
4200,37.77947
4205,37.77799
4210,37.77773
4215,37.76543
4220,37.76536
4225,37.76455
4230,37.76148
4235,37.7612
4240,37.75875
4245,37.75785
4250,37.75664
4255,37.74734
4260,37.74719
4265,37.74683
4270,37.74639
4275,37.74524
4280,37.74242
4285,37.74233
4290,37.74103
4295,37.74058
4300,37.73932
4305,37.73911
4310,37.73749
4315,37.7374
4320,37.73705
4325,37.73688
4330,37.73578
4335,37.73447
4340,37.72174
4345,37.72152
4350,37.72016
4355,37.72011
4360,37.71937
4365,37.71914
4370,37.7179
4375,37.71768
4380,37.71673
4385,37.71654
4390,37.71554
4395,37.71536
4400,37.71523
4405,37.71393
4410,37.71374
4415,37.71276
4420,37.70975
4425,37.70968
4430,37.70855
4435,37.70726
4440,37.70632
4445,37.70504
4450,37.70315
4455,37.70184
4460,37.7007
4465,37.70055
4470,37.70047
4475,37.70035
4480,37.69995
4485,37.69989
4490,37.69825
4495,37.6978
4500,37.69757
4505,37.6973
4510,37.69702
4515,37.69691
4520,37.69436
4525,37.69426
4530,37.69242
4535,37.69077
4540,37.68996
4545,37.68677
4550,37.68665
4555,37.68538
4560,37.68529
4565,37.68515
4570,37.68508
4575,37.68487
4580,37.68331
4585,37.6832
4590,37.68142
4595,37.67989
4600,37.67693
4605,37.66782
4610,37.66688
4615,37.65712
4620,37.65551
4625,37.65438
4630,37.65292
4635,37.65128
4640,37.65006
4645,37.64856
4650,37.64828
4655,37.64792
4660,37.64781
4665,37.64763
4670,37.64438
4675,37.64319
4680,37.62393
4685,37.62359
4690,37.62337
4695,37.62321
4700,37.6231
4705,37.6227
4710,37.62231
4715,37.61929
4720,37.61899
4725,37.61883
4730,37.61663
4735,37.61634
4740,37.61613
4745,37.61573
4750,37.61473
4755,37.61444
4760,37.61235
4765,37.61129
4770,37.61122
4775,37.61035
4780,37.61024
4785,37.60925
4790,37.60814
4795,37.60795
4800,37.6078
4805,37.60755
4810,37.60604
4815,37.60563
4820,37.60112
4825,37.59879
4830,37.5971
4835,37.5969
4840,37.59574
4845,37.59503
4850,37.59497
4855,37.59479
4860,37.59459
4865,37.59323
4870,37.59299
4875,37.59279
4880,37.59254
4885,37.59214
4890,37.59088
4895,37.59046
4900,37.59036
4905,37.59014
4910,37.59009
4915,37.58992
4920,37.58966
4925,37.58945
4930,37.58818
4935,37.58805
4940,37.58787
4945,37.58757
4950,37.58735
4955,37.58616
4960,37.5853
4965,37.58433
4970,37.58405
4975,37.58362
4980,37.58244
4985,37.58215
4990,37.58207
4995,37.58194
5000,37.58192
5005,37.58066
5010,37.57848
5015,37.57835
5020,37.57725
5025,37.57588
5030,37.5747
5035,37.57459
5040,37.57441
5045,37.57247
5050,37.57214
5055,37.57185
5060,37.57066
5065,37.56852
5070,37.56535
5075,37.5652
5080,37.56493
5085,37.56484
5090,37.56472
5095,37.55627
5100,37.5548
5105,37.55445
5110,37.55311
5115,37.553
5120,37.55293
5125,37.55273
5130,37.55197
5135,37.55076
5140,37.5499
5145,37.54885
5150,37.54813
5155,37.5472
5160,37.54707
5165,37.54492
5170,37.54481
5175,37.54451
5180,37.54272
5185,37.53968
5190,37.53703
5195,37.53699
5200,37.536
5205,37.52694
5210,37.52512
5215,37.52431
5220,37.52343
5225,37.52272
5230,37.52237
5235,37.52213
5240,37.52181
5245,37.51791
5250,37.51757
5255,37.51648
5260,37.5164
5265,37.50365
5270,37.50335
5275,37.50326
5280,37.50225
5285,37.50188
5290,37.50176
5295,37.50133
5300,37.49243
5305,37.49217
5310,37.49193
5315,37.49003
5320,37.48796
5325,37.48791
5330,37.48768
5335,37.4867
5340,37.48581
5345,37.48471
5350,37.48384
5355,37.48355
5360,37.48336
5365,37.48316
5370,37.48201
5375,37.48193
5380,37.48174
5385,37.48158
5390,37.48147
5395,37.48127
5400,37.48122
5405,37.48116
5410,37.48074
5415,37.48067
5420,37.47961
5425,37.47958
5430,37.47423
5435,37.47344
5440,37.47334
5445,37.47322
5450,37.4726
5455,37.4724
5460,37.46099
5465,37.43716
5470,37.43706
5475,37.43699
5480,37.43605
5485,37.43509
5490,37.4338
5495,37.43204
5500,37.42979
5505,37.42976
5510,37.42955
5515,37.42945
5520,37.42935
5525,37.42849
5530,37.42828
5535,37.42702
5540,37.42686
5545,37.42686
5550,37.42662
5555,37.4265
5560,37.42566
5565,37.42251
5570,37.42227
5575,37.42101
5580,37.41987
5585,37.41962
5590,37.41945
5595,37.41552
5600,37.4134
5605,37.4133
5610,37.41222
5615,37.40817
5620,37.40646
5625,37.40631
5630,37.40535
5635,37.39627
5640,37.39535
5645,37.39521
5650,37.39422
5655,37.39324
5660,37.39315
5665,37.39306
5670,37.39295
5675,37.39181
5680,37.39177
5685,37.39155
5690,37.39146
5695,37.39067
5700,37.39051
5705,37.39039
5710,37.38958
5715,37.38614
5720,37.38498
5725,37.38491
5730,37.38415
5735,37.38389
5740,37.38363
5745,37.3833
5750,37.38301
5755,37.3829
5760,37.38275
5765,37.38184
5770,37.38107
5775,37.38068
5780,37.37943
5785,37.37844
5790,37.37828
5795,37.37814
5800,37.37803
5805,37.37796
5810,37.3778
5815,37.37759
5820,37.37505
5825,37.3748
5830,37.37475
5835,37.3745
5840,37.37437
5845,37.37346
5850,37.37325
5855,37.37212
5860,37.37195
5865,37.37134
5870,37.37116
5875,37.37082
5880,37.36996
5885,37.36913
5890,37.36831
5895,37.36743
5900,37.3664
5905,37.36556
5910,37.36479
5915,37.36468
5920,37.36363
5925,37.36338
5930,37.36266
5935,37.36126
5940,37.35983
5945,37.35972
5950,37.3596
5955,37.35942
5960,37.3592
5965,37.35912
5970,37.35912
5975,37.35899
5980,37.35879
5985,37.35776
5990,37.35759
5995,37.35729
6000,37.35626
6005,37.35558
6010,37.3546
6015,37.35263
6020,37.3438
6025,37.34376
6030,37.34361
6035,37.34295
6040,37.34182
6045,37.34168
6050,37.34157
6055,37.34145
6060,37.34124
6065,37.34046
6070,37.3402
6075,37.33946
6080,37.33865
6085,37.33853
6090,37.33737
6095,37.33401
6100,37.33256
6105,37.32917
6110,37.32822
6115,37.32665
6120,37.32554
6125,37.3246
6130,37.32456
6135,37.32446
6140,37.32433
6145,37.32427
6150,37.32408
6155,37.32313
6160,37.32295
6165,37.32294
6170,37.32278
6175,37.3226
6180,37.32238
6185,37.32218
6190,37.32193
6195,37.321
6200,37.32082
6205,37.32064
6210,37.32054
6215,37.3195
6220,37.31944
6225,37.31782
6230,37.31773
6235,37.31771
6240,37.31759
6245,37.31078
6250,37.31042
6255,37.31026
6260,37.30989
6265,37.30978
6270,37.30959
6275,37.30873
6280,37.30844
6285,37.3084
6290,37.30835
6295,37.30692
6300,37.3068
6305,37.30576
6310,37.30568
6315,37.30562
6320,37.3056
6325,37.30411
6330,37.30214
6335,37.30121
6340,37.3011
6345,37.29982
6350,37.29819
6355,37.2981
6360,37.29724
6365,37.29639
6370,37.29588
6375,37.29582
6380,37.29558
6385,37.29526
6390,37.29488
6395,37.2948
6400,37.29478
6405,37.29463
6410,37.29453
6415,37.29416
6420,37.29406
6425,37.2935
6430,37.29184
6435,37.2903
6440,37.28953
6445,37.28932
6450,37.28867
6455,37.28851
6460,37.28842
6465,37.28837
6470,37.2883
6475,37.2881
6480,37.2879
6485,37.28783
6490,37.28761
6495,37.2869
6500,37.28677
6505,37.28583
6510,37.28426
6515,37.28419
6520,37.28393
6525,37.28236
6530,37.2815
6535,37.28145
6540,37.28124
6545,37.28041
6550,37.27962
6555,37.27817
6560,37.27722
6565,37.2757
6570,37.27556
6575,37.27551
6580,37.27469
6585,37.2738
6590,37.27374
6595,37.27353
6600,37.27269
6605,37.27256
6610,37.2716
6615,37.27095
6620,37.2698
6625,37.26893
6630,37.26796
6635,37.26697
6640,37.26692
6645,37.26614
6650,37.26603
6655,37.265
6660,37.26402
6665,37.26302
6670,37.26294
6675,37.26288
6680,37.26272
6685,37.26263
6690,37.26244
6695,37.26176
6700,37.26174
6705,37.26081
6710,37.26066
6715,37.25997
6720,37.2599
6725,37.25906
6730,37.25896
6735,37.25838
6740,37.25727
6745,37.25712
6750,37.25646
6755,37.25552
6760,37.25504
6765,37.25447
6770,37.25397
6775,37.25375
6780,37.25352
6785,37.25339
6790,37.2511
6795,37.25103
6800,37.25002
6805,37.2493
6810,37.24925
6815,37.2484
6820,37.24828
6825,37.24745
6830,37.24725
6835,37.24711
6840,37.24704
6845,37.2456
6850,37.24497
6855,37.24489
6860,37.2448
6865,37.24463
6870,37.24447
6875,37.24332
6880,37.24317
6885,37.24244
6890,37.24181
6895,37.2411
6900,37.24095
6905,37.23977
6910,37.23844
6915,37.23762
6920,37.23757
6925,37.23752
6930,37.23734
6935,37.23705
6940,37.23692
6945,37.2368
6950,37.23652
6955,37.23642
6960,37.23634
6965,37.23621
6970,37.23612
6975,37.23605
6980,37.23596
6985,37.23584
6990,37.23564
6995,37.23472
7000,37.23458
7005,37.23372
7010,37.23303
7015,37.23224
7020,37.23152
7025,37.23033
7030,37.22871
7035,37.22857
7040,37.22853
7045,37.22837
7050,37.22706
7055,37.2269
7060,37.22546
7065,37.22486
7070,37.22484
7075,37.22463
7080,37.22385
7085,37.22277
7090,37.22267
7095,37.22257
7100,37.22198
7105,37.22153
7110,37.22108
7115,37.22022
7120,37.22006
7125,37.21986
7130,37.2198
7135,37.21978
7140,37.21893
7145,37.21881
7150,37.21861
7155,37.21693
7160,37.21554
7165,37.21532
7170,37.21392
7175,37.21387
7180,37.2137
7185,37.21291
7190,37.21286
7195,37.21234
7200,37.21119
7205,37.21106
7210,37.2109
7215,37.21078
7220,37.21028
7225,37.2095
7230,37.20946
7235,37.20936
7240,37.20918
7245,37.20903
7250,37.20814
7255,37.20805
7260,37.20724
7265,37.20499
7270,37.20498
7275,37.20428
7280,37.20386
7285,37.20325
7290,37.20322
7295,37.20304
7300,37.20304
7305,37.20232
7310,37.20222
7315,37.2015
7320,37.20046
7325,37.2004
7330,37.20029
7335,37.1992
7340,37.19861
7345,37.19847
7350,37.19679
7355,37.19661
7360,37.1965
7365,37.19513
7370,37.19507
7375,37.19502
7380,37.19483
7385,37.19432
7390,37.1938
7395,37.19374
7400,37.19359
7405,37.1933
7410,37.1932
7415,37.1931
7420,37.19294
7425,37.19284
7430,37.19278
7435,37.19274
7440,37.19269
7445,37.19258
7450,37.19218
7455,37.19179
7460,37.19131
7465,37.19048
7470,37.1904
7475,37.19019
7480,37.19009
7485,37.18869
7490,37.18866
7495,37.18847
7500,37.18841
7505,37.18821
7510,37.18694
7515,37.18401
7520,37.18336
7525,37.18321
7530,37.18234
7535,37.18206
7540,37.18128
7545,37.18069
7550,37.17997
7555,37.17983
7560,37.17956
7565,37.17925
7570,37.17831
7575,37.17741
7580,37.1772
7585,37.17701
7590,37.17691
7595,37.17688
7600,37.17542
7605,37.17514
7610,37.1724
7615,37.17228
7620,37.17161
7625,37.17153
7630,37.1707
7635,37.17057
7640,37.16979
7645,37.16918
7650,37.1689
7655,37.16842
7660,37.16831
7665,37.16781
7670,37.16723
7675,37.16709
7680,37.16701
7685,37.16581
7690,37.16577
7695,37.16431
7700,37.16412
7705,37.16409
7710,37.16406
7715,37.1638
7720,37.16151
7725,37.15983
7730,37.15727
7735,37.15716
7740,37.15351
7745,37.15273
7750,37.15263
7755,37.15189
7760,37.15179
7765,37.15174
7770,37.15171
7775,37.15112
7780,37.14911
7785,37.14489
7790,37.14482
7795,37.14467
7800,37.14454
7805,37.14423
7810,37.14384
7815,37.14338
7820,37.14279
7825,37.14271
7830,37.14268
7835,37.14218
7840,37.14103
7845,37.14096
7850,37.1403
7855,37.14015
7860,37.1401
7865,37.14002
7870,37.13958
7875,37.13957
7880,37.13903
7885,37.13894
7890,37.13893
7895,37.13887
7900,37.13874
7905,37.13868
7910,37.13822
7915,37.13819
7920,37.13813
7925,37.13706
7930,37.13696
7935,37.13556
7940,37.13535
7945,37.13533
7950,37.13521
7955,37.13506
7960,37.13504
7965,37.13491
7970,37.1347
7975,37.13401
7980,37.1335
7985,37.13336
7990,37.13333
7995,37.13318
8000,37.13302


==> cg/large/solving-curve/aco.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,0
2560,0
2565,0
2570,0
2575,0
2580,0
2585,0
2590,0
2595,0
2600,0
2605,0
2610,0
2615,0
2620,0
2625,0
2630,0
2635,0
2640,0
2645,0
2650,0
2655,0
2660,0
2665,0
2670,0
2675,0
2680,0
2685,0
2690,0
2695,0
2700,0
2705,0
2710,0
2715,0
2720,0
2725,0
2730,0
2735,0
2740,0
2745,0
2750,0
2755,0
2760,0
2765,0
2770,0
2775,0
2780,0
2785,0
2790,0
2795,0
2800,0
2805,0
2810,0
2815,0
2820,0
2825,0
2830,0
2835,0
2840,0
2845,0
2850,0
2855,0
2860,0
2865,0
2870,0
2875,0
2880,0
2885,0
2890,0
2895,0
2900,0
2905,0
2910,0
2915,0
2920,0
2925,0
2930,0
2935,0
2940,0
2945,0
2950,0
2955,0
2960,0
2965,0
2970,0
2975,0
2980,0
2985,0
2990,0
2995,0
3000,0
3005,0
3010,0
3015,0
3020,0
3025,0
3030,0
3035,0
3040,0
3045,0
3050,0
3055,0
3060,0
3065,0
3070,0
3075,0
3080,0
3085,0
3090,0
3095,0
3100,0
3105,0
3110,0
3115,0
3120,0
3125,0
3130,0
3135,0
3140,0
3145,0
3150,0
3155,0
3160,0
3165,0
3170,0
3175,0
3180,0
3185,0
3190,0
3195,0
3200,0
3205,0
3210,0
3215,0
3220,0
3225,0
3230,0
3235,0
3240,0
3245,0
3250,0
3255,0
3260,0
3265,0
3270,0
3275,0
3280,0
3285,0
3290,0
3295,0
3300,0
3305,0
3310,0
3315,0
3320,0
3325,0
3330,0
3335,0
3340,0
3345,0
3350,0
3355,0
3360,0
3365,0
3370,0
3375,0
3380,0
3385,0
3390,0
3395,0
3400,0
3405,0
3410,0
3415,0
3420,0
3425,0
3430,0
3435,0
3440,0
3445,0
3450,0
3455,0
3460,0
3465,0
3470,0
3475,0
3480,0
3485,0
3490,0
3495,0
3500,0
3505,0
3510,0
3515,0
3520,0
3525,0
3530,0
3535,0
3540,0
3545,0
3550,0
3555,0
3560,0
3565,0
3570,0
3575,0
3580,0
3585,0
3590,0
3595,0
3600,0
3605,0
3610,0
3615,0
3620,0
3625,0
3630,0
3635,0
3640,0
3645,0
3650,0
3655,0
3660,0
3665,0
3670,0
3675,0
3680,0
3685,0
3690,0
3695,0
3700,0
3705,0
3710,0
3715,0
3720,0
3725,0
3730,0
3735,0
3740,0
3745,0
3750,0
3755,0
3760,0
3765,0
3770,0
3775,0
3780,0
3785,0
3790,0
3795,0
3800,0
3805,0
3810,0
3815,0
3820,0
3825,0
3830,0
3835,0
3840,0
3845,0
3850,0
3855,0
3860,0
3865,0
3870,0
3875,0
3880,0
3885,0
3890,0
3895,0
3900,0
3905,0
3910,0
3915,0
3920,0
3925,0
3930,0
3935,0
3940,0
3945,0
3950,0
3955,0
3960,0
3965,0
3970,0
3975,0
3980,0
3985,0
3990,0
3995,0
4000,0
4005,0
4010,0
4015,0
4020,0
4025,0
4030,0
4035,0
4040,0
4045,0
4050,0
4055,0
4060,0
4065,0
4070,0
4075,0
4080,0
4085,0
4090,0
4095,0
4100,0
4105,0
4110,0
4115,0
4120,0
4125,0
4130,0
4135,0
4140,0
4145,0
4150,0
4155,0
4160,0
4165,0
4170,0
4175,0
4180,0
4185,0
4190,0
4195,0
4200,0
4205,0
4210,0
4215,0
4220,0
4225,0
4230,0
4235,0
4240,0
4245,0
4250,0
4255,0
4260,0
4265,0
4270,0
4275,0
4280,0
4285,0
4290,0
4295,0
4300,0
4305,0
4310,0
4315,0
4320,0
4325,0
4330,0
4335,0
4340,0
4345,0
4350,0
4355,0
4360,0
4365,0
4370,0
4375,0
4380,0
4385,0
4390,0
4395,0
4400,0
4405,0
4410,0
4415,0
4420,0
4425,0
4430,0
4435,0
4440,0
4445,0
4450,0
4455,0
4460,0
4465,0
4470,0
4475,0
4480,0
4485,0
4490,0
4495,0
4500,0
4505,0
4510,0
4515,0
4520,0
4525,0
4530,0
4535,0
4540,0
4545,0
4550,0
4555,0
4560,0
4565,0
4570,0
4575,0
4580,0
4585,0
4590,0
4595,0
4600,0
4605,0
4610,0
4615,0
4620,0
4625,0
4630,0
4635,0
4640,0
4645,0
4650,0
4655,0
4660,0
4665,0
4670,0
4675,0
4680,0
4685,0
4690,0
4695,0
4700,0
4705,0
4710,0
4715,0
4720,0
4725,0
4730,0
4735,0
4740,0
4745,0
4750,0
4755,0
4760,0
4765,0
4770,0
4775,0
4780,0
4785,0
4790,0
4795,0
4800,0
4805,0
4810,0
4815,0
4820,0
4825,0
4830,0
4835,0
4840,0
4845,0
4850,0
4855,0
4860,0
4865,0
4870,0
4875,0
4880,0
4885,0
4890,0
4895,0
4900,0
4905,0
4910,0
4915,0
4920,0
4925,0
4930,0
4935,0
4940,0
4945,0
4950,0
4955,0
4960,0
4965,0
4970,0
4975,0
4980,0
4985,0
4990,0
4995,0
5000,0
5005,0
5010,0
5015,0
5020,0
5025,0
5030,0
5035,0
5040,0
5045,0
5050,0
5055,0
5060,0
5065,0
5070,0
5075,0
5080,0
5085,0
5090,0
5095,0
5100,0
5105,0
5110,0
5115,0
5120,0
5125,0
5130,0
5135,0
5140,0
5145,0
5150,0
5155,0
5160,0
5165,0
5170,0
5175,0
5180,0
5185,0
5190,0
5195,0
5200,0
5205,0
5210,0
5215,0
5220,0
5225,0
5230,0
5235,0
5240,0
5245,0
5250,0
5255,0
5260,0
5265,0
5270,0
5275,0
5280,0
5285,0
5290,0
5295,0
5300,0
5305,0
5310,0
5315,0
5320,0
5325,0
5330,0
5335,0
5340,0
5345,0
5350,0
5355,0
5360,0
5365,0
5370,0
5375,0
5380,0
5385,0
5390,0
5395,0
5400,0
5405,0
5410,0
5415,0
5420,0
5425,0
5430,0
5435,0
5440,0
5445,0
5450,0
5455,0
5460,0
5465,0
5470,0
5475,0
5480,0
5485,0
5490,0
5495,0
5500,0
5505,0
5510,0
5515,0
5520,0
5525,0
5530,0
5535,0
5540,0
5545,0
5550,0
5555,0
5560,0
5565,0
5570,0
5575,0
5580,0
5585,0
5590,0
5595,0
5600,0
5605,0
5610,0
5615,0
5620,0
5625,0
5630,0
5635,0
5640,0
5645,0
5650,0
5655,0
5660,0
5665,0
5670,0
5675,0
5680,0
5685,0
5690,0
5695,0
5700,0
5705,0
5710,0
5715,0
5720,0
5725,0
5730,0
5735,0
5740,0
5745,0
5750,0
5755,0
5760,0
5765,0
5770,0
5775,0
5780,0
5785,0
5790,0
5795,0
5800,0
5805,0
5810,0
5815,0
5820,0
5825,0
5830,0
5835,0
5840,0
5845,0
5850,0
5855,0
5860,0
5865,0
5870,0
5875,0
5880,0
5885,0
5890,0
5895,0
5900,0
5905,0
5910,0
5915,0
5920,0
5925,0
5930,0
5935,0
5940,0
5945,0
5950,0
5955,0
5960,0
5965,0
5970,0
5975,0
5980,0
5985,0
5990,0
5995,0
6000,0
6005,0
6010,0
6015,0
6020,0
6025,0
6030,0
6035,0
6040,0
6045,0
6050,0
6055,0
6060,0
6065,0
6070,0
6075,0
6080,0
6085,0
6090,0
6095,0
6100,0
6105,0
6110,0
6115,0
6120,0
6125,0
6130,0
6135,0
6140,0
6145,0
6150,0
6155,0
6160,0
6165,0
6170,0
6175,0
6180,0
6185,0
6190,0
6195,0
6200,0
6205,0
6210,0
6215,0
6220,0
6225,0
6230,0
6235,0
6240,0
6245,0
6250,0
6255,0
6260,0
6265,0
6270,0
6275,0
6280,0
6285,0
6290,0
6295,0
6300,0
6305,0
6310,0
6315,0
6320,0
6325,0
6330,0
6335,0
6340,0
6345,0
6350,0
6355,0
6360,0
6365,0
6370,0
6375,0
6380,0
6385,0
6390,0
6395,0
6400,0
6405,0
6410,0
6415,0
6420,0
6425,0
6430,0
6435,0
6440,0
6445,0
6450,0
6455,0
6460,0
6465,0
6470,0
6475,0
6480,0
6485,0
6490,0
6495,0
6500,0
6505,0
6510,0
6515,0
6520,0
6525,0
6530,0
6535,0
6540,0
6545,0
6550,0
6555,0
6560,0
6565,0
6570,0
6575,0
6580,0
6585,0
6590,0
6595,0
6600,0
6605,0
6610,0
6615,0
6620,0
6625,0
6630,0
6635,0
6640,0
6645,0
6650,0
6655,0
6660,0
6665,0
6670,0
6675,0
6680,0
6685,0
6690,0
6695,0
6700,0
6705,0
6710,0
6715,0
6720,0
6725,0
6730,0
6735,0
6740,0
6745,0
6750,0
6755,0
6760,0
6765,0
6770,0
6775,0
6780,0
6785,0
6790,0
6795,0
6800,0
6805,0
6810,0
6815,0
6820,0
6825,0
6830,0
6835,0
6840,0
6845,0
6850,0
6855,0
6860,0
6865,0
6870,0
6875,0
6880,0
6885,0
6890,0
6895,0
6900,0
6905,0
6910,0
6915,0
6920,0
6925,0
6930,0
6935,0
6940,0
6945,0
6950,0
6955,0
6960,0
6965,0
6970,0
6975,0
6980,0
6985,0
6990,0
6995,0
7000,0
7005,0
7010,0
7015,0
7020,0
7025,0
7030,0
7035,0
7040,0
7045,0
7050,0
7055,0
7060,0
7065,0
7070,0
7075,0
7080,0
7085,0
7090,0
7095,0
7100,0
7105,0
7110,0
7115,0
7120,0
7125,0
7130,0
7135,0
7140,0
7145,0
7150,0
7155,0
7160,0
7165,0
7170,0
7175,0
7180,0
7185,0
7190,0
7195,0
7200,0
7205,0
7210,0
7215,0
7220,0
7225,0
7230,0
7235,0
7240,0
7245,0
7250,0
7255,0
7260,0
7265,0
7270,0
7275,0
7280,0
7285,0
7290,0
7295,0
7300,0
7305,0
7310,0
7315,0
7320,0
7325,0
7330,0
7335,0
7340,0
7345,0
7350,0
7355,0
7360,0
7365,0
7370,0
7375,0
7380,0
7385,0
7390,0
7395,0
7400,0
7405,0
7410,0
7415,0
7420,0
7425,0
7430,0
7435,0
7440,0
7445,0
7450,0
7455,0
7460,0
7465,0
7470,0
7475,0
7480,0
7485,0
7490,0
7495,0
7500,0
7505,0
7510,0
7515,0
7520,0
7525,0
7530,0
7535,0
7540,0
7545,0
7550,0
7555,0
7560,0
7565,0
7570,0
7575,0
7580,0
7585,0
7590,0
7595,0
7600,0
7605,0
7610,0
7615,0
7620,0
7625,0
7630,0
7635,0
7640,0
7645,0
7650,0
7655,0
7660,0
7665,0
7670,0
7675,0
7680,0
7685,0
7690,0
7695,0
7700,0
7705,0
7710,0
7715,0
7720,0
7725,0
7730,0
7735,0
7740,0
7745,0
7750,0
7755,0
7760,0
7765,0
7770,0
7775,0
7780,0
7785,0
7790,0
7795,0
7800,0
7805,0
7810,0
7815,0
7820,0
7825,0
7830,0
7835,0
7840,0
7845,0
7850,0
7855,0
7860,0
7865,0
7870,0
7875,0
7880,0
7885,0
7890,0
7895,0
7900,0
7905,0
7910,0
7915,0
7920,0
7925,0
7930,0
7935,0
7940,0
7945,0
7950,0
7955,0
7960,0
7965,0
7970,0
7975,0
7980,0
7985,0
7990,0
7995,0
8000,0


==> cg/large/solving-curve/fastwclq.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,0
2560,0
2565,0
2570,0
2575,0
2580,0
2585,0
2590,0
2595,0
2600,0
2605,0
2610,0
2615,0
2620,0
2625,0
2630,0
2635,0
2640,0
2645,0
2650,0
2655,0
2660,0
2665,0
2670,0
2675,0
2680,0
2685,0
2690,0
2695,0
2700,0
2705,0
2710,0
2715,0
2720,0
2725,0
2730,0
2735,0
2740,0
2745,0
2750,0
2755,0
2760,0
2765,0
2770,0
2775,0
2780,0
2785,0
2790,0
2795,0
2800,0
2805,0
2810,0
2815,0
2820,0
2825,0
2830,0
2835,0
2840,0
2845,0
2850,0
2855,0
2860,0
2865,0
2870,0
2875,0
2880,0
2885,0
2890,0
2895,0
2900,0
2905,0
2910,0
2915,0
2920,0
2925,0
2930,0
2935,0
2940,0
2945,0
2950,0
2955,0
2960,0
2965,0
2970,0
2975,0
2980,0
2985,0
2990,0
2995,0
3000,0
3005,0
3010,0
3015,0
3020,0
3025,0
3030,0
3035,0
3040,0
3045,0
3050,0
3055,0
3060,0
3065,0
3070,0
3075,0
3080,0
3085,0
3090,0
3095,0
3100,0
3105,0
3110,0
3115,0
3120,0
3125,0
3130,0
3135,0
3140,0
3145,0
3150,0
3155,0
3160,0
3165,0
3170,0
3175,0
3180,0
3185,0
3190,0
3195,0
3200,0
3205,0
3210,0
3215,0
3220,0
3225,0
3230,0
3235,0
3240,0
3245,0
3250,0
3255,0
3260,0
3265,0
3270,0
3275,0
3280,0
3285,0
3290,0
3295,0
3300,0
3305,0
3310,0
3315,0
3320,0
3325,0
3330,0
3335,0
3340,0
3345,0
3350,0
3355,0
3360,0
3365,0
3370,0
3375,0
3380,0
3385,0
3390,0
3395,0
3400,0
3405,0
3410,0
3415,0
3420,0
3425,0
3430,0
3435,0
3440,0
3445,0
3450,0
3455,0
3460,0
3465,0
3470,0
3475,0
3480,0
3485,0
3490,0
3495,0
3500,0
3505,0
3510,0
3515,0
3520,0
3525,0
3530,0
3535,0
3540,0
3545,0
3550,0
3555,0
3560,0
3565,0
3570,0
3575,0
3580,0
3585,0
3590,0
3595,0
3600,0
3605,0
3610,0
3615,0
3620,0
3625,0
3630,0
3635,0
3640,0
3645,0
3650,0
3655,0
3660,0
3665,0
3670,0
3675,0
3680,0
3685,0
3690,0
3695,0
3700,0
3705,0
3710,0
3715,0
3720,0
3725,0
3730,0
3735,0
3740,0
3745,0
3750,0
3755,0
3760,0
3765,0
3770,0
3775,0
3780,0
3785,0
3790,0
3795,0
3800,0
3805,0
3810,0
3815,0
3820,0
3825,0
3830,0
3835,0
3840,0
3845,0
3850,0
3855,0
3860,0
3865,0
3870,0
3875,0
3880,0
3885,0
3890,0
3895,0
3900,0
3905,0
3910,0
3915,0
3920,0
3925,0
3930,0
3935,0
3940,0
3945,0
3950,0
3955,0
3960,0
3965,0
3970,0
3975,0
3980,0
3985,0
3990,0
3995,0
4000,0
4005,0
4010,0
4015,0
4020,0
4025,0
4030,0
4035,0
4040,0
4045,0
4050,0
4055,0
4060,0
4065,0
4070,0
4075,0
4080,0
4085,0
4090,0
4095,0
4100,0
4105,0
4110,0
4115,0
4120,0
4125,0
4130,0
4135,0
4140,0
4145,0
4150,0
4155,0
4160,0
4165,0
4170,0
4175,0
4180,0
4185,0
4190,0
4195,0
4200,0
4205,0
4210,0
4215,0
4220,0
4225,0
4230,0
4235,0
4240,0
4245,0
4250,0
4255,0
4260,0
4265,0
4270,0
4275,0
4280,0
4285,0
4290,0
4295,0
4300,0
4305,0
4310,0
4315,0
4320,0
4325,0
4330,0
4335,0
4340,0
4345,0
4350,0
4355,0
4360,0
4365,0
4370,0
4375,0
4380,0
4385,0
4390,0
4395,0
4400,0
4405,0
4410,0
4415,0
4420,0
4425,0
4430,0
4435,0
4440,0
4445,0
4450,0
4455,0
4460,0
4465,0
4470,0
4475,0
4480,0
4485,0
4490,0
4495,0
4500,0
4505,0
4510,0
4515,0
4520,0
4525,0
4530,0
4535,0
4540,0
4545,0
4550,0
4555,0
4560,0
4565,0
4570,0
4575,0
4580,0
4585,0
4590,0
4595,0
4600,0
4605,0
4610,0
4615,0
4620,0
4625,0
4630,0
4635,0
4640,0
4645,0
4650,0
4655,0
4660,0
4665,0
4670,0
4675,0
4680,0
4685,0
4690,0
4695,0
4700,0
4705,0
4710,0
4715,0
4720,0
4725,0
4730,0
4735,0
4740,0
4745,0
4750,0
4755,0
4760,0
4765,0
4770,0
4775,0
4780,0
4785,0
4790,0
4795,0
4800,0
4805,0
4810,0
4815,0
4820,0
4825,0
4830,0
4835,0
4840,0
4845,0
4850,0
4855,0
4860,0
4865,0
4870,0
4875,0
4880,0
4885,0
4890,0
4895,0
4900,0
4905,0
4910,0
4915,0
4920,0
4925,0
4930,0
4935,0
4940,0
4945,0
4950,0
4955,0
4960,0
4965,0
4970,0
4975,0
4980,0
4985,0
4990,0
4995,0
5000,0
5005,0
5010,0
5015,0
5020,0
5025,0
5030,0
5035,0
5040,0
5045,0
5050,0
5055,0
5060,0
5065,0
5070,0
5075,0
5080,0
5085,0
5090,0
5095,0
5100,0
5105,0
5110,0
5115,0
5120,0
5125,0
5130,0
5135,0
5140,0
5145,0
5150,0
5155,0
5160,0
5165,0
5170,0
5175,0
5180,0
5185,0
5190,0
5195,0
5200,0
5205,0
5210,0
5215,0
5220,0
5225,0
5230,0
5235,0
5240,0
5245,0
5250,0
5255,0
5260,0
5265,0
5270,0
5275,0
5280,0
5285,0
5290,0
5295,0
5300,0
5305,0
5310,0
5315,0
5320,0
5325,0
5330,0
5335,0
5340,0
5345,0
5350,0
5355,0
5360,0
5365,0
5370,0
5375,0
5380,0
5385,0
5390,0
5395,0
5400,0
5405,0
5410,0
5415,0
5420,0
5425,0
5430,0
5435,0
5440,0
5445,0
5450,0
5455,0
5460,0
5465,0
5470,0
5475,0
5480,0
5485,0
5490,0
5495,0
5500,0
5505,0
5510,0
5515,0
5520,0
5525,0
5530,0
5535,0
5540,0
5545,0
5550,0
5555,0
5560,0
5565,0
5570,0
5575,0
5580,0
5585,0
5590,0
5595,0
5600,0
5605,0
5610,0
5615,0
5620,0
5625,0
5630,0
5635,0
5640,0
5645,0
5650,0
5655,0
5660,0
5665,0
5670,0
5675,0
5680,0
5685,0
5690,0
5695,0
5700,0
5705,0
5710,0
5715,0
5720,0
5725,0
5730,0
5735,0
5740,0
5745,0
5750,0
5755,0
5760,0
5765,0
5770,0
5775,0
5780,0
5785,0
5790,0
5795,0
5800,0
5805,0
5810,0
5815,0
5820,0
5825,0
5830,0
5835,0
5840,0
5845,0
5850,0
5855,0
5860,0
5865,0
5870,0
5875,0
5880,0
5885,0
5890,0
5895,0
5900,0
5905,0
5910,0
5915,0
5920,0
5925,0
5930,0
5935,0
5940,0
5945,0
5950,0
5955,0
5960,0
5965,0
5970,0
5975,0
5980,0
5985,0
5990,0
5995,0
6000,0
6005,0
6010,0
6015,0
6020,0
6025,0
6030,0
6035,0
6040,0
6045,0
6050,0
6055,0
6060,0
6065,0
6070,0
6075,0
6080,0
6085,0
6090,0
6095,0
6100,0
6105,0
6110,0
6115,0
6120,0
6125,0
6130,0
6135,0
6140,0
6145,0
6150,0
6155,0
6160,0
6165,0
6170,0
6175,0
6180,0
6185,0
6190,0
6195,0
6200,0
6205,0
6210,0
6215,0
6220,0
6225,0
6230,0
6235,0
6240,0
6245,0
6250,0
6255,0
6260,0
6265,0
6270,0
6275,0
6280,0
6285,0
6290,0
6295,0
6300,0
6305,0
6310,0
6315,0
6320,0
6325,0
6330,0
6335,0
6340,0
6345,0
6350,0
6355,0
6360,0
6365,0
6370,0
6375,0
6380,0
6385,0
6390,0
6395,0
6400,0
6405,0
6410,0
6415,0
6420,0
6425,0
6430,0
6435,0
6440,0
6445,0
6450,0
6455,0
6460,0
6465,0
6470,0
6475,0
6480,0
6485,0
6490,0
6495,0
6500,0
6505,0
6510,0
6515,0
6520,0
6525,0
6530,0
6535,0
6540,0
6545,0
6550,0
6555,0
6560,0
6565,0
6570,0
6575,0
6580,0
6585,0
6590,0
6595,0
6600,0
6605,0
6610,0
6615,0
6620,0
6625,0
6630,0
6635,0
6640,0
6645,0
6650,0
6655,0
6660,0
6665,0
6670,0
6675,0
6680,0
6685,0
6690,0
6695,0
6700,0
6705,0
6710,0
6715,0
6720,0
6725,0
6730,0
6735,0
6740,0
6745,0
6750,0
6755,0
6760,0
6765,0
6770,0
6775,0
6780,0
6785,0
6790,0
6795,0
6800,0
6805,0
6810,0
6815,0
6820,0
6825,0
6830,0
6835,0
6840,0
6845,0
6850,0
6855,0
6860,0
6865,0
6870,0
6875,0
6880,0
6885,0
6890,0
6895,0
6900,0
6905,0
6910,0
6915,0
6920,0
6925,0
6930,0
6935,0
6940,0
6945,0
6950,0
6955,0
6960,0
6965,0
6970,0
6975,0
6980,0
6985,0
6990,0
6995,0
7000,0
7005,0
7010,0
7015,0
7020,0
7025,0
7030,0
7035,0
7040,0
7045,0
7050,0
7055,0
7060,0
7065,0
7070,0
7075,0
7080,0
7085,0
7090,0
7095,0
7100,0
7105,0
7110,0
7115,0
7120,0
7125,0
7130,0
7135,0
7140,0
7145,0
7150,0
7155,0
7160,0
7165,0
7170,0
7175,0
7180,0
7185,0
7190,0
7195,0
7200,0
7205,0
7210,0
7215,0
7220,0
7225,0
7230,0
7235,0
7240,0
7245,0
7250,0
7255,0
7260,0
7265,0
7270,0
7275,0
7280,0
7285,0
7290,0
7295,0
7300,0
7305,0
7310,0
7315,0
7320,0
7325,0
7330,0
7335,0
7340,0
7345,0
7350,0
7355,0
7360,0
7365,0
7370,0
7375,0
7380,0
7385,0
7390,0
7395,0
7400,0
7405,0
7410,0
7415,0
7420,0
7425,0
7430,0
7435,0
7440,0
7445,0
7450,0
7455,0
7460,0
7465,0
7470,0
7475,0
7480,0
7485,0
7490,0
7495,0
7500,0
7505,0
7510,0
7515,0
7520,0
7525,0
7530,0
7535,0
7540,0
7545,0
7550,0
7555,0
7560,0
7565,0
7570,0
7575,0
7580,0
7585,0
7590,0
7595,0
7600,0
7605,0
7610,0
7615,0
7620,0
7625,0
7630,0
7635,0
7640,0
7645,0
7650,0
7655,0
7660,0
7665,0
7670,0
7675,0
7680,0
7685,0
7690,0
7695,0
7700,0
7705,0
7710,0
7715,0
7720,0
7725,0
7730,0
7735,0
7740,0
7745,0
7750,0
7755,0
7760,0
7765,0
7770,0
7775,0
7780,0
7785,0
7790,0
7795,0
7800,0
7805,0
7810,0
7815,0
7820,0
7825,0
7830,0
7835,0
7840,0
7845,0
7850,0
7855,0
7860,0
7865,0
7870,0
7875,0
7880,0
7885,0
7890,0
7895,0
7900,0
7905,0
7910,0
7915,0
7920,0
7925,0
7930,0
7935,0
7940,0
7945,0
7950,0
7955,0
7960,0
7965,0
7970,0
7975,0
7980,0
7985,0
7990,0
7995,0
8000,0


==> cg/large/solving-curve/gurobi.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,0
2560,0
2565,0
2570,0
2575,0
2580,0
2585,0
2590,0
2595,0
2600,0
2605,0
2610,0
2615,0
2620,0
2625,0
2630,0
2635,0
2640,0
2645,0
2650,0
2655,0
2660,0
2665,0
2670,0
2675,0
2680,0
2685,0
2690,0
2695,0
2700,0
2705,0
2710,0
2715,0
2720,0
2725,0
2730,0
2735,0
2740,0
2745,0
2750,0
2755,0
2760,0
2765,0
2770,0
2775,0
2780,0
2785,0
2790,0
2795,0
2800,0
2805,0
2810,0
2815,0
2820,0
2825,0
2830,0
2835,0
2840,0
2845,0
2850,0
2855,0
2860,0
2865,0
2870,0
2875,0
2880,0
2885,0
2890,0
2895,0
2900,0
2905,0
2910,0
2915,0
2920,0
2925,0
2930,0
2935,0
2940,0
2945,0
2950,0
2955,0
2960,0
2965,0
2970,0
2975,0
2980,0
2985,0
2990,0
2995,0
3000,0
3005,0
3010,0
3015,0
3020,0
3025,0
3030,0
3035,0
3040,0
3045,0
3050,0
3055,0
3060,0
3065,0
3070,0
3075,0
3080,0
3085,0
3090,0
3095,0
3100,0
3105,0
3110,0
3115,0
3120,0
3125,0
3130,0
3135,0
3140,0
3145,0
3150,0
3155,0
3160,0
3165,0
3170,0
3175,0
3180,0
3185,0
3190,0
3195,0
3200,0
3205,0
3210,0
3215,0
3220,0
3225,0
3230,0
3235,0
3240,0
3245,0
3250,0
3255,0
3260,0
3265,0
3270,0
3275,0
3280,0
3285,0
3290,0
3295,0
3300,0
3305,0
3310,0
3315,0
3320,0
3325,0
3330,0
3335,0
3340,0
3345,0
3350,0
3355,0
3360,0
3365,0
3370,0
3375,0
3380,0
3385,0
3390,0
3395,0
3400,0
3405,0
3410,0
3415,0
3420,0
3425,0
3430,0
3435,0
3440,0
3445,0
3450,0
3455,0
3460,0
3465,0
3470,0
3475,0
3480,0
3485,0
3490,0
3495,0
3500,0
3505,0
3510,0
3515,0
3520,0
3525,0
3530,0
3535,0
3540,0
3545,0
3550,0
3555,0
3560,0
3565,0
3570,0
3575,0
3580,0
3585,0
3590,0
3595,0
3600,0
3605,0
3610,0
3615,0
3620,0
3625,0
3630,0
3635,0
3640,0
3645,0
3650,0
3655,0
3660,0
3665,0
3670,0
3675,0
3680,0
3685,0
3690,0
3695,0
3700,0
3705,0
3710,0
3715,0
3720,0
3725,0
3730,0
3735,0
3740,0
3745,0
3750,0
3755,0
3760,0
3765,0
3770,0
3775,0
3780,0
3785,0
3790,0
3795,0
3800,0
3805,0
3810,0
3815,0
3820,0
3825,0
3830,0
3835,0
3840,0
3845,0
3850,0
3855,0
3860,0
3865,0
3870,0
3875,0
3880,0
3885,0
3890,0
3895,0
3900,0
3905,0
3910,0
3915,0
3920,0
3925,0
3930,0
3935,0
3940,0
3945,0
3950,0
3955,0
3960,0
3965,0
3970,0
3975,0
3980,0
3985,0
3990,0
3995,0
4000,0
4005,0
4010,0
4015,0
4020,0
4025,0
4030,0
4035,0
4040,0
4045,0
4050,0
4055,0
4060,0
4065,0
4070,0
4075,0
4080,0
4085,0
4090,0
4095,0
4100,0
4105,0
4110,0
4115,0
4120,0
4125,0
4130,0
4135,0
4140,0
4145,0
4150,0
4155,0
4160,0
4165,0
4170,0
4175,0
4180,0
4185,0
4190,0
4195,0
4200,0
4205,0
4210,0
4215,0
4220,0
4225,0
4230,0
4235,0
4240,0
4245,0
4250,0
4255,0
4260,0
4265,0
4270,0
4275,0
4280,0
4285,0
4290,0
4295,0
4300,0
4305,0
4310,0
4315,0
4320,0
4325,0
4330,0
4335,0
4340,0
4345,0
4350,0
4355,0
4360,0
4365,0
4370,0
4375,0
4380,0
4385,0
4390,0
4395,0
4400,0
4405,0
4410,0
4415,0
4420,0
4425,0
4430,0
4435,0
4440,0
4445,0
4450,0
4455,0
4460,0
4465,0
4470,0
4475,0
4480,0
4485,0
4490,0
4495,0
4500,0
4505,0
4510,0
4515,0
4520,0
4525,0
4530,0
4535,0
4540,0
4545,0
4550,0
4555,0
4560,0
4565,0
4570,0
4575,0
4580,0
4585,0
4590,0
4595,0
4600,0
4605,0
4610,0
4615,0
4620,0
4625,0
4630,0
4635,0
4640,0
4645,0
4650,0
4655,0
4660,0
4665,0
4670,0
4675,0
4680,0
4685,0
4690,0
4695,0
4700,0
4705,0
4710,0
4715,0
4720,0
4725,0
4730,0
4735,0
4740,0
4745,0
4750,0
4755,0
4760,0
4765,0
4770,0
4775,0
4780,0
4785,0
4790,0
4795,0
4800,0
4805,0
4810,0
4815,0
4820,0
4825,0
4830,0
4835,0
4840,0
4845,0
4850,0
4855,0
4860,0
4865,0
4870,0
4875,0
4880,0
4885,0
4890,0
4895,0
4900,0
4905,0
4910,0
4915,0
4920,0
4925,0
4930,0
4935,0
4940,0
4945,0
4950,0
4955,0
4960,0
4965,0
4970,0
4975,0
4980,0
4985,0
4990,0
4995,0
5000,0
5005,0
5010,0
5015,0
5020,0
5025,0
5030,0
5035,0
5040,0
5045,0
5050,0
5055,0
5060,0
5065,0
5070,0
5075,0
5080,0
5085,0
5090,0
5095,0
5100,0
5105,0
5110,0
5115,0
5120,0
5125,0
5130,0
5135,0
5140,0
5145,0
5150,0
5155,0
5160,0
5165,0
5170,0
5175,0
5180,0
5185,0
5190,0
5195,0
5200,0
5205,0
5210,0
5215,0
5220,0
5225,0
5230,0
5235,0
5240,0
5245,0
5250,0
5255,0
5260,0
5265,0
5270,0
5275,0
5280,0
5285,0
5290,0
5295,0
5300,0
5305,0
5310,0
5315,0
5320,0
5325,0
5330,0
5335,0
5340,0
5345,0
5350,0
5355,0
5360,0
5365,0
5370,0
5375,0
5380,0
5385,0
5390,0
5395,0
5400,0
5405,0
5410,0
5415,0
5420,0
5425,0
5430,0
5435,0
5440,0
5445,0
5450,0
5455,0
5460,0
5465,0
5470,0
5475,0
5480,0
5485,0
5490,0
5495,0
5500,0
5505,0
5510,0
5515,0
5520,0
5525,0
5530,0
5535,0
5540,0
5545,0
5550,0
5555,0
5560,0
5565,0
5570,0
5575,0
5580,0
5585,0
5590,0
5595,0
5600,0
5605,0
5610,0
5615,0
5620,0
5625,0
5630,0
5635,0
5640,0
5645,0
5650,0
5655,0
5660,0
5665,0
5670,0
5675,0
5680,0
5685,0
5690,0
5695,0
5700,0
5705,0
5710,0
5715,0
5720,0
5725,0
5730,0
5735,0
5740,0
5745,0
5750,0
5755,0
5760,0
5765,0
5770,0
5775,0
5780,0
5785,0
5790,0
5795,0
5800,0
5805,0
5810,0
5815,0
5820,0
5825,0
5830,0
5835,0
5840,0
5845,0
5850,0
5855,0
5860,0
5865,0
5870,0
5875,0
5880,0
5885,0
5890,0
5895,0
5900,0
5905,0
5910,0
5915,0
5920,0
5925,0
5930,0
5935,0
5940,0
5945,0
5950,0
5955,0
5960,0
5965,0
5970,0
5975,0
5980,0
5985,0
5990,0
5995,0
6000,0
6005,0
6010,0
6015,0
6020,0
6025,0
6030,0
6035,0
6040,0
6045,0
6050,0
6055,0
6060,0
6065,0
6070,0
6075,0
6080,0
6085,0
6090,0
6095,0
6100,0
6105,0
6110,0
6115,0
6120,0
6125,0
6130,0
6135,0
6140,0
6145,0
6150,0
6155,0
6160,0
6165,0
6170,0
6175,0
6180,0
6185,0
6190,0
6195,0
6200,0
6205,0
6210,0
6215,0
6220,0
6225,0
6230,0
6235,0
6240,0
6245,0
6250,0
6255,0
6260,0
6265,0
6270,0
6275,0
6280,0
6285,0
6290,0
6295,0
6300,0
6305,0
6310,0
6315,0
6320,0
6325,0
6330,0
6335,0
6340,0
6345,0
6350,0
6355,0
6360,0
6365,0
6370,0
6375,0
6380,0
6385,0
6390,0
6395,0
6400,0
6405,0
6410,0
6415,0
6420,0
6425,0
6430,0
6435,0
6440,0
6445,0
6450,0
6455,0
6460,0
6465,0
6470,0
6475,0
6480,0
6485,0
6490,0
6495,0
6500,0
6505,0
6510,0
6515,0
6520,0
6525,0
6530,0
6535,0
6540,0
6545,0
6550,0
6555,0
6560,0
6565,0
6570,0
6575,0
6580,0
6585,0
6590,0
6595,0
6600,0
6605,0
6610,0
6615,0
6620,0
6625,0
6630,0
6635,0
6640,0
6645,0
6650,0
6655,0
6660,0
6665,0
6670,0
6675,0
6680,0
6685,0
6690,0
6695,0
6700,0
6705,0
6710,0
6715,0
6720,0
6725,0
6730,0
6735,0
6740,0
6745,0
6750,0
6755,0
6760,0
6765,0
6770,0
6775,0
6780,0
6785,0
6790,0
6795,0
6800,0
6805,0
6810,0
6815,0
6820,0
6825,0
6830,0
6835,0
6840,0
6845,0
6850,0
6855,0
6860,0
6865,0
6870,0
6875,0
6880,0
6885,0
6890,0
6895,0
6900,0
6905,0
6910,0
6915,0
6920,0
6925,0
6930,0
6935,0
6940,0
6945,0
6950,0
6955,0
6960,0
6965,0
6970,0
6975,0
6980,0
6985,0
6990,0
6995,0
7000,0
7005,0
7010,0
7015,0
7020,0
7025,0
7030,0
7035,0
7040,0
7045,0
7050,0
7055,0
7060,0
7065,0
7070,0
7075,0
7080,0
7085,0
7090,0
7095,0
7100,0
7105,0
7110,0
7115,0
7120,0
7125,0
7130,0
7135,0
7140,0
7145,0
7150,0
7155,0
7160,0
7165,0
7170,0
7175,0
7180,0
7185,0
7190,0
7195,0
7200,0
7205,0
7210,0
7215,0
7220,0
7225,0
7230,0
7235,0
7240,0
7245,0
7250,0
7255,0
7260,0
7265,0
7270,0
7275,0
7280,0
7285,0
7290,0
7295,0
7300,0
7305,0
7310,0
7315,0
7320,0
7325,0
7330,0
7335,0
7340,0
7345,0
7350,0
7355,0
7360,0
7365,0
7370,0
7375,0
7380,0
7385,0
7390,0
7395,0
7400,0
7405,0
7410,0
7415,0
7420,0
7425,0
7430,0
7435,0
7440,0
7445,0
7450,0
7455,0
7460,0
7465,0
7470,0
7475,0
7480,0
7485,0
7490,0
7495,0
7500,0
7505,0
7510,0
7515,0
7520,0
7525,0
7530,0
7535,0
7540,0
7545,0
7550,0
7555,0
7560,0
7565,0
7570,0
7575,0
7580,0
7585,0
7590,0
7595,0
7600,0
7605,0
7610,0
7615,0
7620,0
7625,0
7630,0
7635,0
7640,0
7645,0
7650,0
7655,0
7660,0
7665,0
7670,0
7675,0
7680,0
7685,0
7690,0
7695,0
7700,0
7705,0
7710,0
7715,0
7720,0
7725,0
7730,0
7735,0
7740,0
7745,0
7750,0
7755,0
7760,0
7765,0
7770,0
7775,0
7780,0
7785,0
7790,0
7795,0
7800,0
7805,0
7810,0
7815,0
7820,0
7825,0
7830,0
7835,0
7840,0
7845,0
7850,0
7855,0
7860,0
7865,0
7870,0
7875,0
7880,0
7885,0
7890,0
7895,0
7900,0
7905,0
7910,0
7915,0
7920,0
7925,0
7930,0
7935,0
7940,0
7945,0
7950,0
7955,0
7960,0
7965,0
7970,0
7975,0
7980,0
7985,0
7990,0
7995,0
8000,0


==> cg/large/solving-curve/mssp-cs0.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,1
1195,1
1200,1
1205,1
1210,2
1215,2
1220,2
1225,2
1230,2
1235,2
1240,2
1245,2
1250,2
1255,2
1260,2
1265,2
1270,2
1275,2
1280,2
1285,2
1290,2
1295,2
1300,2
1305,2
1310,2
1315,2
1320,2
1325,2
1330,3
1335,3
1340,4
1345,4
1350,4
1355,4
1360,4
1365,4
1370,4
1375,4
1380,5
1385,5
1390,5
1395,5
1400,5
1405,6
1410,7
1415,7
1420,8
1425,8
1430,8
1435,8
1440,8
1445,8
1450,9
1455,9
1460,9
1465,9
1470,9
1475,9
1480,9
1485,9
1490,11
1495,11
1500,11
1505,11
1510,11
1515,11
1520,11
1525,11
1530,11
1535,11
1540,11
1545,11
1550,11
1555,11
1560,11
1565,11
1570,11
1575,11
1580,11
1585,11
1590,11
1595,11
1600,11
1605,11
1610,11
1615,11
1620,11
1625,12
1630,14
1635,14
1640,14
1645,14
1650,14
1655,14
1660,14
1665,14
1670,14
1675,14
1680,14
1685,15
1690,15
1695,16
1700,16
1705,16
1710,16
1715,16
1720,17
1725,17
1730,18
1735,18
1740,18
1745,18
1750,18
1755,18
1760,18
1765,18
1770,18
1775,18
1780,18
1785,19
1790,19
1795,19
1800,19
1805,19
1810,19
1815,19
1820,19
1825,19
1830,20
1835,20
1840,20
1845,20
1850,20
1855,20
1860,20
1865,20
1870,20
1875,20
1880,20
1885,20
1890,20
1895,20
1900,20
1905,20
1910,20
1915,20
1920,20
1925,20
1930,20
1935,20
1940,20
1945,20
1950,21
1955,21
1960,21
1965,21
1970,21
1975,21
1980,21
1985,21
1990,21
1995,21
2000,21
2005,21
2010,21
2015,21
2020,21
2025,21
2030,21
2035,21
2040,21
2045,21
2050,21
2055,21
2060,21
2065,21
2070,21
2075,21
2080,21
2085,21
2090,21
2095,21
2100,21
2105,21
2110,21
2115,21
2120,21
2125,21
2130,21
2135,21
2140,22
2145,22
2150,22
2155,22
2160,22
2165,22
2170,22
2175,22
2180,22
2185,22
2190,22
2195,22
2200,22
2205,22
2210,23
2215,23
2220,23
2225,23
2230,23
2235,23
2240,23
2245,23
2250,23
2255,23
2260,23
2265,23
2270,23
2275,23
2280,23
2285,23
2290,23
2295,23
2300,24
2305,24
2310,24
2315,24
2320,24
2325,24
2330,24
2335,24
2340,24
2345,24
2350,24
2355,24
2360,24
2365,24
2370,24
2375,24
2380,24
2385,24
2390,24
2395,24
2400,24
2405,24
2410,24
2415,24
2420,24
2425,24
2430,24
2435,24
2440,24
2445,24
2450,24
2455,24
2460,24
2465,24
2470,24
2475,24
2480,24
2485,24
2490,24
2495,24
2500,24
2505,24
2510,24
2515,24
2520,24
2525,24
2530,24
2535,24
2540,24
2545,24
2550,24
2555,24
2560,24
2565,24
2570,24
2575,24
2580,24
2585,24
2590,25
2595,25
2600,25
2605,25
2610,25
2615,25
2620,25
2625,25
2630,25
2635,25
2640,25
2645,26
2650,26
2655,26
2660,26
2665,26
2670,26
2675,26
2680,26
2685,27
2690,27
2695,27
2700,27
2705,27
2710,27
2715,27
2720,27
2725,27
2730,27
2735,27
2740,28
2745,28
2750,28
2755,28
2760,28
2765,28
2770,28
2775,28
2780,28
2785,29
2790,29
2795,29
2800,29
2805,29
2810,29
2815,29
2820,29
2825,29
2830,29
2835,29
2840,29
2845,29
2850,29
2855,29
2860,30
2865,30
2870,30
2875,31
2880,31
2885,31
2890,31
2895,31
2900,31
2905,32
2910,32
2915,32
2920,34
2925,34
2930,34
2935,34
2940,34
2945,34
2950,34
2955,34
2960,34
2965,34
2970,34
2975,34
2980,35
2985,36
2990,36
2995,36
3000,36
3005,36
3010,36
3015,36
3020,36
3025,36
3030,36
3035,36
3040,36
3045,36
3050,36
3055,38
3060,38
3065,38
3070,38
3075,38
3080,39
3085,39
3090,39
3095,39
3100,39
3105,39
3110,39
3115,39
3120,39
3125,39
3130,39
3135,39
3140,40
3145,40
3150,40
3155,40
3160,40
3165,40
3170,40
3175,40
3180,40
3185,40
3190,40
3195,40
3200,40
3205,40
3210,40
3215,40
3220,40
3225,40
3230,40
3235,41
3240,41
3245,41
3250,41
3255,41
3260,41
3265,42
3270,42
3275,42
3280,42
3285,43
3290,43
3295,44
3300,44
3305,44
3310,44
3315,44
3320,44
3325,44
3330,44
3335,44
3340,44
3345,44
3350,44
3355,44
3360,44
3365,44
3370,44
3375,44
3380,44
3385,44
3390,44
3395,44
3400,44
3405,44
3410,44
3415,44
3420,44
3425,44
3430,44
3435,44
3440,44
3445,45
3450,45
3455,45
3460,46
3465,47
3470,47
3475,48
3480,48
3485,48
3490,48
3495,48
3500,48
3505,48
3510,48
3515,48
3520,48
3525,48
3530,48
3535,48
3540,48
3545,48
3550,48
3555,48
3560,48
3565,48
3570,48
3575,48
3580,48
3585,48
3590,48
3595,48
3600,48
3605,48
3610,48
3615,48
3620,48
3625,48
3630,48
3635,48
3640,48
3645,48
3650,48
3655,48
3660,48
3665,49
3670,49
3675,49
3680,49
3685,49
3690,49
3695,49
3700,49
3705,49
3710,49
3715,49
3720,49
3725,50
3730,50
3735,50
3740,50
3745,50
3750,50
3755,50
3760,50
3765,50
3770,50
3775,50
3780,50
3785,50
3790,50
3795,50
3800,50
3805,50
3810,50
3815,50
3820,50
3825,50
3830,50
3835,50
3840,50
3845,52
3850,52
3855,52
3860,52
3865,52
3870,52
3875,52
3880,52
3885,52
3890,52
3895,53
3900,53
3905,53
3910,53
3915,53
3920,54
3925,54
3930,54
3935,54
3940,54
3945,54
3950,54
3955,54
3960,54
3965,55
3970,55
3975,56
3980,56
3985,56
3990,56
3995,56
4000,56
4005,56
4010,56
4015,56
4020,56
4025,56
4030,56
4035,56
4040,56
4045,56
4050,56
4055,56
4060,56
4065,56
4070,56
4075,56
4080,56
4085,57
4090,57
4095,57
4100,57
4105,57
4110,57
4115,57
4120,57
4125,57
4130,57
4135,57
4140,57
4145,57
4150,57
4155,57
4160,57
4165,57
4170,57
4175,57
4180,57
4185,57
4190,57
4195,57
4200,57
4205,58
4210,58
4215,58
4220,58
4225,58
4230,58
4235,58
4240,59
4245,59
4250,59
4255,59
4260,59
4265,59
4270,59
4275,59
4280,59
4285,59
4290,59
4295,59
4300,59
4305,59
4310,59
4315,59
4320,59
4325,59
4330,59
4335,59
4340,59
4345,59
4350,59
4355,59
4360,59
4365,59
4370,59
4375,59
4380,59
4385,60
4390,60
4395,60
4400,60
4405,60
4410,60
4415,60
4420,60
4425,60
4430,60
4435,60
4440,60
4445,60
4450,60
4455,60
4460,60
4465,60
4470,60
4475,60
4480,60
4485,60
4490,60
4495,60
4500,60
4505,60
4510,60
4515,60
4520,60
4525,60
4530,60
4535,60
4540,60
4545,60
4550,60
4555,60
4560,60
4565,60
4570,60
4575,60
4580,60
4585,60
4590,60
4595,60
4600,60
4605,60
4610,60
4615,60
4620,60
4625,60
4630,60
4635,60
4640,60
4645,60
4650,60
4655,60
4660,60
4665,60
4670,60
4675,60
4680,60
4685,60
4690,60
4695,60
4700,60
4705,60
4710,60
4715,60
4720,60
4725,60
4730,60
4735,60
4740,60
4745,60
4750,60
4755,60
4760,60
4765,60
4770,60
4775,60
4780,60
4785,60
4790,60
4795,60
4800,60
4805,60
4810,60
4815,60
4820,60
4825,60
4830,60
4835,60
4840,60
4845,60
4850,60
4855,60
4860,60
4865,60
4870,60
4875,60
4880,60
4885,60
4890,60
4895,60
4900,60
4905,60
4910,60
4915,60
4920,60
4925,60
4930,60
4935,60
4940,60
4945,60
4950,60
4955,60
4960,60
4965,60
4970,60
4975,60
4980,60
4985,60
4990,60
4995,60
5000,60
5005,60
5010,60
5015,60
5020,60
5025,60
5030,60
5035,60
5040,60
5045,60
5050,60
5055,60
5060,60
5065,60
5070,60
5075,60
5080,60
5085,60
5090,60
5095,60
5100,60
5105,60
5110,60
5115,60
5120,60
5125,60
5130,60
5135,60
5140,60
5145,60
5150,60
5155,60
5160,60
5165,60
5170,60
5175,60
5180,60
5185,60
5190,60
5195,60
5200,60
5205,60
5210,60
5215,60
5220,60
5225,60
5230,60
5235,60
5240,60
5245,60
5250,60
5255,60
5260,60
5265,60
5270,60
5275,60
5280,60
5285,60
5290,60
5295,60
5300,60
5305,60
5310,60
5315,60
5320,60
5325,60
5330,60
5335,60
5340,60
5345,60
5350,60
5355,60
5360,60
5365,60
5370,60
5375,60
5380,60
5385,60
5390,60
5395,60
5400,60
5405,60
5410,60
5415,60
5420,60
5425,60
5430,60
5435,60
5440,60
5445,60
5450,60
5455,60
5460,60
5465,60
5470,60
5475,60
5480,60
5485,60
5490,60
5495,60
5500,60
5505,60
5510,60
5515,60
5520,60
5525,60
5530,60
5535,60
5540,60
5545,60
5550,60
5555,60
5560,60
5565,60
5570,60
5575,60
5580,60
5585,60
5590,60
5595,60
5600,60
5605,60
5610,60
5615,60
5620,60
5625,60
5630,60
5635,60
5640,61
5645,61
5650,61
5655,61
5660,61
5665,61
5670,61
5675,61
5680,61
5685,61
5690,61
5695,61
5700,61
5705,61
5710,61
5715,61
5720,61
5725,61
5730,61
5735,61
5740,61
5745,61
5750,61
5755,61
5760,61
5765,61
5770,61
5775,61
5780,61
5785,61
5790,61
5795,61
5800,61
5805,61
5810,61
5815,61
5820,61
5825,61
5830,61
5835,61
5840,61
5845,61
5850,61
5855,61
5860,61
5865,61
5870,61
5875,61
5880,61
5885,61
5890,61
5895,61
5900,61
5905,61
5910,61
5915,61
5920,61
5925,61
5930,61
5935,61
5940,61
5945,61
5950,61
5955,61
5960,61
5965,61
5970,61
5975,61
5980,61
5985,61
5990,61
5995,61
6000,61
6005,61
6010,61
6015,61
6020,61
6025,61
6030,61
6035,61
6040,61
6045,61
6050,61
6055,61
6060,61
6065,61
6070,61
6075,61
6080,61
6085,61
6090,61
6095,61
6100,61
6105,61
6110,61
6115,61
6120,61
6125,61
6130,61
6135,61
6140,61
6145,61
6150,61
6155,61
6160,61
6165,61
6170,61
6175,61
6180,61
6185,61
6190,61
6195,61
6200,61
6205,61
6210,61
6215,61
6220,61
6225,61
6230,61
6235,61
6240,61
6245,61
6250,61
6255,61
6260,61
6265,61
6270,61
6275,61
6280,61
6285,61
6290,61
6295,61
6300,61
6305,61
6310,61
6315,61
6320,61
6325,61
6330,61
6335,61
6340,61
6345,61
6350,61
6355,61
6360,61
6365,61
6370,61
6375,61
6380,61
6385,61
6390,61
6395,61
6400,61
6405,61
6410,61
6415,61
6420,61
6425,61
6430,61
6435,61
6440,61
6445,61
6450,61
6455,61
6460,61
6465,61
6470,61
6475,61
6480,61
6485,61
6490,61
6495,61
6500,61
6505,61
6510,61
6515,61
6520,61
6525,61
6530,61
6535,61
6540,61
6545,61
6550,61
6555,61
6560,61
6565,61
6570,61
6575,61
6580,61
6585,61
6590,61
6595,61
6600,61
6605,61
6610,61
6615,61
6620,61
6625,61
6630,61
6635,61
6640,61
6645,61
6650,61
6655,61
6660,61
6665,61
6670,61
6675,61
6680,61
6685,61
6690,61
6695,61
6700,61
6705,61
6710,61
6715,61
6720,61
6725,61
6730,61
6735,61
6740,61
6745,61
6750,61
6755,61
6760,61
6765,61
6770,61
6775,61
6780,61
6785,61
6790,61
6795,61
6800,61
6805,61
6810,61
6815,61
6820,61
6825,61
6830,61
6835,61
6840,61
6845,61
6850,61
6855,61
6860,61
6865,61
6870,61
6875,61
6880,61
6885,61
6890,61
6895,61
6900,61
6905,61
6910,61
6915,61
6920,61
6925,61
6930,61
6935,61
6940,61
6945,61
6950,61
6955,61
6960,61
6965,61
6970,61
6975,61
6980,61
6985,61
6990,61
6995,61
7000,61
7005,61
7010,61
7015,61
7020,61
7025,61
7030,61
7035,61
7040,61
7045,61
7050,61
7055,61
7060,61
7065,61
7070,61
7075,61
7080,61
7085,61
7090,61
7095,61
7100,61
7105,61
7110,61
7115,61
7120,61
7125,61
7130,61
7135,61
7140,61
7145,61
7150,61
7155,61
7160,61
7165,61
7170,61
7175,61
7180,61
7185,61
7190,61
7195,61
7200,61
7205,61
7210,61
7215,61
7220,61
7225,61
7230,61
7235,61
7240,61
7245,61
7250,61
7255,61
7260,61
7265,61
7270,61
7275,61
7280,61
7285,61
7290,61
7295,61
7300,61
7305,61
7310,61
7315,61
7320,61
7325,61
7330,61
7335,61
7340,61
7345,61
7350,61
7355,61
7360,61
7365,61
7370,61
7375,61
7380,61
7385,61
7390,61
7395,61
7400,61
7405,61
7410,61
7415,61
7420,61
7425,61
7430,61
7435,61
7440,61
7445,61
7450,61
7455,61
7460,61
7465,61
7470,61
7475,61
7480,61
7485,61
7490,61
7495,61
7500,61
7505,61
7510,61
7515,61
7520,61
7525,61
7530,61
7535,61
7540,61
7545,61
7550,61
7555,61
7560,61
7565,61
7570,61
7575,61
7580,61
7585,61
7590,61
7595,61
7600,61
7605,61
7610,61
7615,61
7620,61
7625,61
7630,61
7635,61
7640,61
7645,61
7650,61
7655,61
7660,61
7665,61
7670,61
7675,61
7680,61
7685,61
7690,61
7695,61
7700,61
7705,61
7710,61
7715,61
7720,61
7725,61
7730,61
7735,61
7740,61
7745,61
7750,61
7755,61
7760,61
7765,61
7770,61
7775,61
7780,61
7785,61
7790,61
7795,61
7800,61
7805,61
7810,61
7815,61
7820,61
7825,61
7830,61
7835,61
7840,61
7845,61
7850,61
7855,61
7860,61
7865,61
7870,61
7875,61
7880,61
7885,61
7890,61
7895,61
7900,61
7905,61
7910,61
7915,61
7920,61
7925,61
7930,61
7935,61
7940,61
7945,61
7950,61
7955,61
7960,61
7965,61
7970,61
7975,61
7980,61
7985,61
7990,61
7995,61
8000,61


==> cg/large/solving-curve/sssp-cs0.txt <==
x,y
5,0
10,0
15,0
20,0
25,0
30,0
35,0
40,0
45,0
50,0
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0
100,0
105,0
110,0
115,0
120,0
125,0
130,0
135,0
140,0
145,0
150,0
155,0
160,0
165,0
170,0
175,0
180,0
185,0
190,0
195,0
200,0
205,0
210,0
215,0
220,0
225,0
230,0
235,0
240,0
245,0
250,0
255,0
260,0
265,0
270,0
275,0
280,0
285,0
290,0
295,0
300,0
305,0
310,0
315,0
320,0
325,0
330,0
335,0
340,0
345,0
350,0
355,0
360,0
365,0
370,0
375,0
380,0
385,0
390,0
395,0
400,0
405,0
410,0
415,0
420,0
425,0
430,0
435,0
440,0
445,0
450,0
455,0
460,0
465,0
470,0
475,0
480,0
485,0
490,0
495,0
500,0
505,0
510,0
515,0
520,0
525,0
530,0
535,0
540,0
545,0
550,0
555,0
560,0
565,0
570,0
575,0
580,0
585,0
590,0
595,0
600,0
605,0
610,0
615,0
620,0
625,0
630,0
635,0
640,0
645,0
650,0
655,0
660,0
665,0
670,0
675,0
680,0
685,0
690,0
695,0
700,0
705,0
710,0
715,0
720,0
725,0
730,0
735,0
740,0
745,0
750,0
755,0
760,0
765,0
770,0
775,0
780,0
785,0
790,0
795,0
800,0
805,0
810,0
815,0
820,0
825,0
830,0
835,0
840,0
845,0
850,0
855,0
860,0
865,0
870,0
875,0
880,0
885,0
890,0
895,0
900,0
905,0
910,0
915,0
920,0
925,0
930,0
935,0
940,0
945,0
950,0
955,0
960,0
965,0
970,0
975,0
980,0
985,0
990,0
995,0
1000,0
1005,0
1010,0
1015,0
1020,0
1025,0
1030,0
1035,0
1040,0
1045,0
1050,0
1055,0
1060,0
1065,0
1070,0
1075,0
1080,0
1085,0
1090,0
1095,0
1100,0
1105,0
1110,0
1115,0
1120,0
1125,0
1130,0
1135,0
1140,0
1145,0
1150,0
1155,0
1160,0
1165,0
1170,0
1175,0
1180,0
1185,0
1190,0
1195,0
1200,0
1205,0
1210,0
1215,0
1220,0
1225,0
1230,0
1235,0
1240,0
1245,0
1250,0
1255,0
1260,0
1265,0
1270,0
1275,0
1280,0
1285,0
1290,0
1295,0
1300,0
1305,0
1310,0
1315,0
1320,0
1325,0
1330,0
1335,0
1340,0
1345,0
1350,0
1355,0
1360,0
1365,0
1370,0
1375,0
1380,0
1385,0
1390,0
1395,0
1400,0
1405,0
1410,0
1415,0
1420,0
1425,0
1430,0
1435,0
1440,0
1445,0
1450,0
1455,0
1460,0
1465,0
1470,0
1475,0
1480,0
1485,0
1490,0
1495,0
1500,0
1505,0
1510,0
1515,0
1520,0
1525,0
1530,0
1535,0
1540,0
1545,0
1550,0
1555,0
1560,0
1565,0
1570,0
1575,0
1580,0
1585,0
1590,0
1595,0
1600,0
1605,0
1610,0
1615,0
1620,0
1625,0
1630,0
1635,0
1640,0
1645,0
1650,0
1655,0
1660,0
1665,0
1670,0
1675,0
1680,0
1685,0
1690,0
1695,0
1700,0
1705,0
1710,0
1715,0
1720,0
1725,0
1730,0
1735,0
1740,0
1745,0
1750,0
1755,0
1760,0
1765,0
1770,0
1775,0
1780,0
1785,0
1790,0
1795,0
1800,0
1805,0
1810,0
1815,0
1820,0
1825,0
1830,0
1835,0
1840,0
1845,0
1850,0
1855,0
1860,0
1865,0
1870,0
1875,0
1880,0
1885,0
1890,0
1895,0
1900,0
1905,0
1910,0
1915,0
1920,0
1925,0
1930,0
1935,0
1940,0
1945,0
1950,0
1955,0
1960,0
1965,0
1970,0
1975,0
1980,0
1985,0
1990,0
1995,0
2000,0
2005,0
2010,0
2015,0
2020,0
2025,0
2030,0
2035,0
2040,0
2045,0
2050,0
2055,0
2060,0
2065,0
2070,0
2075,0
2080,0
2085,0
2090,0
2095,0
2100,0
2105,0
2110,0
2115,0
2120,0
2125,0
2130,0
2135,0
2140,0
2145,0
2150,0
2155,0
2160,0
2165,0
2170,0
2175,0
2180,0
2185,0
2190,0
2195,0
2200,0
2205,0
2210,0
2215,0
2220,0
2225,0
2230,0
2235,0
2240,0
2245,0
2250,0
2255,0
2260,0
2265,0
2270,0
2275,0
2280,0
2285,0
2290,0
2295,0
2300,0
2305,0
2310,0
2315,0
2320,0
2325,0
2330,0
2335,0
2340,0
2345,0
2350,0
2355,0
2360,0
2365,0
2370,0
2375,0
2380,0
2385,0
2390,0
2395,0
2400,0
2405,0
2410,0
2415,0
2420,0
2425,0
2430,0
2435,0
2440,0
2445,0
2450,0
2455,0
2460,0
2465,0
2470,0
2475,0
2480,0
2485,0
2490,0
2495,0
2500,0
2505,0
2510,0
2515,0
2520,0
2525,0
2530,0
2535,0
2540,0
2545,0
2550,0
2555,1
2560,1
2565,1
2570,1
2575,1
2580,1
2585,1
2590,1
2595,1
2600,1
2605,1
2610,1
2615,1
2620,1
2625,1
2630,1
2635,1
2640,1
2645,1
2650,1
2655,1
2660,1
2665,1
2670,2
2675,2
2680,2
2685,2
2690,2
2695,2
2700,4
2705,4
2710,4
2715,4
2720,4
2725,4
2730,4
2735,4
2740,4
2745,4
2750,4
2755,4
2760,4
2765,4
2770,4
2775,4
2780,4
2785,4
2790,4
2795,4
2800,4
2805,4
2810,4
2815,4
2820,4
2825,4
2830,4
2835,4
2840,4
2845,4
2850,4
2855,4
2860,4
2865,4
2870,4
2875,4
2880,4
2885,4
2890,4
2895,5
2900,5
2905,5
2910,5
2915,5
2920,5
2925,5
2930,5
2935,5
2940,5
2945,5
2950,5
2955,5
2960,5
2965,5
2970,5
2975,5
2980,5
2985,5
2990,5
2995,5
3000,5
3005,5
3010,5
3015,5
3020,5
3025,5
3030,5
3035,5
3040,5
3045,5
3050,5
3055,5
3060,5
3065,5
3070,5
3075,5
3080,5
3085,5
3090,5
3095,5
3100,5
3105,5
3110,5
3115,5
3120,5
3125,5
3130,5
3135,5
3140,5
3145,6
3150,6
3155,6
3160,6
3165,6
3170,6
3175,6
3180,6
3185,6
3190,6
3195,6
3200,7
3205,7
3210,7
3215,7
3220,7
3225,7
3230,7
3235,7
3240,7
3245,7
3250,7
3255,7
3260,7
3265,7
3270,7
3275,7
3280,8
3285,8
3290,8
3295,8
3300,8
3305,8
3310,8
3315,8
3320,8
3325,8
3330,8
3335,8
3340,8
3345,9
3350,9
3355,9
3360,9
3365,9
3370,9
3375,9
3380,9
3385,10
3390,10
3395,10
3400,10
3405,10
3410,10
3415,10
3420,10
3425,10
3430,10
3435,10
3440,10
3445,10
3450,10
3455,10
3460,11
3465,11
3470,11
3475,11
3480,11
3485,12
3490,12
3495,12
3500,13
3505,13
3510,13
3515,13
3520,13
3525,13
3530,13
3535,13
3540,13
3545,13
3550,13
3555,14
3560,14
3565,14
3570,14
3575,14
3580,14
3585,14
3590,14
3595,15
3600,16
3605,16
3610,16
3615,16
3620,16
3625,16
3630,16
3635,16
3640,16
3645,16
3650,16
3655,16
3660,16
3665,16
3670,16
3675,16
3680,16
3685,16
3690,16
3695,16
3700,16
3705,16
3710,16
3715,16
3720,16
3725,16
3730,16
3735,16
3740,16
3745,16
3750,16
3755,16
3760,16
3765,16
3770,16
3775,16
3780,16
3785,17
3790,17
3795,17
3800,17
3805,17
3810,17
3815,17
3820,17
3825,17
3830,17
3835,17
3840,17
3845,17
3850,17
3855,17
3860,17
3865,17
3870,17
3875,17
3880,17
3885,17
3890,17
3895,17
3900,17
3905,17
3910,17
3915,17
3920,17
3925,17
3930,17
3935,17
3940,17
3945,17
3950,17
3955,17
3960,17
3965,17
3970,17
3975,17
3980,17
3985,17
3990,17
3995,17
4000,17
4005,17
4010,17
4015,17
4020,17
4025,17
4030,17
4035,17
4040,18
4045,18
4050,18
4055,18
4060,18
4065,18
4070,18
4075,18
4080,18
4085,18
4090,18
4095,18
4100,18
4105,18
4110,18
4115,18
4120,18
4125,18
4130,19
4135,20
4140,20
4145,20
4150,20
4155,20
4160,20
4165,20
4170,20
4175,20
4180,20
4185,20
4190,20
4195,20
4200,20
4205,20
4210,20
4215,20
4220,20
4225,20
4230,20
4235,20
4240,20
4245,20
4250,20
4255,20
4260,20
4265,20
4270,20
4275,20
4280,20
4285,20
4290,20
4295,20
4300,20
4305,21
4310,21
4315,21
4320,21
4325,21
4330,21
4335,21
4340,22
4345,22
4350,22
4355,22
4360,22
4365,22
4370,22
4375,22
4380,22
4385,22
4390,22
4395,22
4400,22
4405,22
4410,22
4415,22
4420,22
4425,22
4430,22
4435,22
4440,22
4445,22
4450,22
4455,22
4460,22
4465,22
4470,22
4475,22
4480,22
4485,22
4490,22
4495,22
4500,22
4505,22
4510,22
4515,22
4520,22
4525,22
4530,22
4535,22
4540,22
4545,22
4550,22
4555,22
4560,22
4565,22
4570,22
4575,22
4580,22
4585,22
4590,22
4595,22
4600,22
4605,22
4610,22
4615,22
4620,22
4625,22
4630,22
4635,22
4640,22
4645,22
4650,22
4655,22
4660,22
4665,22
4670,22
4675,22
4680,22
4685,22
4690,22
4695,22
4700,22
4705,22
4710,22
4715,22
4720,22
4725,22
4730,22
4735,22
4740,22
4745,22
4750,22
4755,22
4760,22
4765,22
4770,22
4775,22
4780,22
4785,22
4790,22
4795,22
4800,22
4805,22
4810,22
4815,22
4820,22
4825,22
4830,22
4835,22
4840,22
4845,22
4850,22
4855,22
4860,22
4865,22
4870,22
4875,22
4880,22
4885,22
4890,22
4895,22
4900,22
4905,22
4910,22
4915,22
4920,22
4925,22
4930,22
4935,22
4940,22
4945,22
4950,22
4955,22
4960,22
4965,22
4970,22
4975,22
4980,22
4985,22
4990,22
4995,22
5000,22
5005,22
5010,22
5015,22
5020,22
5025,22
5030,22
5035,22
5040,22
5045,22
5050,22
5055,22
5060,22
5065,22
5070,22
5075,22
5080,22
5085,22
5090,22
5095,22
5100,22
5105,22
5110,22
5115,22
5120,22
5125,22
5130,22
5135,22
5140,22
5145,22
5150,22
5155,22
5160,22
5165,22
5170,22
5175,22
5180,22
5185,22
5190,22
5195,22
5200,22
5205,22
5210,22
5215,22
5220,22
5225,22
5230,22
5235,22
5240,22
5245,22
5250,22
5255,22
5260,22
5265,22
5270,22
5275,22
5280,22
5285,22
5290,22
5295,22
5300,22
5305,22
5310,22
5315,22
5320,22
5325,22
5330,22
5335,22
5340,22
5345,22
5350,22
5355,23
5360,23
5365,23
5370,23
5375,23
5380,23
5385,23
5390,23
5395,23
5400,23
5405,23
5410,23
5415,23
5420,24
5425,24
5430,24
5435,24
5440,24
5445,24
5450,24
5455,24
5460,24
5465,24
5470,24
5475,24
5480,24
5485,24
5490,24
5495,24
5500,24
5505,24
5510,24
5515,24
5520,24
5525,24
5530,24
5535,24
5540,24
5545,24
5550,24
5555,24
5560,24
5565,24
5570,24
5575,24
5580,24
5585,24
5590,24
5595,24
5600,24
5605,24
5610,24
5615,24
5620,24
5625,24
5630,24
5635,24
5640,24
5645,24
5650,24
5655,24
5660,24
5665,24
5670,24
5675,24
5680,24
5685,24
5690,24
5695,24
5700,24
5705,24
5710,24
5715,24
5720,24
5725,24
5730,24
5735,24
5740,24
5745,24
5750,24
5755,24
5760,24
5765,24
5770,24
5775,24
5780,24
5785,24
5790,24
5795,24
5800,24
5805,24
5810,24
5815,24
5820,24
5825,24
5830,24
5835,24
5840,24
5845,24
5850,24
5855,24
5860,24
5865,24
5870,24
5875,24
5880,24
5885,24
5890,24
5895,24
5900,24
5905,24
5910,24
5915,24
5920,24
5925,24
5930,24
5935,24
5940,24
5945,24
5950,24
5955,24
5960,24
5965,24
5970,24
5975,24
5980,24
5985,24
5990,24
5995,24
6000,24
6005,24
6010,24
6015,24
6020,24
6025,24
6030,24
6035,24
6040,24
6045,24
6050,24
6055,24
6060,24
6065,24
6070,24
6075,24
6080,24
6085,24
6090,24
6095,24
6100,24
6105,24
6110,24
6115,24
6120,24
6125,24
6130,24
6135,24
6140,24
6145,24
6150,24
6155,24
6160,24
6165,24
6170,24
6175,24
6180,24
6185,24
6190,24
6195,24
6200,24
6205,24
6210,24
6215,24
6220,24
6225,24
6230,24
6235,24
6240,24
6245,24
6250,24
6255,24
6260,24
6265,24
6270,24
6275,24
6280,24
6285,24
6290,24
6295,24
6300,24
6305,24
6310,24
6315,24
6320,24
6325,24
6330,24
6335,24
6340,24
6345,24
6350,24
6355,24
6360,24
6365,24
6370,24
6375,24
6380,24
6385,24
6390,24
6395,24
6400,24
6405,24
6410,24
6415,24
6420,24
6425,24
6430,24
6435,24
6440,24
6445,24
6450,24
6455,24
6460,24
6465,24
6470,24
6475,24
6480,24
6485,24
6490,24
6495,24
6500,24
6505,24
6510,24
6515,24
6520,24
6525,24
6530,24
6535,24
6540,24
6545,24
6550,24
6555,24
6560,24
6565,24
6570,24
6575,24
6580,24
6585,24
6590,24
6595,24
6600,24
6605,24
6610,24
6615,24
6620,24
6625,24
6630,24
6635,24
6640,24
6645,24
6650,24
6655,24
6660,24
6665,24
6670,24
6675,24
6680,24
6685,24
6690,24
6695,24
6700,24
6705,24
6710,24
6715,24
6720,24
6725,24
6730,24
6735,24
6740,24
6745,24
6750,24
6755,24
6760,24
6765,24
6770,24
6775,24
6780,24
6785,24
6790,24
6795,24
6800,24
6805,24
6810,24
6815,24
6820,24
6825,24
6830,24
6835,24
6840,24
6845,24
6850,24
6855,24
6860,24
6865,24
6870,24
6875,24
6880,24
6885,24
6890,24
6895,24
6900,24
6905,24
6910,24
6915,24
6920,24
6925,24
6930,24
6935,24
6940,24
6945,24
6950,24
6955,24
6960,24
6965,24
6970,24
6975,24
6980,25
6985,25
6990,25
6995,25
7000,25
7005,25
7010,25
7015,25
7020,25
7025,25
7030,25
7035,25
7040,25
7045,25
7050,25
7055,25
7060,25
7065,25
7070,25
7075,25
7080,25
7085,25
7090,25
7095,25
7100,25
7105,25
7110,25
7115,25
7120,25
7125,25
7130,25
7135,25
7140,25
7145,25
7150,25
7155,25
7160,25
7165,25
7170,25
7175,25
7180,25
7185,25
7190,25
7195,25
7200,25
7205,25
7210,25
7215,25
7220,25
7225,25
7230,25
7235,25
7240,25
7245,25
7250,25
7255,25
7260,25
7265,25
7270,25
7275,25
7280,25
7285,25
7290,25
7295,25
7300,25
7305,25
7310,25
7315,25
7320,25
7325,25
7330,25
7335,25
7340,25
7345,25
7350,26
7355,26
7360,26
7365,26
7370,26
7375,26
7380,26
7385,26
7390,26
7395,26
7400,26
7405,26
7410,26
7415,26
7420,26
7425,26
7430,26
7435,26
7440,26
7445,26
7450,26
7455,26
7460,26
7465,26
7470,26
7475,26
7480,26
7485,26
7490,26
7495,26
7500,26
7505,26
7510,26
7515,26
7520,26
7525,26
7530,26
7535,26
7540,26
7545,26
7550,26
7555,26
7560,26
7565,26
7570,26
7575,26
7580,26
7585,26
7590,26
7595,26
7600,26
7605,26
7610,26
7615,26
7620,26
7625,27
7630,27
7635,27
7640,27
7645,27
7650,27
7655,27
7660,27
7665,27
7670,27
7675,27
7680,27
7685,27
7690,27
7695,27
7700,27
7705,27
7710,27
7715,27
7720,27
7725,27
7730,27
7735,27
7740,27
7745,27
7750,27
7755,27
7760,27
7765,27
7770,27
7775,27
7780,27
7785,27
7790,27
7795,27
7800,27
7805,27
7810,27
7815,27
7820,27
7825,27
7830,27
7835,27
7840,27
7845,27
7850,27
7855,27
7860,27
7865,27
7870,27
7875,27
7880,27
7885,27
7890,27
7895,27
7900,27
7905,27
7910,27
7915,27
7920,27
7925,27
7930,27
7935,27
7940,27
7945,27
7950,27
7955,27
7960,27
7965,27
7970,27
7975,27
7980,27
7985,27
7990,27
7995,27
8000,27


==> cg/small/lp-curve/aco.txt <==
x,y
5,15.15816
10,15.1146
15,15.04253
20,15.02501
25,14.99587
30,14.96398
35,14.85032
40,14.78785
45,14.7388
50,14.72436
55,14.70035
60,14.68958
65,14.62904
70,14.58701
75,14.56534
80,14.54575
85,14.52615
90,14.52129
95,14.51028
100,14.46298
105,14.44622
110,14.43405
115,14.42331
120,14.41647
125,14.40798
130,14.36733
135,14.35723
140,14.34082
145,14.32225
150,14.31096
155,14.30114
160,14.2695
165,14.25376
170,14.24427
175,14.23616
180,14.22785
185,14.22292
190,14.21752
195,14.20114
200,14.19796
205,14.19065
210,14.18462
215,14.1761
220,14.17183
225,14.15581
230,14.15019
235,14.14193
240,14.13437
245,14.12771
250,14.12019
255,14.11287
260,14.10773
265,14.10433
270,14.09981
275,14.09585
280,14.09148
285,14.08434
290,14.07701
295,14.0747
300,14.07183
305,14.06664
310,14.0614
315,14.0558
320,14.04608
325,14.04069
330,14.03604
335,14.03167
340,14.02794
345,14.02506
350,14.01888
355,14.01253
360,14.0102
365,14.00782
370,14.00479
375,14.00224
380,13.99887
385,13.9929
390,13.98873
395,13.98523
400,13.98199
405,13.97857
410,13.97622
415,13.97167
420,13.96741
425,13.96287
430,13.95997
435,13.95715
440,13.95471
445,13.95151
450,13.9494
455,13.94558
460,13.94243
465,13.94017
470,13.93757
475,13.93438
480,13.93217
485,13.92934
490,13.92596
495,13.92299
500,13.92089
505,13.91819
510,13.9147
515,13.9132
520,13.91013
525,13.9075
530,13.90444
535,13.90227
540,13.89867
545,13.89691
550,13.89526
555,13.89322
560,13.8908
565,13.88813
570,13.88604
575,13.88224
580,13.88072
585,13.87864
590,13.87651
595,13.8748
600,13.87272
605,13.86993
610,13.8669
615,13.8654
620,13.86364
625,13.86178
630,13.85985
635,13.85723
640,13.85447
645,13.85252
650,13.85132
655,13.84938
660,13.84811
665,13.84623
670,13.84333
675,13.84121
680,13.83979
685,13.83836
690,13.83658
695,13.83504
700,13.83241
705,13.83115
710,13.83005
715,13.82851
720,13.82679
725,13.82487
730,13.82327
735,13.82092
740,13.81892
745,13.81768
750,13.81603
755,13.81515
760,13.81367
765,13.8114
770,13.81013
775,13.80899
780,13.80778
785,13.80676
790,13.80564
795,13.80382
800,13.80232
805,13.8008
810,13.79925
815,13.79762
820,13.79606
825,13.79455
830,13.79234
835,13.79117
840,13.78953
845,13.78794
850,13.78612
855,13.78453
860,13.78262
865,13.78104
870,13.77994
875,13.77904
880,13.7776
885,13.77634
890,13.77508
895,13.77425
900,13.77322
905,13.77233
910,13.77142
915,13.77013
920,13.76851
925,13.7673
930,13.76639
935,13.76524
940,13.7638
945,13.76232
950,13.76069
955,13.7591
960,13.75799
965,13.75696
970,13.75606
975,13.75517
980,13.75393
985,13.75273
990,13.75135
995,13.7507
1000,13.74979
1005,13.74887
1010,13.74779
1015,13.74606
1020,13.74438
1025,13.74339
1030,13.74268
1035,13.7418
1040,13.74085
1045,13.73921
1050,13.73758
1055,13.73622
1060,13.73521
1065,13.73427
1070,13.73335
1075,13.73237
1080,13.73127
1085,13.72969
1090,13.72878
1095,13.72789
1100,13.72729
1105,13.72615
1110,13.72494
1115,13.72378
1120,13.723
1125,13.72219
1130,13.7211
1135,13.72037
1140,13.71915
1145,13.71811
1150,13.71672
1155,13.71555
1160,13.71498
1165,13.71423
1170,13.71357
1175,13.71219
1180,13.71045
1185,13.70952
1190,13.70853
1195,13.70772
1200,13.70665
1205,13.70581
1210,13.70463
1215,13.70402
1220,13.70339
1225,13.70274
1230,13.70187
1235,13.70097
1240,13.69975
1245,13.6988
1250,13.69822
1255,13.69762
1260,13.69665
1265,13.69596
1270,13.69494
1275,13.69389
1280,13.69309
1285,13.69253
1290,13.69179
1295,13.69095
1300,13.68994
1305,13.68902
1310,13.6884
1315,13.68764
1320,13.68671
1325,13.68584
1330,13.68512
1335,13.68438
1340,13.68343
1345,13.68275
1350,13.6823
1355,13.68153
1360,13.68091
1365,13.68011
1370,13.67943
1375,13.67874
1380,13.67822
1385,13.67722
1390,13.67644
1395,13.67557
1400,13.67479
1405,13.67384
1410,13.67324
1415,13.67237
1420,13.67197
1425,13.67096
1430,13.67011
1435,13.66885
1440,13.66837
1445,13.66795
1450,13.66734
1455,13.66689
1460,13.66604
1465,13.66496
1470,13.66434
1475,13.66366
1480,13.6632
1485,13.66273
1490,13.66184
1495,13.66083
1500,13.6601
1505,13.65936
1510,13.65859
1515,13.6578
1520,13.6569
1525,13.65614
1530,13.6552
1535,13.65464
1540,13.65406
1545,13.65367
1550,13.65312
1555,13.65257
1560,13.652
1565,13.65139
1570,13.65101
1575,13.65028
1580,13.6496
1585,13.64903
1590,13.64809
1595,13.64719
1600,13.64657
1605,13.64586
1610,13.64517
1615,13.64446
1620,13.64388
1625,13.64294
1630,13.64247
1635,13.64199
1640,13.64168
1645,13.64099
1650,13.64024
1655,13.63947
1660,13.63892
1665,13.63829
1670,13.6378
1675,13.63703
1680,13.63643
1685,13.63555
1690,13.63461
1695,13.63422
1700,13.63374
1705,13.63309
1710,13.63264
1715,13.63213
1720,13.63131
1725,13.63073
1730,13.62995
1735,13.6293
1740,13.62861
1745,13.62822
1750,13.62733
1755,13.6265
1760,13.62606
1765,13.62546
1770,13.62471
1775,13.62432
1780,13.62362
1785,13.62277
1790,13.62217
1795,13.6217
1800,13.62097


==> cg/small/lp-curve/fastwclq.txt <==
x,y
5,15.11431
10,14.99322
15,14.91309
20,14.84729
25,14.78799
30,14.71939
35,14.67103
40,14.63025
45,14.57655
50,14.51912
55,14.48615
60,14.45871
65,14.43803
70,14.41988
75,14.4001
80,14.38275
85,14.35524
90,14.33396
95,14.31602
100,14.30183
105,14.29253
110,14.28101
115,14.26977
120,14.25798
125,14.24562
130,14.23304
135,14.22321
140,14.2135
145,14.20401
150,14.19588
155,14.18674
160,14.17784
165,14.16962
170,14.16159
175,14.15417
180,14.14823
185,14.14223
190,14.13673
195,14.13015
200,14.12489
205,14.11973
210,14.1138
215,14.10724
220,14.10112
225,14.09492
230,14.0902
235,14.08517
240,14.07937
245,14.0719
250,14.06533
255,14.05436
260,14.04729
265,14.04126
270,14.0348
275,14.03041
280,14.02318
285,14.01747
290,14.00783
295,14.00284
300,13.9967
305,13.99027
310,13.98529
315,13.9805
320,13.97554
325,13.96921
330,13.96407
335,13.95771
340,13.94983
345,13.94242
350,13.93959
355,13.93497
360,13.93172
365,13.92877
370,13.92401
375,13.9203
380,13.91476
385,13.91171
390,13.90644
395,13.9018
400,13.89878
405,13.89615
410,13.89349
415,13.88891
420,13.88596
425,13.8818
430,13.87916
435,13.87596
440,13.87384
445,13.87072
450,13.86825
455,13.86512
460,13.86197
465,13.8579
470,13.85525
475,13.85294
480,13.85091
485,13.84764
490,13.84505
495,13.84254
500,13.83946
505,13.83666
510,13.83336
515,13.83079
520,13.82811
525,13.82552
530,13.82263
535,13.82001
540,13.81777
545,13.81521
550,13.81273
555,13.81059
560,13.80768
565,13.80545
570,13.80316
575,13.80077
580,13.79849
585,13.79631
590,13.79462
595,13.7925
600,13.78975
605,13.78809
610,13.78565
615,13.78307
620,13.78109
625,13.77908
630,13.77743
635,13.77529
640,13.77336
645,13.77174
650,13.76953
655,13.76754
660,13.76579
665,13.76385
670,13.76157
675,13.75997
680,13.75815
685,13.75597
690,13.75435
695,13.75275
700,13.75058
705,13.74909
710,13.74709
715,13.74505
720,13.74331
725,13.74169
730,13.74009
735,13.73865
740,13.73738
745,13.73582
750,13.73389
755,13.73174
760,13.72975
765,13.72821
770,13.72671
775,13.72471
780,13.72304
785,13.72152
790,13.72048
795,13.71901
800,13.71754
805,13.71601
810,13.71444
815,13.71315
820,13.71143
825,13.70968
830,13.70851
835,13.70641
840,13.70514
845,13.70374
850,13.7023
855,13.70098
860,13.69976
865,13.69781
870,13.69651
875,13.69538
880,13.69415
885,13.6925
890,13.69142
895,13.68985
900,13.68862
905,13.68731
910,13.68587
915,13.68455
920,13.68306
925,13.68191
930,13.6809
935,13.68001
940,13.67825
945,13.6767
950,13.67531
955,13.67426
960,13.67295
965,13.672
970,13.67049
975,13.66923
980,13.66793
985,13.6667
990,13.66564
995,13.66408
1000,13.66268
1005,13.6612
1010,13.66029
1015,13.65915
1020,13.65815
1025,13.657
1030,13.65561
1035,13.65466
1040,13.65361
1045,13.65217
1050,13.65128
1055,13.65004
1060,13.64869
1065,13.64713
1070,13.6462
1075,13.64484
1080,13.6437
1085,13.64256
1090,13.64169
1095,13.64038
1100,13.63959
1105,13.63839
1110,13.63728
1115,13.63586
1120,13.63471
1125,13.63313
1130,13.6321
1135,13.63104
1140,13.62974
1145,13.62836
1150,13.62698
1155,13.62619
1160,13.62539
1165,13.62447
1170,13.62352
1175,13.62248
1180,13.62123
1185,13.61973
1190,13.61853
1195,13.61731
1200,13.6164
1205,13.6153
1210,13.61424
1215,13.61342
1220,13.61223
1225,13.61113
1230,13.60987
1235,13.60863
1240,13.60763
1245,13.60658
1250,13.60524
1255,13.60427
1260,13.60363
1265,13.60255
1270,13.6012
1275,13.60012
1280,13.59886
1285,13.59814
1290,13.5972
1295,13.59574
1300,13.59438
1305,13.59361
1310,13.59234
1315,13.59113
1320,13.58997
1325,13.58883
1330,13.58774
1335,13.587
1340,13.58596
1345,13.58497
1350,13.5839
1355,13.58303
1360,13.58198
1365,13.58109
1370,13.58034
1375,13.57911
1380,13.578
1385,13.57673
1390,13.5758
1395,13.57453
1400,13.57362
1405,13.572
1410,13.57128
1415,13.57024
1420,13.56927
1425,13.56807
1430,13.56727
1435,13.5661
1440,13.56505
1445,13.56433
1450,13.56331
1455,13.56218
1460,13.561
1465,13.55988
1470,13.55909
1475,13.55819
1480,13.55725
1485,13.55635
1490,13.55565
1495,13.55443
1500,13.55339
1505,13.55244
1510,13.55126
1515,13.55026
1520,13.54914
1525,13.54837
1530,13.54752
1535,13.54698
1540,13.54615
1545,13.54539
1550,13.54435
1555,13.5437
1560,13.54313
1565,13.54169
1570,13.54082
1575,13.53967
1580,13.53838
1585,13.53738
1590,13.53644
1595,13.53572
1600,13.53461
1605,13.53418
1610,13.53312
1615,13.53243
1620,13.53098
1625,13.53035
1630,13.52962
1635,13.52833
1640,13.52737
1645,13.52637
1650,13.52503
1655,13.52444
1660,13.52387
1665,13.52304
1670,13.5221
1675,13.5211
1680,13.52028
1685,13.51919
1690,13.51753
1695,13.51667
1700,13.51533
1705,13.5146
1710,13.51373
1715,13.51307
1720,13.51239
1725,13.51156
1730,13.51074
1735,13.50934
1740,13.50867
1745,13.50716
1750,13.50595
1755,13.50507
1760,13.50432
1765,13.50356
1770,13.50262
1775,13.50187
1780,13.50096
1785,13.50026
1790,13.4994
1795,13.49839
1800,13.49733


==> cg/small/lp-curve/gurobi.txt <==
x,y
5,15.13192
10,15.03671
15,14.96233
20,14.89878
25,14.85311
30,14.81341
35,14.76598
40,14.73333
45,14.70819
50,14.68565
55,14.66362
60,14.64518
65,14.62107
70,14.59298
75,14.57625
80,14.56453
85,14.5504
90,14.53844
95,14.52405
100,14.51152
105,14.4977
110,14.48944
115,14.48075
120,14.47053
125,14.45919
130,14.4507
135,14.43694
140,14.42995
145,14.4225
150,14.41638
155,14.40824
160,14.39928
165,14.39249
170,14.38014
175,14.37222
180,14.36519
185,14.36106
190,14.35285
195,14.34721
200,14.33849
205,14.33266
210,14.32758
215,14.32329
220,14.31643
225,14.31252
230,14.30858
235,14.30127
240,14.29676
245,14.29127
250,14.28542
255,14.28124
260,14.27676
265,14.27138
270,14.2642
275,14.25965
280,14.25436
285,14.25069
290,14.24689
295,14.24398
300,14.23855
305,14.23429
310,14.22914
315,14.22391
320,14.22072
325,14.21769
330,14.2146
335,14.20962
340,14.20722
345,14.20298
350,14.19873
355,14.19575
360,14.19379
365,14.19086
370,14.18683
375,14.18239
380,14.17922
385,14.17696
390,14.17383
395,14.17185
400,14.16846
405,14.16314
410,14.1613
415,14.15873
420,14.15573
425,14.15239
430,14.15002
435,14.14461
440,14.14245
445,14.14039
450,14.13846
455,14.13629
460,14.13401
465,14.1304
470,14.12651
475,14.124
480,14.12164
485,14.12041
490,14.11811
495,14.11634
500,14.11262
505,14.1103
510,14.10816
515,14.10692
520,14.10523
525,14.1035
530,14.1006
535,14.09763
540,14.09576
545,14.09398
550,14.09237
555,14.09066
560,14.08754
565,14.08545
570,14.08294
575,14.08153
580,14.08017
585,14.07923
590,14.07598
595,14.07402
600,14.07264
605,14.07033
610,14.06909
615,14.06787
620,14.06539
625,14.06355
630,14.06181
635,14.05979
640,14.05769
645,14.05636
650,14.05467
655,14.05227
660,14.05116
665,14.04953
670,14.04757
675,14.04591
680,14.0441
685,14.04184
690,14.04025
695,14.03911
700,14.03759
705,14.03608
710,14.03427
715,14.03177
720,14.03071
725,14.02932
730,14.02841
735,14.02696
740,14.02513
745,14.02197
750,14.02106
755,14.02013
760,14.01914
765,14.01775
770,14.01652
775,14.0139
780,14.01199
785,14.01116
790,14.01021
795,14.00941
800,14.00818
805,14.00645
810,14.00451
815,14.00343
820,14.00247
825,14.00168
830,14.00065
835,13.99962
840,13.99754
845,13.99611
850,13.99529
855,13.99437
860,13.99343
865,13.99238
870,13.99032
875,13.9889
880,13.98761
885,13.98703
890,13.98621
895,13.98511
900,13.98349
905,13.98241
910,13.98126
915,13.97987
920,13.97906
925,13.97812
930,13.97656
935,13.97535
940,13.97445
945,13.97332
950,13.97239
955,13.97144
960,13.96986
965,13.96856
970,13.9677
975,13.96659
980,13.96529
985,13.96439
990,13.9633
995,13.96128
1000,13.96057
1005,13.9597
1010,13.95873
1015,13.95739
1020,13.95629
1025,13.95472
1030,13.9539
1035,13.9531
1040,13.95256
1045,13.95146
1050,13.95031
1055,13.94851
1060,13.94743
1065,13.94688
1070,13.94621
1075,13.94556
1080,13.94441
1085,13.94278
1090,13.9418
1095,13.94111
1100,13.94052
1105,13.93999
1110,13.93924
1115,13.93774
1120,13.93665
1125,13.93607
1130,13.9353
1135,13.93456
1140,13.93411
1145,13.93306
1150,13.93142
1155,13.93089
1160,13.93019
1165,13.92953
1170,13.9288
1175,13.92784
1180,13.92634
1185,13.92536
1190,13.92474
1195,13.92395
1200,13.92294
1205,13.92225
1210,13.92081
1215,13.91983
1220,13.91882
1225,13.91804
1230,13.91727
1235,13.91645
1240,13.91537
1245,13.91419
1250,13.91336
1255,13.91274
1260,13.912
1265,13.91143
1270,13.91022
1275,13.90935
1280,13.90877
1285,13.90786
1290,13.90714
1295,13.90652
1300,13.9057
1305,13.90476
1310,13.90413
1315,13.9037
1320,13.90295
1325,13.90234
1330,13.90153
1335,13.90053
1340,13.89991
1345,13.89929
1350,13.89881
1355,13.89811
1360,13.89731
1365,13.89642
1370,13.89572
1375,13.8951
1380,13.89461
1385,13.89402
1390,13.89295
1395,13.8921
1400,13.89125
1405,13.89085
1410,13.89014
1415,13.88952
1420,13.88882
1425,13.88769
1430,13.88694
1435,13.88623
1440,13.88542
1445,13.88486
1450,13.88416
1455,13.88294
1460,13.88191
1465,13.88123
1470,13.88091
1475,13.88048
1480,13.87988
1485,13.87907
1490,13.87799
1495,13.8772
1500,13.87688
1505,13.87646
1510,13.8758
1515,13.87508
1520,13.87451
1525,13.87372
1530,13.87313
1535,13.87268
1540,13.8723
1545,13.87181
1550,13.87125
1555,13.87056
1560,13.86991
1565,13.86932
1570,13.86898
1575,13.86854
1580,13.86792
1585,13.86711
1590,13.86657
1595,13.86605
1600,13.86551
1605,13.86491
1610,13.8642
1615,13.86357
1620,13.86313
1625,13.8624
1630,13.86182
1635,13.86119
1640,13.86045
1645,13.85964
1650,13.85919
1655,13.85868
1660,13.85811
1665,13.85739
1670,13.85684
1675,13.8564
1680,13.85584
1685,13.85544
1690,13.85513
1695,13.85446
1700,13.85349
1705,13.85291
1710,13.8521
1715,13.85182
1720,13.85131
1725,13.85079
1730,13.85001
1735,13.84951
1740,13.84875
1745,13.84847
1750,13.84822
1755,13.84788
1760,13.84725
1765,13.84657
1770,13.84596
1775,13.84549
1780,13.84515
1785,13.84476
1790,13.84407
1795,13.84324
1800,13.84261


==> cg/small/lp-curve/lscc.txt <==
x,y
5,15.13575
10,15.038
15,14.95658
20,14.89314
25,14.84619
30,14.8103
35,14.77961
40,14.75262
45,14.72706
50,14.70359
55,14.68416
60,14.66407
65,14.64662
70,14.6298
75,14.61403
80,14.5993
85,14.58589
90,14.57271
95,14.55961
100,14.54694
105,14.53526
110,14.52462
115,14.51514
120,14.50628
125,14.49678
130,14.4885
135,14.48007
140,14.47086
145,14.46253
150,14.45467
155,14.44699
160,14.43969
165,14.43274
170,14.42618
175,14.41967
180,14.4133
185,14.40683
190,14.40086
195,14.39488
200,14.38875
205,14.38319
210,14.37761
215,14.3722
220,14.3671
225,14.3621
230,14.35693
235,14.35174
240,14.34677
245,14.34137
250,14.33679
255,14.33232
260,14.32794
265,14.32381
270,14.32006
275,14.31618
280,14.31233
285,14.30822
290,14.30421
295,14.30058
300,14.29695
305,14.2933
310,14.29005
315,14.28677
320,14.28355
325,14.28029
330,14.27712
335,14.27415
340,14.27111
345,14.26788
350,14.26474
355,14.26178
360,14.25893
365,14.25583
370,14.25311
375,14.25002
380,14.24683
385,14.24353
390,14.24086
395,14.23835
400,14.23546
405,14.23279
410,14.2298
415,14.22722
420,14.22413
425,14.22125
430,14.2185
435,14.21609
440,14.21378
445,14.21141
450,14.20897
455,14.2068
460,14.20437
465,14.20205
470,14.19977
475,14.19738
480,14.19493
485,14.19267
490,14.19067
495,14.18862
500,14.18674
505,14.18475
510,14.18278
515,14.18052
520,14.17857
525,14.17665
530,14.17474
535,14.17286
540,14.17105
545,14.16918
550,14.16726
555,14.16548
560,14.16347
565,14.16165
570,14.15981
575,14.15816
580,14.15642
585,14.15464
590,14.15284
595,14.15129
600,14.14955
605,14.14766
610,14.14606
615,14.14421
620,14.14275
625,14.14107
630,14.13958
635,14.13817
640,14.1366
645,14.13502
650,14.13354
655,14.13208
660,14.13067
665,14.12912
670,14.12755
675,14.12602
680,14.12448
685,14.1231
690,14.12148
695,14.11994
700,14.11876
705,14.11744
710,14.11602
715,14.11434
720,14.11298
725,14.11181
730,14.11049
735,14.1092
740,14.10789
745,14.10659
750,14.10519
755,14.10388
760,14.10252
765,14.10114
770,14.09991
775,14.09844
780,14.09727
785,14.096
790,14.0947
795,14.09341
800,14.09207
805,14.09096
810,14.08972
815,14.0885
820,14.08736
825,14.08606
830,14.08484
835,14.0837
840,14.08259
845,14.08144
850,14.08012
855,14.07901
860,14.07781
865,14.07684
870,14.07566
875,14.07444
880,14.07315
885,14.07191
890,14.07048
895,14.0693
900,14.0682
905,14.06718
910,14.06612
915,14.06522
920,14.06403
925,14.06304
930,14.06204
935,14.06098
940,14.06006
945,14.05907
950,14.05798
955,14.05707
960,14.05616
965,14.05511
970,14.05417
975,14.05279
980,14.0518
985,14.05098
990,14.04988
995,14.04886
1000,14.04809
1005,14.04706
1010,14.04616
1015,14.04524
1020,14.04433
1025,14.04347
1030,14.04251
1035,14.04152
1040,14.04073
1045,14.03964
1050,14.03867
1055,14.03756
1060,14.0366
1065,14.03576
1070,14.03493
1075,14.03412
1080,14.03311
1085,14.03223
1090,14.03133
1095,14.03035
1100,14.02944
1105,14.02856
1110,14.02771
1115,14.02681
1120,14.0261
1125,14.02519
1130,14.02427
1135,14.02343
1140,14.02262
1145,14.02178
1150,14.02092
1155,14.02027
1160,14.01931
1165,14.01831
1170,14.01746
1175,14.01657
1180,14.01579
1185,14.01498
1190,14.0143
1195,14.01349
1200,14.01271
1205,14.01197
1210,14.01109
1215,14.01036
1220,14.00931
1225,14.00851
1230,14.00772
1235,14.00682
1240,14.00583
1245,14.00502
1250,14.00428
1255,14.00356
1260,14.00268
1265,14.00185
1270,14.00118
1275,14.00047
1280,13.99976
1285,13.99903
1290,13.99833
1295,13.99759
1300,13.99683
1305,13.996
1310,13.99526
1315,13.99447
1320,13.99376
1325,13.99302
1330,13.99221
1335,13.9916
1340,13.99094
1345,13.99013
1350,13.98946
1355,13.98884
1360,13.98809
1365,13.98724
1370,13.98641
1375,13.98545
1380,13.98469
1385,13.98394
1390,13.98308
1395,13.98237
1400,13.98169
1405,13.981
1410,13.98027
1415,13.97961
1420,13.9789
1425,13.97807
1430,13.97744
1435,13.97667
1440,13.97587
1445,13.97514
1450,13.97454
1455,13.97384
1460,13.97313
1465,13.97257
1470,13.97198
1475,13.97124
1480,13.97057
1485,13.96987
1490,13.96914
1495,13.96845
1500,13.96784
1505,13.96712
1510,13.96643
1515,13.96574
1520,13.96505
1525,13.96441
1530,13.9635
1535,13.96286
1540,13.96231
1545,13.96169
1550,13.96107
1555,13.96038
1560,13.95965
1565,13.95893
1570,13.95836
1575,13.9577
1580,13.95703
1585,13.95641
1590,13.95573
1595,13.95505
1600,13.95437
1605,13.95381
1610,13.95311
1615,13.95245
1620,13.95172
1625,13.95111
1630,13.95042
1635,13.94975
1640,13.94908
1645,13.94837
1650,13.94772
1655,13.9471
1660,13.94641
1665,13.94576
1670,13.94503
1675,13.94443
1680,13.94377
1685,13.94323
1690,13.9427
1695,13.94197
1700,13.94121
1705,13.94061
1710,13.93995
1715,13.93939
1720,13.93872
1725,13.93785
1730,13.93734
1735,13.93667
1740,13.9361
1745,13.93545
1750,13.93491
1755,13.93426
1760,13.93369
1765,13.93291
1770,13.93227
1775,13.93167
1780,13.93113
1785,13.93053
1790,13.9299
1795,13.92922
1800,13.92854


==> cg/small/lp-curve/mlph++-cs0-rmcol20.txt <==
x,y
5,14.73089
10,14.40234
15,14.23378
20,14.10187
25,14.04251
30,13.97824
35,13.93765
40,13.90767
45,13.85691
50,13.81125
55,13.78197
60,13.75928
65,13.74623
70,13.72947
75,13.71553
80,13.6891
85,13.66496
90,13.6463
95,13.6234
100,13.61384
105,13.60709
110,13.59854
115,13.58919
120,13.57673
125,13.56589
130,13.55927
135,13.54943
140,13.53621
145,13.52568
150,13.52073
155,13.51533
160,13.50987
165,13.50331
170,13.49705
175,13.48978
180,13.48523
185,13.47353
190,13.45908
195,13.44226
200,13.43002
205,13.4247
210,13.4134
215,13.40914
220,13.40451
225,13.40164
230,13.3916
235,13.3832
240,13.37151
245,13.35779
250,13.3514
255,13.34499
260,13.33913
265,13.33713
270,13.33535
275,13.33286
280,13.33041
285,13.32362
290,13.32021
295,13.31501
300,13.3096
305,13.30527
310,13.30226
315,13.29659
320,13.29187
325,13.28605
330,13.28291
335,13.27958
340,13.27709
345,13.27105
350,13.26711
355,13.26067
360,13.25629
365,13.25403
370,13.25164
375,13.24945
380,13.24707
385,13.24242
390,13.2395
395,13.23708
400,13.23427
405,13.23154
410,13.22956
415,13.22559
420,13.21932
425,13.21658
430,13.21455
435,13.21204
440,13.209
445,13.20457
450,13.20243
455,13.19733
460,13.19261
465,13.18753
470,13.18318
475,13.17758
480,13.17202
485,13.16679
490,13.16331
495,13.15956
500,13.15679
505,13.1523
510,13.14946
515,13.14786
520,13.14634
525,13.1438
530,13.14069
535,13.13867
540,13.1364
545,13.13403
550,13.13196
555,13.12973
560,13.12838
565,13.12759
570,13.12546
575,13.1238
580,13.1223
585,13.12074
590,13.11951
595,13.11804
600,13.11672
605,13.11462
610,13.11234
615,13.11086
620,13.10955
625,13.1085
630,13.10677
635,13.10518
640,13.10417
645,13.10292
650,13.10191
655,13.10041
660,13.0983
665,13.09717
670,13.09549
675,13.0939
680,13.09241
685,13.0911
690,13.08908
695,13.08783
700,13.08708
705,13.08604
710,13.08515
715,13.08438
720,13.08379
725,13.08197
730,13.08099
735,13.07993
740,13.07879
745,13.0768
750,13.07367
755,13.07272
760,13.07131
765,13.06916
770,13.06682
775,13.06554
780,13.06455
785,13.06336
790,13.0622
795,13.05997
800,13.05909
805,13.05689
810,13.05482
815,13.0522
820,13.04997
825,13.04721
830,13.04487
835,13.04367
840,13.04271
845,13.04117
850,13.04046
855,13.03874
860,13.0364
865,13.03486
870,13.03263
875,13.03122
880,13.0298
885,13.0285
890,13.0265
895,13.02415
900,13.02283
905,13.02167
910,13.0195
915,13.01687
920,13.01569
925,13.01494
930,13.01369
935,13.01277
940,13.0121
945,13.01161
950,13.01022
955,13.0088
960,13.0079
965,13.00697
970,13.00558
975,13.00493
980,13.00404
985,13.00339
990,13.00157
995,13.00078
1000,12.99963
1005,12.99868
1010,12.99776
1015,12.9966
1020,12.99577
1025,12.99529
1030,12.99456
1035,12.99366
1040,12.99274
1045,12.99188
1050,12.99004
1055,12.98902
1060,12.98859
1065,12.98744
1070,12.98652
1075,12.98599
1080,12.98535
1085,12.9844
1090,12.98291
1095,12.98208
1100,12.97997
1105,12.97868
1110,12.97795
1115,12.97631
1120,12.97391
1125,12.97304
1130,12.97132
1135,12.96943
1140,12.96806
1145,12.96675
1150,12.96568
1155,12.96409
1160,12.96351
1165,12.96122
1170,12.96089
1175,12.95931
1180,12.95878
1185,12.95776
1190,12.95604
1195,12.95451
1200,12.95344
1205,12.95205
1210,12.95041
1215,12.94989
1220,12.94895
1225,12.94826
1230,12.94692
1235,12.94586
1240,12.94469
1245,12.94294
1250,12.94125
1255,12.94121
1260,12.93914
1265,12.93823
1270,12.93665
1275,12.93498
1280,12.93408
1285,12.93332
1290,12.93158
1295,12.93057
1300,12.92969
1305,12.92836
1310,12.92764
1315,12.92637
1320,12.92531
1325,12.92441
1330,12.92318
1335,12.92255
1340,12.92175
1345,12.92116
1350,12.92037
1355,12.91911
1360,12.91859
1365,12.91799
1370,12.91713
1375,12.91644
1380,12.916
1385,12.91539
1390,12.91512
1395,12.91471
1400,12.91371
1405,12.91307
1410,12.91268
1415,12.91217
1420,12.91184
1425,12.9109
1430,12.91037
1435,12.90966
1440,12.90918
1445,12.90873
1450,12.9085
1455,12.90782
1460,12.90732
1465,12.90692
1470,12.90658
1475,12.90638
1480,12.90577
1485,12.9055
1490,12.90516
1495,12.90477
1500,12.90444
1505,12.9042
1510,12.90382
1515,12.90347
1520,12.90302
1525,12.90265
1530,12.90237
1535,12.90221
1540,12.90177
1545,12.90156
1550,12.90134
1555,12.901
1560,12.9005
1565,12.89997
1570,12.89867
1575,12.89809
1580,12.89764
1585,12.89712
1590,12.89686
1595,12.89563
1600,12.89551
1605,12.89459
1610,12.89414
1615,12.89367
1620,12.89349
1625,12.89332
1630,12.89241
1635,12.89185
1640,12.89139
1645,12.8911
1650,12.89088
1655,12.89123
1660,12.89101
1665,12.89082
1670,12.89023
1675,12.88978
1680,12.88869
1685,12.88851
1690,12.88735
1695,12.88674
1700,12.88656
1705,12.88621
1710,12.88596
1715,12.88544
1720,12.88501
1725,12.8845
1730,12.88413
1735,12.88372
1740,12.88351
1745,12.8821
1750,12.88185
1755,12.88158
1760,12.88135
1765,12.88114
1770,12.88093
1775,12.88052
1780,12.88034
1785,12.87884
1790,12.87826
1795,12.87809
1800,12.87787


==> cg/small/lp-curve/mssp-cs0.txt <==
x,y
5,14.73209
10,14.41536
15,14.23968
20,14.11742
25,14.02498
30,13.96056
35,13.91281
40,13.87064
45,13.82617
50,13.79903
55,13.77386
60,13.7415
65,13.71223
70,13.68948
75,13.67737
80,13.65257
85,13.63282
90,13.61958
95,13.60484
100,13.59405
105,13.5826
110,13.5715
115,13.55417
120,13.53784
125,13.52576
130,13.51939
135,13.51482
140,13.51073
145,13.50495
150,13.49897
155,13.49068
160,13.48511
165,13.48012
170,13.47313
175,13.46679
180,13.45849
185,13.45204
190,13.44802
195,13.44445
200,13.44228
205,13.43942
210,13.43601
215,13.43004
220,13.42623
225,13.42022
230,13.41382
235,13.41028
240,13.40104
245,13.39412
250,13.38618
255,13.37836
260,13.37059
265,13.36183
270,13.35378
275,13.34011
280,13.33504
285,13.32086
290,13.31734
295,13.30909
300,13.30298
305,13.29842
310,13.28759
315,13.28201
320,13.2772
325,13.27543
330,13.27432
335,13.27293
340,13.27159
345,13.27
350,13.26876
355,13.26645
360,13.26361
365,13.26191
370,13.25936
375,13.25587
380,13.25235
385,13.24927
390,13.24585
395,13.24221
400,13.24116
405,13.23692
410,13.23528
415,13.23175
420,13.22848
425,13.22387
430,13.22139
435,13.21627
440,13.20984
445,13.20656
450,13.20361
455,13.19963
460,13.19586
465,13.19425
470,13.19083
475,13.18977
480,13.18815
485,13.18691
490,13.18466
495,13.18358
500,13.18144
505,13.18075
510,13.17979
515,13.17741
520,13.17496
525,13.17376
530,13.16936
535,13.16775
540,13.16542
545,13.16471
550,13.16276
555,13.1607
560,13.15838
565,13.15679
570,13.15221
575,13.15079
580,13.1489
585,13.14633
590,13.14398
595,13.1398
600,13.13696
605,13.13423
610,13.12777
615,13.12451
620,13.1196
625,13.11636
630,13.11367
635,13.11084
640,13.10885
645,13.10537
650,13.10299
655,13.10137
660,13.09898
665,13.0976
670,13.096
675,13.09456
680,13.09274
685,13.09182
690,13.09079
695,13.08847
700,13.0874
705,13.08672
710,13.08607
715,13.08513
720,13.08477
725,13.0845
730,13.08366
735,13.08285
740,13.08243
745,13.08134
750,13.0804
755,13.07965
760,13.07853
765,13.0776
770,13.0767
775,13.07565
780,13.07437
785,13.07365
790,13.07289
795,13.07202
800,13.07085
805,13.06954
810,13.06779
815,13.0667
820,13.06609
825,13.06559
830,13.06466
835,13.06351
840,13.06257
845,13.06127
850,13.06043
855,13.05965
860,13.05839
865,13.05765
870,13.05651
875,13.05574
880,13.05428
885,13.05249
890,13.05097
895,13.04957
900,13.04877
905,13.04797
910,13.04725
915,13.04653
920,13.04517
925,13.04433
930,13.0425
935,13.04189
940,13.04045
945,13.03986
950,13.03857
955,13.03796
960,13.03689
965,13.0359
970,13.03415
975,13.03275
980,13.03136
985,13.03075
990,13.02961
995,13.02832
1000,13.02806
1005,13.02607
1010,13.02519
1015,13.02292
1020,13.02196
1025,13.01943
1030,13.01846
1035,13.01755
1040,13.01669
1045,13.01387
1050,13.0125
1055,13.00997
1060,13.00904
1065,13.00738
1070,13.00667
1075,13.00563
1080,13.00531
1085,13.00361
1090,13.00221
1095,13.00072
1100,12.99915
1105,12.99713
1110,12.99621
1115,12.99468
1120,12.99415
1125,12.99324
1130,12.99242
1135,12.99098
1140,12.98951
1145,12.98762
1150,12.98692
1155,12.98604
1160,12.98522
1165,12.98432
1170,12.9836
1175,12.98297
1180,12.98218
1185,12.98172
1190,12.98144
1195,12.9807
1200,12.97996
1205,12.97901
1210,12.97842
1215,12.97772
1220,12.97689
1225,12.9758
1230,12.9755
1235,12.97513
1240,12.97433
1245,12.97352
1250,12.9724
1255,12.97189
1260,12.97107
1265,12.96968
1270,12.96926
1275,12.96876
1280,12.96785
1285,12.96744
1290,12.96673
1295,12.96544
1300,12.96501
1305,12.9639
1310,12.96346
1315,12.96315
1320,12.9626
1325,12.96114
1330,12.95989
1335,12.95914
1340,12.95772
1345,12.95682
1350,12.95647
1355,12.95593
1360,12.95495
1365,12.9546
1370,12.9532
1375,12.95301
1380,12.95181
1385,12.9516
1390,12.95136
1395,12.95089
1400,12.95005
1405,12.94949
1410,12.94913
1415,12.94857
1420,12.94838
1425,12.94755
1430,12.9472
1435,12.94683
1440,12.9464
1445,12.94575
1450,12.9453
1455,12.94501
1460,12.944
1465,12.94378
1470,12.94187
1475,12.94126
1480,12.941
1485,12.9404
1490,12.93956
1495,12.93938
1500,12.93815
1505,12.93753
1510,12.9362
1515,12.93538
1520,12.93481
1525,12.93438
1530,12.9342
1535,12.93382
1540,12.93301
1545,12.93229
1550,12.93165
1555,12.93129
1560,12.9309
1565,12.93032
1570,12.92836
1575,12.92747
1580,12.92627
1585,12.92588
1590,12.925
1595,12.92462
1600,12.9239
1605,12.92283
1610,12.92197
1615,12.92119
1620,12.92051
1625,12.92028
1630,12.91992
1635,12.91972
1640,12.91894
1645,12.91803
1650,12.91639
1655,12.91607
1660,12.91444
1665,12.91392
1670,12.91334
1675,12.91324
1680,12.9128
1685,12.91124
1690,12.91055
1695,12.90969
1700,12.90917
1705,12.90872
1710,12.90843
1715,12.90828
1720,12.908
1725,12.90724
1730,12.90693
1735,12.90597
1740,12.90575
1745,12.90467
1750,12.90391
1755,12.90323
1760,12.90308
1765,12.90278
1770,12.90261
1775,12.90241
1780,12.90206
1785,12.90124
1790,12.9004
1795,12.90028
1800,12.90007


==> cg/small/lp-curve/sssp-cs0.txt <==
x,y
5,14.79517
10,14.44456
15,14.26942
20,14.16306
25,14.06207
30,14.00708
35,13.97057
40,13.92516
45,13.88071
50,13.85528
55,13.82722
60,13.80053
65,13.77409
70,13.74998
75,13.73298
80,13.71485
85,13.7007
90,13.6898
95,13.6787
100,13.66579
105,13.653
110,13.64162
115,13.62514
120,13.60556
125,13.59417
130,13.58749
135,13.58171
140,13.57669
145,13.57068
150,13.56388
155,13.55685
160,13.54914
165,13.54268
170,13.53705
175,13.52892
180,13.5214
185,13.51522
190,13.50866
195,13.50346
200,13.49824
205,13.49249
210,13.48993
215,13.48716
220,13.48203
225,13.47925
230,13.47437
235,13.46938
240,13.46455
245,13.45741
250,13.45138
255,13.44397
260,13.43848
265,13.43455
270,13.4291
275,13.42407
280,13.41514
285,13.40893
290,13.40557
295,13.39398
300,13.39018
305,13.38414
310,13.38081
315,13.37614
320,13.37129
325,13.36511
330,13.3547
335,13.34804
340,13.34334
345,13.33962
350,13.33532
355,13.33293
360,13.32968
365,13.32614
370,13.32222
375,13.31969
380,13.31704
385,13.31354
390,13.31026
395,13.30784
400,13.30562
405,13.30272
410,13.30026
415,13.29821
420,13.2962
425,13.2928
430,13.29039
435,13.28515
440,13.28321
445,13.27911
450,13.27719
455,13.27203
460,13.27038
465,13.26782
470,13.26528
475,13.26187
480,13.25733
485,13.25399
490,13.25153
495,13.2477
500,13.24544
505,13.24068
510,13.23707
515,13.23464
520,13.22886
525,13.22728
530,13.22442
535,13.21924
540,13.2148
545,13.20829
550,13.20515
555,13.20284
560,13.19937
565,13.19619
570,13.19452
575,13.19152
580,13.18955
585,13.18662
590,13.18504
595,13.18384
600,13.18218
605,13.17975
610,13.17689
615,13.17468
620,13.17327
625,13.17042
630,13.16887
635,13.16789
640,13.16682
645,13.1645
650,13.16353
655,13.16233
660,13.16097
665,13.16003
670,13.15759
675,13.15689
680,13.15578
685,13.15472
690,13.15228
695,13.15116
700,13.15008
705,13.14914
710,13.14822
715,13.14766
720,13.14546
725,13.14487
730,13.14283
735,13.14042
740,13.13904
745,13.13823
750,13.13741
755,13.13663
760,13.13534
765,13.13397
770,13.13312
775,13.13177
780,13.13059
785,13.12881
790,13.12753
795,13.12671
800,13.12574
805,13.12516
810,13.12381
815,13.12291
820,13.12167
825,13.12062
830,13.12003
835,13.11841
840,13.11763
845,13.11668
850,13.11474
855,13.11415
860,13.11277
865,13.11127
870,13.11024
875,13.10847
880,13.10626
885,13.10597
890,13.10478
895,13.10321
900,13.10203
905,13.10022
910,13.09889
915,13.09756
920,13.0957
925,13.09348
930,13.09177
935,13.09102
940,13.0881
945,13.08642
950,13.0849
955,13.0822
960,13.08116
965,13.07946
970,13.07865
975,13.07698
980,13.07561
985,13.07289
990,13.07228
995,13.07192
1000,13.07116
1005,13.06979
1010,13.06869
1015,13.06786
1020,13.06714
1025,13.06642
1030,13.06541
1035,13.06451
1040,13.06375
1045,13.06292
1050,13.06082
1055,13.05972
1060,13.05911
1065,13.0583
1070,13.05699
1075,13.05638
1080,13.05599
1085,13.05513
1090,13.05451
1095,13.05367
1100,13.05218
1105,13.0513
1110,13.04976
1115,13.04917
1120,13.04828
1125,13.04725
1130,13.04602
1135,13.04548
1140,13.04484
1145,13.04422
1150,13.04362
1155,13.04294
1160,13.04251
1165,13.04231
1170,13.04113
1175,13.04006
1180,13.03892
1185,13.03839
1190,13.0376
1195,13.03609
1200,13.03541
1205,13.03473
1210,13.03419
1215,13.03313
1220,13.03267
1225,13.03222
1230,13.03094
1235,13.03009
1240,13.02925
1245,13.02873
1250,13.02812
1255,13.02734
1260,13.02675
1265,13.02555
1270,13.02447
1275,13.02382
1280,13.02313
1285,13.02238
1290,13.02077
1295,13.01962
1300,13.01923
1305,13.01829
1310,13.01735
1315,13.01554
1320,13.01494
1325,13.01483
1330,13.01399
1335,13.01294
1340,13.01264
1345,13.01195
1350,13.01047
1355,13.01018
1360,13.00911
1365,13.00832
1370,13.00766
1375,13.00719
1380,13.00654
1385,13.00549
1390,13.00467
1395,13.00339
1400,13.00256
1405,13.00174
1410,13.0004
1415,12.99861
1420,12.99748
1425,12.99552
1430,12.99446
1435,12.99314
1440,12.9917
1445,12.99108
1450,12.9897
1455,12.9883
1460,12.98819
1465,12.988
1470,12.98672
1475,12.98601
1480,12.98515
1485,12.98473
1490,12.98437
1495,12.98386
1500,12.98301
1505,12.98248
1510,12.98122
1515,12.98095
1520,12.98005
1525,12.97941
1530,12.9792
1535,12.9784
1540,12.97809
1545,12.97773
1550,12.97697
1555,12.97668
1560,12.97621
1565,12.97544
1570,12.97457
1575,12.97399
1580,12.97313
1585,12.9724
1590,12.97225
1595,12.97149
1600,12.97095
1605,12.97071
1610,12.97041
1615,12.9698
1620,12.9693
1625,12.96889
1630,12.96843
1635,12.96793
1640,12.96713
1645,12.96688
1650,12.96662
1655,12.96613
1660,12.96578
1665,12.96468
1670,12.96411
1675,12.96369
1680,12.96307
1685,12.96254
1690,12.96229
1695,12.96177
1700,12.96167
1705,12.96136
1710,12.96119
1715,12.96092
1720,12.9606
1725,12.96018
1730,12.95947
1735,12.95885
1740,12.95867
1745,12.9585
1750,12.95784
1755,12.95736
1760,12.95702
1765,12.95612
1770,12.95575
1775,12.95542
1780,12.95509
1785,12.955
1790,12.9542
1795,12.95348
1800,12.95293


==> cg/small/lp-curve/tsm.txt <==
x,y
5,14.93162
10,14.77781
15,14.68814
20,14.62308
25,14.56122
30,14.52339
35,14.49114
40,14.46588
45,14.43782
50,14.41411
55,14.39404
60,14.37829
65,14.36561
70,14.35254
75,14.34052
80,14.32811
85,14.31204
90,14.29873
95,14.28955
100,14.28118
105,14.2745
110,14.26715
115,14.26084
120,14.25509
125,14.24702
130,14.24018
135,14.23331
140,14.22666
145,14.22023
150,14.21334
155,14.20759
160,14.20238
165,14.19729
170,14.19224
175,14.18824
180,14.18413
185,14.17958
190,14.1756
195,14.17115
200,14.167
205,14.16244
210,14.15785
215,14.15323
220,14.14986
225,14.1471
230,14.14337
235,14.14037
240,14.13723
245,14.1334
250,14.13015
255,14.12605
260,14.12343
265,14.11934
270,14.11631
275,14.11238
280,14.10984
285,14.10703
290,14.10358
295,14.10121
300,14.09859
305,14.09593
310,14.0932
315,14.09079
320,14.08861
325,14.08558
330,14.08263
335,14.08049
340,14.07851
345,14.07607
350,14.07331
355,14.07172
360,14.07
365,14.06811
370,14.06596
375,14.06387
380,14.06183
385,14.05986
390,14.05799
395,14.05656
400,14.05466
405,14.05327
410,14.05115
415,14.04948
420,14.04738
425,14.04517
430,14.04329
435,14.04173
440,14.03981
445,14.03812
450,14.03687
455,14.03542
460,14.0341
465,14.03196
470,14.03074
475,14.02941
480,14.02807
485,14.02632
490,14.02505
495,14.02338
500,14.02203
505,14.02098
510,14.01973
515,14.0184
520,14.0171
525,14.01577
530,14.0143
535,14.01311
540,14.01187
545,14.01045
550,14.00952
555,14.00797
560,14.00677
565,14.00561
570,14.00474
575,14.00388
580,14.00306
585,14.00171
590,14.00073
595,13.99943
600,13.9984
605,13.99716
610,13.99607
615,13.99508
620,13.99405
625,13.99305
630,13.99198
635,13.99121
640,13.99029
645,13.98927
650,13.98843
655,13.98748
660,13.98671
665,13.98597
670,13.98529
675,13.98458
680,13.98352
685,13.98232
690,13.98165
695,13.98074
700,13.97998
705,13.97913
710,13.97839
715,13.97771
720,13.97702
725,13.97644
730,13.9759
735,13.97503
740,13.97434
745,13.97362
750,13.97298
755,13.97242
760,13.97185
765,13.97103
770,13.97023
775,13.96958
780,13.9688
785,13.96805
790,13.96752
795,13.96684
800,13.96628
805,13.96568
810,13.96521
815,13.96462
820,13.96409
825,13.96349
830,13.96301
835,13.96214
840,13.96173
845,13.96116
850,13.96056
855,13.95998
860,13.95931
865,13.95881
870,13.95833
875,13.95773
880,13.9572
885,13.95677
890,13.95614
895,13.95566
900,13.95523
905,13.95483
910,13.95418
915,13.95349
920,13.95303
925,13.95238
930,13.95204
935,13.95161
940,13.95105
945,13.95041
950,13.94992
955,13.94956
960,13.94902
965,13.94826
970,13.94782
975,13.94749
980,13.94716
985,13.94663
990,13.94632
995,13.94602
1000,13.94536
1005,13.94492
1010,13.94439
1015,13.94411
1020,13.94367
1025,13.94319
1030,13.94269
1035,13.94227
1040,13.94195
1045,13.94152
1050,13.94098
1055,13.94068
1060,13.94028
1065,13.93995
1070,13.93965
1075,13.93922
1080,13.93871
1085,13.9384
1090,13.93792
1095,13.93756
1100,13.93716
1105,13.93683
1110,13.93638
1115,13.93611
1120,13.93568
1125,13.93519
1130,13.93479
1135,13.93455
1140,13.93419
1145,13.93387
1150,13.93355
1155,13.93314
1160,13.93276
1165,13.93243
1170,13.93221
1175,13.93167
1180,13.93143
1185,13.93108
1190,13.9308
1195,13.93052
1200,13.93023
1205,13.92985
1210,13.92953
1215,13.92918
1220,13.92887
1225,13.9286
1230,13.9283
1235,13.92805
1240,13.92782
1245,13.9276
1250,13.92723
1255,13.92683
1260,13.92651
1265,13.92624
1270,13.92599
1275,13.92576
1280,13.92553
1285,13.92516
1290,13.92488
1295,13.92459
1300,13.92432
1305,13.92405
1310,13.92376
1315,13.92342
1320,13.92308
1325,13.92284
1330,13.92258
1335,13.92232
1340,13.9221
1345,13.92184
1350,13.92159
1355,13.92136
1360,13.92109
1365,13.92091
1370,13.92065
1375,13.92035
1380,13.92003
1385,13.91969
1390,13.91947
1395,13.91919
1400,13.91894
1405,13.91866
1410,13.91853
1415,13.91832
1420,13.91813
1425,13.91783
1430,13.91759
1435,13.91729
1440,13.9171
1445,13.91688
1450,13.91662
1455,13.91649
1460,13.91628
1465,13.91612
1470,13.9159
1475,13.91561
1480,13.91536
1485,13.91512
1490,13.91489
1495,13.91464
1500,13.91441
1505,13.91415
1510,13.91401
1515,13.91382
1520,13.91356
1525,13.91337
1530,13.91318
1535,13.913
1540,13.91281
1545,13.91261
1550,13.9124
1555,13.91213
1560,13.91193
1565,13.91172
1570,13.91158
1575,13.91136
1580,13.91119
1585,13.91093
1590,13.91066
1595,13.91051
1600,13.91029
1605,13.91012
1610,13.90995
1615,13.90982
1620,13.90966
1625,13.90945
1630,13.90927
1635,13.9091
1640,13.90895
1645,13.90877
1650,13.90863
1655,13.9084
1660,13.90813
1665,13.90799
1670,13.90782
1675,13.9077
1680,13.90748
1685,13.90736
1690,13.90712
1695,13.90696
1700,13.90683
1705,13.90663
1710,13.90647
1715,13.90633
1720,13.90609
1725,13.90588
1730,13.90565
1735,13.90548
1740,13.90529
1745,13.90513
1750,13.90502
1755,13.90488
1760,13.90477
1765,13.90461
1770,13.90448
1775,13.9043
1780,13.90407
1785,13.90396
1790,13.90379
1795,13.90366
1800,13.90353


==> cg/small/rc_mean_stats.csv <==
method,num_nrc_col,min_nrc
mlph++_cs0,4276.5,-0.63
mlph_cs0,4017.7,-0.62
aco,807.5,-0.36
gurobi,4.5,-0.57
tsm,78.0,-0.56
fastwclq,90.9,-0.48
lscc,0.9,-0.3


==> cg/small/solving-curve/aco.txt <==
x,y
5,251
10,366
15,424
20,447
25,469
30,489
35,513
40,523
45,524
50,525
55,534
60,542
65,567
70,576
75,577
80,578
85,579
90,579
95,583
100,610
105,611
110,612
115,614
120,618
125,619
130,625
135,635
140,645
145,650
150,660
155,668
160,690
165,700
170,701
175,705
180,713
185,718
190,721
195,723
200,727
205,731
210,731
215,736
220,736
225,740
230,743
235,747
240,747
245,749
250,750
255,752
260,753
265,756
270,759
275,760
280,762
285,765
290,766
295,768
300,772
305,777
310,780
315,781
320,783
325,784
330,787
335,789
340,792
345,798
350,802
355,806
360,807
365,807
370,809
375,810
380,810
385,811
390,816
395,817
400,817
405,817
410,818
415,823
420,825
425,826
430,828
435,828
440,831
445,832
450,833
455,834
460,836
465,837
470,837
475,837
480,843
485,844
490,844
495,844
500,844
505,844
510,845
515,847
520,847
525,849
530,849
535,850
540,850
545,851
550,854
555,856
560,858
565,858
570,858
575,858
580,859
585,860
590,860
595,860
600,863
605,863
610,863
615,863
620,863
625,863
630,864
635,864
640,864
645,864
650,864
655,865
660,865
665,865
670,865
675,865
680,865
685,865
690,866
695,866
700,867
705,868
710,869
715,869
720,869
725,869
730,869
735,869
740,869
745,870
750,871
755,871
760,871
765,871
770,871
775,872
780,872
785,872
790,872
795,872
800,873
805,873
810,873
815,873
820,874
825,874
830,874
835,875
840,875
845,875
850,875
855,875
860,875
865,875
870,875
875,876
880,876
885,876
890,876
895,876
900,876
905,876
910,876
915,876
920,876
925,876
930,876
935,876
940,876
945,876
950,876
955,876
960,876
965,876
970,876
975,876
980,876
985,876
990,876
995,876
1000,877
1005,877
1010,877
1015,877
1020,877
1025,878
1030,878
1035,878
1040,878
1045,879
1050,880
1055,880
1060,880
1065,880
1070,880
1075,880
1080,880
1085,880
1090,881
1095,882
1100,882
1105,884
1110,885
1115,887
1120,887
1125,888
1130,890
1135,891
1140,892
1145,893
1150,893
1155,893
1160,893
1165,893
1170,894
1175,895
1180,897
1185,898
1190,898
1195,898
1200,898
1205,899
1210,899
1215,899
1220,899
1225,899
1230,899
1235,899
1240,899
1245,899
1250,899
1255,900
1260,900
1265,900
1270,901
1275,902
1280,902
1285,902
1290,903
1295,903
1300,903
1305,903
1310,903
1315,904
1320,905
1325,905
1330,905
1335,905
1340,905
1345,905
1350,905
1355,905
1360,905
1365,905
1370,905
1375,905
1380,905
1385,907
1390,907
1395,907
1400,907
1405,907
1410,907
1415,907
1420,907
1425,908
1430,908
1435,908
1440,908
1445,908
1450,909
1455,909
1460,909
1465,909
1470,909
1475,909
1480,911
1485,911
1490,911
1495,911
1500,911
1505,911
1510,912
1515,913
1520,915
1525,916
1530,916
1535,916
1540,916
1545,916
1550,916
1555,916
1560,916
1565,916
1570,916
1575,916
1580,916
1585,916
1590,916
1595,916
1600,916
1605,916
1610,916
1615,916
1620,916
1625,916
1630,916
1635,916
1640,916
1645,916
1650,916
1655,916
1660,916
1665,916
1670,916
1675,916
1680,916
1685,916
1690,916
1695,916
1700,916
1705,916
1710,916
1715,916
1720,916
1725,916
1730,916
1735,916
1740,916
1745,916
1750,916
1755,916
1760,916
1765,916
1770,916
1775,916
1780,916
1785,916
1790,916
1795,916
1800,916


==> cg/small/solving-curve/fastwclq.txt <==
x,y
5,259
10,327
15,373
20,411
25,450
30,502
35,524
40,533
45,559
50,583
55,591
60,602
65,610
70,617
75,620
80,621
85,626
90,633
95,640
100,648
105,656
110,665
115,671
120,684
125,692
130,698
135,706
140,710
145,712
150,714
155,722
160,726
165,730
170,731
175,735
180,736
185,740
190,740
195,746
200,746
205,747
210,748
215,750
220,755
225,757
230,763
235,766
240,768
245,768
250,771
255,776
260,781
265,785
270,787
275,790
280,796
285,802
290,808
295,810
300,812
305,813
310,813
315,814
320,817
325,817
330,819
335,821
340,821
345,821
350,821
355,822
360,822
365,822
370,822
375,822
380,822
385,823
390,824
395,826
400,827
405,827
410,828
415,831
420,832
425,834
430,838
435,840
440,846
445,850
450,851
455,852
460,853
465,853
470,853
475,853
480,853
485,857
490,862
495,863
500,864
505,865
510,865
515,866
520,868
525,868
530,869
535,870
540,872
545,875
550,876
555,877
560,878
565,880
570,882
575,883
580,884
585,884
590,884
595,885
600,886
605,889
610,889
615,890
620,891
625,894
630,895
635,896
640,896
645,898
650,898
655,898
660,898
665,899
670,900
675,904
680,904
685,906
690,906
695,907
700,907
705,909
710,910
715,911
720,912
725,914
730,914
735,914
740,914
745,914
750,915
755,915
760,916
765,916
770,916
775,916
780,918
785,919
790,920
795,921
800,924
805,925
810,926
815,926
820,927
825,927
830,927
835,927
840,927
845,927
850,928
855,928
860,929
865,929
870,930
875,931
880,932
885,932
890,932
895,932
900,932
905,932
910,933
915,933
920,933
925,934
930,934
935,934
940,934
945,935
950,935
955,935
960,935
965,936
970,936
975,936
980,936
985,937
990,938
995,938
1000,939
1005,939
1010,941
1015,942
1020,942
1025,943
1030,943
1035,943
1040,943
1045,943
1050,943
1055,943
1060,943
1065,943
1070,943
1075,944
1080,945
1085,945
1090,946
1095,946
1100,947
1105,947
1110,948
1115,948
1120,948
1125,948
1130,948
1135,948
1140,948
1145,948
1150,948
1155,949
1160,949
1165,950
1170,950
1175,950
1180,950
1185,950
1190,951
1195,951
1200,952
1205,952
1210,952
1215,952
1220,952
1225,952
1230,952
1235,952
1240,952
1245,953
1250,953
1255,954
1260,954
1265,954
1270,954
1275,954
1280,955
1285,955
1290,955
1295,955
1300,955
1305,955
1310,955
1315,955
1320,955
1325,956
1330,956
1335,956
1340,956
1345,956
1350,956
1355,956
1360,957
1365,958
1370,958
1375,958
1380,958
1385,958
1390,958
1395,958
1400,958
1405,958
1410,958
1415,958
1420,958
1425,958
1430,958
1435,958
1440,959
1445,959
1450,959
1455,959
1460,959
1465,959
1470,959
1475,959
1480,959
1485,960
1490,960
1495,960
1500,960
1505,960
1510,960
1515,960
1520,961
1525,961
1530,962
1535,962
1540,962
1545,962
1550,962
1555,962
1560,962
1565,962
1570,962
1575,962
1580,962
1585,962
1590,962
1595,962
1600,962
1605,962
1610,963
1615,963
1620,963
1625,963
1630,963
1635,963
1640,964
1645,964
1650,964
1655,964
1660,964
1665,964
1670,964
1675,964
1680,964
1685,964
1690,964
1695,964
1700,964
1705,964
1710,964
1715,964
1720,964
1725,964
1730,964
1735,964
1740,964
1745,964
1750,964
1755,964
1760,964
1765,964
1770,964
1775,964
1780,964
1785,964
1790,964
1795,964
1800,964


==> cg/small/solving-curve/gurobi.txt <==
x,y
5,166
10,249
15,313
20,375
25,394
30,421
35,444
40,461
45,467
50,468
55,474
60,487
65,495
70,506
75,507
80,512
85,514
90,521
95,531
100,537
105,539
110,541
115,543
120,544
125,550
130,558
135,561
140,564
145,567
150,571
155,571
160,573
165,574
170,577
175,580
180,588
185,593
190,596
195,600
200,600
205,603
210,605
215,605
220,605
225,605
230,605
235,605
240,605
245,607
250,608
255,608
260,608
265,617
270,619
275,623
280,627
285,629
290,629
295,629
300,629
305,630
310,630
315,630
320,630
325,630
330,630
335,630
340,631
345,632
350,632
355,633
360,633
365,635
370,635
375,635
380,635
385,635
390,636
395,643
400,646
405,651
410,654
415,658
420,663
425,667
430,676
435,686
440,689
445,694
450,700
455,704
460,706
465,711
470,715
475,718
480,719
485,725
490,730
495,733
500,737
505,740
510,747
515,748
520,749
525,751
530,754
535,756
540,756
545,756
550,758
555,758
560,758
565,758
570,758
575,758
580,758
585,758
590,758
595,759
600,759
605,759
610,759
615,759
620,759
625,759
630,759
635,760
640,760
645,761
650,762
655,762
660,763
665,763
670,764
675,765
680,765
685,765
690,765
695,765
700,765
705,765
710,765
715,765
720,765
725,765
730,765
735,765
740,765
745,765
750,766
755,766
760,766
765,766
770,766
775,767
780,768
785,768
790,768
795,768
800,769
805,769
810,771
815,771
820,771
825,772
830,774
835,774
840,774
845,776
850,777
855,779
860,779
865,782
870,782
875,782
880,782
885,783
890,786
895,786
900,787
905,787
910,788
915,789
920,790
925,791
930,791
935,791
940,791
945,793
950,793
955,793
960,795
965,796
970,796
975,796
980,797
985,798
990,798
995,799
1000,801
1005,801
1010,801
1015,801
1020,803
1025,803
1030,803
1035,803
1040,806
1045,807
1050,807
1055,807
1060,808
1065,808
1070,810
1075,811
1080,813
1085,815
1090,816
1095,816
1100,816
1105,816
1110,816
1115,818
1120,819
1125,820
1130,820
1135,820
1140,822
1145,824
1150,825
1155,825
1160,826
1165,827
1170,828
1175,828
1180,829
1185,829
1190,832
1195,832
1200,832
1205,832
1210,833
1215,833
1220,834
1225,835
1230,837
1235,841
1240,841
1245,842
1250,842
1255,844
1260,845
1265,845
1270,846
1275,848
1280,849
1285,849
1290,851
1295,851
1300,852
1305,854
1310,854
1315,855
1320,855
1325,856
1330,857
1335,859
1340,860
1345,861
1350,861
1355,862
1360,864
1365,865
1370,866
1375,866
1380,869
1385,870
1390,870
1395,871
1400,873
1405,874
1410,874
1415,874
1420,875
1425,876
1430,876
1435,876
1440,876
1445,876
1450,876
1455,876
1460,876
1465,876
1470,877
1475,877
1480,877
1485,877
1490,877
1495,877
1500,877
1505,877
1510,878
1515,878
1520,878
1525,878
1530,878
1535,879
1540,879
1545,879
1550,879
1555,879
1560,879
1565,880
1570,882
1575,882
1580,882
1585,882
1590,882
1595,882
1600,882
1605,882
1610,885
1615,886
1620,886
1625,887
1630,887
1635,887
1640,887
1645,887
1650,887
1655,887
1660,888
1665,888
1670,889
1675,889
1680,889
1685,889
1690,891
1695,891
1700,891
1705,891
1710,891
1715,891
1720,891
1725,891
1730,891
1735,892
1740,892
1745,893
1750,893
1755,893
1760,893
1765,893
1770,893
1775,895
1780,895
1785,895
1790,895
1795,895
1800,895


==> cg/small/solving-curve/lscc.txt <==
x,y
5,176
10,218
15,232
20,297
25,354
30,385
35,417
40,428
45,443
50,466
55,488
60,508
65,524
70,534
75,537
80,548
85,549
90,555
95,563
100,568
105,575
110,588
115,591
120,593
125,597
130,598
135,599
140,601
145,601
150,601
155,603
160,603
165,605
170,605
175,605
180,606
185,607
190,607
195,608
200,610
205,615
210,617
215,624
220,624
225,627
230,634
235,640
240,644
245,646
250,646
255,648
260,649
265,652
270,656
275,659
280,663
285,666
290,668
295,671
300,673
305,674
310,676
315,679
320,679
325,679
330,680
335,680
340,684
345,685
350,691
355,696
360,700
365,705
370,710
375,713
380,718
385,723
390,726
395,727
400,728
405,732
410,734
415,735
420,737
425,738
430,739
435,743
440,743
445,743
450,744
455,744
460,744
465,745
470,745
475,745
480,746
485,747
490,747
495,747
500,747
505,747
510,747
515,748
520,748
525,748
530,749
535,749
540,749
545,749
550,749
555,749
560,750
565,753
570,753
575,753
580,753
585,754
590,755
595,755
600,757
605,757
610,759
615,760
620,761
625,762
630,764
635,764
640,767
645,768
650,770
655,771
660,771
665,773
670,775
675,777
680,778
685,778
690,778
695,779
700,780
705,780
710,781
715,781
720,781
725,782
730,783
735,783
740,783
745,783
750,784
755,785
760,785
765,785
770,785
775,785
780,785
785,785
790,785
795,786
800,787
805,788
810,788
815,788
820,788
825,788
830,788
835,789
840,789
845,789
850,790
855,791
860,791
865,792
870,793
875,793
880,793
885,793
890,793
895,793
900,793
905,793
910,793
915,793
920,793
925,793
930,793
935,793
940,793
945,793
950,793
955,794
960,794
965,794
970,794
975,794
980,794
985,794
990,794
995,794
1000,794
1005,794
1010,794
1015,794
1020,794
1025,794
1030,794
1035,794
1040,794
1045,795
1050,796
1055,796
1060,796
1065,797
1070,798
1075,798
1080,798
1085,798
1090,798
1095,798
1100,799
1105,799
1110,800
1115,800
1120,800
1125,800
1130,801
1135,802
1140,802
1145,802
1150,802
1155,802
1160,802
1165,802
1170,803
1175,803
1180,803
1185,803
1190,803
1195,803
1200,803
1205,803
1210,803
1215,805
1220,805
1225,805
1230,805
1235,805
1240,805
1245,805
1250,805
1255,805
1260,805
1265,805
1270,805
1275,805
1280,805
1285,805
1290,805
1295,805
1300,805
1305,805
1310,805
1315,805
1320,805
1325,805
1330,805
1335,805
1340,805
1345,805
1350,806
1355,806
1360,806
1365,806
1370,806
1375,806
1380,806
1385,806
1390,806
1395,806
1400,806
1405,806
1410,806
1415,806
1420,806
1425,806
1430,806
1435,806
1440,806
1445,806
1450,806
1455,806
1460,806
1465,806
1470,806
1475,806
1480,806
1485,806
1490,806
1495,806
1500,806
1505,806
1510,806
1515,806
1520,806
1525,806
1530,806
1535,806
1540,806
1545,807
1550,807
1555,807
1560,807
1565,807
1570,807
1575,807
1580,807
1585,808
1590,808
1595,808
1600,808
1605,808
1610,808
1615,808
1620,808
1625,808
1630,808
1635,808
1640,808
1645,808
1650,808
1655,808
1660,809
1665,810
1670,810
1675,810
1680,810
1685,810
1690,810
1695,811
1700,811
1705,811
1710,811
1715,811
1720,811
1725,811
1730,811
1735,811
1740,811
1745,811
1750,811
1755,811
1760,811
1765,811
1770,811
1775,812
1780,812
1785,812
1790,812
1795,812
1800,812


==> cg/small/solving-curve/mlph++-cs0-rmcol20.txt <==
x,y
5,507
10,671
15,758
20,788
25,811
30,825
35,833
40,836
45,836
50,839
55,840
60,840
65,840
70,841
75,843
80,853
85,873
90,898
95,925
100,930
105,944
110,951
115,960
120,964
125,970
130,974
135,974
140,976
145,979
150,980
155,982
160,984
165,987
170,992
175,994
180,996
185,1001
190,1005
195,1010
200,1015
205,1018
210,1025
215,1032
220,1038
225,1041
230,1051
235,1060
240,1066
245,1070
250,1076
255,1080
260,1086
265,1095
270,1098
275,1099
280,1101
285,1106
290,1109
295,1112
300,1114
305,1119
310,1119
315,1120
320,1122
325,1128
330,1128
335,1129
340,1130
345,1130
350,1130
355,1131
360,1131
365,1131
370,1131
375,1131
380,1132
385,1133
390,1134
395,1134
400,1134
405,1134
410,1136
415,1136
420,1136
425,1137
430,1137
435,1137
440,1139
445,1140
450,1141
455,1141
460,1143
465,1143
470,1144
475,1144
480,1144
485,1144
490,1144
495,1144
500,1145
505,1145
510,1145
515,1146
520,1146
525,1146
530,1146
535,1146
540,1146
545,1147
550,1149
555,1150
560,1150
565,1150
570,1150
575,1150
580,1150
585,1150
590,1150
595,1150
600,1150
605,1152
610,1153
615,1154
620,1156
625,1156
630,1156
635,1156
640,1156
645,1157
650,1158
655,1158
660,1159
665,1159
670,1159
675,1159
680,1159
685,1159
690,1159
695,1159
700,1159
705,1160
710,1161
715,1161
720,1161
725,1161
730,1161
735,1161
740,1162
745,1162
750,1163
755,1163
760,1163
765,1164
770,1165
775,1165
780,1165
785,1165
790,1165
795,1166
800,1166
805,1167
810,1167
815,1167
820,1167
825,1167
830,1168
835,1168
840,1169
845,1169
850,1169
855,1171
860,1171
865,1172
870,1173
875,1174
880,1174
885,1174
890,1177
895,1178
900,1179
905,1180
910,1180
915,1180
920,1182
925,1185
930,1187
935,1189
940,1193
945,1198
950,1198
955,1200
960,1201
965,1201
970,1202
975,1202
980,1202
985,1202
990,1203
995,1204
1000,1204
1005,1205
1010,1205
1015,1207
1020,1208
1025,1209
1030,1210
1035,1213
1040,1214
1045,1214
1050,1214
1055,1214
1060,1215
1065,1215
1070,1215
1075,1215
1080,1215
1085,1216
1090,1216
1095,1216
1100,1218
1105,1220
1110,1221
1115,1221
1120,1221
1125,1222
1130,1222
1135,1222
1140,1223
1145,1223
1150,1224
1155,1224
1160,1224
1165,1224
1170,1224
1175,1224
1180,1225
1185,1225
1190,1226
1195,1226
1200,1226
1205,1226
1210,1226
1215,1227
1220,1227
1225,1227
1230,1228
1235,1228
1240,1228
1245,1228
1250,1228
1255,1229
1260,1229
1265,1229
1270,1229
1275,1229
1280,1229
1285,1229
1290,1229
1295,1229
1300,1229
1305,1231
1310,1232
1315,1233
1320,1234
1325,1234
1330,1236
1335,1237
1340,1237
1345,1238
1350,1238
1355,1238
1360,1238
1365,1238
1370,1238
1375,1238
1380,1238
1385,1239
1390,1239
1395,1239
1400,1239
1405,1239
1410,1239
1415,1239
1420,1239
1425,1239
1430,1239
1435,1239
1440,1239
1445,1239
1450,1239
1455,1240
1460,1242
1465,1242
1470,1242
1475,1243
1480,1243
1485,1243
1490,1244
1495,1244
1500,1244
1505,1244
1510,1244
1515,1244
1520,1245
1525,1245
1530,1245
1535,1245
1540,1246
1545,1246
1550,1246
1555,1246
1560,1246
1565,1246
1570,1246
1575,1248
1580,1248
1585,1248
1590,1248
1595,1248
1600,1248
1605,1249
1610,1249
1615,1249
1620,1250
1625,1251
1630,1251
1635,1252
1640,1252
1645,1252
1650,1252
1655,1253
1660,1253
1665,1253
1670,1253
1675,1253
1680,1253
1685,1253
1690,1254
1695,1254
1700,1254
1705,1254
1710,1254
1715,1254
1720,1254
1725,1254
1730,1255
1735,1255
1740,1255
1745,1255
1750,1255
1755,1255
1760,1255
1765,1255
1770,1255
1775,1255
1780,1255
1785,1255
1790,1255
1795,1255
1800,1255


==> cg/small/solving-curve/mssp-cs0.txt <==
x,y
5,539
10,607
15,722
20,759
25,776
30,800
35,810
40,813
45,816
50,818
55,819
60,821
65,821
70,821
75,826
80,830
85,840
90,857
95,870
100,878
105,886
110,888
115,891
120,901
125,907
130,920
135,925
140,932
145,937
150,940
155,949
160,961
165,974
170,980
175,988
180,997
185,1002
190,1007
195,1013
200,1016
205,1019
210,1022
215,1027
220,1029
225,1031
230,1032
235,1032
240,1034
245,1035
250,1036
255,1037
260,1039
265,1040
270,1043
275,1044
280,1044
285,1044
290,1044
295,1044
300,1045
305,1047
310,1049
315,1049
320,1050
325,1051
330,1051
335,1055
340,1057
345,1060
350,1063
355,1065
360,1066
365,1066
370,1069
375,1071
380,1072
385,1075
390,1076
395,1078
400,1081
405,1081
410,1083
415,1090
420,1091
425,1092
430,1095
435,1096
440,1099
445,1099
450,1101
455,1104
460,1104
465,1107
470,1109
475,1110
480,1111
485,1111
490,1111
495,1113
500,1115
505,1116
510,1116
515,1117
520,1117
525,1120
530,1121
535,1122
540,1123
545,1123
550,1124
555,1127
560,1127
565,1128
570,1130
575,1131
580,1131
585,1132
590,1134
595,1134
600,1134
605,1134
610,1134
615,1136
620,1137
625,1137
630,1137
635,1138
640,1140
645,1140
650,1140
655,1141
660,1141
665,1141
670,1142
675,1143
680,1143
685,1143
690,1143
695,1143
700,1143
705,1143
710,1143
715,1143
720,1143
725,1143
730,1144
735,1144
740,1144
745,1144
750,1145
755,1145
760,1145
765,1145
770,1145
775,1146
780,1146
785,1147
790,1147
795,1148
800,1148
805,1148
810,1149
815,1149
820,1149
825,1149
830,1149
835,1149
840,1150
845,1150
850,1150
855,1151
860,1151
865,1151
870,1151
875,1151
880,1151
885,1151
890,1151
895,1151
900,1151
905,1152
910,1152
915,1152
920,1152
925,1152
930,1153
935,1153
940,1155
945,1156
950,1156
955,1156
960,1156
965,1156
970,1158
975,1158
980,1158
985,1160
990,1161
995,1162
1000,1162
1005,1162
1010,1163
1015,1165
1020,1166
1025,1168
1030,1168
1035,1168
1040,1170
1045,1171
1050,1171
1055,1172
1060,1172
1065,1172
1070,1172
1075,1172
1080,1174
1085,1174
1090,1175
1095,1176
1100,1176
1105,1177
1110,1177
1115,1177
1120,1177
1125,1178
1130,1179
1135,1179
1140,1180
1145,1180
1150,1180
1155,1180
1160,1180
1165,1182
1170,1183
1175,1183
1180,1183
1185,1184
1190,1185
1195,1185
1200,1185
1205,1185
1210,1185
1215,1185
1220,1186
1225,1187
1230,1188
1235,1188
1240,1188
1245,1188
1250,1188
1255,1188
1260,1188
1265,1188
1270,1188
1275,1188
1280,1188
1285,1188
1290,1188
1295,1188
1300,1188
1305,1188
1310,1189
1315,1189
1320,1189
1325,1190
1330,1191
1335,1191
1340,1191
1345,1192
1350,1192
1355,1193
1360,1193
1365,1194
1370,1194
1375,1194
1380,1194
1385,1195
1390,1195
1395,1195
1400,1197
1405,1197
1410,1197
1415,1197
1420,1198
1425,1198
1430,1198
1435,1198
1440,1198
1445,1198
1450,1199
1455,1199
1460,1199
1465,1199
1470,1201
1475,1201
1480,1201
1485,1201
1490,1202
1495,1202
1500,1202
1505,1202
1510,1202
1515,1202
1520,1202
1525,1202
1530,1202
1535,1202
1540,1202
1545,1203
1550,1203
1555,1203
1560,1203
1565,1203
1570,1203
1575,1204
1580,1204
1585,1204
1590,1204
1595,1204
1600,1204
1605,1204
1610,1204
1615,1205
1620,1206
1625,1206
1630,1206
1635,1206
1640,1207
1645,1208
1650,1208
1655,1208
1660,1208
1665,1208
1670,1208
1675,1209
1680,1209
1685,1209
1690,1211
1695,1211
1700,1211
1705,1211
1710,1211
1715,1211
1720,1211
1725,1211
1730,1211
1735,1211
1740,1211
1745,1211
1750,1211
1755,1211
1760,1211
1765,1211
1770,1211
1775,1211
1780,1211
1785,1212
1790,1212
1795,1212
1800,1212


==> cg/small/solving-curve/sssp-cs0.txt <==
x,y
5,461
10,548
15,653
20,707
25,726
30,733
35,753
40,768
45,773
50,782
55,786
60,790
65,793
70,801
75,806
80,814
85,820
90,825
95,828
100,831
105,834
110,847
115,857
120,863
125,865
130,872
135,876
140,878
145,880
150,888
155,890
160,891
165,898
170,903
175,906
180,908
185,910
190,912
195,919
200,924
205,926
210,926
215,934
220,934
225,939
230,944
235,950
240,953
245,954
250,957
255,960
260,964
265,964
270,967
275,972
280,973
285,978
290,978
295,985
300,986
305,988
310,991
315,992
320,994
325,995
330,996
335,996
340,998
345,998
350,998
355,999
360,999
365,999
370,999
375,999
380,1000
385,1001
390,1003
395,1004
400,1004
405,1005
410,1006
415,1007
420,1007
425,1007
430,1008
435,1009
440,1009
445,1010
450,1011
455,1011
460,1013
465,1013
470,1013
475,1015
480,1016
485,1016
490,1017
495,1017
500,1017
505,1017
510,1017
515,1018
520,1019
525,1020
530,1021
535,1022
540,1023
545,1024
550,1024
555,1025
560,1025
565,1025
570,1025
575,1027
580,1027
585,1027
590,1027
595,1027
600,1028
605,1029
610,1030
615,1031
620,1031
625,1031
630,1031
635,1031
640,1031
645,1031
650,1031
655,1031
660,1031
665,1031
670,1031
675,1031
680,1031
685,1032
690,1032
695,1034
700,1035
705,1035
710,1036
715,1037
720,1037
725,1037
730,1037
735,1037
740,1038
745,1038
750,1040
755,1040
760,1040
765,1040
770,1040
775,1041
780,1041
785,1041
790,1041
795,1041
800,1041
805,1041
810,1041
815,1042
820,1043
825,1043
830,1043
835,1043
840,1043
845,1043
850,1043
855,1043
860,1043
865,1043
870,1043
875,1044
880,1044
885,1044
890,1044
895,1044
900,1044
905,1044
910,1044
915,1045
920,1045
925,1045
930,1046
935,1046
940,1047
945,1047
950,1047
955,1047
960,1047
965,1047
970,1047
975,1047
980,1047
985,1047
990,1047
995,1047
1000,1047
1005,1047
1010,1047
1015,1047
1020,1048
1025,1048
1030,1049
1035,1049
1040,1050
1045,1050
1050,1050
1055,1050
1060,1051
1065,1051
1070,1051
1075,1052
1080,1052
1085,1052
1090,1052
1095,1052
1100,1052
1105,1053
1110,1053
1115,1053
1120,1053
1125,1053
1130,1053
1135,1053
1140,1055
1145,1056
1150,1056
1155,1056
1160,1057
1165,1057
1170,1057
1175,1057
1180,1057
1185,1057
1190,1057
1195,1057
1200,1057
1205,1057
1210,1057
1215,1057
1220,1057
1225,1057
1230,1057
1235,1057
1240,1057
1245,1058
1250,1058
1255,1058
1260,1058
1265,1058
1270,1058
1275,1058
1280,1058
1285,1060
1290,1060
1295,1060
1300,1060
1305,1060
1310,1060
1315,1060
1320,1060
1325,1060
1330,1060
1335,1061
1340,1061
1345,1061
1350,1061
1355,1061
1360,1062
1365,1063
1370,1063
1375,1063
1380,1065
1385,1065
1390,1065
1395,1065
1400,1066
1405,1067
1410,1067
1415,1068
1420,1068
1425,1069
1430,1069
1435,1069
1440,1069
1445,1070
1450,1070
1455,1070
1460,1070
1465,1070
1470,1070
1475,1070
1480,1070
1485,1070
1490,1070
1495,1071
1500,1071
1505,1071
1510,1071
1515,1071
1520,1071
1525,1072
1530,1074
1535,1074
1540,1074
1545,1074
1550,1074
1555,1074
1560,1074
1565,1076
1570,1076
1575,1076
1580,1076
1585,1077
1590,1077
1595,1077
1600,1077
1605,1077
1610,1077
1615,1077
1620,1077
1625,1077
1630,1079
1635,1079
1640,1080
1645,1081
1650,1082
1655,1083
1660,1084
1665,1084
1670,1086
1675,1087
1680,1087
1685,1089
1690,1089
1695,1089
1700,1089
1705,1089
1710,1090
1715,1090
1720,1091
1725,1091
1730,1091
1735,1091
1740,1091
1745,1091
1750,1092
1755,1092
1760,1093
1765,1093
1770,1093
1775,1095
1780,1096
1785,1096
1790,1096
1795,1096
1800,1096


==> cg/small/solving-curve/tsm.txt <==
x,y
5,343
10,475
15,548
20,581
25,597
30,600
35,602
40,625
45,642
50,651
55,653
60,657
65,666
70,680
75,697
80,710
85,723
90,738
95,739
100,743
105,744
110,745
115,745
120,745
125,745
130,745
135,745
140,746
145,746
150,746
155,746
160,747
165,748
170,748
175,751
180,752
185,752
190,753
195,756
200,757
205,760
210,764
215,768
220,774
225,778
230,783
235,789
240,792
245,797
250,797
255,799
260,801
265,802
270,802
275,802
280,802
285,802
290,802
295,802
300,802
305,802
310,803
315,804
320,804
325,806
330,806
335,807
340,807
345,809
350,811
355,811
360,812
365,812
370,812
375,812
380,812
385,812
390,813
395,816
400,817
405,817
410,818
415,820
420,822
425,824
430,826
435,827
440,827
445,827
450,827
455,828
460,828
465,828
470,830
475,831
480,831
485,832
490,832
495,833
500,833
505,834
510,834
515,834
520,835
525,835
530,835
535,835
540,835
545,835
550,835
555,836
560,836
565,836
570,837
575,837
580,837
585,837
590,838
595,838
600,838
605,838
610,838
615,838
620,838
625,838
630,839
635,839
640,839
645,839
650,840
655,840
660,840
665,840
670,840
675,840
680,840
685,841
690,841
695,841
700,841
705,841
710,841
715,841
720,842
725,843
730,843
735,843
740,843
745,843
750,844
755,847
760,848
765,848
770,850
775,850
780,850
785,850
790,852
795,852
800,857
805,859
810,862
815,863
820,865
825,866
830,867
835,868
840,868
845,869
850,869
855,869
860,869
865,869
870,869
875,869
880,869
885,869
890,869
895,869
900,869
905,869
910,869
915,870
920,870
925,870
930,870
935,870
940,870
945,870
950,870
955,870
960,870
965,870
970,870
975,870
980,871
985,871
990,871
995,871
1000,871
1005,872
1010,872
1015,873
1020,873
1025,873
1030,873
1035,873
1040,873
1045,873
1050,873
1055,873
1060,873
1065,873
1070,874
1075,874
1080,874
1085,874
1090,875
1095,875
1100,876
1105,877
1110,877
1115,877
1120,878
1125,878
1130,878
1135,878
1140,878
1145,878
1150,879
1155,879
1160,879
1165,879
1170,879
1175,879
1180,879
1185,879
1190,879
1195,879
1200,879
1205,879
1210,879
1215,879
1220,879
1225,879
1230,879
1235,879
1240,881
1245,881
1250,881
1255,881
1260,882
1265,882
1270,882
1275,884
1280,884
1285,885
1290,886
1295,888
1300,889
1305,889
1310,889
1315,889
1320,889
1325,889
1330,890
1335,890
1340,890
1345,890
1350,891
1355,891
1360,891
1365,892
1370,892
1375,892
1380,892
1385,893
1390,893
1395,893
1400,893
1405,893
1410,893
1415,893
1420,896
1425,898
1430,898
1435,899
1440,899
1445,900
1450,901
1455,901
1460,902
1465,902
1470,902
1475,902
1480,903
1485,904
1490,904
1495,904
1500,904
1505,905
1510,905
1515,905
1520,906
1525,906
1530,906
1535,907
1540,909
1545,910
1550,910
1555,911
1560,914
1565,915
1570,916
1575,917
1580,919
1585,920
1590,921
1595,924
1600,924
1605,925
1610,926
1615,926
1620,927
1625,928
1630,929
1635,929
1640,929
1645,929
1650,929
1655,929
1660,929
1665,929
1670,929
1675,929
1680,929
1685,929
1690,930
1695,930
1700,930
1705,930
1710,930
1715,930
1720,930
1725,930
1730,931
1735,931
1740,931
1745,931
1750,931
1755,931
1760,932
1765,932
1770,932
1775,932
1780,932
1785,932
1790,932
1795,932
1800,932


==> dimacs-new/C1000-9/aco.txt <==
x,y
0.1,5507.7
0.2,5582.5
0.3,5714.0
0.4,5786.7
0.5,5796.8
0.6,5813.9
0.7,5865.2
0.8,5865.2
0.9,5893.2
1.0,5917.1
1.1,5934.8
1.2,5972.8
1.3,6010.8
1.4,6010.8
1.5,6010.8
1.6,6010.8
1.7,6010.8
1.8,6028.2
1.9,6028.2
2.0,6028.2
2.1,6038.2
2.2,6038.2
2.3,6053.9
2.4,6053.9
2.5,6053.9
2.6,6053.9
2.7,6055.2
2.8,6055.2
2.9,6055.2
3.0,6082.2
3.1,6082.2
3.2,6082.2
3.3,6085.0
3.4,6089.5
3.5,6089.5
3.6,6089.5
3.7,6089.5
3.8,6089.5
3.9,6099.3
4.0,6099.3
4.1,6108.7
4.2,6113.3
4.3,6113.3
4.4,6114.4
4.5,6126.7
4.6,6137.3
4.7,6230.2
4.8,6304.1
4.9,6354.8
5.0,6435.4
5.1,6506.0
5.2,6541.1
5.3,6607.3
5.4,6744.2
5.5,6826.4
5.6,6893.1
5.7,6990.7
5.8,7035.4
5.9,7121.7
6.0,7182.8
6.1,7287.0
6.2,7288.3
6.3,7323.7
6.4,7333.1
6.5,7366.0
6.6,7375.3
6.7,7383.0
6.8,7412.8
6.9,7465.1
7.0,7474.2
7.1,7492.8
7.2,7532.2
7.3,7575.2
7.4,7575.2
7.5,7577.7
7.6,7593.0
7.7,7593.2
7.8,7600.4
7.9,7600.4
8.0,7600.4
8.1,7600.4
8.2,7600.4
8.3,7600.4
8.4,7613.4
8.5,7665.4
8.6,7670.2
8.7,7670.2
8.8,7670.2
8.9,7678.1
9.0,7678.1
9.1,7688.5
9.2,7696.5
9.3,7696.5
9.4,7696.5
9.5,7696.5
9.6,7696.5
9.7,7696.5
9.8,7696.5
9.9,7696.5
10.0,7696.5
10.1,7696.5
10.2,7696.5
10.3,7696.5
10.4,7696.5
10.5,7696.5
10.6,7696.5
10.7,7696.5
10.8,7696.5
10.9,7696.5
11.0,7696.5
11.1,7696.5
11.2,7696.5
11.3,7696.5
11.4,7696.5
11.5,7696.5
11.6,7696.5
11.7,7696.5
11.8,7696.5
11.9,7696.5
12.0,7696.5
12.1,7696.5
12.2,7696.5
12.3,7696.5
12.4,7696.5
12.5,7696.5
12.6,7696.5
12.7,7696.5
12.8,7696.5
12.9,7696.5
13.0,7696.5
13.1,7696.5
13.2,7696.5
13.3,7696.5
13.4,7696.5
13.5,7696.5
13.6,7696.5
13.7,7696.5
13.8,7696.5
13.9,7696.5
14.0,7696.5
14.1,7696.5
14.2,7696.5
14.3,7696.5
14.4,7696.5
14.5,7696.5
14.6,7696.5
14.7,7696.5
14.8,7696.5
14.9,7696.5
15.0,7696.5
15.1,7696.5
15.2,7696.5
15.3,7696.5
15.4,7696.5
15.5,7696.5
15.6,7696.5
15.7,7696.5
15.8,7696.5
15.9,7696.5
16.0,7696.5
16.1,7696.5
16.2,7696.5
16.3,7696.5
16.4,7696.5
16.5,7696.5
16.6,7696.5
16.7,7696.5
16.8,7696.5
16.9,7696.5
17.0,7696.5
17.1,7696.5
17.2,7696.5
17.3,7696.5
17.4,7696.5
17.5,7696.5
17.6,7696.5
17.7,7696.5
17.8,7696.5
17.9,7696.5
18.0,7696.5
18.1,7696.5
18.2,7696.5
18.3,7696.5
18.4,7696.5
18.5,7696.5
18.6,7696.5
18.7,7696.5
18.8,7696.5
18.9,7696.5
19.0,7696.5
19.1,7696.5
19.2,7696.5
19.3,7696.5
19.4,7696.5
19.5,7696.5
19.6,7696.5
19.7,7696.5
19.8,7696.5
19.9,7696.5
20.0,7696.5


==> dimacs-new/C1000-9/fastwclq.txt <==
x,y
0.1,6939.9
0.2,7074.2
0.3,7100.0
0.4,7176.5
0.5,7209.9
0.6,7209.9
0.7,7209.9
0.8,7209.9
0.9,7245.5
1.0,7245.5
1.1,7245.5
1.2,7245.5
1.3,7245.5
1.4,7245.5
1.5,7245.5
1.6,7245.5
1.7,7245.5
1.8,7245.5
1.9,7245.5
2.0,7245.5
2.1,7245.5
2.2,7245.5
2.3,7245.5
2.4,7245.5
2.5,7245.5
2.6,7245.5
2.7,7245.5
2.8,7245.5
2.9,7245.5
3.0,7245.5
3.1,7245.5
3.2,7245.5
3.3,7245.5
3.4,7245.5
3.5,7245.5
3.6,7381.9
3.7,7408.5
3.8,7408.5
3.9,7408.5
4.0,7408.5
4.1,7408.5
4.2,7408.5
4.3,7408.5
4.4,7408.5
4.5,7408.5
4.6,7408.5
4.7,7408.5
4.8,7408.5
4.9,7408.5
5.0,7408.5
5.1,7408.5
5.2,7408.5
5.3,7408.5
5.4,7408.5
5.5,7408.5
5.6,7408.5
5.7,7418.1
5.8,7418.1
5.9,7418.1
6.0,7418.1
6.1,7418.1
6.2,7418.1
6.3,7418.1
6.4,7462.7
6.5,7507.3
6.6,7507.3
6.7,7507.3
6.8,7507.3
6.9,7507.3
7.0,7507.3
7.1,7507.3
7.2,7510.2
7.3,7510.2
7.4,7510.2
7.5,7510.2
7.6,7510.2
7.7,7510.2
7.8,7510.2
7.9,7510.2
8.0,7510.2
8.1,7510.2
8.2,7510.2
8.3,7510.2
8.4,7510.2
8.5,7510.2
8.6,7510.2
8.7,7510.2
8.8,7510.2
8.9,7510.2
9.0,7513.8
9.1,7587.4
9.2,7629.3
9.3,7631.1
9.4,7649.5
9.5,7649.5
9.6,7649.5
9.7,7649.5
9.8,7649.5
9.9,7649.5
10.0,7649.5
10.1,7649.5
10.2,7649.5
10.3,7649.5
10.4,7649.5
10.5,7649.5
10.6,7649.5
10.7,7649.5
10.8,7649.5
10.9,7649.5
11.0,7649.5
11.1,7649.5
11.2,7649.5
11.3,7649.5
11.4,7649.5
11.5,7649.5
11.6,7649.5
11.7,7649.5
11.8,7653.9
11.9,7665.9
12.0,7670.9
12.1,7670.9
12.2,7670.9
12.3,7670.9
12.4,7670.9
12.5,7670.9
12.6,7670.9
12.7,7670.9
12.8,7670.9
12.9,7670.9
13.0,7670.9
13.1,7670.9
13.2,7670.9
13.3,7670.9
13.4,7670.9
13.5,7670.9
13.6,7670.9
13.7,7670.9
13.8,7670.9
13.9,7670.9
14.0,7670.9
14.1,7670.9
14.2,7670.9
14.3,7670.9
14.4,7674.3
14.5,7692.7
14.6,7692.7
14.7,7694.4
14.8,7707.0
14.9,7727.1
15.0,7736.3
15.1,7736.3
15.2,7736.3
15.3,7736.3
15.4,7736.3
15.5,7736.3
15.6,7736.3
15.7,7736.3
15.8,7737.6
15.9,7737.6
16.0,7779.4
16.1,7779.4
16.2,7779.4
16.3,7780.7
16.4,7822.5
16.5,7822.5
16.6,7822.5
16.7,7822.5
16.8,7822.5
16.9,7822.5
17.0,7822.5
17.1,7822.5
17.2,7860.8
17.3,7860.8
17.4,7860.8
17.5,7860.8
17.6,7878.4
17.7,7880.0
17.8,7897.6
17.9,7946.2
18.0,7946.2
18.1,7946.2
18.2,7946.2
18.3,7946.2
18.4,7946.2
18.5,7946.2
18.6,7946.2
18.7,7946.2
18.8,7946.2
18.9,7946.2
19.0,7946.2
19.1,7946.2
19.2,7946.2
19.3,7946.2
19.4,7946.2
19.5,7946.2
19.6,7946.2
19.7,7946.2
19.8,7946.2
19.9,7946.2
20.0,7946.2


==> dimacs-new/C1000-9/gurobi.txt <==
x,y
0.1,2886.0
0.2,2886.0
0.3,2886.0
0.4,2886.0
0.5,2886.0
0.6,2886.0
0.7,4472.3
0.8,5483.3
0.9,5851.8
1.0,5851.8
1.1,5851.8
1.2,6164.6
1.3,6164.6
1.4,6164.6
1.5,6164.6
1.6,6164.6
1.7,6164.6
1.8,6164.6
1.9,6164.6
2.0,6164.6
2.1,6164.6
2.2,6164.6
2.3,6164.6
2.4,6164.6
2.5,6164.6
2.6,6164.6
2.7,6164.6
2.8,6164.6
2.9,6164.6
3.0,6164.6
3.1,6164.6
3.2,6164.6
3.3,6164.6
3.4,6164.6
3.5,6164.6
3.6,6164.6
3.7,6164.6
3.8,6164.6
3.9,6164.6
4.0,6164.6
4.1,6164.6
4.2,6164.6
4.3,6164.6
4.4,6164.6
4.5,6164.6
4.6,6164.6
4.7,6164.6
4.8,6164.6
4.9,6164.6
5.0,6164.6
5.1,6164.6
5.2,6164.6
5.3,6164.6
5.4,6164.6
5.5,6164.6
5.6,6164.6
5.7,6164.6
5.8,6164.6
5.9,6164.6
6.0,6164.6
6.1,6164.6
6.2,6164.6
6.3,6164.6
6.4,6164.6
6.5,6164.6
6.6,6164.6
6.7,6164.6
6.8,6164.6
6.9,6164.6
7.0,6164.6
7.1,6164.6
7.2,6164.6
7.3,6164.6
7.4,6164.6
7.5,6164.6
7.6,6164.6
7.7,6164.6
7.8,6164.6
7.9,6164.6
8.0,6164.6
8.1,6164.6
8.2,6164.6
8.3,6164.6
8.4,6164.6
8.5,6164.6
8.6,6164.6
8.7,6164.6
8.8,6164.6
8.9,6164.6
9.0,6164.6
9.1,6164.6
9.2,6164.6
9.3,6164.6
9.4,6164.6
9.5,6164.6
9.6,6164.6
9.7,6164.6
9.8,6164.6
9.9,6164.6
10.0,6164.6
10.1,6164.6
10.2,6164.6
10.3,6164.6
10.4,6164.6
10.5,6164.6
10.6,6164.6
10.7,6164.6
10.8,6164.6
10.9,6164.6
11.0,6164.6
11.1,6164.6
11.2,6164.6
11.3,6164.6
11.4,6164.6
11.5,6164.6
11.6,6164.6
11.7,6164.6
11.8,6164.6
11.9,6164.6
12.0,6164.6
12.1,6164.6
12.2,6164.6
12.3,6164.6
12.4,6164.6
12.5,6164.6
12.6,6164.6
12.7,6164.6
12.8,6164.6
12.9,6164.6
13.0,6164.6
13.1,6164.6
13.2,6164.6
13.3,6164.6
13.4,6164.6
13.5,6164.6
13.6,6164.6
13.7,6164.6
13.8,6164.6
13.9,6164.6
14.0,6164.6
14.1,6164.6
14.2,6164.6
14.3,6164.6
14.4,6164.6
14.5,6164.6
14.6,6164.6
14.7,6164.6
14.8,6164.6
14.9,6164.6
15.0,6164.6
15.1,6164.6
15.2,6164.6
15.3,6164.6
15.4,6164.6
15.5,6164.6
15.6,6164.6
15.7,6164.6
15.8,6164.6
15.9,6164.6
16.0,6164.6
16.1,6164.6
16.2,6164.6
16.3,6164.6
16.4,6164.6
16.5,6164.6
16.6,6164.6
16.7,6164.6
16.8,6164.6
16.9,6164.6
17.0,6164.6
17.1,6164.6
17.2,6164.6
17.3,6164.6
17.4,6164.6
17.5,6164.6
17.6,6164.6
17.7,6164.6
17.8,6164.6
17.9,6164.6
18.0,6164.6
18.1,6164.6
18.2,6164.6
18.3,6164.6
18.4,6164.6
18.5,6164.6
18.6,6164.6
18.7,6164.6
18.8,6164.6
18.9,6164.6
19.0,6164.6
19.1,6164.6
19.2,6164.6
19.3,6164.6
19.4,6164.6
19.5,6164.6
19.6,6164.6
19.7,6164.6
19.8,6164.6
19.9,6164.6
20.0,6164.6


==> dimacs-new/C1000-9/lscc.txt <==
x,y
0.1,8544.0
0.2,8979.0
0.3,8979.0
0.4,8979.0
0.5,8979.0
0.6,8979.0
0.7,8979.0
0.8,8979.0
0.9,8979.0
1.0,8979.0
1.1,9099.9
1.2,9136.0
1.3,9136.0
1.4,9136.0
1.5,9136.0
1.6,9136.0
1.7,9136.0
1.8,9136.0
1.9,9136.0
2.0,9136.0
2.1,9136.0
2.2,9136.0
2.3,9136.0
2.4,9136.0
2.5,9136.0
2.6,9136.0
2.7,9136.0
2.8,9136.0
2.9,9136.0
3.0,9136.0
3.1,9136.0
3.2,9136.0
3.3,9136.0
3.4,9136.0
3.5,9136.0
3.6,9136.0
3.7,9136.0
3.8,9136.0
3.9,9136.0
4.0,9136.0
4.1,9136.0
4.2,9136.0
4.3,9136.0
4.4,9136.0
4.5,9136.0
4.6,9160.6
4.7,9177.0
4.8,9177.0
4.9,9177.0
5.0,9177.0
5.1,9177.0
5.2,9177.0
5.3,9177.0
5.4,9177.0
5.5,9177.0
5.6,9177.0
5.7,9177.0
5.8,9177.0
5.9,9177.0
6.0,9177.0
6.1,9177.0
6.2,9177.0
6.3,9177.0
6.4,9177.0
6.5,9177.0
6.6,9177.0
6.7,9177.0
6.8,9177.0
6.9,9177.0
7.0,9177.0
7.1,9177.0
7.2,9177.0
7.3,9177.0
7.4,9177.0
7.5,9177.0
7.6,9177.0
7.7,9177.0
7.8,9177.0
7.9,9177.0
8.0,9177.0
8.1,9177.0
8.2,9177.0
8.3,9177.0
8.4,9177.0
8.5,9177.0
8.6,9223.2
8.7,9254.0
8.8,9254.0
8.9,9254.0
9.0,9254.0
9.1,9254.0
9.2,9254.0
9.3,9254.0
9.4,9254.0
9.5,9254.0
9.6,9254.0
9.7,9254.0
9.8,9254.0
9.9,9254.0
10.0,9254.0
10.1,9254.0
10.2,9254.0
10.3,9254.0
10.4,9254.0
10.5,9254.0
10.6,9254.0
10.7,9254.0
10.8,9254.0
10.9,9254.0
11.0,9254.0
11.1,9254.0
11.2,9254.0
11.3,9254.0
11.4,9254.0
11.5,9254.0
11.6,9254.0
11.7,9254.0
11.8,9254.0
11.9,9254.0
12.0,9254.0
12.1,9254.0
12.2,9254.0
12.3,9254.0
12.4,9254.0
12.5,9254.0
12.6,9254.0
12.7,9254.0
12.8,9254.0
12.9,9254.0
13.0,9254.0
13.1,9254.0
13.2,9254.0
13.3,9254.0
13.4,9254.0
13.5,9254.0
13.6,9254.0
13.7,9254.0
13.8,9254.0
13.9,9254.0
14.0,9254.0
14.1,9254.0
14.2,9254.0
14.3,9254.0
14.4,9254.0
14.5,9254.0
14.6,9254.0
14.7,9254.0
14.8,9254.0
14.9,9254.0
15.0,9254.0
15.1,9254.0
15.2,9254.0
15.3,9254.0
15.4,9254.0
15.5,9254.0
15.6,9254.0
15.7,9254.0
15.8,9254.0
15.9,9254.0
16.0,9254.0
16.1,9254.0
16.2,9254.0
16.3,9254.0
16.4,9254.0
16.5,9254.0
16.6,9254.0
16.7,9254.0
16.8,9254.0
16.9,9254.0
17.0,9254.0
17.1,9254.0
17.2,9254.0
17.3,9254.0
17.4,9254.0
17.5,9254.0
17.6,9254.0
17.7,9254.0
17.8,9254.0
17.9,9254.0
18.0,9254.0
18.1,9254.0
18.2,9254.0
18.3,9254.0
18.4,9254.0
18.5,9254.0
18.6,9254.0
18.7,9254.0
18.8,9254.0
18.9,9254.0
19.0,9254.0
19.1,9254.0
19.2,9254.0
19.3,9254.0
19.4,9254.0
19.5,9254.0
19.6,9254.0
19.7,9254.0
19.8,9254.0
19.9,9254.0
20.0,9254.0


==> dimacs-new/C1000-9/mssp-0.txt <==
x,y
0.1,5920.6
0.2,7161.6
0.3,7161.6
0.4,7239.1
0.5,7605.8
0.6,7605.8
0.7,7793.8
0.8,7840.0
0.9,7840.0
1.0,8128.5
1.1,8128.5
1.2,8240.2
1.3,8309.8
1.4,8309.8
1.5,8371.4
1.6,8457.4
1.7,8457.4
1.8,8550.1
1.9,8563.9
2.0,8563.9
2.1,8624.1
2.2,8662.3
2.3,8706.6
2.4,8720.7
2.5,8765.9
2.6,8774.3
2.7,8786.2
2.8,8794.6
2.9,8818.0
3.0,8830.8
3.1,8850.7
3.2,8864.2
3.3,8873.8
3.4,8885.9
3.5,8885.9
3.6,8897.4
3.7,8897.5
3.8,8907.5
3.9,8907.7
4.0,8911.3
4.1,8926.7
4.2,8926.7
4.3,8928.7
4.4,8931.2
4.5,8931.2
4.6,8934.3
4.7,8943.6
4.8,8943.6
4.9,8947.8
5.0,8955.1
5.1,8955.4
5.2,8959.5
5.3,8965.3
5.4,8974.4
5.5,8975.2
5.6,8980.9
5.7,8980.9
5.8,8980.9
5.9,8996.3
6.0,8996.3
6.1,8996.3
6.2,8996.3
6.3,8996.3
6.4,8999.7
6.5,9001.4
6.6,9001.4
6.7,9004.0
6.8,9007.9
6.9,9013.2
7.0,9013.7
7.1,9019.2
7.2,9019.2
7.3,9019.2
7.4,9019.2
7.5,9019.2
7.6,9019.2
7.7,9031.2
7.8,9031.2
7.9,9035.8
8.0,9035.8
8.1,9036.0
8.2,9036.0
8.3,9036.0
8.4,9036.0
8.5,9036.0
8.6,9036.0
8.7,9036.0
8.8,9036.0
8.9,9036.0
9.0,9036.0
9.1,9036.0
9.2,9036.0
9.3,9036.0
9.4,9036.0
9.5,9036.0
9.6,9036.0
9.7,9036.0
9.8,9036.0
9.9,9039.7
10.0,9039.7
10.1,9039.7
10.2,9039.7
10.3,9039.7
10.4,9039.7
10.5,9039.7
10.6,9039.7
10.7,9039.7
10.8,9039.7
10.9,9039.7
11.0,9039.7
11.1,9039.7
11.2,9039.7
11.3,9039.7
11.4,9039.7
11.5,9039.7
11.6,9039.7
11.7,9039.7
11.8,9039.7
11.9,9039.7
12.0,9039.7
12.1,9039.7
12.2,9039.7
12.3,9039.7
12.4,9039.7
12.5,9039.7
12.6,9039.7
12.7,9039.7
12.8,9039.7
12.9,9039.7
13.0,9039.7
13.1,9039.7
13.2,9039.7
13.3,9039.7
13.4,9039.7
13.5,9039.7
13.6,9039.7
13.7,9039.7
13.8,9039.7
13.9,9039.7
14.0,9039.7
14.1,9039.7
14.2,9042.3
14.3,9042.3
14.4,9042.3
14.5,9042.3
14.6,9042.3
14.7,9042.6
14.8,9042.6
14.9,9042.6
15.0,9042.6
15.1,9042.6
15.2,9042.6
15.3,9045.3
15.4,9045.3
15.5,9045.3
15.6,9045.3
15.7,9045.3
15.8,9047.0
15.9,9047.0
16.0,9047.0
16.1,9047.0
16.2,9047.0
16.3,9047.0
16.4,9048.1
16.5,9048.1
16.6,9048.1
16.7,9048.1
16.8,9048.1
16.9,9048.1
17.0,9048.4
17.1,9048.4
17.2,9048.4
17.3,9048.4
17.4,9048.4
17.5,9048.4
17.6,9049.6
17.7,9049.6
17.8,9049.6
17.9,9049.6
18.0,9049.6
18.1,9049.6
18.2,9049.6
18.3,9049.6
18.4,9049.6
18.5,9049.6
18.6,9049.6
18.7,9049.6
18.8,9049.6
18.9,9049.6
19.0,9049.6
19.1,9049.6
19.2,9049.6
19.3,9049.6
19.4,9049.6
19.5,9049.6
19.6,9049.6
19.7,9049.6
19.8,9049.6
19.9,9049.6
20.0,9049.6


==> dimacs-new/C1000-9/mssp-1.txt <==
x,y
0.1,5920.6
0.2,7393.6
0.3,7393.6
0.4,7393.6
0.5,7759.9
0.6,7759.9
0.7,7876.9
0.8,8030.0
0.9,8030.0
1.0,8090.3
1.1,8141.6
1.2,8141.6
1.3,8268.8
1.4,8268.8
1.5,8302.0
1.6,8351.9
1.7,8364.5
1.8,8405.0
1.9,8412.9
2.0,8427.8
2.1,8493.0
2.2,8493.8
2.3,8509.1
2.4,8558.8
2.5,8563.5
2.6,8563.5
2.7,8601.1
2.8,8601.1
2.9,8606.7
3.0,8614.1
3.1,8643.0
3.2,8655.7
3.3,8678.5
3.4,8695.9
3.5,8699.5
3.6,8729.3
3.7,8756.4
3.8,8773.5
3.9,8773.5
4.0,8777.5
4.1,8783.5
4.2,8783.5
4.3,8789.8
4.4,8802.5
4.5,8804.6
4.6,8804.6
4.7,8827.4
4.8,8829.6
4.9,8838.3
5.0,8860.6
5.1,8866.9
5.2,8866.9
5.3,8866.9
5.4,8872.7
5.5,8876.8
5.6,8882.9
5.7,8889.6
5.8,8898.3
5.9,8904.2
6.0,8905.5
6.1,8910.9
6.2,8913.0
6.3,8913.0
6.4,8913.0
6.5,8923.8
6.6,8933.3
6.7,8938.3
6.8,8939.5
6.9,8947.1
7.0,8953.3
7.1,8962.5
7.2,8973.5
7.3,8973.5
7.4,8982.4
7.5,8988.0
7.6,8988.0
7.7,8992.6
7.8,8992.6
7.9,8992.6
8.0,8999.0
8.1,8999.0
8.2,8999.0
8.3,8999.0
8.4,8999.0
8.5,9014.6
8.6,9014.6
8.7,9014.6
8.8,9014.6
8.9,9014.6
9.0,9017.4
9.1,9017.4
9.2,9017.4
9.3,9021.0
9.4,9021.9
9.5,9031.0
9.6,9031.0
9.7,9031.0
9.8,9031.0
9.9,9031.0
10.0,9031.0
10.1,9031.0
10.2,9035.2
10.3,9035.2
10.4,9036.1
10.5,9036.1
10.6,9036.1
10.7,9037.2
10.8,9037.2
10.9,9037.2
11.0,9037.2
11.1,9037.2
11.2,9037.2
11.3,9037.2
11.4,9048.1
11.5,9048.1
11.6,9048.1
11.7,9048.9
11.8,9049.0
11.9,9049.3
12.0,9049.3
12.1,9049.3
12.2,9049.3
12.3,9049.3
12.4,9054.2
12.5,9054.6
12.6,9054.6
12.7,9054.6
12.8,9054.6
12.9,9054.6
13.0,9056.9
13.1,9056.9
13.2,9060.0
13.3,9060.0
13.4,9060.0
13.5,9060.0
13.6,9060.0
13.7,9060.0
13.8,9060.0
13.9,9060.0
14.0,9060.0
14.1,9062.5
14.2,9062.5
14.3,9062.5
14.4,9069.0
14.5,9069.0
14.6,9069.6
14.7,9069.6
14.8,9069.6
14.9,9075.3
15.0,9075.3
15.1,9075.3
15.2,9079.6
15.3,9079.6
15.4,9079.6
15.5,9083.9
15.6,9083.9
15.7,9083.9
15.8,9083.9
15.9,9083.9
16.0,9083.9
16.1,9083.9
16.2,9083.9
16.3,9083.9
16.4,9087.3
16.5,9087.3
16.6,9087.3
16.7,9087.3
16.8,9087.3
16.9,9087.3
17.0,9087.3
17.1,9087.3
17.2,9087.3
17.3,9087.3
17.4,9087.3
17.5,9087.3
17.6,9087.3
17.7,9087.3
17.8,9087.3
17.9,9087.3
18.0,9087.3
18.1,9087.3
18.2,9087.3
18.3,9087.3
18.4,9087.3
18.5,9087.3
18.6,9087.3
18.7,9087.3
18.8,9091.1
18.9,9092.6
19.0,9092.6
19.1,9092.6
19.2,9092.6
19.3,9092.6
19.4,9092.6
19.5,9092.6
19.6,9092.6
19.7,9092.6
19.8,9092.6
19.9,9092.6
20.0,9092.6


==> dimacs-new/C1000-9/mssp-2.txt <==
x,y
0.1,5920.6
0.2,6731.5
0.3,6731.5
0.4,6731.5
0.5,6861.1
0.6,6954.3
0.7,6997.1
0.8,7174.8
0.9,7218.8
1.0,7262.6
1.1,7378.1
1.2,7485.2
1.3,7485.7
1.4,7518.5
1.5,7647.6
1.6,7692.8
1.7,7842.4
1.8,7844.9
1.9,7871.8
2.0,7910.6
2.1,7998.7
2.2,8040.9
2.3,8086.3
2.4,8201.0
2.5,8213.4
2.6,8276.7
2.7,8347.0
2.8,8362.0
2.9,8377.3
3.0,8420.3
3.1,8423.6
3.2,8456.1
3.3,8521.3
3.4,8526.4
3.5,8526.4
3.6,8536.5
3.7,8551.5
3.8,8569.5
3.9,8587.6
4.0,8617.1
4.1,8626.1
4.2,8627.3
4.3,8628.4
4.4,8643.3
4.5,8652.3
4.6,8652.3
4.7,8652.3
4.8,8669.7
4.9,8669.7
5.0,8674.0
5.1,8674.5
5.2,8682.9
5.3,8682.9
5.4,8683.4
5.5,8689.0
5.6,8691.6
5.7,8698.7
5.8,8701.2
5.9,8707.5
6.0,8710.9
6.1,8710.9
6.2,8711.1
6.3,8711.1
6.4,8711.3
6.5,8722.0
6.6,8722.0
6.7,8727.1
6.8,8730.1
6.9,8730.1
7.0,8730.1
7.1,8734.2
7.2,8738.3
7.3,8738.3
7.4,8738.3
7.5,8740.6
7.6,8740.6
7.7,8740.6
7.8,8742.8
7.9,8743.7
8.0,8743.7
8.1,8743.7
8.2,8744.7
8.3,8749.6
8.4,8749.6
8.5,8749.6
8.6,8749.6
8.7,8749.6
8.8,8749.6
8.9,8752.5
9.0,8752.5
9.1,8752.5
9.2,8752.5
9.3,8752.5
9.4,8752.5
9.5,8752.7
9.6,8752.7
9.7,8752.7
9.8,8752.7
9.9,8752.7
10.0,8752.7
10.1,8752.7
10.2,8760.1
10.3,8760.1
10.4,8760.1
10.5,8760.1
10.6,8769.7
10.7,8769.7
10.8,8769.7
10.9,8769.7
11.0,8770.9
11.1,8770.9
11.2,8770.9
11.3,8779.2
11.4,8779.2
11.5,8779.2
11.6,8779.2
11.7,8779.2
11.8,8779.2
11.9,8779.2
12.0,8779.2
12.1,8779.2
12.2,8779.2
12.3,8779.2
12.4,8779.2
12.5,8779.2
12.6,8779.2
12.7,8779.2
12.8,8779.2
12.9,8779.2
13.0,8779.7
13.1,8779.7
13.2,8779.7
13.3,8779.7
13.4,8779.7
13.5,8779.7
13.6,8779.7
13.7,8779.7
13.8,8779.7
13.9,8779.7
14.0,8779.7
14.1,8781.4
14.2,8786.9
14.3,8786.9
14.4,8788.4
14.5,8788.4
14.6,8788.4
14.7,8788.4
14.8,8788.4
14.9,8788.4
15.0,8788.4
15.1,8788.4
15.2,8788.4
15.3,8788.4
15.4,8788.4
15.5,8788.4
15.6,8788.4
15.7,8788.4
15.8,8788.4
15.9,8788.4
16.0,8788.4
16.1,8788.4
16.2,8790.0
16.3,8790.0
16.4,8790.0
16.5,8790.0
16.6,8790.0
16.7,8790.0
16.8,8790.0
16.9,8790.0
17.0,8790.0
17.1,8790.0
17.2,8790.0
17.3,8790.0
17.4,8790.0
17.5,8790.0
17.6,8790.0
17.7,8790.0
17.8,8790.0
17.9,8790.0
18.0,8790.0
18.1,8790.0
18.2,8790.0
18.3,8790.0
18.4,8790.0
18.5,8790.0
18.6,8790.0
18.7,8790.0
18.8,8793.9
18.9,8793.9
19.0,8793.9
19.1,8793.9
19.2,8793.9
19.3,8793.9
19.4,8794.6
19.5,8794.6
19.6,8794.6
19.7,8794.6
19.8,8794.6
19.9,8794.6
20.0,8794.6


==> dimacs-new/C1000-9/mssp-3.txt <==
x,y
0.1,5920.6
0.2,6863.6
0.3,7126.1
0.4,7126.1
0.5,7126.1
0.6,7169.6
0.7,7207.4
0.8,7207.4
0.9,7477.4
1.0,7544.0
1.1,7544.0
1.2,7544.0
1.3,7593.0
1.4,7593.0
1.5,7593.0
1.6,7593.0
1.7,7695.2
1.8,7766.6
1.9,7766.6
2.0,7811.4
2.1,7811.4
2.2,7811.4
2.3,7885.2
2.4,7903.3
2.5,7903.3
2.6,7903.3
2.7,7944.1
2.8,7978.2
2.9,7978.2
3.0,7986.4
3.1,7997.8
3.2,8038.9
3.3,8038.9
3.4,8038.9
3.5,8061.4
3.6,8061.4
3.7,8061.4
3.8,8074.4
3.9,8117.7
4.0,8117.7
4.1,8129.3
4.2,8134.5
4.3,8176.1
4.4,8194.4
4.5,8194.4
4.6,8292.0
4.7,8304.8
4.8,8307.6
4.9,8321.4
5.0,8325.9
5.1,8333.8
5.2,8333.8
5.3,8356.9
5.4,8405.1
5.5,8423.0
5.6,8423.0
5.7,8423.0
5.8,8476.3
5.9,8476.3
6.0,8517.5
6.1,8517.5
6.2,8523.0
6.3,8527.6
6.4,8527.6
6.5,8538.9
6.6,8567.5
6.7,8567.5
6.8,8574.2
6.9,8597.7
7.0,8629.3
7.1,8629.3
7.2,8652.3
7.3,8666.2
7.4,8679.6
7.5,8679.6
7.6,8715.5
7.7,8715.5
7.8,8731.2
7.9,8731.2
8.0,8731.2
8.1,8760.5
8.2,8785.3
8.3,8785.3
8.4,8785.3
8.5,8802.0
8.6,8802.0
8.7,8802.0
8.8,8802.0
8.9,8802.0
9.0,8802.0
9.1,8831.3
9.2,8831.3
9.3,8831.3
9.4,8831.3
9.5,8845.9
9.6,8850.1
9.7,8874.3
9.8,8889.4
9.9,8889.4
10.0,8891.4
10.1,8891.4
10.2,8894.5
10.3,8900.3
10.4,8900.3
10.5,8912.0
10.6,8912.0
10.7,8924.4
10.8,8934.5
10.9,8934.5
11.0,8934.5
11.1,8934.5
11.2,8941.4
11.3,8941.5
11.4,8945.7
11.5,8952.5
11.6,8961.2
11.7,8968.0
11.8,8970.4
11.9,8976.6
12.0,8976.6
12.1,8978.4
12.2,8985.6
12.3,8985.6
12.4,8998.4
12.5,8998.4
12.6,9005.4
12.7,9010.3
12.8,9010.3
12.9,9013.4
13.0,9013.4
13.1,9013.4
13.2,9028.3
13.3,9028.3
13.4,9048.0
13.5,9051.6
13.6,9052.7
13.7,9052.7
13.8,9059.2
13.9,9066.5
14.0,9070.9
14.1,9070.9
14.2,9070.9
14.3,9072.1
14.4,9072.1
14.5,9076.9
14.6,9076.9
14.7,9079.1
14.8,9079.1
14.9,9079.1
15.0,9079.1
15.1,9079.1
15.2,9079.1
15.3,9079.1
15.4,9079.1
15.5,9079.1
15.6,9079.1
15.7,9079.1
15.8,9079.1
15.9,9079.1
16.0,9079.1
16.1,9079.1
16.2,9079.1
16.3,9079.1
16.4,9079.1
16.5,9079.1
16.6,9079.1
16.7,9079.1
16.8,9081.9
16.9,9081.9
17.0,9081.9
17.1,9085.8
17.2,9085.8
17.3,9086.4
17.4,9101.6
17.5,9104.3
17.6,9104.3
17.7,9105.7
17.8,9109.5
17.9,9109.5
18.0,9109.5
18.1,9109.5
18.2,9109.5
18.3,9109.5
18.4,9109.5
18.5,9109.5
18.6,9109.5
18.7,9109.5
18.8,9109.5
18.9,9109.5
19.0,9109.5
19.1,9120.1
19.2,9120.1
19.3,9120.1
19.4,9120.1
19.5,9124.5
19.6,9124.9
19.7,9124.9
19.8,9124.9
19.9,9124.9
20.0,9124.9


==> dimacs-new/C1000-9/mssp-4.txt <==
x,y
0.1,5920.6
0.2,7088.5
0.3,7088.5
0.4,7088.5
0.5,7088.5
0.6,7263.4
0.7,7513.4
0.8,7513.4
0.9,7540.0
1.0,7593.1
1.1,7635.4
1.2,7676.9
1.3,7692.3
1.4,7752.2
1.5,7837.0
1.6,7862.1
1.7,7896.2
1.8,7980.7
1.9,8027.0
2.0,8060.1
2.1,8060.1
2.2,8060.1
2.3,8092.1
2.4,8150.2
2.5,8178.4
2.6,8225.6
2.7,8282.5
2.8,8325.1
2.9,8331.7
3.0,8370.8
3.1,8435.9
3.2,8438.9
3.3,8438.9
3.4,8521.4
3.5,8521.4
3.6,8521.4
3.7,8541.2
3.8,8550.5
3.9,8564.3
4.0,8599.1
4.1,8603.5
4.2,8632.1
4.3,8633.0
4.4,8668.8
4.5,8694.6
4.6,8694.6
4.7,8694.6
4.8,8702.2
4.9,8713.0
5.0,8736.6
5.1,8761.6
5.2,8771.3
5.3,8805.9
5.4,8805.9
5.5,8820.0
5.6,8820.0
5.7,8820.0
5.8,8820.1
5.9,8820.1
6.0,8828.6
6.1,8841.5
6.2,8844.1
6.3,8851.1
6.4,8851.1
6.5,8851.1
6.6,8860.0
6.7,8867.6
6.8,8882.3
6.9,8882.3
7.0,8882.3
7.1,8891.0
7.2,8903.2
7.3,8904.5
7.4,8904.5
7.5,8911.5
7.6,8917.6
7.7,8918.8
7.8,8918.8
7.9,8920.2
8.0,8920.6
8.1,8920.6
8.2,8920.6
8.3,8920.6
8.4,8920.6
8.5,8931.8
8.6,8933.1
8.7,8933.6
8.8,8933.6
8.9,8934.8
9.0,8934.8
9.1,8937.3
9.2,8940.3
9.3,8940.4
9.4,8940.5
9.5,8940.5
9.6,8940.5
9.7,8940.5
9.8,8940.5
9.9,8943.7
10.0,8943.7
10.1,8943.7
10.2,8943.7
10.3,8943.7
10.4,8943.7
10.5,8949.0
10.6,8949.0
10.7,8949.6
10.8,8949.6
10.9,8949.6
11.0,8950.7
11.1,8956.6
11.2,8956.6
11.3,8956.6
11.4,8956.6
11.5,8973.6
11.6,8973.6
11.7,8973.6
11.8,8973.6
11.9,8973.6
12.0,8975.0
12.1,8975.0
12.2,8975.0
12.3,8975.0
12.4,8975.0
12.5,8975.0
12.6,8975.0
12.7,8975.0
12.8,8975.0
12.9,8975.0
13.0,8975.0
13.1,8975.0
13.2,8975.0
13.3,8975.0
13.4,8975.0
13.5,8975.0
13.6,8975.0
13.7,8975.0
13.8,8975.0
13.9,8975.0
14.0,8975.0
14.1,8975.0
14.2,8975.0
14.3,8975.0
14.4,8975.0
14.5,8975.0
14.6,8975.0
14.7,8975.0
14.8,8975.0
14.9,8975.0
15.0,8975.0
15.1,8975.0
15.2,8975.0
15.3,8980.0
15.4,8980.0
15.5,8980.0
15.6,8980.0
15.7,8980.0
15.8,8980.0
15.9,8980.6
16.0,8980.6
16.1,8980.6
16.2,8980.6
16.3,8980.6
16.4,8984.2
16.5,8984.2
16.6,8984.2
16.7,8984.2
16.8,8984.2
16.9,8984.2
17.0,8984.2
17.1,8984.2
17.2,8989.3
17.3,8989.3
17.4,8989.3
17.5,8989.3
17.6,8989.3
17.7,8989.3
17.8,8989.3
17.9,8989.3
18.0,8989.3
18.1,8989.3
18.2,8989.3
18.3,8989.3
18.4,8989.3
18.5,8989.3
18.6,8989.3
18.7,8989.3
18.8,8989.3
18.9,8989.3
19.0,8989.3
19.1,8989.3
19.2,8990.5
19.3,8990.5
19.4,8990.5
19.5,8990.5
19.6,8990.5
19.7,8990.5
19.8,8990.5
19.9,8990.5
20.0,8990.5


==> dimacs-new/C1000-9/sssp-0.txt <==
x,y
0.1,5920.6
0.2,7161.6
0.3,7161.6
0.4,7161.6
0.5,7161.6
0.6,7161.6
0.7,7161.6
0.8,7161.6
0.9,7161.6
1.0,7161.6
1.1,7161.6
1.2,7161.6
1.3,7161.6
1.4,7161.6
1.5,7161.6
1.6,7161.6
1.7,7161.6
1.8,7161.6
1.9,7161.6
2.0,7161.6
2.1,7161.6
2.2,7161.6
2.3,7161.6
2.4,7161.6
2.5,7161.6
2.6,7161.6
2.7,7161.6
2.8,7161.6
2.9,7161.6
3.0,7161.6
3.1,7161.6
3.2,7161.6
3.3,7161.6
3.4,7161.6
3.5,7161.6
3.6,7161.6
3.7,7161.6
3.8,7161.6
3.9,7161.6
4.0,7161.6
4.1,7161.6
4.2,7161.6
4.3,7161.6
4.4,7161.6
4.5,7161.6
4.6,7161.6
4.7,7161.6
4.8,7161.6
4.9,7161.6
5.0,7161.6
5.1,7161.6
5.2,7161.6
5.3,7161.6
5.4,7161.6
5.5,7161.6
5.6,7161.6
5.7,7161.6
5.8,7161.6
5.9,7161.6
6.0,7161.6
6.1,7161.6
6.2,7161.6
6.3,7161.6
6.4,7161.6
6.5,7161.6
6.6,7161.6
6.7,7161.6
6.8,7161.6
6.9,7161.6
7.0,7161.6
7.1,7161.6
7.2,7161.6
7.3,7161.6
7.4,7161.6
7.5,7161.6
7.6,7161.6
7.7,7161.6
7.8,7161.6
7.9,7161.6
8.0,7161.6
8.1,7161.6
8.2,7161.6
8.3,7161.6
8.4,7161.6
8.5,7161.6
8.6,7161.6
8.7,7161.6
8.8,7161.6
8.9,7161.6
9.0,7161.6
9.1,7161.6
9.2,7161.6
9.3,7161.6
9.4,7161.6
9.5,7161.6
9.6,7161.6
9.7,7161.6
9.8,7161.6
9.9,7161.6
10.0,7161.6
10.1,7161.6
10.2,7161.6
10.3,7161.6
10.4,7161.6
10.5,7161.6
10.6,7161.6
10.7,7161.6
10.8,7161.6
10.9,7161.6
11.0,7161.6
11.1,7161.6
11.2,7161.6
11.3,7161.6
11.4,7161.6
11.5,7161.6
11.6,7161.6
11.7,7161.6
11.8,7161.6
11.9,7161.6
12.0,7161.6
12.1,7161.6
12.2,7161.6
12.3,7161.6
12.4,7161.6
12.5,7161.6
12.6,7161.6
12.7,7161.6
12.8,7161.6
12.9,7161.6
13.0,7161.6
13.1,7161.6
13.2,7161.6
13.3,7161.6
13.4,7161.6
13.5,7161.6
13.6,7161.6
13.7,7161.6
13.8,7161.6
13.9,7161.6
14.0,7161.6
14.1,7161.6
14.2,7161.6
14.3,7161.6
14.4,7161.6
14.5,7161.6
14.6,7161.6
14.7,7161.6
14.8,7161.6
14.9,7161.6
15.0,7161.6
15.1,7161.6
15.2,7161.6
15.3,7161.6
15.4,7161.6
15.5,7161.6
15.6,7161.6
15.7,7161.6
15.8,7161.6
15.9,7161.6
16.0,7161.6
16.1,7161.6
16.2,7161.6
16.3,7161.6
16.4,7161.6
16.5,7161.6
16.6,7161.6
16.7,7161.6
16.8,7161.6
16.9,7161.6
17.0,7161.6
17.1,7161.6
17.2,7161.6
17.3,7161.6
17.4,7161.6
17.5,7161.6
17.6,7161.6
17.7,7161.6
17.8,7161.6
17.9,7161.6
18.0,7161.6
18.1,7161.6
18.2,7161.6
18.3,7161.6
18.4,7161.6
18.5,7161.6
18.6,7161.6
18.7,7161.6
18.8,7161.6
18.9,7161.6
19.0,7161.6
19.1,7161.6
19.2,7161.6
19.3,7161.6
19.4,7161.6
19.5,7161.6
19.6,7161.6
19.7,7161.6
19.8,7161.6
19.9,7161.6
20.0,7161.6


==> dimacs-new/C1000-9/sssp-1.txt <==
x,y
0.1,5920.6
0.2,7241.6
0.3,7393.6
0.4,7393.6
0.5,7393.6
0.6,7393.6
0.7,7393.6
0.8,7393.6
0.9,7393.6
1.0,7393.6
1.1,7393.6
1.2,7393.6
1.3,7393.6
1.4,7393.6
1.5,7393.6
1.6,7393.6
1.7,7393.6
1.8,7393.6
1.9,7393.6
2.0,7393.6
2.1,7393.6
2.2,7393.6
2.3,7393.6
2.4,7393.6
2.5,7393.6
2.6,7393.6
2.7,7393.6
2.8,7393.6
2.9,7393.6
3.0,7393.6
3.1,7393.6
3.2,7393.6
3.3,7393.6
3.4,7393.6
3.5,7393.6
3.6,7393.6
3.7,7393.6
3.8,7393.6
3.9,7393.6
4.0,7393.6
4.1,7393.6
4.2,7393.6
4.3,7393.6
4.4,7393.6
4.5,7393.6
4.6,7393.6
4.7,7393.6
4.8,7393.6
4.9,7393.6
5.0,7393.6
5.1,7393.6
5.2,7393.6
5.3,7393.6
5.4,7393.6
5.5,7393.6
5.6,7393.6
5.7,7393.6
5.8,7393.6
5.9,7393.6
6.0,7393.6
6.1,7393.6
6.2,7393.6
6.3,7393.6
6.4,7393.6
6.5,7393.6
6.6,7393.6
6.7,7393.6
6.8,7393.6
6.9,7393.6
7.0,7393.6
7.1,7393.6
7.2,7393.6
7.3,7393.6
7.4,7393.6
7.5,7393.6
7.6,7393.6
7.7,7393.6
7.8,7393.6
7.9,7393.6
8.0,7393.6
8.1,7393.6
8.2,7393.6
8.3,7393.6
8.4,7393.6
8.5,7393.6
8.6,7393.6
8.7,7393.6
8.8,7393.6
8.9,7393.6
9.0,7393.6
9.1,7393.6
9.2,7393.6
9.3,7393.6
9.4,7393.6
9.5,7393.6
9.6,7393.6
9.7,7393.6
9.8,7393.6
9.9,7393.6
10.0,7393.6
10.1,7393.6
10.2,7393.6
10.3,7393.6
10.4,7393.6
10.5,7393.6
10.6,7393.6
10.7,7393.6
10.8,7393.6
10.9,7393.6
11.0,7393.6
11.1,7393.6
11.2,7393.6
11.3,7393.6
11.4,7393.6
11.5,7393.6
11.6,7393.6
11.7,7393.6
11.8,7393.6
11.9,7393.6
12.0,7393.6
12.1,7393.6
12.2,7393.6
12.3,7393.6
12.4,7393.6
12.5,7393.6
12.6,7393.6
12.7,7393.6
12.8,7393.6
12.9,7393.6
13.0,7393.6
13.1,7393.6
13.2,7393.6
13.3,7393.6
13.4,7393.6
13.5,7393.6
13.6,7393.6
13.7,7393.6
13.8,7393.6
13.9,7393.6
14.0,7393.6
14.1,7393.6
14.2,7393.6
14.3,7393.6
14.4,7393.6
14.5,7393.6
14.6,7393.6
14.7,7393.6
14.8,7393.6
14.9,7393.6
15.0,7393.6
15.1,7393.6
15.2,7393.6
15.3,7393.6
15.4,7393.6
15.5,7393.6
15.6,7393.6
15.7,7393.6
15.8,7393.6
15.9,7393.6
16.0,7393.6
16.1,7393.6
16.2,7393.6
16.3,7393.6
16.4,7393.6
16.5,7393.6
16.6,7393.6
16.7,7393.6
16.8,7393.6
16.9,7393.6
17.0,7393.6
17.1,7393.6
17.2,7393.6
17.3,7393.6
17.4,7393.6
17.5,7393.6
17.6,7393.6
17.7,7393.6
17.8,7393.6
17.9,7393.6
18.0,7393.6
18.1,7393.6
18.2,7393.6
18.3,7393.6
18.4,7393.6
18.5,7393.6
18.6,7393.6
18.7,7393.6
18.8,7393.6
18.9,7393.6
19.0,7393.6
19.1,7393.6
19.2,7393.6
19.3,7393.6
19.4,7393.6
19.5,7393.6
19.6,7393.6
19.7,7393.6
19.8,7393.6
19.9,7393.6
20.0,7393.6


==> dimacs-new/C1000-9/sssp-2.txt <==
x,y
0.1,5920.6
0.2,6731.5
0.3,6731.5
0.4,6731.5
0.5,6731.5
0.6,6731.5
0.7,6731.5
0.8,6731.5
0.9,6731.5
1.0,6731.5
1.1,6731.5
1.2,6731.5
1.3,6731.5
1.4,6731.5
1.5,6731.5
1.6,6731.5
1.7,6731.5
1.8,6731.5
1.9,6731.5
2.0,6731.5
2.1,6731.5
2.2,6731.5
2.3,6731.5
2.4,6731.5
2.5,6731.5
2.6,6731.5
2.7,6731.5
2.8,6731.5
2.9,6731.5
3.0,6731.5
3.1,6731.5
3.2,6731.5
3.3,6731.5
3.4,6731.5
3.5,6731.5
3.6,6731.5
3.7,6731.5
3.8,6731.5
3.9,6731.5
4.0,6731.5
4.1,6731.5
4.2,6731.5
4.3,6731.5
4.4,6731.5
4.5,6731.5
4.6,6731.5
4.7,6731.5
4.8,6731.5
4.9,6731.5
5.0,6731.5
5.1,6731.5
5.2,6731.5
5.3,6731.5
5.4,6731.5
5.5,6731.5
5.6,6731.5
5.7,6731.5
5.8,6731.5
5.9,6731.5
6.0,6731.5
6.1,6731.5
6.2,6731.5
6.3,6731.5
6.4,6731.5
6.5,6731.5
6.6,6731.5
6.7,6731.5
6.8,6731.5
6.9,6731.5
7.0,6731.5
7.1,6731.5
7.2,6731.5
7.3,6731.5
7.4,6731.5
7.5,6731.5
7.6,6731.5
7.7,6731.5
7.8,6731.5
7.9,6731.5
8.0,6731.5
8.1,6731.5
8.2,6731.5
8.3,6731.5
8.4,6731.5
8.5,6731.5
8.6,6731.5
8.7,6731.5
8.8,6731.5
8.9,6731.5
9.0,6731.5
9.1,6731.5
9.2,6731.5
9.3,6731.5
9.4,6731.5
9.5,6731.5
9.6,6731.5
9.7,6731.5
9.8,6731.5
9.9,6731.5
10.0,6731.5
10.1,6731.5
10.2,6731.5
10.3,6731.5
10.4,6731.5
10.5,6731.5
10.6,6731.5
10.7,6731.5
10.8,6731.5
10.9,6731.5
11.0,6731.5
11.1,6731.5
11.2,6731.5
11.3,6731.5
11.4,6731.5
11.5,6731.5
11.6,6731.5
11.7,6731.5
11.8,6731.5
11.9,6731.5
12.0,6731.5
12.1,6731.5
12.2,6731.5
12.3,6731.5
12.4,6731.5
12.5,6731.5
12.6,6731.5
12.7,6731.5
12.8,6731.5
12.9,6731.5
13.0,6731.5
13.1,6731.5
13.2,6731.5
13.3,6731.5
13.4,6731.5
13.5,6731.5
13.6,6731.5
13.7,6731.5
13.8,6731.5
13.9,6731.5
14.0,6731.5
14.1,6731.5
14.2,6731.5
14.3,6731.5
14.4,6731.5
14.5,6731.5
14.6,6731.5
14.7,6731.5
14.8,6731.5
14.9,6731.5
15.0,6731.5
15.1,6731.5
15.2,6731.5
15.3,6731.5
15.4,6731.5
15.5,6731.5
15.6,6731.5
15.7,6731.5
15.8,6731.5
15.9,6731.5
16.0,6731.5
16.1,6731.5
16.2,6731.5
16.3,6731.5
16.4,6731.5
16.5,6731.5
16.6,6731.5
16.7,6731.5
16.8,6731.5
16.9,6731.5
17.0,6731.5
17.1,6731.5
17.2,6731.5
17.3,6731.5
17.4,6731.5
17.5,6731.5
17.6,6731.5
17.7,6731.5
17.8,6731.5
17.9,6731.5
18.0,6731.5
18.1,6731.5
18.2,6731.5
18.3,6731.5
18.4,6731.5
18.5,6731.5
18.6,6731.5
18.7,6731.5
18.8,6731.5
18.9,6731.5
19.0,6731.5
19.1,6731.5
19.2,6731.5
19.3,6731.5
19.4,6731.5
19.5,6731.5
19.6,6731.5
19.7,6731.5
19.8,6731.5
19.9,6731.5
20.0,6731.5


==> dimacs-new/C1000-9/sssp-3.txt <==
x,y
0.1,5920.6
0.2,6998.6
0.3,7126.1
0.4,7126.1
0.5,7126.1
0.6,7126.1
0.7,7126.1
0.8,7126.1
0.9,7126.1
1.0,7126.1
1.1,7126.1
1.2,7126.1
1.3,7126.1
1.4,7126.1
1.5,7126.1
1.6,7126.1
1.7,7126.1
1.8,7126.1
1.9,7126.1
2.0,7126.1
2.1,7126.1
2.2,7126.1
2.3,7126.1
2.4,7126.1
2.5,7126.1
2.6,7126.1
2.7,7126.1
2.8,7126.1
2.9,7126.1
3.0,7126.1
3.1,7126.1
3.2,7126.1
3.3,7126.1
3.4,7126.1
3.5,7126.1
3.6,7126.1
3.7,7126.1
3.8,7126.1
3.9,7126.1
4.0,7126.1
4.1,7126.1
4.2,7126.1
4.3,7126.1
4.4,7126.1
4.5,7126.1
4.6,7126.1
4.7,7126.1
4.8,7126.1
4.9,7126.1
5.0,7126.1
5.1,7126.1
5.2,7126.1
5.3,7126.1
5.4,7126.1
5.5,7126.1
5.6,7126.1
5.7,7126.1
5.8,7126.1
5.9,7126.1
6.0,7126.1
6.1,7126.1
6.2,7126.1
6.3,7126.1
6.4,7126.1
6.5,7126.1
6.6,7126.1
6.7,7126.1
6.8,7126.1
6.9,7126.1
7.0,7126.1
7.1,7126.1
7.2,7126.1
7.3,7126.1
7.4,7126.1
7.5,7126.1
7.6,7126.1
7.7,7126.1
7.8,7126.1
7.9,7126.1
8.0,7126.1
8.1,7126.1
8.2,7126.1
8.3,7126.1
8.4,7126.1
8.5,7126.1
8.6,7126.1
8.7,7126.1
8.8,7126.1
8.9,7126.1
9.0,7126.1
9.1,7126.1
9.2,7126.1
9.3,7126.1
9.4,7126.1
9.5,7126.1
9.6,7126.1
9.7,7126.1
9.8,7126.1
9.9,7126.1
10.0,7126.1
10.1,7126.1
10.2,7126.1
10.3,7126.1
10.4,7126.1
10.5,7126.1
10.6,7126.1
10.7,7126.1
10.8,7126.1
10.9,7126.1
11.0,7126.1
11.1,7126.1
11.2,7126.1
11.3,7126.1
11.4,7126.1
11.5,7126.1
11.6,7126.1
11.7,7126.1
11.8,7126.1
11.9,7126.1
12.0,7126.1
12.1,7126.1
12.2,7126.1
12.3,7126.1
12.4,7126.1
12.5,7126.1
12.6,7126.1
12.7,7126.1
12.8,7126.1
12.9,7126.1
13.0,7126.1
13.1,7126.1
13.2,7126.1
13.3,7126.1
13.4,7126.1
13.5,7126.1
13.6,7126.1
13.7,7126.1
13.8,7126.1
13.9,7126.1
14.0,7126.1
14.1,7126.1
14.2,7126.1
14.3,7126.1
14.4,7126.1
14.5,7126.1
14.6,7126.1
14.7,7126.1
14.8,7126.1
14.9,7126.1
15.0,7126.1
15.1,7126.1
15.2,7126.1
15.3,7126.1
15.4,7126.1
15.5,7126.1
15.6,7126.1
15.7,7126.1
15.8,7126.1
15.9,7126.1
16.0,7126.1
16.1,7126.1
16.2,7126.1
16.3,7126.1
16.4,7126.1
16.5,7126.1
16.6,7126.1
16.7,7126.1
16.8,7126.1
16.9,7126.1
17.0,7126.1
17.1,7126.1
17.2,7126.1
17.3,7126.1
17.4,7126.1
17.5,7126.1
17.6,7126.1
17.7,7126.1
17.8,7126.1
17.9,7126.1
18.0,7126.1
18.1,7126.1
18.2,7126.1
18.3,7126.1
18.4,7126.1
18.5,7126.1
18.6,7126.1
18.7,7126.1
18.8,7126.1
18.9,7126.1
19.0,7126.1
19.1,7126.1
19.2,7126.1
19.3,7126.1
19.4,7126.1
19.5,7126.1
19.6,7126.1
19.7,7126.1
19.8,7126.1
19.9,7126.1
20.0,7126.1


==> dimacs-new/C1000-9/tsm.txt <==
x,y
0.1,6920.0
0.2,6920.0
0.3,6920.0
0.4,6920.0
0.5,6931.7
0.6,6933.0
0.7,6987.0
0.8,6987.0
0.9,6987.0
1.0,6987.0
1.1,6987.0
1.2,6987.0
1.3,6987.0
1.4,6987.0
1.5,6987.0
1.6,6987.0
1.7,6987.0
1.8,6987.0
1.9,6987.0
2.0,6987.0
2.1,6987.0
2.2,6987.0
2.3,6987.0
2.4,6987.0
2.5,6987.0
2.6,7011.0
2.7,7017.0
2.8,7017.0
2.9,7017.0
3.0,7017.0
3.1,7017.0
3.2,7017.0
3.3,7017.0
3.4,7017.0
3.5,7017.0
3.6,7017.0
3.7,7017.0
3.8,7021.5
3.9,7057.5
4.0,7062.0
4.1,7062.0
4.2,7074.6
4.3,7080.0
4.4,7080.0
4.5,7080.0
4.6,7080.0
4.7,7080.0
4.8,7080.0
4.9,7080.0
5.0,7080.0
5.1,7080.0
5.2,7080.0
5.3,7080.0
5.4,7080.0
5.5,7080.0
5.6,7080.0
5.7,7080.0
5.8,7080.0
5.9,7080.0
6.0,7080.0
6.1,7080.0
6.2,7080.0
6.3,7080.0
6.4,7083.0
6.5,7095.0
6.6,7104.0
6.7,7110.0
6.8,7110.0
6.9,7110.0
7.0,7110.0
7.1,7110.0
7.2,7110.0
7.3,7110.0
7.4,7110.0
7.5,7110.0
7.6,7110.0
7.7,7110.0
7.8,7110.0
7.9,7110.0
8.0,7110.0
8.1,7110.0
8.2,7110.0
8.3,7110.0
8.4,7110.0
8.5,7110.0
8.6,7110.0
8.7,7110.0
8.8,7110.0
8.9,7110.0
9.0,7110.0
9.1,7110.0
9.2,7110.0
9.3,7110.0
9.4,7110.0
9.5,7110.0
9.6,7110.0
9.7,7110.0
9.8,7110.0
9.9,7110.0
10.0,7110.0
10.1,7110.0
10.2,7110.0
10.3,7110.0
10.4,7110.0
10.5,7110.0
10.6,7110.0
10.7,7110.0
10.8,7110.0
10.9,7110.0
11.0,7110.0
11.1,7110.0
11.2,7110.0
11.3,7110.0
11.4,7110.0
11.5,7110.0
11.6,7110.0
11.7,7110.0
11.8,7110.0
11.9,7110.0
12.0,7110.0
12.1,7110.0
12.2,7110.0
12.3,7110.0
12.4,7110.0
12.5,7110.0
12.6,7110.0
12.7,7110.0
12.8,7110.0
12.9,7110.0
13.0,7110.0
13.1,7110.0
13.2,7110.0
13.3,7110.0
13.4,7110.0
13.5,7110.0
13.6,7110.0
13.7,7110.0
13.8,7110.0
13.9,7110.0
14.0,7110.0
14.1,7110.0
14.2,7110.0
14.3,7110.0
14.4,7110.0
14.5,7110.0
14.6,7110.0
14.7,7110.0
14.8,7110.0
14.9,7110.0
15.0,7110.0
15.1,7110.0
15.2,7110.0
15.3,7110.0
15.4,7110.0
15.5,7110.0
15.6,7110.0
15.7,7110.0
15.8,7110.0
15.9,7110.0
16.0,7110.0
16.1,7110.0
16.2,7110.0
16.3,7110.0
16.4,7110.0
16.5,7110.0
16.6,7110.0
16.7,7110.0
16.8,7110.0
16.9,7110.0
17.0,7110.0
17.1,7110.0
17.2,7110.0
17.3,7110.0
17.4,7110.0
17.5,7110.0
17.6,7110.0
17.7,7110.0
17.8,7110.0
17.9,7110.0
18.0,7110.0
18.1,7110.0
18.2,7110.0
18.3,7110.0
18.4,7110.0
18.5,7110.0
18.6,7110.0
18.7,7110.0
18.8,7110.0
18.9,7110.0
19.0,7110.0
19.1,7110.0
19.2,7110.0
19.3,7110.0
19.4,7110.0
19.5,7110.0
19.6,7110.0
19.7,7110.0
19.8,7110.0
19.9,7110.0
20.0,7110.0


==> dimacs-new/C2000-5/aco.txt <==
x,y
0.1,1644.0
0.2,1644.0
0.3,1665.4
0.4,1665.4
0.5,1704.9
0.6,1704.9
0.7,1704.9
0.8,1730.0
0.9,1730.5
1.0,1730.5
1.1,1730.5
1.2,1744.5
1.3,1744.5
1.4,1746.6
1.5,1751.5
1.6,1766.2
1.7,1766.2
1.8,1774.4
1.9,1774.4
2.0,1782.2
2.1,1798.4
2.2,1798.4
2.3,1806.6
2.4,1813.8
2.5,1821.5
2.6,1824.0
2.7,1861.1
2.8,1861.1
2.9,1867.8
3.0,1879.8
3.1,1882.1
3.2,1882.1
3.3,1884.2
3.4,1884.2
3.5,1884.2
3.6,1884.8
3.7,1884.8
3.8,1884.8
3.9,1884.8
4.0,1884.8
4.1,1884.8
4.2,1884.8
4.3,1884.8
4.4,1889.2
4.5,1889.2
4.6,1889.2
4.7,1889.2
4.8,1889.2
4.9,1889.2
5.0,1889.2
5.1,1889.2
5.2,1889.2
5.3,1889.2
5.4,1889.2
5.5,1899.3
5.6,1900.5
5.7,1900.5
5.8,1900.5
5.9,1900.5
6.0,1900.5
6.1,1900.5
6.2,1900.5
6.3,1900.5
6.4,1900.5
6.5,1900.5
6.6,1900.5
6.7,1900.5
6.8,1900.5
6.9,1900.5
7.0,1900.5
7.1,1900.5
7.2,1900.5
7.3,1900.5
7.4,1900.5
7.5,1900.5
7.6,1900.5
7.7,1900.5
7.8,1900.5
7.9,1900.5
8.0,1900.5
8.1,1900.5
8.2,1900.5
8.3,1900.5
8.4,1900.5
8.5,1900.5
8.6,1900.5
8.7,1900.5
8.8,1900.5
8.9,1900.5
9.0,1900.5
9.1,1900.5
9.2,1900.5
9.3,1900.5
9.4,1900.5
9.5,1900.5
9.6,1900.5
9.7,1900.5
9.8,1900.5
9.9,1900.5
10.0,1900.5
10.1,1900.5
10.2,1900.5
10.3,1900.5
10.4,1900.5
10.5,1900.5
10.6,1900.5
10.7,1900.5
10.8,1900.5
10.9,1900.5
11.0,1900.5
11.1,1900.5
11.2,1900.5
11.3,1900.5
11.4,1900.5
11.5,1900.5
11.6,1900.5
11.7,1900.5
11.8,1900.5
11.9,1900.5
12.0,1900.5
12.1,1900.5
12.2,1900.5
12.3,1900.5
12.4,1900.5
12.5,1900.5
12.6,1900.5
12.7,1900.5
12.8,1900.5
12.9,1900.5
13.0,1900.5
13.1,1900.5
13.2,1900.5
13.3,1900.5
13.4,1900.5
13.5,1900.5
13.6,1900.5
13.7,1900.5
13.8,1900.5
13.9,1900.5
14.0,1900.5
14.1,1900.5
14.2,1900.5
14.3,1900.5
14.4,1900.5
14.5,1900.5
14.6,1900.5
14.7,1900.5
14.8,1900.5
14.9,1900.5
15.0,1900.5
15.1,1900.5
15.2,1900.5
15.3,1900.5
15.4,1900.5
15.5,1900.5
15.6,1900.5
15.7,1900.5
15.8,1900.5
15.9,1900.5
16.0,1900.5
16.1,1900.5
16.2,1900.5
16.3,1900.5
16.4,1900.5
16.5,1900.5
16.6,1900.5
16.7,1900.5
16.8,1900.5
16.9,1900.5
17.0,1900.5
17.1,1900.5
17.2,1900.5
17.3,1900.5
17.4,1900.5
17.5,1900.5
17.6,1900.5
17.7,1900.5
17.8,1900.5
17.9,1900.5
18.0,1900.5
18.1,1900.5
18.2,1900.5
18.3,1900.5
18.4,1900.5
18.5,1900.5
18.6,1900.5
18.7,1900.5
18.8,1900.5
18.9,1900.5
19.0,1900.5
19.1,1900.5
19.2,1900.5
19.3,1900.5
19.4,1900.5
19.5,1900.5
19.6,1900.5
19.7,1900.5
19.8,1900.5
19.9,1900.5
20.0,1900.5


==> dimacs-new/C2000-5/fastwclq.txt <==
x,y
0.1,1672.3
0.2,1792.6
0.3,1792.6
0.4,1794.4
0.5,1794.4
0.6,1796.7
0.7,1796.7
0.8,1796.7
0.9,1796.7
1.0,1796.7
1.1,1957.7
1.2,2035.9
1.3,2035.9
1.4,2035.9
1.5,2041.0
1.6,2041.0
1.7,2041.0
1.8,2041.0
1.9,2041.0
2.0,2041.0
2.1,2041.0
2.2,2041.0
2.3,2041.0
2.4,2041.0
2.5,2073.0
2.6,2098.6
2.7,2098.6
2.8,2098.6
2.9,2098.6
3.0,2098.6
3.1,2098.6
3.2,2098.6
3.3,2098.6
3.4,2098.6
3.5,2098.6
3.6,2098.7
3.7,2098.7
3.8,2098.7
3.9,2098.7
4.0,2100.4
4.1,2100.4
4.2,2100.4
4.3,2100.4
4.4,2100.4
4.5,2100.4
4.6,2100.4
4.7,2100.4
4.8,2100.4
4.9,2100.4
5.0,2100.4
5.1,2100.4
5.2,2100.4
5.3,2100.4
5.4,2100.4
5.5,2100.4
5.6,2100.4
5.7,2100.4
5.8,2100.4
5.9,2105.5
6.0,2105.5
6.1,2105.5
6.2,2105.5
6.3,2105.5
6.4,2105.5
6.5,2105.5
6.6,2105.5
6.7,2105.5
6.8,2105.5
6.9,2105.5
7.0,2105.5
7.1,2105.5
7.2,2105.5
7.3,2105.5
7.4,2105.5
7.5,2106.2
7.6,2106.2
7.7,2106.2
7.8,2106.2
7.9,2106.2
8.0,2106.2
8.1,2106.2
8.2,2106.2
8.3,2106.2
8.4,2106.2
8.5,2106.2
8.6,2106.2
8.7,2106.2
8.8,2106.2
8.9,2106.2
9.0,2106.2
9.1,2106.2
9.2,2106.2
9.3,2106.2
9.4,2106.2
9.5,2106.2
9.6,2106.2
9.7,2106.2
9.8,2106.2
9.9,2106.2
10.0,2106.2
10.1,2106.2
10.2,2106.2
10.3,2106.2
10.4,2106.2
10.5,2106.2
10.6,2106.2
10.7,2106.2
10.8,2106.2
10.9,2106.2
11.0,2106.2
11.1,2106.2
11.2,2106.2
11.3,2106.2
11.4,2106.2
11.5,2106.2
11.6,2106.2
11.7,2106.2
11.8,2106.2
11.9,2106.2
12.0,2106.2
12.1,2106.2
12.2,2106.2
12.3,2106.2
12.4,2112.9
12.5,2112.9
12.6,2112.9
12.7,2112.9
12.8,2112.9
12.9,2112.9
13.0,2112.9
13.1,2112.9
13.2,2112.9
13.3,2112.9
13.4,2112.9
13.5,2112.9
13.6,2112.9
13.7,2112.9
13.8,2112.9
13.9,2112.9
14.0,2112.9
14.1,2112.9
14.2,2112.9
14.3,2112.9
14.4,2112.9
14.5,2114.3
14.6,2114.3
14.7,2114.3
14.8,2116.5
14.9,2116.5
15.0,2116.5
15.1,2116.5
15.2,2116.5
15.3,2116.5
15.4,2116.5
15.5,2116.5
15.6,2116.5
15.7,2116.5
15.8,2116.5
15.9,2116.5
16.0,2116.5
16.1,2116.5
16.2,2116.5
16.3,2116.5
16.4,2116.5
16.5,2116.5
16.6,2116.5
16.7,2116.5
16.8,2116.5
16.9,2116.5
17.0,2116.5
17.1,2116.5
17.2,2116.5
17.3,2116.5
17.4,2116.5
17.5,2116.5
17.6,2116.5
17.7,2116.5
17.8,2116.5
17.9,2116.5
18.0,2116.5
18.1,2116.5
18.2,2116.5
18.3,2116.5
18.4,2116.5
18.5,2116.5
18.6,2116.5
18.7,2116.5
18.8,2116.5
18.9,2116.5
19.0,2116.5
19.1,2116.5
19.2,2116.5
19.3,2116.5
19.4,2116.5
19.5,2116.5
19.6,2116.5
19.7,2116.5
19.8,2116.5
19.9,2116.5
20.0,2116.5


==> dimacs-new/C2000-5/gurobi.txt <==
x,y
0.1,879.0
0.2,879.0
0.3,879.0
0.4,879.0
0.5,879.0
0.6,879.0
0.7,879.0
0.8,879.0
0.9,879.0
1.0,879.0
1.1,879.0
1.2,879.0
1.3,879.0
1.4,879.0
1.5,879.0
1.6,879.0
1.7,879.0
1.8,879.0
1.9,879.0
2.0,879.0
2.1,879.0
2.2,879.0
2.3,879.0
2.4,879.0
2.5,879.0
2.6,879.0
2.7,879.0
2.8,879.0
2.9,879.0
3.0,879.0
3.1,879.0
3.2,879.0
3.3,879.0
3.4,879.0
3.5,879.0
3.6,879.0
3.7,879.0
3.8,879.0
3.9,879.0
4.0,879.0
4.1,879.0
4.2,879.0
4.3,879.0
4.4,879.0
4.5,879.0
4.6,879.0
4.7,879.0
4.8,879.0
4.9,879.0
5.0,879.0
5.1,879.0
5.2,879.0
5.3,879.0
5.4,879.0
5.5,879.0
5.6,879.0
5.7,879.0
5.8,879.0
5.9,879.0
6.0,879.0
6.1,879.0
6.2,879.0
6.3,879.0
6.4,879.0
6.5,879.0
6.6,879.0
6.7,879.0
6.8,879.0
6.9,879.0
7.0,879.0
7.1,879.0
7.2,879.0
7.3,879.0
7.4,879.0
7.5,879.0
7.6,879.0
7.7,879.0
7.8,879.0
7.9,879.0
8.0,879.0
8.1,879.0
8.2,879.0
8.3,879.0
8.4,879.0
8.5,879.0
8.6,879.0
8.7,879.0
8.8,879.0
8.9,879.0
9.0,879.0
9.1,879.0
9.2,879.0
9.3,879.0
9.4,879.0
9.5,879.0
9.6,879.0
9.7,879.0
9.8,879.0
9.9,879.0
10.0,879.0
10.1,879.0
10.2,879.0
10.3,879.0
10.4,879.0
10.5,879.0
10.6,879.0
10.7,879.0
10.8,879.0
10.9,879.0
11.0,879.0
11.1,879.0
11.2,879.0
11.3,879.0
11.4,879.0
11.5,879.0
11.6,879.0
11.7,879.0
11.8,879.0
11.9,879.0
12.0,879.0
12.1,879.0
12.2,879.0
12.3,879.0
12.4,879.0
12.5,879.0
12.6,879.0
12.7,879.0
12.8,879.0
12.9,879.0
13.0,879.0
13.1,879.0
13.2,879.0
13.3,879.0
13.4,879.0
13.5,879.0
13.6,879.0
13.7,879.0
13.8,879.0
13.9,879.0
14.0,879.0
14.1,879.0
14.2,879.0
14.3,879.0
14.4,879.0
14.5,879.0
14.6,879.0
14.7,879.0
14.8,879.0
14.9,879.0
15.0,879.0
15.1,879.0
15.2,879.0
15.3,879.0
15.4,879.0
15.5,879.0
15.6,879.0
15.7,879.0
15.8,879.0
15.9,879.0
16.0,879.0
16.1,879.0
16.2,894.7
16.3,894.7
16.4,894.7
16.5,924.9
16.6,924.9
16.7,965.6
16.8,965.6
16.9,965.6
17.0,973.1
17.1,973.1
17.2,988.2
17.3,1003.3
17.4,1038.8
17.5,1054.7
17.6,1095.2
17.7,1095.2
17.8,1104.0
17.9,1104.0
18.0,1104.0
18.1,1104.0
18.2,1130.4
18.3,1130.4
18.4,1130.4
18.5,1162.4
18.6,1162.4
18.7,1162.4
18.8,1162.4
18.9,1194.0
19.0,1194.0
19.1,1221.0
19.2,1236.1
19.3,1278.5
19.4,1292.0
19.5,1318.5
19.6,1318.5
19.7,1318.5
19.8,1345.5
19.9,1345.5
20.0,1345.5


==> dimacs-new/C2000-5/lscc.txt <==
x,y
0.1,2330.0
0.2,2331.6
0.3,2406.0
0.4,2466.0
0.5,2466.0
0.6,2466.0
0.7,2466.0
0.8,2466.0
0.9,2466.0
1.0,2466.0
1.1,2466.0
1.2,2466.0
1.3,2466.0
1.4,2466.0
1.5,2466.0
1.6,2466.0
1.7,2466.0
1.8,2466.0
1.9,2466.0
2.0,2466.0
2.1,2466.0
2.2,2466.0
2.3,2466.0
2.4,2466.0
2.5,2466.0
2.6,2466.0
2.7,2466.0
2.8,2466.0
2.9,2466.0
3.0,2466.0
3.1,2466.0
3.2,2466.0
3.3,2466.0
3.4,2466.0
3.5,2466.0
3.6,2466.0
3.7,2466.0
3.8,2466.0
3.9,2466.0
4.0,2466.0
4.1,2466.0
4.2,2466.0
4.3,2466.0
4.4,2466.0
4.5,2466.0
4.6,2466.0
4.7,2466.0
4.8,2466.0
4.9,2466.0
5.0,2466.0
5.1,2466.0
5.2,2466.0
5.3,2466.0
5.4,2466.0
5.5,2466.0
5.6,2466.0
5.7,2466.0
5.8,2466.0
5.9,2466.0
6.0,2466.0
6.1,2466.0
6.2,2466.0
6.3,2466.0
6.4,2466.0
6.5,2466.0
6.6,2466.0
6.7,2466.0
6.8,2466.0
6.9,2466.0
7.0,2466.0
7.1,2466.0
7.2,2466.0
7.3,2466.0
7.4,2466.0
7.5,2466.0
7.6,2466.0
7.7,2466.0
7.8,2466.0
7.9,2466.0
8.0,2466.0
8.1,2466.0
8.2,2466.0
8.3,2466.0
8.4,2466.0
8.5,2466.0
8.6,2466.0
8.7,2466.0
8.8,2466.0
8.9,2466.0
9.0,2466.0
9.1,2466.0
9.2,2466.0
9.3,2466.0
9.4,2466.0
9.5,2466.0
9.6,2466.0
9.7,2466.0
9.8,2466.0
9.9,2466.0
10.0,2466.0
10.1,2466.0
10.2,2466.0
10.3,2466.0
10.4,2466.0
10.5,2466.0
10.6,2466.0
10.7,2466.0
10.8,2466.0
10.9,2466.0
11.0,2466.0
11.1,2466.0
11.2,2466.0
11.3,2466.0
11.4,2466.0
11.5,2466.0
11.6,2466.0
11.7,2466.0
11.8,2466.0
11.9,2466.0
12.0,2466.0
12.1,2466.0
12.2,2466.0
12.3,2466.0
12.4,2466.0
12.5,2466.0
12.6,2466.0
12.7,2466.0
12.8,2466.0
12.9,2466.0
13.0,2466.0
13.1,2466.0
13.2,2466.0
13.3,2466.0
13.4,2466.0
13.5,2466.0
13.6,2466.0
13.7,2466.0
13.8,2466.0
13.9,2466.0
14.0,2466.0
14.1,2466.0
14.2,2466.0
14.3,2466.0
14.4,2466.0
14.5,2466.0
14.6,2466.0
14.7,2466.0
14.8,2466.0
14.9,2466.0
15.0,2466.0
15.1,2466.0
15.2,2466.0
15.3,2466.0
15.4,2466.0
15.5,2466.0
15.6,2466.0
15.7,2466.0
15.8,2466.0
15.9,2466.0
16.0,2466.0
16.1,2466.0
16.2,2466.0
16.3,2466.0
16.4,2466.0
16.5,2466.0
16.6,2466.0
16.7,2466.0
16.8,2466.0
16.9,2466.0
17.0,2466.0
17.1,2466.0
17.2,2466.0
17.3,2466.0
17.4,2466.0
17.5,2466.0
17.6,2466.0
17.7,2466.0
17.8,2466.0
17.9,2466.0
18.0,2466.0
18.1,2466.0
18.2,2466.0
18.3,2466.0
18.4,2466.0
18.5,2466.0
18.6,2466.0
18.7,2466.0
18.8,2466.0
18.9,2466.0
19.0,2466.0
19.1,2466.0
19.2,2466.0
19.3,2466.0
19.4,2466.0
19.5,2466.0
19.6,2466.0
19.7,2466.0
19.8,2466.0
19.9,2466.0
20.0,2466.0


==> dimacs-new/C2000-5/mssp-0.txt <==
x,y
0.1,1862.3
0.2,2114.0
0.3,2155.1
0.4,2195.1
0.5,2201.7
0.6,2204.9
0.7,2222.5
0.8,2223.0
0.9,2230.7
1.0,2233.8
1.1,2259.0
1.2,2259.0
1.3,2262.0
1.4,2268.9
1.5,2268.9
1.6,2275.8
1.7,2276.2
1.8,2276.5
1.9,2276.5
2.0,2276.5
2.1,2276.5
2.2,2276.5
2.3,2277.1
2.4,2277.1
2.5,2277.1
2.6,2277.1
2.7,2277.1
2.8,2288.8
2.9,2288.8
3.0,2288.8
3.1,2288.8
3.2,2288.8
3.3,2294.1
3.4,2294.1
3.5,2311.5
3.6,2311.5
3.7,2313.1
3.8,2313.1
3.9,2320.3
4.0,2320.3
4.1,2320.3
4.2,2320.3
4.3,2325.8
4.4,2325.8
4.5,2325.8
4.6,2325.8
4.7,2326.1
4.8,2326.1
4.9,2326.1
5.0,2326.1
5.1,2326.1
5.2,2326.1
5.3,2326.1
5.4,2326.1
5.5,2326.1
5.6,2327.2
5.7,2327.2
5.8,2332.4
5.9,2332.4
6.0,2337.7
6.1,2337.7
6.2,2337.7
6.3,2337.7
6.4,2337.7
6.5,2337.7
6.6,2337.7
6.7,2342.7
6.8,2342.7
6.9,2342.7
7.0,2342.7
7.1,2342.7
7.2,2342.7
7.3,2342.7
7.4,2342.7
7.5,2342.7
7.6,2344.6
7.7,2344.6
7.8,2344.6
7.9,2344.6
8.0,2346.0
8.1,2346.0
8.2,2346.0
8.3,2347.6
8.4,2347.6
8.5,2347.6
8.6,2347.6
8.7,2348.9
8.8,2348.9
8.9,2348.9
9.0,2348.9
9.1,2348.9
9.2,2348.9
9.3,2348.9
9.4,2348.9
9.5,2348.9
9.6,2348.9
9.7,2348.9
9.8,2348.9
9.9,2348.9
10.0,2348.9
10.1,2348.9
10.2,2348.9
10.3,2348.9
10.4,2348.9
10.5,2348.9
10.6,2348.9
10.7,2348.9
10.8,2348.9
10.9,2348.9
11.0,2348.9
11.1,2348.9
11.2,2348.9
11.3,2348.9
11.4,2348.9
11.5,2348.9
11.6,2348.9
11.7,2348.9
11.8,2348.9
11.9,2348.9
12.0,2348.9
12.1,2348.9
12.2,2348.9
12.3,2348.9
12.4,2348.9
12.5,2348.9
12.6,2348.9
12.7,2348.9
12.8,2348.9
12.9,2348.9
13.0,2348.9
13.1,2351.1
13.2,2351.1
13.3,2351.1
13.4,2351.1
13.5,2351.1
13.6,2351.1
13.7,2351.1
13.8,2351.1
13.9,2351.1
14.0,2351.1
14.1,2351.1
14.2,2351.1
14.3,2351.1
14.4,2351.1
14.5,2351.1
14.6,2351.1
14.7,2351.1
14.8,2351.1
14.9,2351.1
15.0,2351.1
15.1,2351.1
15.2,2351.1
15.3,2351.1
15.4,2351.1
15.5,2351.1
15.6,2351.1
15.7,2351.1
15.8,2351.1
15.9,2351.1
16.0,2351.1
16.1,2351.1
16.2,2351.1
16.3,2351.1
16.4,2351.1
16.5,2351.1
16.6,2351.1
16.7,2351.1
16.8,2356.9
16.9,2356.9
17.0,2356.9
17.1,2356.9
17.2,2356.9
17.3,2356.9
17.4,2356.9
17.5,2356.9
17.6,2356.9
17.7,2356.9
17.8,2356.9
17.9,2356.9
18.0,2358.7
18.1,2358.7
18.2,2367.5
18.3,2367.5
18.4,2367.5
18.5,2367.5
18.6,2367.5
18.7,2367.5
18.8,2367.5
18.9,2367.5
19.0,2367.5
19.1,2367.5
19.2,2367.5
19.3,2367.5
19.4,2367.5
19.5,2367.5
19.6,2367.5
19.7,2367.5
19.8,2367.5
19.9,2367.7
20.0,2367.7


==> dimacs-new/C2000-5/mssp-1.txt <==
x,y
0.1,1861.8
0.2,2199.9
0.3,2199.9
0.4,2252.2
0.5,2252.2
0.6,2252.2
0.7,2315.9
0.8,2329.6
0.9,2353.6
1.0,2353.6
1.1,2353.6
1.2,2384.4
1.3,2384.4
1.4,2394.0
1.5,2394.0
1.6,2394.0
1.7,2394.0
1.8,2394.0
1.9,2402.4
2.0,2402.4
2.1,2402.4
2.2,2402.4
2.3,2407.1
2.4,2407.1
2.5,2407.1
2.6,2407.7
2.7,2407.7
2.8,2407.7
2.9,2407.7
3.0,2407.7
3.1,2407.7
3.2,2407.7
3.3,2407.7
3.4,2407.7
3.5,2407.7
3.6,2407.7
3.7,2407.7
3.8,2407.7
3.9,2407.7
4.0,2407.7
4.1,2407.7
4.2,2407.7
4.3,2407.7
4.4,2407.7
4.5,2407.7
4.6,2407.7
4.7,2407.7
4.8,2407.7
4.9,2407.7
5.0,2407.7
5.1,2407.7
5.2,2407.7
5.3,2407.7
5.4,2415.0
5.5,2415.0
5.6,2415.0
5.7,2415.0
5.8,2415.0
5.9,2415.0
6.0,2415.0
6.1,2415.0
6.2,2415.0
6.3,2415.0
6.4,2415.0
6.5,2415.0
6.6,2423.9
6.7,2423.9
6.8,2423.9
6.9,2423.9
7.0,2423.9
7.1,2423.9
7.2,2423.9
7.3,2423.9
7.4,2423.9
7.5,2423.9
7.6,2423.9
7.7,2423.9
7.8,2432.8
7.9,2432.8
8.0,2432.8
8.1,2432.8
8.2,2432.8
8.3,2432.8
8.4,2432.8
8.5,2432.8
8.6,2432.8
8.7,2432.8
8.8,2432.8
8.9,2432.8
9.0,2432.8
9.1,2432.8
9.2,2432.8
9.3,2432.8
9.4,2432.8
9.5,2432.8
9.6,2432.8
9.7,2432.8
9.8,2432.8
9.9,2432.8
10.0,2432.8
10.1,2432.8
10.2,2432.8
10.3,2432.8
10.4,2432.8
10.5,2432.8
10.6,2432.8
10.7,2432.8
10.8,2432.8
10.9,2432.8
11.0,2432.8
11.1,2432.8
11.2,2432.8
11.3,2432.8
11.4,2432.8
11.5,2432.8
11.6,2432.8
11.7,2432.8
11.8,2432.8
11.9,2432.8
12.0,2432.8
12.1,2432.8
12.2,2432.8
12.3,2432.8
12.4,2432.8
12.5,2432.8
12.6,2432.8
12.7,2432.8
12.8,2432.8
12.9,2432.8
13.0,2432.8
13.1,2432.8
13.2,2432.8
13.3,2437.6
13.4,2437.6
13.5,2437.6
13.6,2437.6
13.7,2437.6
13.8,2437.6
13.9,2437.6
14.0,2437.6
14.1,2437.6
14.2,2437.6
14.3,2437.6
14.4,2437.6
14.5,2437.6
14.6,2437.6
14.7,2437.6
14.8,2437.6
14.9,2437.6
15.0,2437.6
15.1,2437.6
15.2,2437.6
15.3,2437.6
15.4,2437.6
15.5,2437.6
15.6,2437.6
15.7,2437.6
15.8,2437.6
15.9,2437.6
16.0,2437.6
16.1,2437.6
16.2,2437.6
16.3,2437.6
16.4,2437.6
16.5,2437.6
16.6,2437.6
16.7,2437.6
16.8,2437.6
16.9,2437.6
17.0,2437.6
17.1,2437.6
17.2,2437.6
17.3,2437.6
17.4,2441.9
17.5,2441.9
17.6,2441.9
17.7,2446.2
17.8,2446.2
17.9,2446.2
18.0,2446.2
18.1,2446.2
18.2,2446.2
18.3,2446.2
18.4,2446.2
18.5,2446.2
18.6,2446.2
18.7,2446.2
18.8,2446.2
18.9,2446.2
19.0,2446.2
19.1,2446.2
19.2,2446.2
19.3,2446.2
19.4,2446.2
19.5,2450.8
19.6,2450.8
19.7,2450.8
19.8,2450.8
19.9,2450.8
20.0,2450.8


==> dimacs-new/C2000-5/mssp-2.txt <==
x,y
0.1,1834.6
0.2,2107.8
0.3,2107.8
0.4,2197.0
0.5,2197.0
0.6,2266.5
0.7,2272.6
0.8,2276.5
0.9,2293.5
1.0,2309.1
1.1,2309.1
1.2,2311.4
1.3,2315.2
1.4,2329.5
1.5,2329.8
1.6,2329.8
1.7,2344.3
1.8,2351.2
1.9,2351.2
2.0,2356.6
2.1,2368.2
2.2,2370.1
2.3,2377.9
2.4,2380.0
2.5,2380.0
2.6,2380.0
2.7,2385.1
2.8,2385.1
2.9,2386.6
3.0,2386.6
3.1,2386.6
3.2,2392.2
3.3,2393.6
3.4,2393.6
3.5,2401.3
3.6,2401.3
3.7,2401.3
3.8,2401.3
3.9,2401.3
4.0,2401.3
4.1,2401.3
4.2,2401.3
4.3,2401.3
4.4,2401.3
4.5,2401.3
4.6,2401.3
4.7,2401.3
4.8,2401.3
4.9,2401.3
5.0,2401.3
5.1,2401.3
5.2,2404.2
5.3,2404.8
5.4,2404.8
5.5,2404.8
5.6,2404.8
5.7,2404.8
5.8,2404.8
5.9,2404.8
6.0,2404.8
6.1,2410.4
6.2,2410.4
6.3,2410.4
6.4,2410.4
6.5,2410.4
6.6,2410.4
6.7,2410.4
6.8,2410.4
6.9,2412.0
7.0,2412.0
7.1,2412.0
7.2,2412.0
7.3,2412.0
7.4,2412.0
7.5,2412.0
7.6,2412.0
7.7,2412.0
7.8,2412.0
7.9,2412.0
8.0,2412.0
8.1,2412.0
8.2,2412.0
8.3,2412.0
8.4,2412.0
8.5,2412.0
8.6,2412.0
8.7,2412.0
8.8,2412.0
8.9,2412.0
9.0,2412.0
9.1,2416.0
9.2,2416.0
9.3,2416.0
9.4,2416.0
9.5,2416.0
9.6,2416.0
9.7,2424.5
9.8,2424.5
9.9,2424.5
10.0,2425.5
10.1,2425.5
10.2,2425.5
10.3,2425.5
10.4,2425.5
10.5,2425.5
10.6,2425.5
10.7,2425.5
10.8,2425.5
10.9,2425.5
11.0,2425.5
11.1,2425.5
11.2,2425.5
11.3,2425.5
11.4,2425.5
11.5,2425.5
11.6,2425.5
11.7,2425.5
11.8,2425.5
11.9,2425.5
12.0,2425.5
12.1,2425.5
12.2,2425.5
12.3,2425.5
12.4,2425.5
12.5,2425.5
12.6,2425.5
12.7,2434.4
12.8,2434.4
12.9,2434.4
13.0,2434.4
13.1,2434.4
13.2,2434.4
13.3,2434.4
13.4,2434.4
13.5,2434.4
13.6,2434.4
13.7,2434.4
13.8,2435.8
13.9,2435.8
14.0,2435.8
14.1,2435.8
14.2,2435.8
14.3,2435.8
14.4,2435.8
14.5,2435.8
14.6,2435.8
14.7,2435.8
14.8,2435.8
14.9,2435.8
15.0,2435.8
15.1,2435.8
15.2,2435.8
15.3,2435.8
15.4,2435.8
15.5,2435.8
15.6,2435.8
15.7,2435.8
15.8,2435.8
15.9,2435.8
16.0,2435.8
16.1,2435.8
16.2,2444.3
16.3,2444.3
16.4,2444.3
16.5,2444.3
16.6,2444.3
16.7,2444.3
16.8,2444.3
16.9,2444.3
17.0,2444.3
17.1,2444.3
17.2,2444.3
17.3,2444.3
17.4,2444.3
17.5,2444.3
17.6,2444.3
17.7,2444.3
17.8,2444.3
17.9,2444.3
18.0,2444.3
18.1,2444.3
18.2,2444.3
18.3,2444.3
18.4,2444.3
18.5,2444.3
18.6,2444.3
18.7,2444.3
18.8,2444.3
18.9,2444.3
19.0,2444.3
19.1,2444.3
19.2,2444.3
19.3,2444.3
19.4,2445.6
19.5,2445.6
19.6,2445.6
19.7,2445.6
19.8,2445.6
19.9,2445.6
20.0,2445.6


==> dimacs-new/C2000-5/mssp-3.txt <==
x,y
0.1,1834.6
0.2,2157.4
0.3,2157.4
0.4,2157.4
0.5,2210.0
0.6,2266.0
0.7,2294.0
0.8,2308.3
0.9,2308.3
1.0,2325.2
1.1,2337.1
1.2,2337.1
1.3,2340.1
1.4,2345.5
1.5,2360.5
1.6,2361.8
1.7,2362.4
1.8,2386.2
1.9,2389.0
2.0,2389.0
2.1,2389.0
2.2,2389.0
2.3,2392.1
2.4,2392.1
2.5,2392.1
2.6,2400.4
2.7,2406.4
2.8,2406.4
2.9,2406.4
3.0,2406.4
3.1,2406.4
3.2,2406.4
3.3,2406.4
3.4,2407.5
3.5,2407.5
3.6,2407.5
3.7,2407.5
3.8,2407.5
3.9,2407.5
4.0,2407.5
4.1,2407.5
4.2,2407.5
4.3,2407.5
4.4,2407.5
4.5,2407.5
4.6,2407.5
4.7,2407.5
4.8,2407.5
4.9,2407.5
5.0,2407.5
5.1,2407.5
5.2,2408.0
5.3,2408.0
5.4,2408.0
5.5,2408.0
5.6,2409.3
5.7,2409.3
5.8,2409.3
5.9,2409.3
6.0,2409.3
6.1,2409.3
6.2,2409.3
6.3,2409.3
6.4,2409.3
6.5,2409.3
6.6,2409.3
6.7,2409.3
6.8,2409.3
6.9,2409.3
7.0,2409.3
7.1,2409.3
7.2,2409.3
7.3,2409.3
7.4,2409.3
7.5,2409.3
7.6,2409.3
7.7,2409.3
7.8,2409.3
7.9,2409.3
8.0,2409.3
8.1,2409.3
8.2,2409.3
8.3,2409.3
8.4,2409.3
8.5,2409.3
8.6,2409.3
8.7,2409.3
8.8,2409.3
8.9,2409.3
9.0,2409.3
9.1,2409.3
9.2,2409.3
9.3,2409.3
9.4,2409.3
9.5,2409.3
9.6,2409.3
9.7,2409.3
9.8,2409.3
9.9,2409.3
10.0,2409.3
10.1,2409.3
10.2,2409.3
10.3,2409.3
10.4,2409.3
10.5,2409.3
10.6,2409.3
10.7,2409.3
10.8,2409.3
10.9,2409.3
11.0,2409.3
11.1,2409.3
11.2,2409.3
11.3,2409.3
11.4,2409.3
11.5,2409.3
11.6,2409.3
11.7,2409.3
11.8,2409.3
11.9,2409.3
12.0,2409.3
12.1,2409.3
12.2,2409.3
12.3,2409.3
12.4,2409.3
12.5,2409.3
12.6,2409.3
12.7,2409.3
12.8,2409.3
12.9,2409.3
13.0,2409.3
13.1,2409.3
13.2,2409.3
13.3,2409.3
13.4,2409.3
13.5,2409.3
13.6,2409.3
13.7,2409.3
13.8,2409.3
13.9,2409.3
14.0,2409.3
14.1,2409.3
14.2,2409.3
14.3,2409.3
14.4,2409.3
14.5,2409.3
14.6,2409.3
14.7,2409.3
14.8,2409.3
14.9,2410.6
15.0,2410.6
15.1,2410.6
15.2,2410.6
15.3,2410.6
15.4,2410.6
15.5,2410.6
15.6,2410.6
15.7,2410.6
15.8,2410.6
15.9,2410.6
16.0,2410.6
16.1,2410.6
16.2,2410.6
16.3,2410.6
16.4,2410.6
16.5,2411.9
16.6,2411.9
16.7,2411.9
16.8,2411.9
16.9,2411.9
17.0,2411.9
17.1,2411.9
17.2,2411.9
17.3,2411.9
17.4,2411.9
17.5,2411.9
17.6,2411.9
17.7,2411.9
17.8,2411.9
17.9,2411.9
18.0,2411.9
18.1,2411.9
18.2,2411.9
18.3,2411.9
18.4,2411.9
18.5,2411.9
18.6,2411.9
18.7,2411.9
18.8,2411.9
18.9,2411.9
19.0,2411.9
19.1,2411.9
19.2,2411.9
19.3,2411.9
19.4,2411.9
19.5,2411.9
19.6,2411.9
19.7,2411.9
19.8,2411.9
19.9,2411.9
20.0,2411.9


==> dimacs-new/C2000-5/mssp-4.txt <==
x,y
0.1,1834.6
0.2,2127.4
0.3,2127.4
0.4,2127.4
0.5,2161.7
0.6,2174.0
0.7,2206.9
0.8,2248.9
0.9,2284.1
1.0,2303.2
1.1,2305.3
1.2,2310.7
1.3,2318.5
1.4,2344.5
1.5,2344.5
1.6,2347.8
1.7,2347.8
1.8,2347.8
1.9,2364.9
2.0,2364.9
2.1,2364.9
2.2,2365.3
2.3,2370.4
2.4,2370.4
2.5,2370.4
2.6,2377.4
2.7,2387.3
2.8,2388.8
2.9,2388.8
3.0,2388.8
3.1,2388.8
3.2,2388.8
3.3,2388.8
3.4,2388.8
3.5,2388.8
3.6,2388.8
3.7,2388.8
3.8,2388.8
3.9,2388.8
4.0,2388.8
4.1,2389.2
4.2,2389.2
4.3,2389.2
4.4,2389.2
4.5,2389.2
4.6,2389.2
4.7,2389.2
4.8,2398.7
4.9,2398.7
5.0,2398.7
5.1,2398.7
5.2,2398.7
5.3,2398.7
5.4,2398.7
5.5,2398.7
5.6,2398.7
5.7,2398.7
5.8,2398.7
5.9,2398.7
6.0,2398.7
6.1,2398.7
6.2,2398.7
6.3,2398.7
6.4,2398.7
6.5,2398.7
6.6,2398.7
6.7,2398.7
6.8,2398.8
6.9,2398.8
7.0,2398.8
7.1,2398.8
7.2,2398.8
7.3,2398.8
7.4,2398.8
7.5,2398.8
7.6,2398.8
7.7,2398.8
7.8,2398.8
7.9,2398.8
8.0,2398.8
8.1,2398.8
8.2,2398.8
8.3,2398.8
8.4,2398.8
8.5,2398.8
8.6,2398.8
8.7,2398.8
8.8,2398.8
8.9,2398.8
9.0,2398.8
9.1,2398.8
9.2,2398.8
9.3,2398.8
9.4,2398.8
9.5,2398.8
9.6,2398.8
9.7,2398.8
9.8,2400.3
9.9,2400.3
10.0,2400.3
10.1,2400.3
10.2,2400.3
10.3,2400.3
10.4,2400.3
10.5,2400.3
10.6,2400.3
10.7,2400.3
10.8,2400.3
10.9,2400.3
11.0,2400.3
11.1,2400.3
11.2,2400.3
11.3,2400.3
11.4,2400.3
11.5,2400.3
11.6,2400.3
11.7,2400.3
11.8,2400.3
11.9,2400.3
12.0,2400.3
12.1,2400.3
12.2,2400.3
12.3,2400.3
12.4,2400.3
12.5,2400.3
12.6,2400.3
12.7,2400.3
12.8,2400.3
12.9,2400.3
13.0,2400.3
13.1,2400.3
13.2,2400.3
13.3,2400.3
13.4,2400.3
13.5,2400.3
13.6,2400.3
13.7,2400.3
13.8,2400.3
13.9,2400.3
14.0,2400.3
14.1,2400.3
14.2,2400.3
14.3,2400.3
14.4,2400.3
14.5,2400.3
14.6,2400.3
14.7,2400.3
14.8,2400.3
14.9,2400.3
15.0,2400.3
15.1,2400.3
15.2,2400.3
15.3,2400.3
15.4,2400.3
15.5,2400.3
15.6,2400.3
15.7,2400.3
15.8,2400.3
15.9,2401.6
16.0,2401.6
16.1,2401.6
16.2,2401.6
16.3,2401.6
16.4,2401.6
16.5,2401.6
16.6,2401.6
16.7,2401.6
16.8,2401.6
16.9,2401.6
17.0,2401.6
17.1,2401.6
17.2,2401.6
17.3,2401.6
17.4,2401.6
17.5,2401.6
17.6,2401.6
17.7,2401.6
17.8,2401.6
17.9,2401.6
18.0,2401.6
18.1,2401.6
18.2,2401.6
18.3,2401.6
18.4,2401.6
18.5,2401.6
18.6,2401.6
18.7,2401.6
18.8,2401.6
18.9,2401.6
19.0,2401.6
19.1,2401.6
19.2,2401.6
19.3,2401.6
19.4,2401.6
19.5,2401.6
19.6,2401.6
19.7,2401.6
19.8,2401.6
19.9,2401.6
20.0,2401.6


==> dimacs-new/C2000-5/sssp-0.txt <==
x,y
0.1,1834.6
0.2,2114.0
0.3,2114.0
0.4,2114.0
0.5,2114.0
0.6,2114.0
0.7,2114.0
0.8,2114.0
0.9,2114.0
1.0,2114.0
1.1,2114.0
1.2,2114.0
1.3,2114.0
1.4,2114.0
1.5,2114.0
1.6,2114.0
1.7,2114.0
1.8,2114.0
1.9,2114.0
2.0,2114.0
2.1,2114.0
2.2,2114.0
2.3,2114.0
2.4,2114.0
2.5,2114.0
2.6,2114.0
2.7,2114.0
2.8,2114.0
2.9,2114.0
3.0,2114.0
3.1,2114.0
3.2,2114.0
3.3,2114.0
3.4,2114.0
3.5,2114.0
3.6,2114.0
3.7,2114.0
3.8,2114.0
3.9,2114.0
4.0,2114.0
4.1,2114.0
4.2,2114.0
4.3,2114.0
4.4,2114.0
4.5,2114.0
4.6,2114.0
4.7,2114.0
4.8,2114.0
4.9,2114.0
5.0,2114.0
5.1,2114.0
5.2,2114.0
5.3,2114.0
5.4,2114.0
5.5,2114.0
5.6,2114.0
5.7,2114.0
5.8,2114.0
5.9,2114.0
6.0,2114.0
6.1,2114.0
6.2,2114.0
6.3,2114.0
6.4,2114.0
6.5,2114.0
6.6,2114.0
6.7,2114.0
6.8,2114.0
6.9,2114.0
7.0,2114.0
7.1,2114.0
7.2,2114.0
7.3,2114.0
7.4,2114.0
7.5,2114.0
7.6,2114.0
7.7,2114.0
7.8,2114.0
7.9,2114.0
8.0,2114.0
8.1,2114.0
8.2,2114.0
8.3,2114.0
8.4,2114.0
8.5,2114.0
8.6,2114.0
8.7,2114.0
8.8,2114.0
8.9,2114.0
9.0,2114.0
9.1,2114.0
9.2,2114.0
9.3,2114.0
9.4,2114.0
9.5,2114.0
9.6,2114.0
9.7,2114.0
9.8,2114.0
9.9,2114.0
10.0,2114.0
10.1,2114.0
10.2,2114.0
10.3,2114.0
10.4,2114.0
10.5,2114.0
10.6,2114.0
10.7,2114.0
10.8,2114.0
10.9,2114.0
11.0,2114.0
11.1,2114.0
11.2,2114.0
11.3,2114.0
11.4,2114.0
11.5,2114.0
11.6,2114.0
11.7,2114.0
11.8,2114.0
11.9,2114.0
12.0,2114.0
12.1,2114.0
12.2,2114.0
12.3,2114.0
12.4,2114.0
12.5,2114.0
12.6,2114.0
12.7,2114.0
12.8,2114.0
12.9,2114.0
13.0,2114.0
13.1,2114.0
13.2,2114.0
13.3,2114.0
13.4,2114.0
13.5,2114.0
13.6,2114.0
13.7,2114.0
13.8,2114.0
13.9,2114.0
14.0,2114.0
14.1,2114.0
14.2,2114.0
14.3,2114.0
14.4,2114.0
14.5,2114.0
14.6,2114.0
14.7,2114.0
14.8,2114.0
14.9,2114.0
15.0,2114.0
15.1,2114.0
15.2,2114.0
15.3,2114.0
15.4,2114.0
15.5,2114.0
15.6,2114.0
15.7,2114.0
15.8,2114.0
15.9,2114.0
16.0,2114.0
16.1,2114.0
16.2,2114.0
16.3,2114.0
16.4,2114.0
16.5,2114.0
16.6,2114.0
16.7,2114.0
16.8,2114.0
16.9,2114.0
17.0,2114.0
17.1,2114.0
17.2,2114.0
17.3,2114.0
17.4,2114.0
17.5,2114.0
17.6,2114.0
17.7,2114.0
17.8,2114.0
17.9,2114.0
18.0,2114.0
18.1,2114.0
18.2,2114.0
18.3,2114.0
18.4,2114.0
18.5,2114.0
18.6,2114.0
18.7,2114.0
18.8,2114.0
18.9,2114.0
19.0,2114.0
19.1,2114.0
19.2,2114.0
19.3,2114.0
19.4,2114.0
19.5,2114.0
19.6,2114.0
19.7,2114.0
19.8,2114.0
19.9,2114.0
20.0,2114.0


==> dimacs-new/C2000-5/sssp-1.txt <==
x,y
0.1,1834.6
0.2,2199.9
0.3,2199.9
0.4,2199.9
0.5,2199.9
0.6,2199.9
0.7,2199.9
0.8,2199.9
0.9,2199.9
1.0,2199.9
1.1,2199.9
1.2,2199.9
1.3,2199.9
1.4,2199.9
1.5,2199.9
1.6,2199.9
1.7,2199.9
1.8,2199.9
1.9,2199.9
2.0,2199.9
2.1,2199.9
2.2,2199.9
2.3,2199.9
2.4,2199.9
2.5,2199.9
2.6,2199.9
2.7,2199.9
2.8,2199.9
2.9,2199.9
3.0,2199.9
3.1,2199.9
3.2,2199.9
3.3,2199.9
3.4,2199.9
3.5,2199.9
3.6,2199.9
3.7,2199.9
3.8,2199.9
3.9,2199.9
4.0,2199.9
4.1,2199.9
4.2,2199.9
4.3,2199.9
4.4,2199.9
4.5,2199.9
4.6,2199.9
4.7,2199.9
4.8,2199.9
4.9,2199.9
5.0,2199.9
5.1,2199.9
5.2,2199.9
5.3,2199.9
5.4,2199.9
5.5,2199.9
5.6,2199.9
5.7,2199.9
5.8,2199.9
5.9,2199.9
6.0,2199.9
6.1,2199.9
6.2,2199.9
6.3,2199.9
6.4,2199.9
6.5,2199.9
6.6,2199.9
6.7,2199.9
6.8,2199.9
6.9,2199.9
7.0,2199.9
7.1,2199.9
7.2,2199.9
7.3,2199.9
7.4,2199.9
7.5,2199.9
7.6,2199.9
7.7,2199.9
7.8,2199.9
7.9,2199.9
8.0,2199.9
8.1,2199.9
8.2,2199.9
8.3,2199.9
8.4,2199.9
8.5,2199.9
8.6,2199.9
8.7,2199.9
8.8,2199.9
8.9,2199.9
9.0,2199.9
9.1,2199.9
9.2,2199.9
9.3,2199.9
9.4,2199.9
9.5,2199.9
9.6,2199.9
9.7,2199.9
9.8,2199.9
9.9,2199.9
10.0,2199.9
10.1,2199.9
10.2,2199.9
10.3,2199.9
10.4,2199.9
10.5,2199.9
10.6,2199.9
10.7,2199.9
10.8,2199.9
10.9,2199.9
11.0,2199.9
11.1,2199.9
11.2,2199.9
11.3,2199.9
11.4,2199.9
11.5,2199.9
11.6,2199.9
11.7,2199.9
11.8,2199.9
11.9,2199.9
12.0,2199.9
12.1,2199.9
12.2,2199.9
12.3,2199.9
12.4,2199.9
12.5,2199.9
12.6,2199.9
12.7,2199.9
12.8,2199.9
12.9,2199.9
13.0,2199.9
13.1,2199.9
13.2,2199.9
13.3,2199.9
13.4,2199.9
13.5,2199.9
13.6,2199.9
13.7,2199.9
13.8,2199.9
13.9,2199.9
14.0,2199.9
14.1,2199.9
14.2,2199.9
14.3,2199.9
14.4,2199.9
14.5,2199.9
14.6,2199.9
14.7,2199.9
14.8,2199.9
14.9,2199.9
15.0,2199.9
15.1,2199.9
15.2,2199.9
15.3,2199.9
15.4,2199.9
15.5,2199.9
15.6,2199.9
15.7,2199.9
15.8,2199.9
15.9,2199.9
16.0,2199.9
16.1,2199.9
16.2,2199.9
16.3,2199.9
16.4,2199.9
16.5,2199.9
16.6,2199.9
16.7,2199.9
16.8,2199.9
16.9,2199.9
17.0,2199.9
17.1,2199.9
17.2,2199.9
17.3,2199.9
17.4,2199.9
17.5,2199.9
17.6,2199.9
17.7,2199.9
17.8,2199.9
17.9,2199.9
18.0,2199.9
18.1,2199.9
18.2,2199.9
18.3,2199.9
18.4,2199.9
18.5,2199.9
18.6,2199.9
18.7,2199.9
18.8,2199.9
18.9,2199.9
19.0,2199.9
19.1,2199.9
19.2,2199.9
19.3,2199.9
19.4,2199.9
19.5,2199.9
19.6,2199.9
19.7,2199.9
19.8,2199.9
19.9,2199.9
20.0,2199.9


==> dimacs-new/C2000-5/sssp-2.txt <==
x,y
0.1,1834.6
0.2,2076.5
0.3,2107.8
0.4,2107.8
0.5,2107.8
0.6,2107.8
0.7,2107.8
0.8,2107.8
0.9,2107.8
1.0,2107.8
1.1,2107.8
1.2,2107.8
1.3,2107.8
1.4,2107.8
1.5,2107.8
1.6,2107.8
1.7,2107.8
1.8,2107.8
1.9,2107.8
2.0,2107.8
2.1,2107.8
2.2,2107.8
2.3,2107.8
2.4,2107.8
2.5,2107.8
2.6,2107.8
2.7,2107.8
2.8,2107.8
2.9,2107.8
3.0,2107.8
3.1,2107.8
3.2,2107.8
3.3,2107.8
3.4,2107.8
3.5,2107.8
3.6,2107.8
3.7,2107.8
3.8,2107.8
3.9,2107.8
4.0,2107.8
4.1,2107.8
4.2,2107.8
4.3,2107.8
4.4,2107.8
4.5,2107.8
4.6,2107.8
4.7,2107.8
4.8,2107.8
4.9,2107.8
5.0,2107.8
5.1,2107.8
5.2,2107.8
5.3,2107.8
5.4,2107.8
5.5,2107.8
5.6,2107.8
5.7,2107.8
5.8,2107.8
5.9,2107.8
6.0,2107.8
6.1,2107.8
6.2,2107.8
6.3,2107.8
6.4,2107.8
6.5,2107.8
6.6,2107.8
6.7,2107.8
6.8,2107.8
6.9,2107.8
7.0,2107.8
7.1,2107.8
7.2,2107.8
7.3,2107.8
7.4,2107.8
7.5,2107.8
7.6,2107.8
7.7,2107.8
7.8,2107.8
7.9,2107.8
8.0,2107.8
8.1,2107.8
8.2,2107.8
8.3,2107.8
8.4,2107.8
8.5,2107.8
8.6,2107.8
8.7,2107.8
8.8,2107.8
8.9,2107.8
9.0,2107.8
9.1,2107.8
9.2,2107.8
9.3,2107.8
9.4,2107.8
9.5,2107.8
9.6,2107.8
9.7,2107.8
9.8,2107.8
9.9,2107.8
10.0,2107.8
10.1,2107.8
10.2,2107.8
10.3,2107.8
10.4,2107.8
10.5,2107.8
10.6,2107.8
10.7,2107.8
10.8,2107.8
10.9,2107.8
11.0,2107.8
11.1,2107.8
11.2,2107.8
11.3,2107.8
11.4,2107.8
11.5,2107.8
11.6,2107.8
11.7,2107.8
11.8,2107.8
11.9,2107.8
12.0,2107.8
12.1,2107.8
12.2,2107.8
12.3,2107.8
12.4,2107.8
12.5,2107.8
12.6,2107.8
12.7,2107.8
12.8,2107.8
12.9,2107.8
13.0,2107.8
13.1,2107.8
13.2,2107.8
13.3,2107.8
13.4,2107.8
13.5,2107.8
13.6,2107.8
13.7,2107.8
13.8,2107.8
13.9,2107.8
14.0,2107.8
14.1,2107.8
14.2,2107.8
14.3,2107.8
14.4,2107.8
14.5,2107.8
14.6,2107.8
14.7,2107.8
14.8,2107.8
14.9,2107.8
15.0,2107.8
15.1,2107.8
15.2,2107.8
15.3,2107.8
15.4,2107.8
15.5,2107.8
15.6,2107.8
15.7,2107.8
15.8,2107.8
15.9,2107.8
16.0,2107.8
16.1,2107.8
16.2,2107.8
16.3,2107.8
16.4,2107.8
16.5,2107.8
16.6,2107.8
16.7,2107.8
16.8,2107.8
16.9,2107.8
17.0,2107.8
17.1,2107.8
17.2,2107.8
17.3,2107.8
17.4,2107.8
17.5,2107.8
17.6,2107.8
17.7,2107.8
17.8,2107.8
17.9,2107.8
18.0,2107.8
18.1,2107.8
18.2,2107.8
18.3,2107.8
18.4,2107.8
18.5,2107.8
18.6,2107.8
18.7,2107.8
18.8,2107.8
18.9,2107.8
19.0,2107.8
19.1,2107.8
19.2,2107.8
19.3,2107.8
19.4,2107.8
19.5,2107.8
19.6,2107.8
19.7,2107.8
19.8,2107.8
19.9,2107.8
20.0,2107.8


==> dimacs-new/C2000-5/sssp-3.txt <==
x,y
0.1,1834.6
0.2,2157.4
0.3,2157.4
0.4,2157.4
0.5,2157.4
0.6,2157.4
0.7,2157.4
0.8,2157.4
0.9,2157.4
1.0,2157.4
1.1,2157.4
1.2,2157.4
1.3,2157.4
1.4,2157.4
1.5,2157.4
1.6,2157.4
1.7,2157.4
1.8,2157.4
1.9,2157.4
2.0,2157.4
2.1,2157.4
2.2,2157.4
2.3,2157.4
2.4,2157.4
2.5,2157.4
2.6,2157.4
2.7,2157.4
2.8,2157.4
2.9,2157.4
3.0,2157.4
3.1,2157.4
3.2,2157.4
3.3,2157.4
3.4,2157.4
3.5,2157.4
3.6,2157.4
3.7,2157.4
3.8,2157.4
3.9,2157.4
4.0,2157.4
4.1,2157.4
4.2,2157.4
4.3,2157.4
4.4,2157.4
4.5,2157.4
4.6,2157.4
4.7,2157.4
4.8,2157.4
4.9,2157.4
5.0,2157.4
5.1,2157.4
5.2,2157.4
5.3,2157.4
5.4,2157.4
5.5,2157.4
5.6,2157.4
5.7,2157.4
5.8,2157.4
5.9,2157.4
6.0,2157.4
6.1,2157.4
6.2,2157.4
6.3,2157.4
6.4,2157.4
6.5,2157.4
6.6,2157.4
6.7,2157.4
6.8,2157.4
6.9,2157.4
7.0,2157.4
7.1,2157.4
7.2,2157.4
7.3,2157.4
7.4,2157.4
7.5,2157.4
7.6,2157.4
7.7,2157.4
7.8,2157.4
7.9,2157.4
8.0,2157.4
8.1,2157.4
8.2,2157.4
8.3,2157.4
8.4,2157.4
8.5,2157.4
8.6,2157.4
8.7,2157.4
8.8,2157.4
8.9,2157.4
9.0,2157.4
9.1,2157.4
9.2,2157.4
9.3,2157.4
9.4,2157.4
9.5,2157.4
9.6,2157.4
9.7,2157.4
9.8,2157.4
9.9,2157.4
10.0,2157.4
10.1,2157.4
10.2,2157.4
10.3,2157.4
10.4,2157.4
10.5,2157.4
10.6,2157.4
10.7,2157.4
10.8,2157.4
10.9,2157.4
11.0,2157.4
11.1,2157.4
11.2,2157.4
11.3,2157.4
11.4,2157.4
11.5,2157.4
11.6,2157.4
11.7,2157.4
11.8,2157.4
11.9,2157.4
12.0,2157.4
12.1,2157.4
12.2,2157.4
12.3,2157.4
12.4,2157.4
12.5,2157.4
12.6,2157.4
12.7,2157.4
12.8,2157.4
12.9,2157.4
13.0,2157.4
13.1,2157.4
13.2,2157.4
13.3,2157.4
13.4,2157.4
13.5,2157.4
13.6,2157.4
13.7,2157.4
13.8,2157.4
13.9,2157.4
14.0,2157.4
14.1,2157.4
14.2,2157.4
14.3,2157.4
14.4,2157.4
14.5,2157.4
14.6,2157.4
14.7,2157.4
14.8,2157.4
14.9,2157.4
15.0,2157.4
15.1,2157.4
15.2,2157.4
15.3,2157.4
15.4,2157.4
15.5,2157.4
15.6,2157.4
15.7,2157.4
15.8,2157.4
15.9,2157.4
16.0,2157.4
16.1,2157.4
16.2,2157.4
16.3,2157.4
16.4,2157.4
16.5,2157.4
16.6,2157.4
16.7,2157.4
16.8,2157.4
16.9,2157.4
17.0,2157.4
17.1,2157.4
17.2,2157.4
17.3,2157.4
17.4,2157.4
17.5,2157.4
17.6,2157.4
17.7,2157.4
17.8,2157.4
17.9,2157.4
18.0,2157.4
18.1,2157.4
18.2,2157.4
18.3,2157.4
18.4,2157.4
18.5,2157.4
18.6,2157.4
18.7,2157.4
18.8,2157.4
18.9,2157.4
19.0,2157.4
19.1,2157.4
19.2,2157.4
19.3,2157.4
19.4,2157.4
19.5,2157.4
19.6,2157.4
19.7,2157.4
19.8,2157.4
19.9,2157.4
20.0,2157.4


==> dimacs-new/C2000-5/tsm.txt <==
x,y
0.1,1778.0
0.2,1965.0
0.3,1965.0
0.4,1965.0
0.5,1965.0
0.6,1965.0
0.7,2066.7
0.8,2078.0
0.9,2078.0
1.0,2078.0
1.1,2078.0
1.2,2078.0
1.3,2078.0
1.4,2078.0
1.5,2078.0
1.6,2078.0
1.7,2078.0
1.8,2078.0
1.9,2078.0
2.0,2078.0
2.1,2078.0
2.2,2078.0
2.3,2078.0
2.4,2078.0
2.5,2078.0
2.6,2078.0
2.7,2078.0
2.8,2078.0
2.9,2078.0
3.0,2078.0
3.1,2078.0
3.2,2078.0
3.3,2078.0
3.4,2078.0
3.5,2078.0
3.6,2078.0
3.7,2078.0
3.8,2078.0
3.9,2078.0
4.0,2078.0
4.1,2078.0
4.2,2078.0
4.3,2078.0
4.4,2078.0
4.5,2078.0
4.6,2078.0
4.7,2078.0
4.8,2078.0
4.9,2078.0
5.0,2078.0
5.1,2078.0
5.2,2078.0
5.3,2078.0
5.4,2078.0
5.5,2078.0
5.6,2078.0
5.7,2078.0
5.8,2078.0
5.9,2078.0
6.0,2078.0
6.1,2078.0
6.2,2078.0
6.3,2078.0
6.4,2078.0
6.5,2078.0
6.6,2078.0
6.7,2078.0
6.8,2078.0
6.9,2078.0
7.0,2078.0
7.1,2078.0
7.2,2082.4
7.3,2093.4
7.4,2100.0
7.5,2100.0
7.6,2100.0
7.7,2100.0
7.8,2100.0
7.9,2100.0
8.0,2100.0
8.1,2100.0
8.2,2100.0
8.3,2100.0
8.4,2100.0
8.5,2100.0
8.6,2100.0
8.7,2100.0
8.8,2100.0
8.9,2100.0
9.0,2100.0
9.1,2100.0
9.2,2100.0
9.3,2100.0
9.4,2100.0
9.5,2100.0
9.6,2100.0
9.7,2100.0
9.8,2100.0
9.9,2100.0
10.0,2100.0
10.1,2100.0
10.2,2100.0
10.3,2100.0
10.4,2100.0
10.5,2100.0
10.6,2100.0
10.7,2100.0
10.8,2100.0
10.9,2100.0
11.0,2100.0
11.1,2100.0
11.2,2100.0
11.3,2100.0
11.4,2100.0
11.5,2100.0
11.6,2100.0
11.7,2100.0
11.8,2100.0
11.9,2100.0
12.0,2100.0
12.1,2100.0
12.2,2100.0
12.3,2100.0
12.4,2100.0
12.5,2100.0
12.6,2100.0
12.7,2100.0
12.8,2100.0
12.9,2100.0
13.0,2100.0
13.1,2100.0
13.2,2100.0
13.3,2100.0
13.4,2100.0
13.5,2100.0
13.6,2100.0
13.7,2100.0
13.8,2100.0
13.9,2100.0
14.0,2100.0
14.1,2100.0
14.2,2100.0
14.3,2100.0
14.4,2100.0
14.5,2100.0
14.6,2100.0
14.7,2100.0
14.8,2100.0
14.9,2100.0
15.0,2100.0
15.1,2100.0
15.2,2100.0
15.3,2100.0
15.4,2104.2
15.5,2112.6
15.6,2125.2
15.7,2142.0
15.8,2142.0
15.9,2142.0
16.0,2142.0
16.1,2142.0
16.2,2142.0
16.3,2142.0
16.4,2142.0
16.5,2142.0
16.6,2142.0
16.7,2142.0
16.8,2142.0
16.9,2142.0
17.0,2142.0
17.1,2142.0
17.2,2142.0
17.3,2142.0
17.4,2142.0
17.5,2142.0
17.6,2142.0
17.7,2142.0
17.8,2142.0
17.9,2142.0
18.0,2142.0
18.1,2142.0
18.2,2142.0
18.3,2142.0
18.4,2142.0
18.5,2142.0
18.6,2142.0
18.7,2142.0
18.8,2142.0
18.9,2142.0
19.0,2142.0
19.1,2142.0
19.2,2142.0
19.3,2142.0
19.4,2142.0
19.5,2142.0
19.6,2142.0
19.7,2142.0
19.8,2142.0
19.9,2142.0
20.0,2142.0


==> dimacs-new/C2000-9/aco.txt <==
x,y
0.1,5969.9
0.2,5969.9
0.3,6196.5
0.4,6312.2
0.5,6369.9
0.6,6391.5
0.7,6414.9
0.8,6414.9
0.9,6426.3
1.0,6492.0
1.1,6492.0
1.2,6519.0
1.3,6519.0
1.4,6526.6
1.5,6526.6
1.6,6528.2
1.7,6528.2
1.8,6528.2
1.9,6528.2
2.0,6568.0
2.1,6568.3
2.2,6582.3
2.3,6582.3
2.4,6609.1
2.5,6636.5
2.6,6636.5
2.7,6636.5
2.8,6636.5
2.9,6636.5
3.0,6642.3
3.1,6642.3
3.2,6642.3
3.3,6642.3
3.4,6656.8
3.5,6656.8
3.6,6656.8
3.7,6656.8
3.8,6656.8
3.9,6656.8
4.0,6656.8
4.1,6679.2
4.2,6698.0
4.3,6698.0
4.4,6702.5
4.5,6702.5
4.6,6702.5
4.7,6702.5
4.8,6702.5
4.9,6702.5
5.0,6708.8
5.1,6713.5
5.2,6713.5
5.3,6722.6
5.4,6722.6
5.5,6722.6
5.6,6722.6
5.7,6722.6
5.8,6722.6
5.9,6733.8
6.0,6733.8
6.1,6733.8
6.2,6765.0
6.3,6765.8
6.4,6765.8
6.5,6765.8
6.6,6765.8
6.7,6765.8
6.8,6765.8
6.9,6765.8
7.0,6765.8
7.1,6765.8
7.2,6765.8
7.3,6765.8
7.4,6778.9
7.5,6778.9
7.6,6778.9
7.7,6778.9
7.8,6778.9
7.9,6778.9
8.0,6778.9
8.1,6778.9
8.2,6779.6
8.3,6779.6
8.4,6779.6
8.5,6779.6
8.6,6779.6
8.7,6779.6
8.8,6779.6
8.9,6779.6
9.0,6779.6
9.1,6779.6
9.2,6788.3
9.3,6792.7
9.4,6792.7
9.5,6792.7
9.6,6792.7
9.7,6792.7
9.8,6792.7
9.9,6794.4
10.0,6794.4
10.1,6794.4
10.2,6794.4
10.3,6812.7
10.4,6848.4
10.5,6851.1
10.6,6851.1
10.7,6851.1
10.8,6887.6
10.9,6887.6
11.0,6992.7
11.1,6999.9
11.2,7043.3
11.3,7094.7
11.4,7113.2
11.5,7143.7
11.6,7164.6
11.7,7175.9
11.8,7237.4
11.9,7268.8
12.0,7299.8
12.1,7315.1
12.2,7316.7
12.3,7316.7
12.4,7405.9
12.5,7462.0
12.6,7468.2
12.7,7478.2
12.8,7478.2
12.9,7483.3
13.0,7526.3
13.1,7526.3
13.2,7526.3
13.3,7526.3
13.4,7526.3
13.5,7565.0
13.6,7568.0
13.7,7628.0
13.8,7665.0
13.9,7724.7
14.0,7724.7
14.1,7756.1
14.2,7819.9
14.3,7841.9
14.4,7858.9
14.5,7866.4
14.6,7881.1
14.7,7889.4
14.8,7897.9
14.9,7898.3
15.0,7926.8
15.1,7930.0
15.2,7946.5
15.3,7956.6
15.4,7968.3
15.5,7988.3
15.6,7994.8
15.7,7994.8
15.8,7994.8
15.9,8001.1
16.0,8009.8
16.1,8013.8
16.2,8095.1
16.3,8116.2
16.4,8123.6
16.5,8124.1
16.6,8133.8
16.7,8176.1
16.8,8217.6
16.9,8234.2
17.0,8236.6
17.1,8245.0
17.2,8253.7
17.3,8253.7
17.4,8253.7
17.5,8255.3
17.6,8277.0
17.7,8277.0
17.8,8277.0
17.9,8277.0
18.0,8277.0
18.1,8277.0
18.2,8277.0
18.3,8277.0
18.4,8277.0
18.5,8277.0
18.6,8277.0
18.7,8277.0
18.8,8277.0
18.9,8277.0
19.0,8277.0
19.1,8277.0
19.2,8277.0
19.3,8277.0
19.4,8277.0
19.5,8277.0
19.6,8277.0
19.7,8277.0
19.8,8277.0
19.9,8277.0
20.0,8277.0


==> dimacs-new/C2000-9/fastwclq.txt <==
x,y
0.1,7570.8
0.2,7889.6
0.3,8088.0
0.4,8088.0
0.5,8101.2
0.6,8249.2
0.7,8249.2
0.8,8249.2
0.9,8249.2
1.0,8249.2
1.1,8249.2
1.2,8249.2
1.3,8249.2
1.4,8249.2
1.5,8249.2
1.6,8249.2
1.7,8249.2
1.8,8249.2
1.9,8249.2
2.0,8249.2
2.1,8249.2
2.2,8249.2
2.3,8333.2
2.4,8350.0
2.5,8350.0
2.6,8350.0
2.7,8350.0
2.8,8350.0
2.9,8350.0
3.0,8350.0
3.1,8350.0
3.2,8350.0
3.3,8350.0
3.4,8350.0
3.5,8350.0
3.6,8350.0
3.7,8350.0
3.8,8350.0
3.9,8350.0
4.0,8350.0
4.1,8350.0
4.2,8350.0
4.3,8350.0
4.4,8350.0
4.5,8350.0
4.6,8350.0
4.7,8350.0
4.8,8350.0
4.9,8350.0
5.0,8350.0
5.1,8350.0
5.2,8350.0
5.3,8350.0
5.4,8350.0
5.5,8350.0
5.6,8350.0
5.7,8350.0
5.8,8350.0
5.9,8350.0
6.0,8350.0
6.1,8350.0
6.2,8350.0
6.3,8350.0
6.4,8350.0
6.5,8350.0
6.6,8350.0
6.7,8350.0
6.8,8350.0
6.9,8350.0
7.0,8350.0
7.1,8350.0
7.2,8350.0
7.3,8350.0
7.4,8350.0
7.5,8350.0
7.6,8350.0
7.7,8350.0
7.8,8350.0
7.9,8350.0
8.0,8350.0
8.1,8350.0
8.2,8350.0
8.3,8350.0
8.4,8350.0
8.5,8350.0
8.6,8350.0
8.7,8350.0
8.8,8350.0
8.9,8350.0
9.0,8350.0
9.1,8350.0
9.2,8350.0
9.3,8350.0
9.4,8350.0
9.5,8350.0
9.6,8350.0
9.7,8350.0
9.8,8350.0
9.9,8350.0
10.0,8350.0
10.1,8350.0
10.2,8350.0
10.3,8350.0
10.4,8350.0
10.5,8350.0
10.6,8350.0
10.7,8350.0
10.8,8350.0
10.9,8350.0
11.0,8350.0
11.1,8350.0
11.2,8350.0
11.3,8350.0
11.4,8350.0
11.5,8350.0
11.6,8350.0
11.7,8350.0
11.8,8350.0
11.9,8350.0
12.0,8350.0
12.1,8350.0
12.2,8350.0
12.3,8350.0
12.4,8350.0
12.5,8350.0
12.6,8350.0
12.7,8350.0
12.8,8350.0
12.9,8350.0
13.0,8350.0
13.1,8350.0
13.2,8350.0
13.3,8350.0
13.4,8350.0
13.5,8350.0
13.6,8350.0
13.7,8350.0
13.8,8350.0
13.9,8350.0
14.0,8350.0
14.1,8350.0
14.2,8350.0
14.3,8350.0
14.4,8350.0
14.5,8350.0
14.6,8350.0
14.7,8350.0
14.8,8350.0
14.9,8350.0
15.0,8350.0
15.1,8350.0
15.2,8350.0
15.3,8350.0
15.4,8350.0
15.5,8350.0
15.6,8350.0
15.7,8350.0
15.8,8380.0
15.9,8440.0
16.0,8470.0
16.1,8470.0
16.2,8470.0
16.3,8470.0
16.4,8470.0
16.5,8470.0
16.6,8470.0
16.7,8470.0
16.8,8470.0
16.9,8470.0
17.0,8470.0
17.1,8470.0
17.2,8470.0
17.3,8470.0
17.4,8470.0
17.5,8470.0
17.6,8470.0
17.7,8470.0
17.8,8470.0
17.9,8470.0
18.0,8470.0
18.1,8470.0
18.2,8470.0
18.3,8470.0
18.4,8470.0
18.5,8470.0
18.6,8470.0
18.7,8470.0
18.8,8470.0
18.9,8470.0
19.0,8470.0
19.1,8470.0
19.2,8470.0
19.3,8470.0
19.4,8470.0
19.5,8470.0
19.6,8470.0
19.7,8470.0
19.8,8470.0
19.9,8470.0
20.0,8470.0


==> dimacs-new/C2000-9/gurobi.txt <==
x,y
0.1,3389.0
0.2,3389.0
0.3,3389.0
0.4,3389.0
0.5,3389.0
0.6,3389.0
0.7,3389.0
0.8,3389.0
0.9,3389.0
1.0,3389.0
1.1,3389.0
1.2,3389.0
1.3,3389.0
1.4,3389.0
1.5,3389.0
1.6,3389.0
1.7,3389.0
1.8,3389.0
1.9,3389.0
2.0,3389.0
2.1,3389.0
2.2,3389.0
2.3,3389.0
2.4,3389.0
2.5,3389.0
2.6,3389.0
2.7,3688.8
2.8,3988.6
2.9,5187.8
3.0,5518.7
3.1,5821.7
3.2,6121.5
3.3,6424.1
3.4,6424.1
3.5,6424.1
3.6,6424.1
3.7,6424.1
3.8,6424.1
3.9,6424.1
4.0,6424.1
4.1,6424.1
4.2,6424.1
4.3,6424.1
4.4,6424.1
4.5,6424.1
4.6,6424.1
4.7,6424.1
4.8,6424.1
4.9,6424.1
5.0,6424.1
5.1,6424.1
5.2,6424.1
5.3,6424.1
5.4,6488.2
5.5,6541.2
5.6,6641.8
5.7,6842.4
5.8,6932.6
5.9,6977.9
6.0,6977.9
6.1,6977.9
6.2,7018.2
6.3,7018.2
6.4,7085.5
6.5,7085.5
6.6,7085.5
6.7,7085.5
6.8,7085.5
6.9,7085.5
7.0,7085.5
7.1,7085.5
7.2,7085.5
7.3,7085.5
7.4,7085.5
7.5,7085.5
7.6,7085.5
7.7,7085.5
7.8,7085.5
7.9,7085.5
8.0,7085.5
8.1,7085.5
8.2,7085.5
8.3,7085.5
8.4,7085.5
8.5,7085.5
8.6,7085.5
8.7,7085.5
8.8,7085.5
8.9,7085.5
9.0,7085.5
9.1,7085.5
9.2,7085.5
9.3,7085.5
9.4,7085.5
9.5,7085.5
9.6,7085.5
9.7,7085.5
9.8,7085.5
9.9,7085.5
10.0,7085.5
10.1,7085.5
10.2,7085.5
10.3,7085.5
10.4,7085.5
10.5,7085.5
10.6,7085.5
10.7,7085.5
10.8,7085.5
10.9,7085.5
11.0,7085.5
11.1,7085.5
11.2,7085.5
11.3,7085.5
11.4,7085.5
11.5,7085.5
11.6,7085.5
11.7,7085.5
11.8,7085.5
11.9,7085.5
12.0,7085.5
12.1,7085.5
12.2,7085.5
12.3,7085.5
12.4,7085.5
12.5,7085.5
12.6,7085.5
12.7,7085.5
12.8,7085.5
12.9,7085.5
13.0,7085.5
13.1,7085.5
13.2,7085.5
13.3,7085.5
13.4,7085.5
13.5,7085.5
13.6,7085.5
13.7,7085.5
13.8,7085.5
13.9,7085.5
14.0,7085.5
14.1,7085.5
14.2,7085.5
14.3,7085.5
14.4,7085.5
14.5,7085.5
14.6,7085.5
14.7,7085.5
14.8,7085.5
14.9,7085.5
15.0,7085.5
15.1,7085.5
15.2,7085.5
15.3,7085.5
15.4,7085.5
15.5,7085.5
15.6,7085.5
15.7,7085.5
15.8,7085.5
15.9,7085.5
16.0,7085.5
16.1,7085.5
16.2,7085.5
16.3,7085.5
16.4,7085.5
16.5,7085.5
16.6,7085.5
16.7,7085.5
16.8,7085.5
16.9,7085.5
17.0,7085.5
17.1,7085.5
17.2,7085.5
17.3,7085.5
17.4,7085.5
17.5,7085.5
17.6,7085.5
17.7,7085.5
17.8,7085.5
17.9,7085.5
18.0,7085.5
18.1,7085.5
18.2,7085.5
18.3,7085.5
18.4,7085.5
18.5,7085.5
18.6,7085.5
18.7,7085.5
18.8,7085.5
18.9,7085.5
19.0,7085.5
19.1,7085.5
19.2,7085.5
19.3,7085.5
19.4,7085.5
19.5,7085.5
19.6,7085.5
19.7,7085.5
19.8,7085.5
19.9,7085.5
20.0,7085.5


==> dimacs-new/C2000-9/lscc.txt <==
x,y
0.1,10362.0
0.2,10362.0
0.3,10362.0
0.4,10362.0
0.5,10362.0
0.6,10362.0
0.7,10362.0
0.8,10362.0
0.9,10508.0
1.0,10508.0
1.1,10508.0
1.2,10508.0
1.3,10508.0
1.4,10508.0
1.5,10508.0
1.6,10508.0
1.7,10508.0
1.8,10508.0
1.9,10508.0
2.0,10648.0
2.1,10648.0
2.2,10648.0
2.3,10648.0
2.4,10648.0
2.5,10648.0
2.6,10648.0
2.7,10648.0
2.8,10648.0
2.9,10648.0
3.0,10648.0
3.1,10648.0
3.2,10648.0
3.3,10648.0
3.4,10648.0
3.5,10648.0
3.6,10648.0
3.7,10648.0
3.8,10648.0
3.9,10648.0
4.0,10648.0
4.1,10648.0
4.2,10648.0
4.3,10648.0
4.4,10648.0
4.5,10648.0
4.6,10648.0
4.7,10648.0
4.8,10648.0
4.9,10648.0
5.0,10648.0
5.1,10648.0
5.2,10648.0
5.3,10648.0
5.4,10648.0
5.5,10648.0
5.6,10648.0
5.7,10648.0
5.8,10648.0
5.9,10648.0
6.0,10648.0
6.1,10648.0
6.2,10648.0
6.3,10648.0
6.4,10648.0
6.5,10648.0
6.6,10648.0
6.7,10648.0
6.8,10648.0
6.9,10648.0
7.0,10648.0
7.1,10648.0
7.2,10648.0
7.3,10648.0
7.4,10648.0
7.5,10648.0
7.6,10648.0
7.7,10648.0
7.8,10648.0
7.9,10648.0
8.0,10648.0
8.1,10648.0
8.2,10648.0
8.3,10648.0
8.4,10648.0
8.5,10648.0
8.6,10648.0
8.7,10648.0
8.8,10648.0
8.9,10648.0
9.0,10648.0
9.1,10648.0
9.2,10648.0
9.3,10648.0
9.4,10648.0
9.5,10648.0
9.6,10648.0
9.7,10648.0
9.8,10648.0
9.9,10648.0
10.0,10648.0
10.1,10648.0
10.2,10648.0
10.3,10648.0
10.4,10648.0
10.5,10648.0
10.6,10648.0
10.7,10648.0
10.8,10648.0
10.9,10648.0
11.0,10648.0
11.1,10648.0
11.2,10648.0
11.3,10648.0
11.4,10648.0
11.5,10648.0
11.6,10648.0
11.7,10648.0
11.8,10648.0
11.9,10648.0
12.0,10648.0
12.1,10648.0
12.2,10648.0
12.3,10648.0
12.4,10648.0
12.5,10648.0
12.6,10648.0
12.7,10648.0
12.8,10648.0
12.9,10648.0
13.0,10648.0
13.1,10648.0
13.2,10648.0
13.3,10648.0
13.4,10648.0
13.5,10648.0
13.6,10648.0
13.7,10648.0
13.8,10648.0
13.9,10648.0
14.0,10648.0
14.1,10648.0
14.2,10648.0
14.3,10648.0
14.4,10648.0
14.5,10648.0
14.6,10648.0
14.7,10648.0
14.8,10648.0
14.9,10648.0
15.0,10648.0
15.1,10648.0
15.2,10648.0
15.3,10648.0
15.4,10648.0
15.5,10648.0
15.6,10648.0
15.7,10648.0
15.8,10648.0
15.9,10648.0
16.0,10648.0
16.1,10648.0
16.2,10648.0
16.3,10648.0
16.4,10648.0
16.5,10648.0
16.6,10648.0
16.7,10648.0
16.8,10648.0
16.9,10648.0
17.0,10648.0
17.1,10648.0
17.2,10648.0
17.3,10648.0
17.4,10648.0
17.5,10648.0
17.6,10648.0
17.7,10648.0
17.8,10648.0
17.9,10648.0
18.0,10648.0
18.1,10648.0
18.2,10648.0
18.3,10648.0
18.4,10648.0
18.5,10648.0
18.6,10648.0
18.7,10648.0
18.8,10648.0
18.9,10648.0
19.0,10648.0
19.1,10648.0
19.2,10648.0
19.3,10648.0
19.4,10648.0
19.5,10648.0
19.6,10648.0
19.7,10648.0
19.8,10648.0
19.9,10648.0
20.0,10648.0


==> dimacs-new/C2000-9/mssp-0.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8177.4
0.7,8177.4
0.8,8177.4
0.9,8177.4
1.0,8177.4
1.1,8177.4
1.2,8177.4
1.3,8177.4
1.4,8177.4
1.5,8177.4
1.6,8177.4
1.7,8453.8
1.8,8501.0
1.9,8501.0
2.0,8501.0
2.1,8501.0
2.2,8501.0
2.3,8501.0
2.4,8501.0
2.5,8501.0
2.6,8501.0
2.7,8501.0
2.8,8687.3
2.9,8688.7
3.0,8688.7
3.1,8688.7
3.2,8688.7
3.3,8688.7
3.4,8688.7
3.5,8688.7
3.6,8688.7
3.7,8688.7
3.8,8688.7
3.9,8716.7
4.0,8735.4
4.1,8735.4
4.2,8735.4
4.3,8735.4
4.4,8735.4
4.5,8735.4
4.6,8735.4
4.7,8735.4
4.8,8735.4
4.9,8735.4
5.0,8760.8
5.1,8809.2
5.2,8809.2
5.3,8823.1
5.4,8823.1
5.5,8823.1
5.6,8823.1
5.7,8823.1
5.8,8823.1
5.9,8823.1
6.0,8823.1
6.1,8835.0
6.2,8871.3
6.3,8907.7
6.4,8907.7
6.5,8907.7
6.6,8907.7
6.7,8907.7
6.8,8907.7
6.9,8907.7
7.0,8907.7
7.1,8907.7
7.2,8913.0
7.3,9030.2
7.4,9046.5
7.5,9072.6
7.6,9072.6
7.7,9072.6
7.8,9072.8
7.9,9072.8
8.0,9072.8
8.1,9072.8
8.2,9072.8
8.3,9072.8
8.4,9108.2
8.5,9138.4
8.6,9170.0
8.7,9170.0
8.8,9170.0
8.9,9170.0
9.0,9170.0
9.1,9170.0
9.2,9170.0
9.3,9170.0
9.4,9170.0
9.5,9211.8
9.6,9279.1
9.7,9279.1
9.8,9329.8
9.9,9329.8
10.0,9338.6
10.1,9338.6
10.2,9338.6
10.3,9338.6
10.4,9338.6
10.5,9338.6
10.6,9339.0
10.7,9389.0
10.8,9389.0
10.9,9421.7
11.0,9421.7
11.1,9421.7
11.2,9421.7
11.3,9461.2
11.4,9461.2
11.5,9461.2
11.6,9461.2
11.7,9505.0
11.8,9528.5
11.9,9551.2
12.0,9576.9
12.1,9576.9
12.2,9576.9
12.3,9576.9
12.4,9576.9
12.5,9576.9
12.6,9576.9
12.7,9576.9
12.8,9576.9
12.9,9586.2
13.0,9643.6
13.1,9643.6
13.2,9643.6
13.3,9668.7
13.4,9668.7
13.5,9668.7
13.6,9669.3
13.7,9669.3
13.8,9669.3
13.9,9669.3
14.0,9669.3
14.1,9689.2
14.2,9705.3
14.3,9711.1
14.4,9711.1
14.5,9711.1
14.6,9711.1
14.7,9744.1
14.8,9744.1
14.9,9744.1
15.0,9744.1
15.1,9744.1
15.2,9780.7
15.3,9780.7
15.4,9796.5
15.5,9819.8
15.6,9819.8
15.7,9819.8
15.8,9819.8
15.9,9819.8
16.0,9819.8
16.1,9819.8
16.2,9819.8
16.3,9824.6
16.4,9844.4
16.5,9870.9
16.6,9870.9
16.7,9870.9
16.8,9870.9
16.9,9907.4
17.0,9907.4
17.1,9907.4
17.2,9907.4
17.3,9907.4
17.4,9928.2
17.5,9937.4
17.6,9941.9
17.7,9941.9
17.8,9941.9
17.9,9941.9
18.0,9941.9
18.1,9941.9
18.2,9941.9
18.3,9941.9
18.4,9941.9
18.5,9941.9
18.6,9941.9
18.7,9950.9
18.8,9950.9
18.9,9950.9
19.0,9961.1
19.1,9961.1
19.2,9961.1
19.3,9961.1
19.4,9961.1
19.5,9961.1
19.6,9961.1
19.7,9961.1
19.8,9961.3
19.9,9961.3
20.0,9961.3


==> dimacs-new/C2000-9/mssp-1.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8443.4
0.7,8443.4
0.8,8443.4
0.9,8443.4
1.0,8443.4
1.1,8443.4
1.2,8443.4
1.3,8443.4
1.4,8443.4
1.5,8443.4
1.6,8443.4
1.7,8648.0
1.8,8796.9
1.9,8796.9
2.0,8796.9
2.1,8796.9
2.2,8796.9
2.3,8796.9
2.4,8796.9
2.5,8796.9
2.6,8796.9
2.7,8796.9
2.8,8850.7
2.9,8948.9
3.0,8965.0
3.1,8965.0
3.2,8965.0
3.3,8965.0
3.4,8965.0
3.5,8965.0
3.6,8965.0
3.7,8965.0
3.8,8965.0
3.9,9045.2
4.0,9049.1
4.1,9063.5
4.2,9063.5
4.3,9063.5
4.4,9063.5
4.5,9063.5
4.6,9063.5
4.7,9063.5
4.8,9063.5
4.9,9063.5
5.0,9063.5
5.1,9063.5
5.2,9071.8
5.3,9081.5
5.4,9081.5
5.5,9081.5
5.6,9081.5
5.7,9081.5
5.8,9081.5
5.9,9081.5
6.0,9081.5
6.1,9081.5
6.2,9107.3
6.3,9112.3
6.4,9112.3
6.5,9122.1
6.6,9122.1
6.7,9122.1
6.8,9122.1
6.9,9122.1
7.0,9122.1
7.1,9122.1
7.2,9122.1
7.3,9122.1
7.4,9143.3
7.5,9145.2
7.6,9147.5
7.7,9147.5
7.8,9147.5
7.9,9147.5
8.0,9147.5
8.1,9147.5
8.2,9147.5
8.3,9147.5
8.4,9159.1
8.5,9159.1
8.6,9171.0
8.7,9171.0
8.8,9171.0
8.9,9171.0
9.0,9171.0
9.1,9171.0
9.2,9171.0
9.3,9171.0
9.4,9171.0
9.5,9174.6
9.6,9185.2
9.7,9192.0
9.8,9199.8
9.9,9199.8
10.0,9199.8
10.1,9199.8
10.2,9199.8
10.3,9199.8
10.4,9199.8
10.5,9199.8
10.6,9199.8
10.7,9199.8
10.8,9199.8
10.9,9199.8
11.0,9199.8
11.1,9199.8
11.2,9216.1
11.3,9216.1
11.4,9216.1
11.5,9216.1
11.6,9216.1
11.7,9216.1
11.8,9216.1
11.9,9216.1
12.0,9216.1
12.1,9216.1
12.2,9216.1
12.3,9230.8
12.4,9230.8
12.5,9230.8
12.6,9230.8
12.7,9230.8
12.8,9230.8
12.9,9239.8
13.0,9251.0
13.1,9251.0
13.2,9251.0
13.3,9251.0
13.4,9251.0
13.5,9251.0
13.6,9251.0
13.7,9251.0
13.8,9251.0
13.9,9251.0
14.0,9260.8
14.1,9260.8
14.2,9260.8
14.3,9260.8
14.4,9260.8
14.5,9260.8
14.6,9260.8
14.7,9266.8
14.8,9266.8
14.9,9266.8
15.0,9266.8
15.1,9266.8
15.2,9290.8
15.3,9290.8
15.4,9290.8
15.5,9290.8
15.6,9290.8
15.7,9290.8
15.8,9290.8
15.9,9290.8
16.0,9290.8
16.1,9290.8
16.2,9290.8
16.3,9290.8
16.4,9290.8
16.5,9290.8
16.6,9290.8
16.7,9290.8
16.8,9290.8
16.9,9290.8
17.0,9290.8
17.1,9290.8
17.2,9290.8
17.3,9290.8
17.4,9290.8
17.5,9292.1
17.6,9292.1
17.7,9292.1
17.8,9292.1
17.9,9292.1
18.0,9292.1
18.1,9292.1
18.2,9292.1
18.3,9292.1
18.4,9292.1
18.5,9292.8
18.6,9292.8
18.7,9292.8
18.8,9292.8
18.9,9292.8
19.0,9292.8
19.1,9292.8
19.2,9292.8
19.3,9292.8
19.4,9292.8
19.5,9292.8
19.6,9292.8
19.7,9292.8
19.8,9292.8
19.9,9292.8
20.0,9292.8


==> dimacs-new/C2000-9/mssp-2.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,7447.1
0.7,7619.8
0.8,7619.8
0.9,7619.8
1.0,7619.8
1.1,7619.8
1.2,7619.8
1.3,7619.8
1.4,7619.8
1.5,7619.8
1.6,7619.8
1.7,7783.4
1.8,7919.5
1.9,7919.5
2.0,7919.5
2.1,7919.5
2.2,7919.5
2.3,7919.5
2.4,7919.5
2.5,7919.5
2.6,7919.5
2.7,7919.5
2.8,8013.8
2.9,8097.2
3.0,8126.4
3.1,8126.4
3.2,8126.4
3.3,8126.4
3.4,8126.4
3.5,8126.4
3.6,8126.4
3.7,8126.4
3.8,8126.4
3.9,8284.6
4.0,8373.2
4.1,8375.7
4.2,8375.7
4.3,8375.7
4.4,8375.7
4.5,8375.7
4.6,8375.7
4.7,8375.7
4.8,8375.7
4.9,8375.7
5.0,8426.3
5.1,8485.4
5.2,8555.1
5.3,8568.4
5.4,8568.4
5.5,8568.4
5.6,8568.4
5.7,8568.4
5.8,8568.4
5.9,8568.4
6.0,8568.4
6.1,8568.4
6.2,8623.7
6.3,8665.3
6.4,8720.3
6.5,8720.3
6.6,8720.3
6.7,8720.3
6.8,8720.3
6.9,8720.3
7.0,8720.3
7.1,8720.3
7.2,8720.3
7.3,8720.3
7.4,8817.7
7.5,8852.9
7.6,8897.3
7.7,8897.3
7.8,8897.3
7.9,8897.3
8.0,8897.3
8.1,8897.3
8.2,8897.3
8.3,8897.3
8.4,8908.9
8.5,8925.3
8.6,8974.3
8.7,9028.6
8.8,9028.6
8.9,9028.6
9.0,9028.6
9.1,9028.6
9.2,9028.6
9.3,9028.6
9.4,9028.6
9.5,9051.1
9.6,9077.6
9.7,9124.3
9.8,9149.3
9.9,9183.1
10.0,9183.1
10.1,9183.1
10.2,9183.1
10.3,9183.1
10.4,9183.1
10.5,9183.1
10.6,9183.1
10.7,9227.3
10.8,9233.9
10.9,9258.7
11.0,9338.4
11.1,9387.4
11.2,9387.4
11.3,9387.4
11.4,9387.4
11.5,9387.4
11.6,9387.4
11.7,9387.4
11.8,9387.4
11.9,9420.8
12.0,9437.2
12.1,9449.4
12.2,9488.9
12.3,9517.1
12.4,9517.1
12.5,9517.1
12.6,9517.1
12.7,9517.1
12.8,9517.1
12.9,9517.1
13.0,9517.1
13.1,9552.1
13.2,9552.1
13.3,9583.5
13.4,9632.7
13.5,9635.3
13.6,9635.3
13.7,9635.3
13.8,9635.3
13.9,9635.3
14.0,9635.3
14.1,9635.3
14.2,9635.3
14.3,9659.9
14.4,9659.9
14.5,9670.0
14.6,9681.4
14.7,9695.6
14.8,9695.6
14.9,9695.6
15.0,9695.6
15.1,9695.6
15.2,9695.6
15.3,9695.6
15.4,9695.6
15.5,9709.2
15.6,9709.2
15.7,9711.3
15.8,9743.9
15.9,9757.3
16.0,9757.3
16.1,9757.3
16.2,9757.3
16.3,9757.3
16.4,9757.3
16.5,9757.3
16.6,9757.3
16.7,9767.3
16.8,9767.3
16.9,9776.8
17.0,9831.5
17.1,9831.5
17.2,9831.5
17.3,9831.5
17.4,9831.5
17.5,9831.5
17.6,9831.5
17.7,9831.5
17.8,9831.5
17.9,9843.9
18.0,9843.9
18.1,9843.9
18.2,9862.9
18.3,9862.9
18.4,9863.8
18.5,9863.8
18.6,9863.8
18.7,9863.8
18.8,9863.8
18.9,9863.8
19.0,9868.1
19.1,9876.7
19.2,9876.7
19.3,9876.7
19.4,9879.4
19.5,9879.4
19.6,9879.4
19.7,9879.4
19.8,9879.4
19.9,9879.4
20.0,9879.4


==> dimacs-new/C2000-9/mssp-3.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8144.3
0.7,8295.0
0.8,8295.0
0.9,8295.0
1.0,8295.0
1.1,8295.0
1.2,8295.0
1.3,8295.0
1.4,8295.0
1.5,8295.0
1.6,8295.0
1.7,8295.0
1.8,8442.7
1.9,8609.0
2.0,8700.5
2.1,8700.5
2.2,8700.5
2.3,8700.5
2.4,8700.5
2.5,8700.5
2.6,8700.5
2.7,8700.5
2.8,8700.5
2.9,8700.5
3.0,8712.2
3.1,8791.3
3.2,8791.3
3.3,8850.2
3.4,8850.2
3.5,8850.2
3.6,8850.2
3.7,8850.2
3.8,8850.2
3.9,8850.2
4.0,8850.2
4.1,8850.2
4.2,8850.2
4.3,8872.1
4.4,8890.5
4.5,8890.5
4.6,8952.2
4.7,8952.2
4.8,8952.2
4.9,8952.2
5.0,8952.2
5.1,8952.2
5.2,8952.2
5.3,8952.2
5.4,8952.2
5.5,8963.0
5.6,8963.0
5.7,8963.0
5.8,8963.0
5.9,9002.7
6.0,9002.7
6.1,9002.7
6.2,9002.7
6.3,9002.7
6.4,9002.7
6.5,9002.7
6.6,9002.7
6.7,9006.8
6.8,9035.0
6.9,9035.0
7.0,9035.0
7.1,9035.0
7.2,9035.0
7.3,9035.0
7.4,9035.0
7.5,9035.0
7.6,9035.0
7.7,9035.0
7.8,9035.0
7.9,9035.0
8.0,9042.1
8.1,9042.1
8.2,9042.1
8.3,9042.1
8.4,9042.1
8.5,9042.1
8.6,9042.1
8.7,9042.1
8.8,9054.4
8.9,9054.4
9.0,9054.4
9.1,9054.4
9.2,9060.5
9.3,9060.5
9.4,9060.5
9.5,9060.5
9.6,9060.5
9.7,9060.5
9.8,9060.5
9.9,9060.5
10.0,9063.4
10.1,9063.4
10.2,9063.4
10.3,9063.4
10.4,9063.4
10.5,9083.1
10.6,9083.1
10.7,9083.1
10.8,9083.1
10.9,9083.1
11.0,9083.1
11.1,9083.1
11.2,9083.1
11.3,9083.1
11.4,9083.1
11.5,9083.1
11.6,9083.1
11.7,9101.5
11.8,9109.7
11.9,9109.7
12.0,9109.7
12.1,9109.7
12.2,9109.7
12.3,9109.7
12.4,9109.7
12.5,9109.7
12.6,9109.7
12.7,9109.7
12.8,9109.7
12.9,9109.7
13.0,9136.6
13.1,9136.6
13.2,9136.6
13.3,9136.6
13.4,9136.6
13.5,9136.6
13.6,9136.6
13.7,9136.6
13.8,9136.6
13.9,9136.6
14.0,9136.6
14.1,9136.6
14.2,9136.6
14.3,9143.0
14.4,9143.0
14.5,9143.0
14.6,9143.0
14.7,9143.0
14.8,9143.0
14.9,9143.0
15.0,9143.0
15.1,9143.0
15.2,9143.0
15.3,9143.0
15.4,9145.7
15.5,9152.6
15.6,9152.6
15.7,9152.6
15.8,9152.6
15.9,9152.6
16.0,9152.6
16.1,9152.6
16.2,9152.6
16.3,9152.6
16.4,9152.6
16.5,9152.6
16.6,9152.6
16.7,9174.8
16.8,9174.8
16.9,9182.7
17.0,9182.7
17.1,9182.7
17.2,9182.7
17.3,9182.7
17.4,9182.7
17.5,9182.7
17.6,9182.7
17.7,9182.7
17.8,9182.7
17.9,9182.7
18.0,9197.9
18.1,9197.9
18.2,9197.9
18.3,9197.9
18.4,9197.9
18.5,9197.9
18.6,9197.9
18.7,9197.9
18.8,9197.9
18.9,9197.9
19.0,9197.9
19.1,9197.9
19.2,9197.9
19.3,9214.5
19.4,9214.5
19.5,9232.8
19.6,9232.8
19.7,9232.8
19.8,9232.8
19.9,9232.8
20.0,9232.8


==> dimacs-new/C2000-9/mssp-4.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,7283.4
0.7,8232.5
0.8,8232.5
0.9,8232.5
1.0,8232.5
1.1,8232.5
1.2,8232.5
1.3,8232.5
1.4,8232.5
1.5,8232.5
1.6,8232.5
1.7,8232.5
1.8,8232.5
1.9,8284.0
2.0,8466.3
2.1,8545.9
2.2,8545.9
2.3,8545.9
2.4,8545.9
2.5,8545.9
2.6,8545.9
2.7,8545.9
2.8,8545.9
2.9,8545.9
3.0,8545.9
3.1,8545.9
3.2,8586.3
3.3,8616.5
3.4,8682.9
3.5,8779.7
3.6,8779.7
3.7,8793.7
3.8,8793.7
3.9,8793.7
4.0,8793.7
4.1,8793.7
4.2,8793.7
4.3,8793.7
4.4,8793.7
4.5,8793.7
4.6,8793.7
4.7,8825.5
4.8,8840.1
4.9,8840.1
5.0,8891.7
5.1,8914.5
5.2,8922.8
5.3,8922.8
5.4,8922.8
5.5,8922.8
5.6,8922.8
5.7,8922.8
5.8,8922.8
5.9,8922.8
6.0,8948.7
6.1,9045.2
6.2,9045.2
6.3,9045.2
6.4,9060.6
6.5,9077.2
6.6,9089.0
6.7,9089.0
6.8,9089.0
6.9,9089.0
7.0,9089.0
7.1,9089.0
7.2,9089.0
7.3,9089.0
7.4,9089.0
7.5,9089.0
7.6,9113.0
7.7,9113.0
7.8,9121.2
7.9,9121.2
8.0,9132.0
8.1,9132.0
8.2,9132.0
8.3,9132.0
8.4,9132.0
8.5,9132.0
8.6,9132.0
8.7,9132.0
8.8,9135.9
8.9,9151.9
9.0,9151.9
9.1,9195.1
9.2,9209.1
9.3,9209.1
9.4,9209.1
9.5,9209.1
9.6,9209.1
9.7,9209.1
9.8,9209.1
9.9,9209.1
10.0,9209.1
10.1,9218.8
10.2,9218.8
10.3,9218.8
10.4,9238.4
10.5,9238.4
10.6,9238.4
10.7,9238.4
10.8,9238.4
10.9,9284.3
11.0,9284.3
11.1,9284.3
11.2,9284.3
11.3,9284.3
11.4,9284.3
11.5,9284.3
11.6,9286.0
11.7,9302.6
11.8,9302.6
11.9,9302.6
12.0,9345.2
12.1,9368.5
12.2,9374.2
12.3,9374.2
12.4,9374.2
12.5,9378.4
12.6,9378.4
12.7,9378.4
12.8,9378.4
12.9,9382.5
13.0,9382.5
13.1,9395.9
13.2,9395.9
13.3,9402.8
13.4,9423.7
13.5,9443.0
13.6,9443.0
13.7,9443.0
13.8,9444.2
13.9,9450.4
14.0,9450.4
14.1,9450.4
14.2,9450.4
14.3,9476.9
14.4,9476.9
14.5,9482.1
14.6,9509.0
14.7,9509.0
14.8,9524.7
14.9,9545.2
15.0,9545.2
15.1,9545.2
15.2,9547.0
15.3,9554.1
15.4,9554.1
15.5,9554.1
15.6,9554.1
15.7,9554.1
15.8,9554.1
15.9,9554.1
16.0,9554.1
16.1,9554.1
16.2,9564.4
16.3,9589.7
16.4,9605.8
16.5,9605.8
16.6,9605.8
16.7,9617.9
16.8,9617.9
16.9,9617.9
17.0,9617.9
17.1,9617.9
17.2,9617.9
17.3,9626.1
17.4,9626.1
17.5,9638.5
17.6,9658.5
17.7,9688.9
17.8,9707.5
17.9,9727.0
18.0,9728.0
18.1,9728.0
18.2,9737.9
18.3,9737.9
18.4,9737.9
18.5,9737.9
18.6,9737.9
18.7,9737.9
18.8,9737.9
18.9,9759.2
19.0,9787.7
19.1,9787.7
19.2,9793.6
19.3,9793.6
19.4,9793.6
19.5,9793.6
19.6,9793.6
19.7,9793.6
19.8,9793.6
19.9,9793.6
20.0,9793.6


==> dimacs-new/C2000-9/sssp-0.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8177.4
0.7,8177.4
0.8,8177.4
0.9,8177.4
1.0,8177.4
1.1,8177.4
1.2,8177.4
1.3,8177.4
1.4,8177.4
1.5,8177.4
1.6,8177.4
1.7,8177.4
1.8,8177.4
1.9,8177.4
2.0,8177.4
2.1,8177.4
2.2,8177.4
2.3,8177.4
2.4,8177.4
2.5,8177.4
2.6,8177.4
2.7,8177.4
2.8,8177.4
2.9,8177.4
3.0,8177.4
3.1,8177.4
3.2,8177.4
3.3,8177.4
3.4,8177.4
3.5,8177.4
3.6,8177.4
3.7,8177.4
3.8,8177.4
3.9,8177.4
4.0,8177.4
4.1,8177.4
4.2,8177.4
4.3,8177.4
4.4,8177.4
4.5,8177.4
4.6,8177.4
4.7,8177.4
4.8,8177.4
4.9,8177.4
5.0,8177.4
5.1,8177.4
5.2,8177.4
5.3,8177.4
5.4,8177.4
5.5,8177.4
5.6,8177.4
5.7,8177.4
5.8,8177.4
5.9,8177.4
6.0,8177.4
6.1,8177.4
6.2,8177.4
6.3,8177.4
6.4,8177.4
6.5,8177.4
6.6,8177.4
6.7,8177.4
6.8,8177.4
6.9,8177.4
7.0,8177.4
7.1,8177.4
7.2,8177.4
7.3,8177.4
7.4,8177.4
7.5,8177.4
7.6,8177.4
7.7,8177.4
7.8,8177.4
7.9,8177.4
8.0,8177.4
8.1,8177.4
8.2,8177.4
8.3,8177.4
8.4,8177.4
8.5,8177.4
8.6,8177.4
8.7,8177.4
8.8,8177.4
8.9,8177.4
9.0,8177.4
9.1,8177.4
9.2,8177.4
9.3,8177.4
9.4,8177.4
9.5,8177.4
9.6,8177.4
9.7,8177.4
9.8,8177.4
9.9,8177.4
10.0,8177.4
10.1,8177.4
10.2,8177.4
10.3,8177.4
10.4,8177.4
10.5,8177.4
10.6,8177.4
10.7,8177.4
10.8,8177.4
10.9,8177.4
11.0,8177.4
11.1,8177.4
11.2,8177.4
11.3,8177.4
11.4,8177.4
11.5,8177.4
11.6,8177.4
11.7,8177.4
11.8,8177.4
11.9,8177.4
12.0,8177.4
12.1,8177.4
12.2,8177.4
12.3,8177.4
12.4,8177.4
12.5,8177.4
12.6,8177.4
12.7,8177.4
12.8,8177.4
12.9,8177.4
13.0,8177.4
13.1,8177.4
13.2,8177.4
13.3,8177.4
13.4,8177.4
13.5,8177.4
13.6,8177.4
13.7,8177.4
13.8,8177.4
13.9,8177.4
14.0,8177.4
14.1,8177.4
14.2,8177.4
14.3,8177.4
14.4,8177.4
14.5,8177.4
14.6,8177.4
14.7,8177.4
14.8,8177.4
14.9,8177.4
15.0,8177.4
15.1,8177.4
15.2,8177.4
15.3,8177.4
15.4,8177.4
15.5,8177.4
15.6,8177.4
15.7,8177.4
15.8,8177.4
15.9,8177.4
16.0,8177.4
16.1,8177.4
16.2,8177.4
16.3,8177.4
16.4,8177.4
16.5,8177.4
16.6,8177.4
16.7,8177.4
16.8,8177.4
16.9,8177.4
17.0,8177.4
17.1,8177.4
17.2,8177.4
17.3,8177.4
17.4,8177.4
17.5,8177.4
17.6,8177.4
17.7,8177.4
17.8,8177.4
17.9,8177.4
18.0,8177.4
18.1,8177.4
18.2,8177.4
18.3,8177.4
18.4,8177.4
18.5,8177.4
18.6,8177.4
18.7,8177.4
18.8,8177.4
18.9,8177.4
19.0,8177.4
19.1,8177.4
19.2,8177.4
19.3,8177.4
19.4,8177.4
19.5,8177.4
19.6,8177.4
19.7,8177.4
19.8,8177.4
19.9,8177.4
20.0,8177.4


==> dimacs-new/C2000-9/sssp-1.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8443.4
0.7,8443.4
0.8,8443.4
0.9,8443.4
1.0,8443.4
1.1,8443.4
1.2,8443.4
1.3,8443.4
1.4,8443.4
1.5,8443.4
1.6,8443.4
1.7,8443.4
1.8,8443.4
1.9,8443.4
2.0,8443.4
2.1,8443.4
2.2,8443.4
2.3,8443.4
2.4,8443.4
2.5,8443.4
2.6,8443.4
2.7,8443.4
2.8,8443.4
2.9,8443.4
3.0,8443.4
3.1,8443.4
3.2,8443.4
3.3,8443.4
3.4,8443.4
3.5,8443.4
3.6,8443.4
3.7,8443.4
3.8,8443.4
3.9,8443.4
4.0,8443.4
4.1,8443.4
4.2,8443.4
4.3,8443.4
4.4,8443.4
4.5,8443.4
4.6,8443.4
4.7,8443.4
4.8,8443.4
4.9,8443.4
5.0,8443.4
5.1,8443.4
5.2,8443.4
5.3,8443.4
5.4,8443.4
5.5,8443.4
5.6,8443.4
5.7,8443.4
5.8,8443.4
5.9,8443.4
6.0,8443.4
6.1,8443.4
6.2,8443.4
6.3,8443.4
6.4,8443.4
6.5,8443.4
6.6,8443.4
6.7,8443.4
6.8,8443.4
6.9,8443.4
7.0,8443.4
7.1,8443.4
7.2,8443.4
7.3,8443.4
7.4,8443.4
7.5,8443.4
7.6,8443.4
7.7,8443.4
7.8,8443.4
7.9,8443.4
8.0,8443.4
8.1,8443.4
8.2,8443.4
8.3,8443.4
8.4,8443.4
8.5,8443.4
8.6,8443.4
8.7,8443.4
8.8,8443.4
8.9,8443.4
9.0,8443.4
9.1,8443.4
9.2,8443.4
9.3,8443.4
9.4,8443.4
9.5,8443.4
9.6,8443.4
9.7,8443.4
9.8,8443.4
9.9,8443.4
10.0,8443.4
10.1,8443.4
10.2,8443.4
10.3,8443.4
10.4,8443.4
10.5,8443.4
10.6,8443.4
10.7,8443.4
10.8,8443.4
10.9,8443.4
11.0,8443.4
11.1,8443.4
11.2,8443.4
11.3,8443.4
11.4,8443.4
11.5,8443.4
11.6,8443.4
11.7,8443.4
11.8,8443.4
11.9,8443.4
12.0,8443.4
12.1,8443.4
12.2,8443.4
12.3,8443.4
12.4,8443.4
12.5,8443.4
12.6,8443.4
12.7,8443.4
12.8,8443.4
12.9,8443.4
13.0,8443.4
13.1,8443.4
13.2,8443.4
13.3,8443.4
13.4,8443.4
13.5,8443.4
13.6,8443.4
13.7,8443.4
13.8,8443.4
13.9,8443.4
14.0,8443.4
14.1,8443.4
14.2,8443.4
14.3,8443.4
14.4,8443.4
14.5,8443.4
14.6,8443.4
14.7,8443.4
14.8,8443.4
14.9,8443.4
15.0,8443.4
15.1,8443.4
15.2,8443.4
15.3,8443.4
15.4,8443.4
15.5,8443.4
15.6,8443.4
15.7,8443.4
15.8,8443.4
15.9,8443.4
16.0,8443.4
16.1,8443.4
16.2,8443.4
16.3,8443.4
16.4,8443.4
16.5,8443.4
16.6,8443.4
16.7,8443.4
16.8,8443.4
16.9,8443.4
17.0,8443.4
17.1,8443.4
17.2,8443.4
17.3,8443.4
17.4,8443.4
17.5,8443.4
17.6,8443.4
17.7,8443.4
17.8,8443.4
17.9,8443.4
18.0,8443.4
18.1,8443.4
18.2,8443.4
18.3,8443.4
18.4,8443.4
18.5,8443.4
18.6,8443.4
18.7,8443.4
18.8,8443.4
18.9,8443.4
19.0,8443.4
19.1,8443.4
19.2,8443.4
19.3,8443.4
19.4,8443.4
19.5,8443.4
19.6,8443.4
19.7,8443.4
19.8,8443.4
19.9,8443.4
20.0,8443.4


==> dimacs-new/C2000-9/sssp-2.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,7532.8
0.7,7619.8
0.8,7619.8
0.9,7619.8
1.0,7619.8
1.1,7619.8
1.2,7619.8
1.3,7619.8
1.4,7619.8
1.5,7619.8
1.6,7619.8
1.7,7619.8
1.8,7619.8
1.9,7619.8
2.0,7619.8
2.1,7619.8
2.2,7619.8
2.3,7619.8
2.4,7619.8
2.5,7619.8
2.6,7619.8
2.7,7619.8
2.8,7619.8
2.9,7619.8
3.0,7619.8
3.1,7619.8
3.2,7619.8
3.3,7619.8
3.4,7619.8
3.5,7619.8
3.6,7619.8
3.7,7619.8
3.8,7619.8
3.9,7619.8
4.0,7619.8
4.1,7619.8
4.2,7619.8
4.3,7619.8
4.4,7619.8
4.5,7619.8
4.6,7619.8
4.7,7619.8
4.8,7619.8
4.9,7619.8
5.0,7619.8
5.1,7619.8
5.2,7619.8
5.3,7619.8
5.4,7619.8
5.5,7619.8
5.6,7619.8
5.7,7619.8
5.8,7619.8
5.9,7619.8
6.0,7619.8
6.1,7619.8
6.2,7619.8
6.3,7619.8
6.4,7619.8
6.5,7619.8
6.6,7619.8
6.7,7619.8
6.8,7619.8
6.9,7619.8
7.0,7619.8
7.1,7619.8
7.2,7619.8
7.3,7619.8
7.4,7619.8
7.5,7619.8
7.6,7619.8
7.7,7619.8
7.8,7619.8
7.9,7619.8
8.0,7619.8
8.1,7619.8
8.2,7619.8
8.3,7619.8
8.4,7619.8
8.5,7619.8
8.6,7619.8
8.7,7619.8
8.8,7619.8
8.9,7619.8
9.0,7619.8
9.1,7619.8
9.2,7619.8
9.3,7619.8
9.4,7619.8
9.5,7619.8
9.6,7619.8
9.7,7619.8
9.8,7619.8
9.9,7619.8
10.0,7619.8
10.1,7619.8
10.2,7619.8
10.3,7619.8
10.4,7619.8
10.5,7619.8
10.6,7619.8
10.7,7619.8
10.8,7619.8
10.9,7619.8
11.0,7619.8
11.1,7619.8
11.2,7619.8
11.3,7619.8
11.4,7619.8
11.5,7619.8
11.6,7619.8
11.7,7619.8
11.8,7619.8
11.9,7619.8
12.0,7619.8
12.1,7619.8
12.2,7619.8
12.3,7619.8
12.4,7619.8
12.5,7619.8
12.6,7619.8
12.7,7619.8
12.8,7619.8
12.9,7619.8
13.0,7619.8
13.1,7619.8
13.2,7619.8
13.3,7619.8
13.4,7619.8
13.5,7619.8
13.6,7619.8
13.7,7619.8
13.8,7619.8
13.9,7619.8
14.0,7619.8
14.1,7619.8
14.2,7619.8
14.3,7619.8
14.4,7619.8
14.5,7619.8
14.6,7619.8
14.7,7619.8
14.8,7619.8
14.9,7619.8
15.0,7619.8
15.1,7619.8
15.2,7619.8
15.3,7619.8
15.4,7619.8
15.5,7619.8
15.6,7619.8
15.7,7619.8
15.8,7619.8
15.9,7619.8
16.0,7619.8
16.1,7619.8
16.2,7619.8
16.3,7619.8
16.4,7619.8
16.5,7619.8
16.6,7619.8
16.7,7619.8
16.8,7619.8
16.9,7619.8
17.0,7619.8
17.1,7619.8
17.2,7619.8
17.3,7619.8
17.4,7619.8
17.5,7619.8
17.6,7619.8
17.7,7619.8
17.8,7619.8
17.9,7619.8
18.0,7619.8
18.1,7619.8
18.2,7619.8
18.3,7619.8
18.4,7619.8
18.5,7619.8
18.6,7619.8
18.7,7619.8
18.8,7619.8
18.9,7619.8
19.0,7619.8
19.1,7619.8
19.2,7619.8
19.3,7619.8
19.4,7619.8
19.5,7619.8
19.6,7619.8
19.7,7619.8
19.8,7619.8
19.9,7619.8
20.0,7619.8


==> dimacs-new/C2000-9/sssp-3.txt <==
x,y
0.1,6813.9
0.2,6813.9
0.3,6813.9
0.4,6813.9
0.5,6813.9
0.6,8295.0
0.7,8295.0
0.8,8295.0
0.9,8295.0
1.0,8295.0
1.1,8295.0
1.2,8295.0
1.3,8295.0
1.4,8295.0
1.5,8295.0
1.6,8295.0
1.7,8295.0
1.8,8295.0
1.9,8295.0
2.0,8295.0
2.1,8295.0
2.2,8295.0
2.3,8295.0
2.4,8295.0
2.5,8295.0
2.6,8295.0
2.7,8295.0
2.8,8295.0
2.9,8295.0
3.0,8295.0
3.1,8295.0
3.2,8295.0
3.3,8295.0
3.4,8295.0
3.5,8295.0
3.6,8295.0
3.7,8295.0
3.8,8295.0
3.9,8295.0
4.0,8295.0
4.1,8295.0
4.2,8295.0
4.3,8295.0
4.4,8295.0
4.5,8295.0
4.6,8295.0
4.7,8295.0
4.8,8295.0
4.9,8295.0
5.0,8295.0
5.1,8295.0
5.2,8295.0
5.3,8295.0
5.4,8295.0
5.5,8295.0
5.6,8295.0
5.7,8295.0
5.8,8295.0
5.9,8295.0
6.0,8295.0
6.1,8295.0
6.2,8295.0
6.3,8295.0
6.4,8295.0
6.5,8295.0
6.6,8295.0
6.7,8295.0
6.8,8295.0
6.9,8295.0
7.0,8295.0
7.1,8295.0
7.2,8295.0
7.3,8295.0
7.4,8295.0
7.5,8295.0
7.6,8295.0
7.7,8295.0
7.8,8295.0
7.9,8295.0
8.0,8295.0
8.1,8295.0
8.2,8295.0
8.3,8295.0
8.4,8295.0
8.5,8295.0
8.6,8295.0
8.7,8295.0
8.8,8295.0
8.9,8295.0
9.0,8295.0
9.1,8295.0
9.2,8295.0
9.3,8295.0
9.4,8295.0
9.5,8295.0
9.6,8295.0
9.7,8295.0
9.8,8295.0
9.9,8295.0
10.0,8295.0
10.1,8295.0
10.2,8295.0
10.3,8295.0
10.4,8295.0
10.5,8295.0
10.6,8295.0
10.7,8295.0
10.8,8295.0
10.9,8295.0
11.0,8295.0
11.1,8295.0
11.2,8295.0
11.3,8295.0
11.4,8295.0
11.5,8295.0
11.6,8295.0
11.7,8295.0
11.8,8295.0
11.9,8295.0
12.0,8295.0
12.1,8295.0
12.2,8295.0
12.3,8295.0
12.4,8295.0
12.5,8295.0
12.6,8295.0
12.7,8295.0
12.8,8295.0
12.9,8295.0
13.0,8295.0
13.1,8295.0
13.2,8295.0
13.3,8295.0
13.4,8295.0
13.5,8295.0
13.6,8295.0
13.7,8295.0
13.8,8295.0
13.9,8295.0
14.0,8295.0
14.1,8295.0
14.2,8295.0
14.3,8295.0
14.4,8295.0
14.5,8295.0
14.6,8295.0
14.7,8295.0
14.8,8295.0
14.9,8295.0
15.0,8295.0
15.1,8295.0
15.2,8295.0
15.3,8295.0
15.4,8295.0
15.5,8295.0
15.6,8295.0
15.7,8295.0
15.8,8295.0
15.9,8295.0
16.0,8295.0
16.1,8295.0
16.2,8295.0
16.3,8295.0
16.4,8295.0
16.5,8295.0
16.6,8295.0
16.7,8295.0
16.8,8295.0
16.9,8295.0
17.0,8295.0
17.1,8295.0
17.2,8295.0
17.3,8295.0
17.4,8295.0
17.5,8295.0
17.6,8295.0
17.7,8295.0
17.8,8295.0
17.9,8295.0
18.0,8295.0
18.1,8295.0
18.2,8295.0
18.3,8295.0
18.4,8295.0
18.5,8295.0
18.6,8295.0
18.7,8295.0
18.8,8295.0
18.9,8295.0
19.0,8295.0
19.1,8295.0
19.2,8295.0
19.3,8295.0
19.4,8295.0
19.5,8295.0
19.6,8295.0
19.7,8295.0
19.8,8295.0
19.9,8295.0
20.0,8295.0


==> dimacs-new/C2000-9/tsm.txt <==
x,y
0.1,6764.0
0.2,7083.9
0.3,7165.0
0.4,7165.0
0.5,7165.0
0.6,7165.0
0.7,7165.0
0.8,7165.0
0.9,7165.0
1.0,7165.0
1.1,7165.0
1.2,7165.0
1.3,7165.0
1.4,7165.0
1.5,7165.0
1.6,7169.0
1.7,7170.0
1.8,7212.0
1.9,7254.0
2.0,7254.0
2.1,7254.0
2.2,7254.0
2.3,7254.0
2.4,7254.0
2.5,7254.0
2.6,7254.0
2.7,7254.0
2.8,7254.0
2.9,7254.0
3.0,7254.0
3.1,7254.0
3.2,7262.3
3.3,7336.6
3.4,7401.8
3.5,7409.0
3.6,7409.0
3.7,7409.0
3.8,7409.0
3.9,7409.0
4.0,7409.0
4.1,7430.0
4.2,7514.0
4.3,7514.0
4.4,7514.0
4.5,7514.0
4.6,7514.0
4.7,7514.0
4.8,7514.0
4.9,7514.0
5.0,7514.0
5.1,7514.0
5.2,7514.0
5.3,7514.0
5.4,7514.0
5.5,7514.0
5.6,7514.0
5.7,7514.0
5.8,7514.0
5.9,7514.0
6.0,7514.0
6.1,7514.0
6.2,7514.0
6.3,7514.0
6.4,7514.0
6.5,7514.0
6.6,7514.0
6.7,7514.0
6.8,7514.0
6.9,7514.0
7.0,7514.0
7.1,7514.0
7.2,7514.0
7.3,7514.0
7.4,7514.0
7.5,7514.0
7.6,7514.0
7.7,7514.0
7.8,7514.0
7.9,7514.0
8.0,7514.0
8.1,7514.0
8.2,7514.0
8.3,7514.0
8.4,7514.0
8.5,7514.0
8.6,7514.0
8.7,7514.0
8.8,7518.1
8.9,7532.1
9.0,7555.0
9.1,7555.0
9.2,7555.0
9.3,7555.0
9.4,7555.0
9.5,7555.0
9.6,7555.0
9.7,7555.0
9.8,7555.0
9.9,7555.0
10.0,7555.0
10.1,7555.0
10.2,7555.0
10.3,7555.0
10.4,7555.0
10.5,7555.0
10.6,7555.0
10.7,7555.0
10.8,7555.0
10.9,7555.0
11.0,7555.0
11.1,7555.0
11.2,7555.0
11.3,7555.0
11.4,7555.0
11.5,7555.0
11.6,7555.0
11.7,7555.0
11.8,7555.0
11.9,7555.0
12.0,7555.0
12.1,7555.0
12.2,7555.0
12.3,7555.0
12.4,7555.0
12.5,7555.0
12.6,7555.0
12.7,7555.0
12.8,7555.0
12.9,7555.0
13.0,7555.0
13.1,7555.0
13.2,7555.0
13.3,7555.0
13.4,7555.0
13.5,7555.0
13.6,7555.0
13.7,7555.0
13.8,7555.0
13.9,7555.0
14.0,7555.0
14.1,7555.0
14.2,7555.0
14.3,7555.0
14.4,7555.0
14.5,7555.0
14.6,7555.0
14.7,7555.0
14.8,7555.0
14.9,7555.0
15.0,7555.0
15.1,7555.0
15.2,7555.0
15.3,7555.0
15.4,7555.0
15.5,7555.0
15.6,7555.0
15.7,7555.0
15.8,7555.0
15.9,7555.0
16.0,7555.0
16.1,7555.0
16.2,7555.0
16.3,7555.0
16.4,7555.0
16.5,7555.0
16.6,7555.0
16.7,7555.0
16.8,7555.0
16.9,7555.0
17.0,7555.0
17.1,7555.0
17.2,7555.0
17.3,7555.0
17.4,7555.0
17.5,7555.0
17.6,7555.0
17.7,7555.0
17.8,7555.0
17.9,7555.0
18.0,7555.0
18.1,7555.0
18.2,7555.0
18.3,7555.0
18.4,7555.0
18.5,7555.0
18.6,7555.0
18.7,7555.0
18.8,7560.1
18.9,7561.8
19.0,7568.6
19.1,7572.0
19.2,7572.0
19.3,7572.0
19.4,7572.0
19.5,7572.0
19.6,7572.0
19.7,7572.0
19.8,7572.0
19.9,7572.0
20.0,7572.0


==> dimacs-new/C4000-5/aco.txt <==
x,y
0.1,1713.1
0.2,1760.4
0.3,1766.9
0.4,1766.9
0.5,1768.6
0.6,1768.8
0.7,1771.5
0.8,1785.8
0.9,1799.0
1.0,1827.0
1.1,1827.0
1.2,1827.0
1.3,1835.1
1.4,1835.1
1.5,1835.1
1.6,1835.1
1.7,1835.1
1.8,1835.1
1.9,1835.1
2.0,1844.5
2.1,1849.1
2.2,1849.1
2.3,1854.0
2.4,1854.0
2.5,1854.0
2.6,1870.2
2.7,1870.2
2.8,1870.2
2.9,1880.7
3.0,1880.7
3.1,1880.7
3.2,1880.7
3.3,1880.7
3.4,1880.7
3.5,1881.6
3.6,1881.6
3.7,1881.6
3.8,1881.6
3.9,1881.6
4.0,1881.6
4.1,1881.6
4.2,1882.8
4.3,1882.8
4.4,1882.8
4.5,1882.8
4.6,1882.8
4.7,1883.7
4.8,1883.7
4.9,1887.8
5.0,1887.8
5.1,1930.3
5.2,1937.9
5.3,1948.1
5.4,1948.1
5.5,1954.1
5.6,1954.1
5.7,1954.1
5.8,1954.1
5.9,1954.1
6.0,1958.2
6.1,1972.8
6.2,1972.8
6.3,1972.8
6.4,1972.8
6.5,1972.8
6.6,1975.4
6.7,1995.5
6.8,1995.5
6.9,1999.2
7.0,1999.2
7.1,2025.8
7.2,2028.0
7.3,2036.0
7.4,2036.0
7.5,2036.0
7.6,2036.0
7.7,2036.0
7.8,2036.0
7.9,2036.0
8.0,2036.0
8.1,2036.0
8.2,2036.0
8.3,2036.0
8.4,2036.0
8.5,2036.0
8.6,2069.4
8.7,2069.4
8.8,2069.4
8.9,2069.4
9.0,2071.7
9.1,2071.7
9.2,2071.7
9.3,2071.7
9.4,2071.7
9.5,2071.7
9.6,2071.7
9.7,2071.7
9.8,2071.7
9.9,2071.7
10.0,2071.7
10.1,2071.7
10.2,2071.7
10.3,2071.7
10.4,2071.7
10.5,2071.7
10.6,2071.7
10.7,2071.7
10.8,2071.7
10.9,2071.7
11.0,2071.7
11.1,2071.7
11.2,2071.7
11.3,2071.7
11.4,2071.7
11.5,2071.7
11.6,2071.7
11.7,2071.7
11.8,2071.7
11.9,2071.7
12.0,2071.7
12.1,2071.7
12.2,2071.7
12.3,2071.7
12.4,2071.7
12.5,2071.7
12.6,2071.7
12.7,2071.7
12.8,2071.7
12.9,2071.7
13.0,2071.7
13.1,2071.7
13.2,2071.7
13.3,2071.7
13.4,2071.7
13.5,2071.7
13.6,2071.7
13.7,2071.7
13.8,2071.7
13.9,2071.7
14.0,2071.7
14.1,2071.7
14.2,2071.7
14.3,2071.7
14.4,2071.7
14.5,2071.7
14.6,2071.7
14.7,2071.7
14.8,2071.7
14.9,2071.7
15.0,2071.7
15.1,2071.7
15.2,2071.7
15.3,2071.7
15.4,2071.7
15.5,2071.7
15.6,2071.7
15.7,2071.7
15.8,2071.7
15.9,2071.7
16.0,2071.7
16.1,2071.7
16.2,2071.7
16.3,2071.7
16.4,2071.7
16.5,2071.7
16.6,2071.7
16.7,2071.7
16.8,2071.7
16.9,2071.7
17.0,2071.7
17.1,2071.7
17.2,2071.7
17.3,2071.7
17.4,2071.7
17.5,2071.7
17.6,2071.7
17.7,2071.7
17.8,2071.7
17.9,2071.7
18.0,2071.7
18.1,2071.7
18.2,2071.7
18.3,2071.7
18.4,2071.7
18.5,2071.7
18.6,2071.7
18.7,2071.7
18.8,2071.7
18.9,2071.7
19.0,2071.7
19.1,2071.7
19.2,2071.7
19.3,2071.7
19.4,2071.7
19.5,2071.7
19.6,2071.7
19.7,2071.7
19.8,2071.7
19.9,2071.7
20.0,2071.7


==> dimacs-new/C4000-5/fastwclq.txt <==
x,y
0.1,1647.6
0.2,1651.7
0.3,1690.0
0.4,1712.4
0.5,1717.0
0.6,1717.0
0.7,1717.5
0.8,1741.6
0.9,1754.5
1.0,1767.7
1.1,1779.1
1.2,1779.1
1.3,1790.7
1.4,1790.7
1.5,1790.7
1.6,1831.1
1.7,1840.9
1.8,1840.9
1.9,1840.9
2.0,1856.6
2.1,1856.6
2.2,1856.6
2.3,2045.6
2.4,2072.6
2.5,2072.6
2.6,2072.6
2.7,2072.6
2.8,2072.6
2.9,2072.6
3.0,2072.6
3.1,2072.6
3.2,2072.6
3.3,2072.6
3.4,2072.6
3.5,2072.6
3.6,2072.6
3.7,2072.6
3.8,2072.6
3.9,2072.6
4.0,2072.6
4.1,2072.6
4.2,2072.6
4.3,2072.6
4.4,2072.6
4.5,2072.6
4.6,2072.6
4.7,2072.6
4.8,2072.6
4.9,2123.9
5.0,2175.2
5.1,2209.4
5.2,2209.4
5.3,2209.4
5.4,2209.4
5.5,2209.4
5.6,2209.4
5.7,2209.4
5.8,2209.4
5.9,2209.4
6.0,2209.4
6.1,2209.4
6.2,2209.4
6.3,2209.4
6.4,2209.4
6.5,2209.4
6.6,2209.4
6.7,2209.4
6.8,2209.4
6.9,2209.4
7.0,2209.4
7.1,2209.4
7.2,2209.4
7.3,2209.4
7.4,2209.4
7.5,2209.4
7.6,2209.4
7.7,2209.4
7.8,2209.4
7.9,2209.4
8.0,2209.4
8.1,2209.4
8.2,2209.4
8.3,2209.4
8.4,2209.4
8.5,2209.4
8.6,2209.4
8.7,2209.4
8.8,2209.4
8.9,2209.4
9.0,2209.4
9.1,2209.4
9.2,2209.4
9.3,2209.4
9.4,2209.4
9.5,2209.4
9.6,2209.4
9.7,2209.4
9.8,2209.4
9.9,2209.4
10.0,2209.4
10.1,2209.4
10.2,2209.4
10.3,2209.4
10.4,2209.4
10.5,2228.8
10.6,2228.8
10.7,2228.8
10.8,2228.8
10.9,2228.8
11.0,2228.8
11.1,2228.8
11.2,2228.8
11.3,2228.8
11.4,2228.8
11.5,2228.8
11.6,2228.8
11.7,2228.8
11.8,2228.8
11.9,2228.8
12.0,2228.8
12.1,2228.8
12.2,2228.8
12.3,2228.8
12.4,2228.8
12.5,2228.8
12.6,2228.8
12.7,2228.8
12.8,2228.8
12.9,2228.8
13.0,2228.8
13.1,2228.8
13.2,2228.8
13.3,2228.8
13.4,2228.8
13.5,2228.8
13.6,2228.8
13.7,2228.8
13.8,2228.8
13.9,2228.8
14.0,2228.8
14.1,2228.8
14.2,2228.8
14.3,2228.8
14.4,2228.8
14.5,2228.8
14.6,2228.8
14.7,2228.8
14.8,2228.8
14.9,2228.8
15.0,2228.8
15.1,2228.8
15.2,2228.8
15.3,2228.8
15.4,2228.8
15.5,2228.8
15.6,2228.8
15.7,2228.8
15.8,2228.8
15.9,2228.8
16.0,2228.8
16.1,2228.8
16.2,2228.8
16.3,2228.8
16.4,2228.8
16.5,2228.8
16.6,2228.8
16.7,2228.8
16.8,2228.8
16.9,2228.8
17.0,2228.8
17.1,2228.8
17.2,2228.8
17.3,2228.8
17.4,2228.8
17.5,2228.8
17.6,2228.8
17.7,2228.8
17.8,2228.8
17.9,2228.8
18.0,2228.8
18.1,2228.8
18.2,2228.8
18.3,2228.8
18.4,2228.8
18.5,2228.8
18.6,2228.8
18.7,2228.8
18.8,2228.8
18.9,2252.5
19.0,2260.4
19.1,2284.1
19.2,2292.0
19.3,2292.0
19.4,2292.0
19.5,2292.0
19.6,2292.0
19.7,2292.0
19.8,2292.0
19.9,2292.0
20.0,2292.0


==> dimacs-new/C4000-5/gurobi.txt <==
x,y
0.1,695.0
0.2,695.0
0.3,695.0
0.4,695.0
0.5,695.0
0.6,695.0
0.7,695.0
0.8,695.0
0.9,695.0
1.0,695.0
1.1,695.0
1.2,695.0
1.3,695.0
1.4,695.0
1.5,695.0
1.6,695.0
1.7,695.0
1.8,695.0
1.9,695.0
2.0,695.0
2.1,695.0
2.2,695.0
2.3,695.0
2.4,695.0
2.5,695.0
2.6,695.0
2.7,695.0
2.8,695.0
2.9,695.0
3.0,695.0
3.1,695.0
3.2,695.0
3.3,695.0
3.4,695.0
3.5,695.0
3.6,695.0
3.7,695.0
3.8,695.0
3.9,695.0
4.0,695.0
4.1,695.0
4.2,695.0
4.3,695.0
4.4,695.0
4.5,695.0
4.6,695.0
4.7,695.0
4.8,695.0
4.9,695.0
5.0,695.0
5.1,695.0
5.2,695.0
5.3,695.0
5.4,695.0
5.5,695.0
5.6,695.0
5.7,695.0
5.8,695.0
5.9,695.0
6.0,695.0
6.1,695.0
6.2,695.0
6.3,695.0
6.4,695.0
6.5,695.0
6.6,695.0
6.7,695.0
6.8,695.0
6.9,695.0
7.0,695.0
7.1,695.0
7.2,695.0
7.3,695.0
7.4,695.0
7.5,695.0
7.6,695.0
7.7,695.0
7.8,695.0
7.9,695.0
8.0,695.0
8.1,695.0
8.2,695.0
8.3,695.0
8.4,695.0
8.5,695.0
8.6,695.0
8.7,695.0
8.8,695.0
8.9,695.0
9.0,695.0
9.1,695.0
9.2,695.0
9.3,695.0
9.4,695.0
9.5,695.0
9.6,695.0
9.7,695.0
9.8,695.0
9.9,695.0
10.0,695.0
10.1,695.0
10.2,695.0
10.3,695.0
10.4,695.0
10.5,695.0
10.6,695.0
10.7,695.0
10.8,695.0
10.9,695.0
11.0,695.0
11.1,695.0
11.2,695.0
11.3,695.0
11.4,695.0
11.5,695.0
11.6,695.0
11.7,695.0
11.8,695.0
11.9,695.0
12.0,695.0
12.1,695.0
12.2,695.0
12.3,695.0
12.4,695.0
12.5,695.0
12.6,695.0
12.7,695.0
12.8,695.0
12.9,695.0
13.0,695.0
13.1,695.0
13.2,695.0
13.3,695.0
13.4,695.0
13.5,695.0
13.6,695.0
13.7,695.0
13.8,695.0
13.9,695.0
14.0,695.0
14.1,695.0
14.2,695.0
14.3,695.0
14.4,695.0
14.5,695.0
14.6,695.0
14.7,695.0
14.8,695.0
14.9,695.0
15.0,695.0
15.1,695.0
15.2,695.0
15.3,695.0
15.4,695.0
15.5,695.0
15.6,695.0
15.7,695.0
15.8,695.0
15.9,695.0
16.0,695.0
16.1,695.0
16.2,695.0
16.3,695.0
16.4,695.0
16.5,695.0
16.6,695.0
16.7,695.0
16.8,695.0
16.9,695.0
17.0,695.0
17.1,695.0
17.2,695.0
17.3,695.0
17.4,695.0
17.5,695.0
17.6,695.0
17.7,695.0
17.8,695.0
17.9,695.0
18.0,695.0
18.1,695.0
18.2,695.0
18.3,695.0
18.4,695.0
18.5,695.0
18.6,695.0
18.7,695.0
18.8,695.0
18.9,695.0
19.0,695.0
19.1,695.0
19.2,695.0
19.3,695.0
19.4,695.0
19.5,695.0
19.6,695.0
19.7,695.0
19.8,695.0
19.9,695.0
20.0,695.0


==> dimacs-new/C4000-5/lscc.txt <==
x,y
0.1,2541.0
0.2,2546.0
0.3,2546.0
0.4,2546.0
0.5,2564.5
0.6,2609.0
0.7,2609.0
0.8,2609.0
0.9,2609.0
1.0,2609.0
1.1,2609.0
1.2,2609.0
1.3,2609.0
1.4,2609.0
1.5,2609.0
1.6,2609.0
1.7,2609.0
1.8,2609.0
1.9,2609.0
2.0,2609.0
2.1,2609.0
2.2,2643.4
2.3,2652.0
2.4,2652.0
2.5,2652.0
2.6,2652.0
2.7,2652.0
2.8,2652.0
2.9,2652.0
3.0,2652.0
3.1,2652.0
3.2,2652.0
3.3,2652.0
3.4,2652.0
3.5,2652.0
3.6,2652.0
3.7,2652.0
3.8,2652.0
3.9,2652.0
4.0,2652.0
4.1,2652.0
4.2,2678.1
4.3,2681.0
4.4,2681.0
4.5,2681.0
4.6,2681.0
4.7,2681.0
4.8,2681.0
4.9,2681.0
5.0,2681.0
5.1,2681.0
5.2,2681.0
5.3,2681.0
5.4,2681.0
5.5,2681.0
5.6,2681.0
5.7,2681.0
5.8,2681.0
5.9,2681.0
6.0,2681.0
6.1,2681.0
6.2,2681.0
6.3,2681.0
6.4,2681.0
6.5,2681.0
6.6,2681.0
6.7,2681.0
6.8,2681.0
6.9,2681.0
7.0,2681.0
7.1,2681.0
7.2,2681.0
7.3,2681.0
7.4,2681.0
7.5,2681.0
7.6,2681.0
7.7,2681.0
7.8,2681.0
7.9,2681.0
8.0,2681.0
8.1,2681.0
8.2,2681.0
8.3,2681.0
8.4,2681.0
8.5,2681.0
8.6,2681.0
8.7,2681.0
8.8,2681.0
8.9,2681.0
9.0,2681.0
9.1,2681.0
9.2,2681.0
9.3,2681.0
9.4,2681.0
9.5,2681.0
9.6,2681.0
9.7,2681.0
9.8,2681.0
9.9,2681.0
10.0,2681.0
10.1,2681.0
10.2,2681.0
10.3,2681.0
10.4,2681.0
10.5,2681.0
10.6,2681.0
10.7,2681.0
10.8,2681.0
10.9,2681.0
11.0,2681.0
11.1,2681.0
11.2,2681.0
11.3,2681.0
11.4,2681.0
11.5,2681.0
11.6,2681.0
11.7,2681.0
11.8,2681.0
11.9,2681.0
12.0,2681.0
12.1,2681.0
12.2,2681.0
12.3,2681.0
12.4,2681.0
12.5,2681.0
12.6,2681.0
12.7,2681.0
12.8,2681.0
12.9,2681.0
13.0,2681.0
13.1,2681.0
13.2,2681.0
13.3,2681.0
13.4,2681.0
13.5,2681.0
13.6,2681.0
13.7,2681.0
13.8,2681.0
13.9,2681.0
14.0,2681.0
14.1,2681.0
14.2,2681.0
14.3,2681.0
14.4,2681.0
14.5,2681.0
14.6,2681.0
14.7,2681.0
14.8,2681.0
14.9,2681.0
15.0,2681.0
15.1,2681.0
15.2,2681.0
15.3,2681.0
15.4,2681.0
15.5,2681.0
15.6,2681.0
15.7,2681.0
15.8,2681.0
15.9,2681.0
16.0,2681.0
16.1,2681.0
16.2,2681.0
16.3,2681.0
16.4,2681.0
16.5,2681.0
16.6,2681.0
16.7,2681.0
16.8,2681.0
16.9,2681.0
17.0,2681.0
17.1,2681.0
17.2,2681.0
17.3,2681.0
17.4,2681.0
17.5,2681.0
17.6,2681.0
17.7,2681.0
17.8,2681.0
17.9,2681.0
18.0,2681.0
18.1,2681.0
18.2,2681.0
18.3,2681.0
18.4,2681.0
18.5,2681.0
18.6,2681.0
18.7,2681.0
18.8,2681.0
18.9,2681.0
19.0,2681.0
19.1,2681.0
19.2,2681.0
19.3,2681.0
19.4,2681.0
19.5,2681.0
19.6,2681.0
19.7,2681.0
19.8,2681.0
19.9,2681.0
20.0,2681.0


==> dimacs-new/C4000-5/mssp-0.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2290.8
0.6,2324.0
0.7,2324.0
0.8,2324.0
0.9,2324.0
1.0,2324.0
1.1,2324.0
1.2,2324.0
1.3,2368.8
1.4,2368.8
1.5,2376.2
1.6,2376.2
1.7,2376.2
1.8,2376.2
1.9,2376.2
2.0,2376.2
2.1,2411.5
2.2,2423.0
2.3,2425.9
2.4,2425.9
2.5,2425.9
2.6,2425.9
2.7,2425.9
2.8,2425.9
2.9,2429.8
3.0,2434.8
3.1,2434.8
3.2,2434.8
3.3,2434.8
3.4,2434.8
3.5,2434.8
3.6,2434.8
3.7,2450.3
3.8,2451.4
3.9,2451.4
4.0,2455.2
4.1,2455.2
4.2,2455.2
4.3,2455.2
4.4,2455.2
4.5,2455.2
4.6,2458.5
4.7,2458.5
4.8,2458.5
4.9,2458.5
5.0,2458.5
5.1,2458.5
5.2,2458.5
5.3,2458.5
5.4,2469.1
5.5,2474.0
5.6,2474.0
5.7,2479.4
5.8,2479.4
5.9,2479.4
6.0,2479.4
6.1,2479.4
6.2,2482.1
6.3,2483.7
6.4,2492.1
6.5,2492.1
6.6,2492.1
6.7,2492.1
6.8,2492.1
6.9,2492.1
7.0,2492.1
7.1,2494.5
7.2,2494.5
7.3,2494.5
7.4,2494.5
7.5,2494.5
7.6,2494.5
7.7,2494.5
7.8,2494.5
7.9,2494.5
8.0,2495.9
8.1,2495.9
8.2,2498.4
8.3,2498.4
8.4,2498.4
8.5,2498.4
8.6,2498.4
8.7,2498.4
8.8,2503.1
8.9,2503.4
9.0,2509.8
9.1,2509.8
9.2,2509.8
9.3,2509.8
9.4,2509.8
9.5,2509.8
9.6,2509.8
9.7,2512.7
9.8,2512.7
9.9,2512.7
10.0,2512.7
10.1,2512.7
10.2,2512.7
10.3,2512.7
10.4,2512.7
10.5,2512.7
10.6,2515.8
10.7,2515.8
10.8,2515.8
10.9,2515.8
11.0,2515.8
11.1,2515.8
11.2,2515.8
11.3,2515.8
11.4,2515.8
11.5,2520.3
11.6,2520.3
11.7,2520.3
11.8,2520.3
11.9,2520.3
12.0,2520.3
12.1,2520.3
12.2,2528.0
12.3,2528.0
12.4,2529.6
12.5,2529.6
12.6,2529.6
12.7,2529.6
12.8,2529.6
12.9,2529.6
13.0,2529.6
13.1,2535.9
13.2,2537.1
13.3,2537.1
13.4,2537.1
13.5,2537.1
13.6,2537.1
13.7,2537.1
13.8,2537.1
13.9,2537.1
14.0,2537.1
14.1,2537.1
14.2,2537.1
14.3,2537.1
14.4,2537.1
14.5,2537.1
14.6,2537.1
14.7,2537.1
14.8,2537.1
14.9,2537.1
15.0,2537.1
15.1,2537.1
15.2,2537.1
15.3,2537.1
15.4,2537.1
15.5,2537.1
15.6,2537.1
15.7,2537.1
15.8,2537.1
15.9,2537.1
16.0,2537.1
16.1,2537.1
16.2,2537.1
16.3,2537.1
16.4,2537.1
16.5,2537.1
16.6,2537.1
16.7,2537.1
16.8,2537.1
16.9,2537.1
17.0,2537.1
17.1,2537.1
17.2,2537.1
17.3,2537.1
17.4,2537.1
17.5,2553.4
17.6,2553.4
17.7,2553.4
17.8,2553.4
17.9,2553.4
18.0,2553.4
18.1,2553.4
18.2,2553.4
18.3,2559.0
18.4,2559.0
18.5,2559.0
18.6,2559.0
18.7,2559.0
18.8,2559.0
18.9,2559.0
19.0,2559.0
19.1,2559.0
19.2,2559.0
19.3,2559.0
19.4,2559.0
19.5,2559.0
19.6,2559.0
19.7,2559.0
19.8,2559.0
19.9,2559.0
20.0,2559.0


==> dimacs-new/C4000-5/mssp-1.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2389.1
0.6,2389.1
0.7,2389.1
0.8,2389.1
0.9,2389.1
1.0,2389.1
1.1,2389.1
1.2,2389.1
1.3,2457.0
1.4,2464.2
1.5,2464.2
1.6,2464.2
1.7,2464.2
1.8,2464.2
1.9,2464.2
2.0,2464.2
2.1,2482.3
2.2,2487.5
2.3,2488.4
2.4,2488.4
2.5,2488.4
2.6,2488.4
2.7,2488.4
2.8,2488.4
2.9,2488.4
3.0,2504.4
3.1,2504.4
3.2,2510.9
3.3,2510.9
3.4,2510.9
3.5,2510.9
3.6,2510.9
3.7,2510.9
3.8,2510.9
3.9,2510.9
4.0,2510.9
4.1,2510.9
4.2,2510.9
4.3,2510.9
4.4,2510.9
4.5,2510.9
4.6,2510.9
4.7,2511.5
4.8,2511.5
4.9,2515.0
5.0,2515.0
5.1,2515.0
5.2,2515.0
5.3,2515.0
5.4,2515.0
5.5,2516.5
5.6,2516.5
5.7,2516.5
5.8,2516.5
5.9,2516.5
6.0,2516.5
6.1,2516.5
6.2,2516.5
6.3,2519.2
6.4,2519.2
6.5,2519.2
6.6,2519.2
6.7,2519.2
6.8,2519.2
6.9,2519.2
7.0,2519.2
7.1,2519.2
7.2,2519.2
7.3,2519.2
7.4,2519.2
7.5,2519.2
7.6,2519.2
7.7,2519.2
7.8,2519.2
7.9,2522.3
8.0,2522.3
8.1,2522.3
8.2,2522.3
8.3,2522.3
8.4,2528.2
8.5,2528.2
8.6,2528.2
8.7,2528.2
8.8,2528.5
8.9,2528.5
9.0,2528.5
9.1,2529.5
9.2,2529.5
9.3,2529.5
9.4,2529.5
9.5,2529.5
9.6,2533.3
9.7,2536.8
9.8,2536.8
9.9,2536.8
10.0,2536.8
10.1,2536.8
10.2,2536.8
10.3,2536.8
10.4,2536.8
10.5,2542.3
10.6,2543.7
10.7,2549.5
10.8,2549.5
10.9,2549.5
11.0,2549.5
11.1,2549.5
11.2,2549.5
11.3,2549.5
11.4,2549.5
11.5,2561.5
11.6,2561.5
11.7,2561.5
11.8,2561.5
11.9,2561.5
12.0,2561.5
12.1,2561.7
12.2,2561.7
12.3,2561.7
12.4,2561.7
12.5,2561.7
12.6,2561.7
12.7,2561.7
12.8,2561.7
12.9,2561.7
13.0,2561.7
13.1,2561.7
13.2,2561.7
13.3,2561.7
13.4,2561.7
13.5,2561.7
13.6,2561.7
13.7,2561.7
13.8,2561.7
13.9,2561.7
14.0,2571.5
14.1,2571.5
14.2,2571.5
14.3,2571.5
14.4,2571.5
14.5,2571.5
14.6,2571.5
14.7,2574.8
14.8,2575.7
14.9,2575.7
15.0,2575.7
15.1,2575.7
15.2,2575.7
15.3,2575.7
15.4,2575.7
15.5,2580.8
15.6,2580.8
15.7,2580.8
15.8,2580.8
15.9,2580.8
16.0,2580.8
16.1,2580.8
16.2,2580.8
16.3,2580.8
16.4,2580.8
16.5,2580.8
16.6,2580.8
16.7,2580.8
16.8,2580.8
16.9,2580.8
17.0,2580.8
17.1,2580.8
17.2,2580.8
17.3,2580.8
17.4,2580.8
17.5,2580.8
17.6,2580.8
17.7,2580.8
17.8,2580.8
17.9,2580.8
18.0,2580.8
18.1,2581.4
18.2,2581.4
18.3,2581.4
18.4,2581.4
18.5,2581.4
18.6,2581.4
18.7,2581.4
18.8,2581.4
18.9,2581.4
19.0,2581.4
19.1,2581.4
19.2,2581.4
19.3,2581.4
19.4,2581.4
19.5,2581.4
19.6,2581.4
19.7,2581.4
19.8,2581.4
19.9,2581.4
20.0,2581.4


==> dimacs-new/C4000-5/mssp-2.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2290.2
0.6,2290.2
0.7,2290.2
0.8,2290.2
0.9,2290.2
1.0,2290.2
1.1,2290.2
1.2,2290.2
1.3,2383.8
1.4,2383.8
1.5,2383.8
1.6,2383.8
1.7,2383.8
1.8,2383.8
1.9,2383.8
2.0,2383.8
2.1,2418.1
2.2,2425.4
2.3,2425.4
2.4,2425.4
2.5,2425.4
2.6,2425.4
2.7,2425.4
2.8,2425.4
2.9,2438.0
3.0,2445.2
3.1,2459.8
3.2,2459.8
3.3,2459.8
3.4,2459.8
3.5,2459.8
3.6,2459.8
3.7,2459.8
3.8,2471.5
3.9,2471.5
4.0,2471.5
4.1,2471.5
4.2,2471.5
4.3,2471.5
4.4,2471.5
4.5,2471.5
4.6,2510.7
4.7,2513.7
4.8,2513.7
4.9,2513.7
5.0,2513.7
5.1,2513.7
5.2,2513.7
5.3,2513.7
5.4,2513.7
5.5,2521.8
5.6,2531.4
5.7,2531.4
5.8,2531.4
5.9,2531.4
6.0,2531.4
6.1,2531.4
6.2,2531.4
6.3,2531.4
6.4,2531.4
6.5,2531.4
6.6,2531.4
6.7,2531.4
6.8,2531.4
6.9,2531.4
7.0,2531.4
7.1,2531.4
7.2,2531.4
7.3,2531.4
7.4,2531.4
7.5,2531.4
7.6,2531.4
7.7,2531.4
7.8,2531.4
7.9,2543.8
8.0,2543.8
8.1,2543.8
8.2,2543.8
8.3,2543.8
8.4,2543.8
8.5,2543.8
8.6,2543.8
8.7,2546.5
8.8,2546.5
8.9,2552.1
9.0,2552.1
9.1,2552.1
9.2,2552.1
9.3,2552.1
9.4,2552.1
9.5,2557.7
9.6,2565.8
9.7,2565.8
9.8,2565.8
9.9,2565.8
10.0,2565.8
10.1,2565.8
10.2,2565.8
10.3,2565.8
10.4,2575.8
10.5,2575.8
10.6,2586.9
10.7,2586.9
10.8,2586.9
10.9,2586.9
11.0,2594.8
11.1,2594.8
11.2,2594.8
11.3,2604.1
11.4,2604.1
11.5,2604.1
11.6,2604.1
11.7,2604.1
11.8,2604.1
11.9,2607.0
12.0,2607.0
12.1,2607.0
12.2,2607.0
12.3,2607.0
12.4,2607.0
12.5,2607.0
12.6,2607.0
12.7,2607.0
12.8,2607.0
12.9,2607.0
13.0,2611.5
13.1,2611.5
13.2,2611.5
13.3,2611.5
13.4,2611.5
13.5,2611.5
13.6,2611.5
13.7,2611.5
13.8,2611.5
13.9,2611.5
14.0,2611.5
14.1,2611.5
14.2,2611.5
14.3,2611.5
14.4,2611.5
14.5,2611.5
14.6,2611.5
14.7,2611.5
14.8,2611.5
14.9,2611.5
15.0,2611.5
15.1,2611.5
15.2,2611.5
15.3,2611.5
15.4,2611.5
15.5,2611.5
15.6,2611.5
15.7,2611.5
15.8,2611.5
15.9,2611.5
16.0,2611.5
16.1,2614.2
16.2,2614.2
16.3,2614.4
16.4,2614.4
16.5,2614.4
16.6,2614.4
16.7,2614.4
16.8,2614.4
16.9,2614.4
17.0,2614.4
17.1,2614.4
17.2,2614.4
17.3,2614.4
17.4,2614.4
17.5,2614.4
17.6,2614.4
17.7,2614.4
17.8,2614.4
17.9,2618.1
18.0,2618.1
18.1,2618.1
18.2,2618.1
18.3,2618.1
18.4,2618.1
18.5,2618.1
18.6,2618.1
18.7,2618.1
18.8,2618.1
18.9,2618.1
19.0,2618.1
19.1,2618.1
19.2,2618.1
19.3,2618.1
19.4,2618.1
19.5,2618.1
19.6,2618.1
19.7,2618.1
19.8,2618.1
19.9,2618.1
20.0,2618.1


==> dimacs-new/C4000-5/mssp-3.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2408.0
0.6,2408.0
0.7,2408.0
0.8,2408.0
0.9,2408.0
1.0,2408.0
1.1,2408.0
1.2,2408.0
1.3,2408.0
1.4,2408.0
1.5,2430.1
1.6,2467.8
1.7,2467.8
1.8,2467.8
1.9,2467.8
2.0,2467.8
2.1,2467.8
2.2,2467.8
2.3,2467.8
2.4,2467.8
2.5,2476.2
2.6,2504.5
2.7,2510.7
2.8,2510.7
2.9,2510.7
3.0,2510.7
3.1,2510.7
3.2,2510.7
3.3,2510.7
3.4,2510.7
3.5,2510.7
3.6,2522.0
3.7,2538.1
3.8,2562.4
3.9,2562.4
4.0,2562.4
4.1,2562.4
4.2,2562.4
4.3,2562.4
4.4,2562.4
4.5,2562.4
4.6,2562.4
4.7,2589.7
4.8,2592.5
4.9,2592.5
5.0,2592.5
5.1,2592.5
5.2,2592.5
5.3,2592.5
5.4,2592.5
5.5,2592.5
5.6,2592.5
5.7,2592.5
5.8,2599.0
5.9,2601.7
6.0,2601.7
6.1,2602.5
6.2,2602.5
6.3,2602.5
6.4,2602.5
6.5,2602.5
6.6,2602.5
6.7,2602.5
6.8,2602.5
6.9,2614.9
7.0,2626.4
7.1,2626.4
7.2,2638.4
7.3,2638.4
7.4,2638.4
7.5,2638.4
7.6,2638.4
7.7,2638.4
7.8,2638.4
7.9,2647.0
8.0,2647.0
8.1,2656.8
8.2,2658.5
8.3,2658.5
8.4,2658.5
8.5,2658.5
8.6,2658.5
8.7,2658.5
8.8,2658.5
8.9,2658.5
9.0,2658.5
9.1,2659.3
9.2,2676.7
9.3,2676.7
9.4,2676.7
9.5,2680.7
9.6,2680.7
9.7,2680.7
9.8,2680.7
9.9,2680.7
10.0,2680.7
10.1,2680.7
10.2,2680.7
10.3,2680.7
10.4,2680.7
10.5,2680.7
10.6,2680.7
10.7,2680.7
10.8,2680.7
10.9,2680.7
11.0,2680.7
11.1,2681.7
11.2,2681.7
11.3,2681.7
11.4,2681.7
11.5,2681.7
11.6,2681.7
11.7,2681.7
11.8,2681.7
11.9,2681.7
12.0,2681.7
12.1,2681.7
12.2,2681.7
12.3,2681.7
12.4,2681.7
12.5,2681.7
12.6,2681.7
12.7,2681.7
12.8,2681.7
12.9,2681.7
13.0,2681.7
13.1,2681.7
13.2,2681.7
13.3,2681.7
13.4,2688.5
13.5,2688.5
13.6,2688.5
13.7,2688.5
13.8,2688.5
13.9,2688.5
14.0,2688.5
14.1,2688.5
14.2,2688.5
14.3,2688.6
14.4,2688.6
14.5,2688.6
14.6,2688.6
14.7,2688.6
14.8,2688.6
14.9,2688.6
15.0,2688.6
15.1,2688.6
15.2,2688.6
15.3,2688.6
15.4,2688.6
15.5,2688.6
15.6,2688.6
15.7,2688.6
15.8,2688.6
15.9,2688.6
16.0,2688.6
16.1,2688.6
16.2,2688.6
16.3,2688.6
16.4,2697.3
16.5,2697.3
16.6,2697.3
16.7,2697.3
16.8,2697.3
16.9,2697.3
17.0,2697.3
17.1,2697.3
17.2,2697.3
17.3,2697.3
17.4,2697.3
17.5,2697.3
17.6,2697.3
17.7,2697.3
17.8,2697.3
17.9,2697.3
18.0,2701.3
18.1,2701.3
18.2,2701.3
18.3,2701.3
18.4,2701.3
18.5,2701.3
18.6,2701.3
18.7,2701.3
18.8,2701.3
18.9,2701.3
19.0,2701.3
19.1,2703.1
19.2,2703.1
19.3,2703.1
19.4,2703.1
19.5,2703.1
19.6,2703.1
19.7,2703.1
19.8,2703.1
19.9,2703.1
20.0,2703.1


==> dimacs-new/C4000-5/mssp-4.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2349.4
0.6,2349.4
0.7,2349.4
0.8,2349.4
0.9,2349.4
1.0,2349.4
1.1,2349.4
1.2,2349.4
1.3,2349.4
1.4,2349.4
1.5,2349.4
1.6,2358.9
1.7,2358.9
1.8,2378.4
1.9,2411.3
2.0,2428.8
2.1,2428.8
2.2,2428.8
2.3,2428.8
2.4,2428.8
2.5,2428.8
2.6,2428.8
2.7,2428.8
2.8,2428.8
2.9,2428.8
3.0,2431.3
3.1,2431.3
3.2,2431.3
3.3,2471.6
3.4,2504.3
3.5,2504.3
3.6,2525.1
3.7,2525.1
3.8,2525.1
3.9,2525.1
4.0,2525.1
4.1,2525.1
4.2,2525.1
4.3,2525.1
4.4,2536.7
4.5,2536.7
4.6,2536.7
4.7,2540.0
4.8,2540.0
4.9,2540.0
5.0,2543.5
5.1,2543.5
5.2,2543.5
5.3,2543.5
5.4,2561.3
5.5,2561.3
5.6,2561.3
5.7,2561.3
5.8,2561.3
5.9,2572.4
6.0,2572.4
6.1,2572.4
6.2,2572.4
6.3,2572.4
6.4,2579.2
6.5,2579.2
6.6,2579.2
6.7,2579.2
6.8,2579.2
6.9,2579.2
7.0,2579.2
7.1,2579.2
7.2,2579.2
7.3,2579.2
7.4,2579.2
7.5,2582.4
7.6,2582.4
7.7,2585.6
7.8,2585.6
7.9,2585.6
8.0,2585.6
8.1,2585.6
8.2,2585.6
8.3,2585.6
8.4,2585.6
8.5,2585.6
8.6,2585.6
8.7,2585.6
8.8,2585.6
8.9,2585.6
9.0,2591.4
9.1,2591.4
9.2,2591.4
9.3,2591.4
9.4,2591.4
9.5,2591.4
9.6,2591.4
9.7,2591.4
9.8,2591.4
9.9,2591.4
10.0,2591.4
10.1,2591.4
10.2,2591.4
10.3,2591.4
10.4,2591.4
10.5,2591.4
10.6,2591.4
10.7,2591.4
10.8,2591.4
10.9,2591.4
11.0,2591.4
11.1,2591.4
11.2,2591.4
11.3,2591.4
11.4,2591.4
11.5,2592.9
11.6,2592.9
11.7,2592.9
11.8,2592.9
11.9,2592.9
12.0,2592.9
12.1,2592.9
12.2,2592.9
12.3,2592.9
12.4,2600.9
12.5,2600.9
12.6,2600.9
12.7,2600.9
12.8,2600.9
12.9,2600.9
13.0,2600.9
13.1,2600.9
13.2,2600.9
13.3,2602.9
13.4,2602.9
13.5,2604.7
13.6,2604.7
13.7,2604.7
13.8,2604.7
13.9,2612.2
14.0,2612.2
14.1,2612.2
14.2,2612.2
14.3,2612.2
14.4,2612.2
14.5,2612.2
14.6,2612.2
14.7,2612.2
14.8,2612.2
14.9,2612.2
15.0,2612.2
15.1,2612.2
15.2,2614.0
15.3,2614.0
15.4,2614.0
15.5,2614.0
15.6,2614.0
15.7,2614.0
15.8,2614.0
15.9,2614.0
16.0,2614.0
16.1,2614.0
16.2,2614.0
16.3,2614.0
16.4,2614.0
16.5,2614.0
16.6,2614.0
16.7,2617.9
16.8,2617.9
16.9,2617.9
17.0,2617.9
17.1,2617.9
17.2,2617.9
17.3,2617.9
17.4,2617.9
17.5,2617.9
17.6,2617.9
17.7,2617.9
17.8,2617.9
17.9,2617.9
18.0,2617.9
18.1,2617.9
18.2,2617.9
18.3,2617.9
18.4,2617.9
18.5,2617.9
18.6,2617.9
18.7,2617.9
18.8,2617.9
18.9,2617.9
19.0,2617.9
19.1,2617.9
19.2,2617.9
19.3,2617.9
19.4,2617.9
19.5,2617.9
19.6,2617.9
19.7,2617.9
19.8,2617.9
19.9,2617.9
20.0,2617.9


==> dimacs-new/C4000-5/sssp-0.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2324.0
0.6,2324.0
0.7,2324.0
0.8,2324.0
0.9,2324.0
1.0,2324.0
1.1,2324.0
1.2,2324.0
1.3,2324.0
1.4,2324.0
1.5,2324.0
1.6,2324.0
1.7,2324.0
1.8,2324.0
1.9,2324.0
2.0,2324.0
2.1,2324.0
2.2,2324.0
2.3,2324.0
2.4,2324.0
2.5,2324.0
2.6,2324.0
2.7,2324.0
2.8,2324.0
2.9,2324.0
3.0,2324.0
3.1,2324.0
3.2,2324.0
3.3,2324.0
3.4,2324.0
3.5,2324.0
3.6,2324.0
3.7,2324.0
3.8,2324.0
3.9,2324.0
4.0,2324.0
4.1,2324.0
4.2,2324.0
4.3,2324.0
4.4,2324.0
4.5,2324.0
4.6,2324.0
4.7,2324.0
4.8,2324.0
4.9,2324.0
5.0,2324.0
5.1,2324.0
5.2,2324.0
5.3,2324.0
5.4,2324.0
5.5,2324.0
5.6,2324.0
5.7,2324.0
5.8,2324.0
5.9,2324.0
6.0,2324.0
6.1,2324.0
6.2,2324.0
6.3,2324.0
6.4,2324.0
6.5,2324.0
6.6,2324.0
6.7,2324.0
6.8,2324.0
6.9,2324.0
7.0,2324.0
7.1,2324.0
7.2,2324.0
7.3,2324.0
7.4,2324.0
7.5,2324.0
7.6,2324.0
7.7,2324.0
7.8,2324.0
7.9,2324.0
8.0,2324.0
8.1,2324.0
8.2,2324.0
8.3,2324.0
8.4,2324.0
8.5,2324.0
8.6,2324.0
8.7,2324.0
8.8,2324.0
8.9,2324.0
9.0,2324.0
9.1,2324.0
9.2,2324.0
9.3,2324.0
9.4,2324.0
9.5,2324.0
9.6,2324.0
9.7,2324.0
9.8,2324.0
9.9,2324.0
10.0,2324.0
10.1,2324.0
10.2,2324.0
10.3,2324.0
10.4,2324.0
10.5,2324.0
10.6,2324.0
10.7,2324.0
10.8,2324.0
10.9,2324.0
11.0,2324.0
11.1,2324.0
11.2,2324.0
11.3,2324.0
11.4,2324.0
11.5,2324.0
11.6,2324.0
11.7,2324.0
11.8,2324.0
11.9,2324.0
12.0,2324.0
12.1,2324.0
12.2,2324.0
12.3,2324.0
12.4,2324.0
12.5,2324.0
12.6,2324.0
12.7,2324.0
12.8,2324.0
12.9,2324.0
13.0,2324.0
13.1,2324.0
13.2,2324.0
13.3,2324.0
13.4,2324.0
13.5,2324.0
13.6,2324.0
13.7,2324.0
13.8,2324.0
13.9,2324.0
14.0,2324.0
14.1,2324.0
14.2,2324.0
14.3,2324.0
14.4,2324.0
14.5,2324.0
14.6,2324.0
14.7,2324.0
14.8,2324.0
14.9,2324.0
15.0,2324.0
15.1,2324.0
15.2,2324.0
15.3,2324.0
15.4,2324.0
15.5,2324.0
15.6,2324.0
15.7,2324.0
15.8,2324.0
15.9,2324.0
16.0,2324.0
16.1,2324.0
16.2,2324.0
16.3,2324.0
16.4,2324.0
16.5,2324.0
16.6,2324.0
16.7,2324.0
16.8,2324.0
16.9,2324.0
17.0,2324.0
17.1,2324.0
17.2,2324.0
17.3,2324.0
17.4,2324.0
17.5,2324.0
17.6,2324.0
17.7,2324.0
17.8,2324.0
17.9,2324.0
18.0,2324.0
18.1,2324.0
18.2,2324.0
18.3,2324.0
18.4,2324.0
18.5,2324.0
18.6,2324.0
18.7,2324.0
18.8,2324.0
18.9,2324.0
19.0,2324.0
19.1,2324.0
19.2,2324.0
19.3,2324.0
19.4,2324.0
19.5,2324.0
19.6,2324.0
19.7,2324.0
19.8,2324.0
19.9,2324.0
20.0,2324.0


==> dimacs-new/C4000-5/sssp-1.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2389.1
0.6,2389.1
0.7,2389.1
0.8,2389.1
0.9,2389.1
1.0,2389.1
1.1,2389.1
1.2,2389.1
1.3,2389.1
1.4,2389.1
1.5,2389.1
1.6,2389.1
1.7,2389.1
1.8,2389.1
1.9,2389.1
2.0,2389.1
2.1,2389.1
2.2,2389.1
2.3,2389.1
2.4,2389.1
2.5,2389.1
2.6,2389.1
2.7,2389.1
2.8,2389.1
2.9,2389.1
3.0,2389.1
3.1,2389.1
3.2,2389.1
3.3,2389.1
3.4,2389.1
3.5,2389.1
3.6,2389.1
3.7,2389.1
3.8,2389.1
3.9,2389.1
4.0,2389.1
4.1,2389.1
4.2,2389.1
4.3,2389.1
4.4,2389.1
4.5,2389.1
4.6,2389.1
4.7,2389.1
4.8,2389.1
4.9,2389.1
5.0,2389.1
5.1,2389.1
5.2,2389.1
5.3,2389.1
5.4,2389.1
5.5,2389.1
5.6,2389.1
5.7,2389.1
5.8,2389.1
5.9,2389.1
6.0,2389.1
6.1,2389.1
6.2,2389.1
6.3,2389.1
6.4,2389.1
6.5,2389.1
6.6,2389.1
6.7,2389.1
6.8,2389.1
6.9,2389.1
7.0,2389.1
7.1,2389.1
7.2,2389.1
7.3,2389.1
7.4,2389.1
7.5,2389.1
7.6,2389.1
7.7,2389.1
7.8,2389.1
7.9,2389.1
8.0,2389.1
8.1,2389.1
8.2,2389.1
8.3,2389.1
8.4,2389.1
8.5,2389.1
8.6,2389.1
8.7,2389.1
8.8,2389.1
8.9,2389.1
9.0,2389.1
9.1,2389.1
9.2,2389.1
9.3,2389.1
9.4,2389.1
9.5,2389.1
9.6,2389.1
9.7,2389.1
9.8,2389.1
9.9,2389.1
10.0,2389.1
10.1,2389.1
10.2,2389.1
10.3,2389.1
10.4,2389.1
10.5,2389.1
10.6,2389.1
10.7,2389.1
10.8,2389.1
10.9,2389.1
11.0,2389.1
11.1,2389.1
11.2,2389.1
11.3,2389.1
11.4,2389.1
11.5,2389.1
11.6,2389.1
11.7,2389.1
11.8,2389.1
11.9,2389.1
12.0,2389.1
12.1,2389.1
12.2,2389.1
12.3,2389.1
12.4,2389.1
12.5,2389.1
12.6,2389.1
12.7,2389.1
12.8,2389.1
12.9,2389.1
13.0,2389.1
13.1,2389.1
13.2,2389.1
13.3,2389.1
13.4,2389.1
13.5,2389.1
13.6,2389.1
13.7,2389.1
13.8,2389.1
13.9,2389.1
14.0,2389.1
14.1,2389.1
14.2,2389.1
14.3,2389.1
14.4,2389.1
14.5,2389.1
14.6,2389.1
14.7,2389.1
14.8,2389.1
14.9,2389.1
15.0,2389.1
15.1,2389.1
15.2,2389.1
15.3,2389.1
15.4,2389.1
15.5,2389.1
15.6,2389.1
15.7,2389.1
15.8,2389.1
15.9,2389.1
16.0,2389.1
16.1,2389.1
16.2,2389.1
16.3,2389.1
16.4,2389.1
16.5,2389.1
16.6,2389.1
16.7,2389.1
16.8,2389.1
16.9,2389.1
17.0,2389.1
17.1,2389.1
17.2,2389.1
17.3,2389.1
17.4,2389.1
17.5,2389.1
17.6,2389.1
17.7,2389.1
17.8,2389.1
17.9,2389.1
18.0,2389.1
18.1,2389.1
18.2,2389.1
18.3,2389.1
18.4,2389.1
18.5,2389.1
18.6,2389.1
18.7,2389.1
18.8,2389.1
18.9,2389.1
19.0,2389.1
19.1,2389.1
19.2,2389.1
19.3,2389.1
19.4,2389.1
19.5,2389.1
19.6,2389.1
19.7,2389.1
19.8,2389.1
19.9,2389.1
20.0,2389.1


==> dimacs-new/C4000-5/sssp-2.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2290.2
0.6,2290.2
0.7,2290.2
0.8,2290.2
0.9,2290.2
1.0,2290.2
1.1,2290.2
1.2,2290.2
1.3,2290.2
1.4,2290.2
1.5,2290.2
1.6,2290.2
1.7,2290.2
1.8,2290.2
1.9,2290.2
2.0,2290.2
2.1,2290.2
2.2,2290.2
2.3,2290.2
2.4,2290.2
2.5,2290.2
2.6,2290.2
2.7,2290.2
2.8,2290.2
2.9,2290.2
3.0,2290.2
3.1,2290.2
3.2,2290.2
3.3,2290.2
3.4,2290.2
3.5,2290.2
3.6,2290.2
3.7,2290.2
3.8,2290.2
3.9,2290.2
4.0,2290.2
4.1,2290.2
4.2,2290.2
4.3,2290.2
4.4,2290.2
4.5,2290.2
4.6,2290.2
4.7,2290.2
4.8,2290.2
4.9,2290.2
5.0,2290.2
5.1,2290.2
5.2,2290.2
5.3,2290.2
5.4,2290.2
5.5,2290.2
5.6,2290.2
5.7,2290.2
5.8,2290.2
5.9,2290.2
6.0,2290.2
6.1,2290.2
6.2,2290.2
6.3,2290.2
6.4,2290.2
6.5,2290.2
6.6,2290.2
6.7,2290.2
6.8,2290.2
6.9,2290.2
7.0,2290.2
7.1,2290.2
7.2,2290.2
7.3,2290.2
7.4,2290.2
7.5,2290.2
7.6,2290.2
7.7,2290.2
7.8,2290.2
7.9,2290.2
8.0,2290.2
8.1,2290.2
8.2,2290.2
8.3,2290.2
8.4,2290.2
8.5,2290.2
8.6,2290.2
8.7,2290.2
8.8,2290.2
8.9,2290.2
9.0,2290.2
9.1,2290.2
9.2,2290.2
9.3,2290.2
9.4,2290.2
9.5,2290.2
9.6,2290.2
9.7,2290.2
9.8,2290.2
9.9,2290.2
10.0,2290.2
10.1,2290.2
10.2,2290.2
10.3,2290.2
10.4,2290.2
10.5,2290.2
10.6,2290.2
10.7,2290.2
10.8,2290.2
10.9,2290.2
11.0,2290.2
11.1,2290.2
11.2,2290.2
11.3,2290.2
11.4,2290.2
11.5,2290.2
11.6,2290.2
11.7,2290.2
11.8,2290.2
11.9,2290.2
12.0,2290.2
12.1,2290.2
12.2,2290.2
12.3,2290.2
12.4,2290.2
12.5,2290.2
12.6,2290.2
12.7,2290.2
12.8,2290.2
12.9,2290.2
13.0,2290.2
13.1,2290.2
13.2,2290.2
13.3,2290.2
13.4,2290.2
13.5,2290.2
13.6,2290.2
13.7,2290.2
13.8,2290.2
13.9,2290.2
14.0,2290.2
14.1,2290.2
14.2,2290.2
14.3,2290.2
14.4,2290.2
14.5,2290.2
14.6,2290.2
14.7,2290.2
14.8,2290.2
14.9,2290.2
15.0,2290.2
15.1,2290.2
15.2,2290.2
15.3,2290.2
15.4,2290.2
15.5,2290.2
15.6,2290.2
15.7,2290.2
15.8,2290.2
15.9,2290.2
16.0,2290.2
16.1,2290.2
16.2,2290.2
16.3,2290.2
16.4,2290.2
16.5,2290.2
16.6,2290.2
16.7,2290.2
16.8,2290.2
16.9,2290.2
17.0,2290.2
17.1,2290.2
17.2,2290.2
17.3,2290.2
17.4,2290.2
17.5,2290.2
17.6,2290.2
17.7,2290.2
17.8,2290.2
17.9,2290.2
18.0,2290.2
18.1,2290.2
18.2,2290.2
18.3,2290.2
18.4,2290.2
18.5,2290.2
18.6,2290.2
18.7,2290.2
18.8,2290.2
18.9,2290.2
19.0,2290.2
19.1,2290.2
19.2,2290.2
19.3,2290.2
19.4,2290.2
19.5,2290.2
19.6,2290.2
19.7,2290.2
19.8,2290.2
19.9,2290.2
20.0,2290.2


==> dimacs-new/C4000-5/sssp-3.txt <==
x,y
0.1,2005.0
0.2,2005.0
0.3,2005.0
0.4,2005.0
0.5,2408.0
0.6,2408.0
0.7,2408.0
0.8,2408.0
0.9,2408.0
1.0,2408.0
1.1,2408.0
1.2,2408.0
1.3,2408.0
1.4,2408.0
1.5,2408.0
1.6,2408.0
1.7,2408.0
1.8,2408.0
1.9,2408.0
2.0,2408.0
2.1,2408.0
2.2,2408.0
2.3,2408.0
2.4,2408.0
2.5,2408.0
2.6,2408.0
2.7,2408.0
2.8,2408.0
2.9,2408.0
3.0,2408.0
3.1,2408.0
3.2,2408.0
3.3,2408.0
3.4,2408.0
3.5,2408.0
3.6,2408.0
3.7,2408.0
3.8,2408.0
3.9,2408.0
4.0,2408.0
4.1,2408.0
4.2,2408.0
4.3,2408.0
4.4,2408.0
4.5,2408.0
4.6,2408.0
4.7,2408.0
4.8,2408.0
4.9,2408.0
5.0,2408.0
5.1,2408.0
5.2,2408.0
5.3,2408.0
5.4,2408.0
5.5,2408.0
5.6,2408.0
5.7,2408.0
5.8,2408.0
5.9,2408.0
6.0,2408.0
6.1,2408.0
6.2,2408.0
6.3,2408.0
6.4,2408.0
6.5,2408.0
6.6,2408.0
6.7,2408.0
6.8,2408.0
6.9,2408.0
7.0,2408.0
7.1,2408.0
7.2,2408.0
7.3,2408.0
7.4,2408.0
7.5,2408.0
7.6,2408.0
7.7,2408.0
7.8,2408.0
7.9,2408.0
8.0,2408.0
8.1,2408.0
8.2,2408.0
8.3,2408.0
8.4,2408.0
8.5,2408.0
8.6,2408.0
8.7,2408.0
8.8,2408.0
8.9,2408.0
9.0,2408.0
9.1,2408.0
9.2,2408.0
9.3,2408.0
9.4,2408.0
9.5,2408.0
9.6,2408.0
9.7,2408.0
9.8,2408.0
9.9,2408.0
10.0,2408.0
10.1,2408.0
10.2,2408.0
10.3,2408.0
10.4,2408.0
10.5,2408.0
10.6,2408.0
10.7,2408.0
10.8,2408.0
10.9,2408.0
11.0,2408.0
11.1,2408.0
11.2,2408.0
11.3,2408.0
11.4,2408.0
11.5,2408.0
11.6,2408.0
11.7,2408.0
11.8,2408.0
11.9,2408.0
12.0,2408.0
12.1,2408.0
12.2,2408.0
12.3,2408.0
12.4,2408.0
12.5,2408.0
12.6,2408.0
12.7,2408.0
12.8,2408.0
12.9,2408.0
13.0,2408.0
13.1,2408.0
13.2,2408.0
13.3,2408.0
13.4,2408.0
13.5,2408.0
13.6,2408.0
13.7,2408.0
13.8,2408.0
13.9,2408.0
14.0,2408.0
14.1,2408.0
14.2,2408.0
14.3,2408.0
14.4,2408.0
14.5,2408.0
14.6,2408.0
14.7,2408.0
14.8,2408.0
14.9,2408.0
15.0,2408.0
15.1,2408.0
15.2,2408.0
15.3,2408.0
15.4,2408.0
15.5,2408.0
15.6,2408.0
15.7,2408.0
15.8,2408.0
15.9,2408.0
16.0,2408.0
16.1,2408.0
16.2,2408.0
16.3,2408.0
16.4,2408.0
16.5,2408.0
16.6,2408.0
16.7,2408.0
16.8,2408.0
16.9,2408.0
17.0,2408.0
17.1,2408.0
17.2,2408.0
17.3,2408.0
17.4,2408.0
17.5,2408.0
17.6,2408.0
17.7,2408.0
17.8,2408.0
17.9,2408.0
18.0,2408.0
18.1,2408.0
18.2,2408.0
18.3,2408.0
18.4,2408.0
18.5,2408.0
18.6,2408.0
18.7,2408.0
18.8,2408.0
18.9,2408.0
19.0,2408.0
19.1,2408.0
19.2,2408.0
19.3,2408.0
19.4,2408.0
19.5,2408.0
19.6,2408.0
19.7,2408.0
19.8,2408.0
19.9,2408.0
20.0,2408.0


==> dimacs-new/C4000-5/tsm.txt <==
x,y
0.1,1839.0
0.2,1976.0
0.3,1976.0
0.4,1976.0
0.5,1998.1
0.6,2017.0
0.7,2017.0
0.8,2017.0
0.9,2019.6
1.0,2030.0
1.1,2030.0
1.2,2030.0
1.3,2030.0
1.4,2030.0
1.5,2030.0
1.6,2030.0
1.7,2042.6
1.8,2044.0
1.9,2044.0
2.0,2044.0
2.1,2044.0
2.2,2044.0
2.3,2044.0
2.4,2044.0
2.5,2081.2
2.6,2106.0
2.7,2106.0
2.8,2106.0
2.9,2106.0
3.0,2106.0
3.1,2106.0
3.2,2106.0
3.3,2106.0
3.4,2106.0
3.5,2106.0
3.6,2106.0
3.7,2106.0
3.8,2106.0
3.9,2162.9
4.0,2200.0
4.1,2200.0
4.2,2200.0
4.3,2200.0
4.4,2200.0
4.5,2200.0
4.6,2200.0
4.7,2200.0
4.8,2200.0
4.9,2200.0
5.0,2200.0
5.1,2200.0
5.2,2200.0
5.3,2200.0
5.4,2200.0
5.5,2200.0
5.6,2200.0
5.7,2200.0
5.8,2200.0
5.9,2200.0
6.0,2200.0
6.1,2200.0
6.2,2200.0
6.3,2200.0
6.4,2200.0
6.5,2200.0
6.6,2200.0
6.7,2200.0
6.8,2200.0
6.9,2200.0
7.0,2200.0
7.1,2200.0
7.2,2200.0
7.3,2200.0
7.4,2200.0
7.5,2200.0
7.6,2216.8
7.7,2239.2
7.8,2256.0
7.9,2256.0
8.0,2256.0
8.1,2256.0
8.2,2256.0
8.3,2256.0
8.4,2256.0
8.5,2256.0
8.6,2256.0
8.7,2256.0
8.8,2256.0
8.9,2256.0
9.0,2256.0
9.1,2256.0
9.2,2256.0
9.3,2256.0
9.4,2256.0
9.5,2256.0
9.6,2256.0
9.7,2256.0
9.8,2256.0
9.9,2256.0
10.0,2256.0
10.1,2256.0
10.2,2256.0
10.3,2256.0
10.4,2256.0
10.5,2256.0
10.6,2256.0
10.7,2256.0
10.8,2256.0
10.9,2256.0
11.0,2256.0
11.1,2256.0
11.2,2256.0
11.3,2256.0
11.4,2256.0
11.5,2256.0
11.6,2256.0
11.7,2256.0
11.8,2256.0
11.9,2256.0
12.0,2256.0
12.1,2256.0
12.2,2256.0
12.3,2256.0
12.4,2256.0
12.5,2256.0
12.6,2256.0
12.7,2256.0
12.8,2256.0
12.9,2256.0
13.0,2256.0
13.1,2256.0
13.2,2256.0
13.3,2256.0
13.4,2256.0
13.5,2256.0
13.6,2256.0
13.7,2256.0
13.8,2256.0
13.9,2256.0
14.0,2256.0
14.1,2256.0
14.2,2256.0
14.3,2256.0
14.4,2256.0
14.5,2256.0
14.6,2256.0
14.7,2256.0
14.8,2256.0
14.9,2256.0
15.0,2256.0
15.1,2256.0
15.2,2256.0
15.3,2256.0
15.4,2256.0
15.5,2256.0
15.6,2256.0
15.7,2256.0
15.8,2256.0
15.9,2256.0
16.0,2256.0
16.1,2256.0
16.2,2256.0
16.3,2256.0
16.4,2256.0
16.5,2256.0
16.6,2256.0
16.7,2256.0
16.8,2256.0
16.9,2256.0
17.0,2256.0
17.1,2256.0
17.2,2256.0
17.3,2256.0
17.4,2256.0
17.5,2256.0
17.6,2256.0
17.7,2256.0
17.8,2256.0
17.9,2256.0
18.0,2256.0
18.1,2256.0
18.2,2256.0
18.3,2256.0
18.4,2256.0
18.5,2256.0
18.6,2256.0
18.7,2256.0
18.8,2256.0
18.9,2256.0
19.0,2256.0
19.1,2256.0
19.2,2256.0
19.3,2256.0
19.4,2256.0
19.5,2256.0
19.6,2256.0
19.7,2256.0
19.8,2256.0
19.9,2256.0
20.0,2256.0


==> dimacs-new/MANN-a45/aco.txt <==
x,y
0.1,33760.1
0.2,33760.1
0.3,33760.1
0.4,33760.1
0.5,33760.1
0.6,33760.1
0.7,33782.2
0.8,33782.2
0.9,33782.2
1.0,33782.2
1.1,33788.0
1.2,33788.0
1.3,33788.0
1.4,33788.0
1.5,33791.3
1.6,33791.6
1.7,33791.6
1.8,33791.6
1.9,33792.4
2.0,33792.4
2.1,33792.4
2.2,33792.4
2.3,33794.0
2.4,33794.0
2.5,33794.0
2.6,33794.0
2.7,33794.0
2.8,33794.0
2.9,33794.0
3.0,33794.0
3.1,33794.0
3.2,33794.0
3.3,33794.0
3.4,33794.0
3.5,33796.7
3.6,33796.7
3.7,33796.7
3.8,33797.9
3.9,33797.9
4.0,33797.9
4.1,33797.9
4.2,33799.7
4.3,33799.7
4.4,33799.7
4.5,33799.7
4.6,33802.8
4.7,33802.8
4.8,33803.5
4.9,33803.5
5.0,33803.5
5.1,33803.5
5.2,33803.5
5.3,33803.5
5.4,33803.5
5.5,33803.5
5.6,33803.5
5.7,33803.5
5.8,33803.5
5.9,33803.5
6.0,33803.5
6.1,33803.5
6.2,33803.5
6.3,33803.5
6.4,33803.5
6.5,33803.7
6.6,33803.7
6.7,33803.7
6.8,33803.7
6.9,33803.7
7.0,33804.4
7.1,33804.4
7.2,33804.4
7.3,33804.4
7.4,33804.4
7.5,33804.4
7.6,33804.4
7.7,33804.4
7.8,33804.4
7.9,33804.4
8.0,33804.4
8.1,33804.4
8.2,33804.4
8.3,33804.4
8.4,33805.4
8.5,33805.4
8.6,33805.4
8.7,33805.4
8.8,33805.4
8.9,33805.4
9.0,33805.4
9.1,33805.4
9.2,33807.1
9.3,33807.1
9.4,33807.1
9.5,33807.1
9.6,33807.1
9.7,33807.1
9.8,33807.1
9.9,33807.1
10.0,33809.5
10.1,33809.5
10.2,33809.5
10.3,33809.5
10.4,33809.5
10.5,33809.5
10.6,33809.5
10.7,33809.5
10.8,33809.5
10.9,33809.5
11.0,33809.5
11.1,33809.5
11.2,33809.5
11.3,33809.5
11.4,33809.5
11.5,33809.7
11.6,33809.7
11.7,33809.7
11.8,33809.7
11.9,33809.7
12.0,33809.7
12.1,33809.7
12.2,33809.7
12.3,33809.7
12.4,33809.7
12.5,33809.7
12.6,33809.7
12.7,33809.7
12.8,33809.7
12.9,33809.7
13.0,33809.7
13.1,33809.7
13.2,33809.7
13.3,33809.7
13.4,33809.7
13.5,33809.7
13.6,33809.7
13.7,33809.7
13.8,33809.7
13.9,33809.7
14.0,33809.7
14.1,33809.7
14.2,33809.7
14.3,33809.7
14.4,33809.7
14.5,33809.7
14.6,33809.7
14.7,33809.7
14.8,33809.7
14.9,33809.7
15.0,33809.7
15.1,33809.7
15.2,33809.7
15.3,33809.7
15.4,33809.7
15.5,33809.7
15.6,33809.7
15.7,33809.7
15.8,33809.7
15.9,33809.7
16.0,33809.7
16.1,33809.7
16.2,33809.7
16.3,33809.7
16.4,33809.7
16.5,33809.7
16.6,33809.7
16.7,33809.7
16.8,33809.7
16.9,33809.7
17.0,33809.7
17.1,33809.7
17.2,33809.7
17.3,33809.7
17.4,33809.7
17.5,33809.7
17.6,33809.7
17.7,33809.7
17.8,33809.7
17.9,33809.7
18.0,33809.7
18.1,33809.7
18.2,33809.7
18.3,33809.7
18.4,33809.7
18.5,33809.7
18.6,33809.7
18.7,33809.7
18.8,33809.7
18.9,33809.7
19.0,33809.7
19.1,33809.7
19.2,33809.7
19.3,33809.7
19.4,33809.7
19.5,33809.7
19.6,33809.7
19.7,33809.7
19.8,33809.7
19.9,33809.7
20.0,33809.7


==> dimacs-new/MANN-a45/fastwclq.txt <==
x,y
0.1,33762.3
0.2,33771.4
0.3,33776.5
0.4,33780.9
0.5,33785.3
0.6,33788.3
0.7,33788.7
0.8,33789.5
0.9,33790.1
1.0,33793.7
1.1,33796.2
1.2,33796.2
1.3,33797.1
1.4,33797.7
1.5,33797.7
1.6,33799.9
1.7,33804.3
1.8,33806.7
1.9,33806.7
2.0,33806.8
2.1,33806.8
2.2,33807.1
2.3,33809.3
2.4,33809.3
2.5,33809.3
2.6,33809.3
2.7,33809.3
2.8,33809.3
2.9,33809.3
3.0,33809.3
3.1,33809.3
3.2,33809.3
3.3,33809.3
3.4,33809.3
3.5,33809.3
3.6,33809.3
3.7,33810.7
3.8,33812.2
3.9,33812.2
4.0,33815.9
4.1,33815.9
4.2,33815.9
4.3,33816.6
4.4,33816.6
4.5,33816.6
4.6,33816.6
4.7,33816.6
4.8,33818.8
4.9,33819.3
5.0,33819.3
5.1,33819.3
5.2,33819.3
5.3,33819.3
5.4,33819.3
5.5,33824.1
5.6,33824.1
5.7,33824.1
5.8,33824.1
5.9,33824.7
6.0,33828.9
6.1,33829.8
6.2,33835.2
6.3,33835.2
6.4,33835.2
6.5,33835.7
6.6,33835.7
6.7,33839.8
6.8,33840.5
6.9,33841.1
7.0,33843.4
7.1,33843.4
7.2,33846.3
7.3,33846.3
7.4,33847.8
7.5,33847.8
7.6,33852.3
7.7,33852.3
7.8,33852.3
7.9,33852.6
8.0,33852.6
8.1,33852.6
8.2,33852.6
8.3,33852.6
8.4,33852.9
8.5,33852.9
8.6,33852.9
8.7,33853.1
8.8,33854.1
8.9,33854.1
9.0,33856.4
9.1,33857.7
9.2,33860.8
9.3,33861.0
9.4,33861.0
9.5,33862.6
9.6,33862.6
9.7,33862.8
9.8,33862.8
9.9,33862.8
10.0,33864.0
10.1,33868.4
10.2,33868.4
10.3,33868.4
10.4,33870.0
10.5,33870.0
10.6,33870.0
10.7,33872.4
10.8,33873.5
10.9,33874.9
11.0,33874.9
11.1,33874.9
11.2,33874.9
11.3,33874.9
11.4,33874.9
11.5,33874.9
11.6,33879.1
11.7,33879.1
11.8,33879.1
11.9,33879.1
12.0,33879.1
12.1,33879.1
12.2,33879.6
12.3,33879.7
12.4,33880.8
12.5,33881.5
12.6,33884.5
12.7,33884.5
12.8,33889.9
12.9,33889.9
13.0,33889.9
13.1,33889.9
13.2,33889.9
13.3,33892.0
13.4,33892.2
13.5,33892.8
13.6,33894.7
13.7,33894.7
13.8,33895.5
13.9,33895.5
14.0,33895.5
14.1,33895.5
14.2,33895.5
14.3,33899.4
14.4,33900.4
14.5,33907.1
14.6,33909.6
14.7,33910.3
14.8,33911.2
14.9,33912.0
15.0,33915.1
15.1,33915.1
15.2,33916.9
15.3,33920.5
15.4,33920.5
15.5,33920.5
15.6,33924.9
15.7,33930.2
15.8,33930.2
15.9,33930.2
16.0,33930.2
16.1,33930.2
16.2,33930.2
16.3,33930.2
16.4,33930.3
16.5,33930.3
16.6,33930.3
16.7,33930.3
16.8,33930.3
16.9,33930.3
17.0,33930.3
17.1,33930.3
17.2,33930.3
17.3,33930.3
17.4,33930.5
17.5,33930.5
17.6,33930.5
17.7,33930.5
17.8,33930.5
17.9,33931.5
18.0,33931.5
18.1,33931.5
18.2,33932.1
18.3,33933.9
18.4,33933.9
18.5,33937.0
18.6,33942.2
18.7,33942.2
18.8,33942.2
18.9,33942.3
19.0,33946.1
19.1,33946.1
19.2,33946.1
19.3,33946.9
19.4,33949.6
19.5,33951.6
19.6,33952.2
19.7,33952.2
19.8,33952.2
19.9,33952.4
20.0,33952.4


==> dimacs-new/MANN-a45/gurobi.txt <==
x,y
0.1,33936.0
0.2,34044.0
0.3,34120.6
0.4,34163.2
0.5,34164.4
0.6,34164.4
0.7,34165.2
0.8,34166.3
0.9,34166.3
1.0,34175.0
1.1,34175.1
1.2,34180.3
1.3,34180.3
1.4,34193.2
1.5,34203.5
1.6,34218.2
1.7,34223.4
1.8,34223.8
1.9,34224.7
2.0,34224.9
2.1,34225.4
2.2,34226.8
2.3,34226.8
2.4,34226.8
2.5,34230.3
2.6,34230.9
2.7,34231.6
2.8,34231.6
2.9,34231.6
3.0,34234.3
3.1,34234.4
3.2,34234.5
3.3,34234.5
3.4,34234.5
3.5,34236.0
3.6,34236.5
3.7,34237.0
3.8,34237.0
3.9,34237.1
4.0,34237.2
4.1,34240.0
4.2,34240.3
4.3,34240.3
4.4,34240.3
4.5,34240.3
4.6,34240.3
4.7,34241.4
4.8,34241.4
4.9,34241.5
5.0,34242.2
5.1,34242.2
5.2,34242.2
5.3,34242.2
5.4,34242.2
5.5,34243.7
5.6,34243.7
5.7,34243.9
5.8,34244.0
5.9,34244.0
6.0,34244.1
6.1,34245.0
6.2,34245.0
6.3,34245.0
6.4,34245.0
6.5,34245.0
6.6,34245.0
6.7,34245.0
6.8,34245.0
6.9,34245.0
7.0,34245.0
7.1,34245.0
7.2,34245.0
7.3,34245.0
7.4,34245.0
7.5,34245.0
7.6,34245.0
7.7,34245.0
7.8,34245.0
7.9,34245.0
8.0,34245.0
8.1,34245.0
8.2,34245.0
8.3,34245.0
8.4,34245.0
8.5,34245.0
8.6,34245.0
8.7,34245.0
8.8,34245.0
8.9,34245.0
9.0,34245.0
9.1,34245.0
9.2,34245.0
9.3,34245.0
9.4,34245.0
9.5,34245.0
9.6,34245.0
9.7,34245.0
9.8,34245.0
9.9,34245.0
10.0,34245.0
10.1,34245.0
10.2,34245.0
10.3,34245.0
10.4,34245.0
10.5,34245.0
10.6,34245.0
10.7,34245.0
10.8,34245.0
10.9,34245.0
11.0,34245.0
11.1,34245.0
11.2,34245.0
11.3,34245.0
11.4,34245.0
11.5,34245.0
11.6,34245.0
11.7,34245.0
11.8,34245.0
11.9,34245.0
12.0,34245.0
12.1,34245.0
12.2,34245.5
12.3,34245.5
12.4,34245.5
12.5,34245.5
12.6,34246.4
12.7,34246.4
12.8,34246.4
12.9,34246.4
13.0,34246.4
13.1,34246.4
13.2,34246.4
13.3,34246.4
13.4,34246.5
13.5,34246.5
13.6,34246.5
13.7,34246.5
13.8,34246.5
13.9,34246.5
14.0,34246.5
14.1,34246.5
14.2,34246.5
14.3,34246.5
14.4,34249.0
14.5,34249.1
14.6,34249.1
14.7,34249.1
14.8,34249.5
14.9,34249.5
15.0,34250.9
15.1,34250.9
15.2,34251.0
15.3,34251.0
15.4,34251.0
15.5,34251.0
15.6,34251.0
15.7,34252.5
15.8,34252.5
15.9,34252.5
16.0,34252.5
16.1,34252.6
16.2,34252.6
16.3,34252.6
16.4,34252.7
16.5,34252.7
16.6,34252.7
16.7,34252.7
16.8,34252.7
16.9,34252.7
17.0,34252.7
17.1,34252.7
17.2,34252.7
17.3,34252.7
17.4,34252.7
17.5,34252.7
17.6,34252.7
17.7,34252.7
17.8,34252.7
17.9,34252.9
18.0,34252.9
18.1,34252.9
18.2,34252.9
18.3,34252.9
18.4,34252.9
18.5,34252.9
18.6,34252.9
18.7,34252.9
18.8,34252.9
18.9,34252.9
19.0,34252.9
19.1,34252.9
19.2,34252.9
19.3,34252.9
19.4,34252.9
19.5,34252.9
19.6,34252.9
19.7,34252.9
19.8,34252.9
19.9,34252.9
20.0,34252.9


==> dimacs-new/MANN-a45/lscc.txt <==
x,y
0.1,34069.0
0.2,34069.0
0.3,34069.0
0.4,34113.0
0.5,34113.0
0.6,34113.0
0.7,34130.0
0.8,34135.0
0.9,34135.0
1.0,34155.0
1.1,34155.0
1.2,34169.6
1.3,34173.0
1.4,34173.0
1.5,34173.0
1.6,34173.0
1.7,34173.0
1.8,34176.5
1.9,34180.0
2.0,34186.3
2.1,34194.4
2.2,34196.0
2.3,34211.3
2.4,34214.0
2.5,34214.0
2.6,34214.0
2.7,34214.0
2.8,34214.0
2.9,34214.0
3.0,34214.0
3.1,34214.0
3.2,34214.0
3.3,34214.0
3.4,34214.0
3.5,34214.0
3.6,34214.0
3.7,34214.0
3.8,34214.0
3.9,34214.0
4.0,34214.0
4.1,34214.0
4.2,34214.0
4.3,34214.0
4.4,34214.0
4.5,34214.0
4.6,34214.0
4.7,34214.0
4.8,34214.0
4.9,34214.0
5.0,34214.0
5.1,34214.0
5.2,34214.0
5.3,34214.0
5.4,34214.0
5.5,34214.0
5.6,34214.0
5.7,34214.0
5.8,34214.0
5.9,34214.0
6.0,34214.0
6.1,34214.0
6.2,34214.0
6.3,34214.0
6.4,34214.0
6.5,34214.0
6.6,34214.0
6.7,34214.0
6.8,34214.0
6.9,34214.0
7.0,34214.0
7.1,34214.0
7.2,34214.0
7.3,34214.0
7.4,34214.0
7.5,34214.0
7.6,34214.0
7.7,34214.0
7.8,34214.0
7.9,34214.0
8.0,34214.0
8.1,34214.0
8.2,34214.0
8.3,34214.0
8.4,34214.0
8.5,34214.0
8.6,34214.0
8.7,34214.0
8.8,34214.0
8.9,34214.0
9.0,34214.0
9.1,34214.0
9.2,34214.0
9.3,34214.0
9.4,34214.0
9.5,34214.0
9.6,34214.0
9.7,34214.0
9.8,34214.0
9.9,34214.0
10.0,34214.0
10.1,34214.0
10.2,34214.0
10.3,34214.0
10.4,34214.0
10.5,34214.0
10.6,34214.0
10.7,34214.0
10.8,34214.0
10.9,34214.0
11.0,34214.0
11.1,34214.0
11.2,34214.0
11.3,34214.0
11.4,34214.0
11.5,34214.0
11.6,34214.0
11.7,34214.0
11.8,34214.0
11.9,34214.0
12.0,34214.0
12.1,34214.0
12.2,34214.0
12.3,34214.0
12.4,34214.0
12.5,34214.0
12.6,34214.0
12.7,34214.0
12.8,34214.0
12.9,34214.0
13.0,34214.0
13.1,34214.0
13.2,34214.0
13.3,34214.0
13.4,34214.0
13.5,34214.0
13.6,34214.0
13.7,34214.0
13.8,34214.0
13.9,34214.0
14.0,34214.0
14.1,34214.0
14.2,34214.0
14.3,34214.0
14.4,34214.0
14.5,34214.0
14.6,34214.0
14.7,34214.0
14.8,34214.0
14.9,34214.0
15.0,34214.0
15.1,34214.0
15.2,34214.0
15.3,34214.0
15.4,34214.0
15.5,34214.0
15.6,34214.0
15.7,34214.0
15.8,34214.0
15.9,34214.0
16.0,34214.0
16.1,34214.0
16.2,34214.0
16.3,34214.0
16.4,34214.0
16.5,34214.0
16.6,34214.0
16.7,34214.0
16.8,34214.0
16.9,34214.0
17.0,34214.0
17.1,34214.0
17.2,34214.0
17.3,34214.0
17.4,34214.0
17.5,34214.0
17.6,34214.0
17.7,34214.0
17.8,34214.0
17.9,34214.0
18.0,34214.0
18.1,34214.0
18.2,34214.0
18.3,34214.0
18.4,34214.0
18.5,34214.0
18.6,34214.0
18.7,34214.0
18.8,34214.0
18.9,34214.0
19.0,34214.0
19.1,34214.0
19.2,34214.0
19.3,34214.0
19.4,34214.0
19.5,34214.0
19.6,34214.0
19.7,34214.0
19.8,34214.0
19.9,34214.0
20.0,34214.0


==> dimacs-new/MANN-a45/mssp-0.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33836.6
0.7,33836.6
0.8,33836.6
0.9,33836.6
1.0,33836.6
1.1,33836.6
1.2,33836.6
1.3,33836.6
1.4,33836.6
1.5,33836.6
1.6,33836.6
1.7,33836.6
1.8,33836.6
1.9,33836.6
2.0,33836.6
2.1,33836.6
2.2,33881.4
2.3,33909.6
2.4,33920.1
2.5,33920.1
2.6,33920.1
2.7,33920.1
2.8,33920.1
2.9,33920.1
3.0,33920.1
3.1,33920.1
3.2,33920.1
3.3,33920.1
3.4,33920.1
3.5,33920.1
3.6,33920.1
3.7,33920.1
3.8,33920.1
3.9,33939.1
4.0,33941.4
4.1,33941.4
4.2,33946.1
4.3,33946.1
4.4,33946.1
4.5,33946.1
4.6,33946.1
4.7,33946.1
4.8,33946.1
4.9,33946.1
5.0,33946.1
5.1,33946.1
5.2,33946.1
5.3,33946.1
5.4,33946.1
5.5,33952.1
5.6,33969.2
5.7,33969.4
5.8,33969.4
5.9,33969.4
6.0,33969.4
6.1,33969.4
6.2,33969.4
6.3,33969.4
6.4,33969.4
6.5,33969.4
6.6,33969.4
6.7,33969.4
6.8,33969.4
6.9,33969.4
7.0,33969.4
7.1,33969.4
7.2,33978.5
7.3,33983.9
7.4,33983.9
7.5,33990.5
7.6,33990.5
7.7,33990.5
7.8,33990.5
7.9,33990.5
8.0,33990.5
8.1,33990.5
8.2,33990.5
8.3,33990.5
8.4,33990.5
8.5,33990.5
8.6,33990.5
8.7,33990.5
8.8,33990.5
8.9,33994.9
9.0,34000.9
9.1,34002.2
9.2,34002.2
9.3,34002.2
9.4,34002.2
9.5,34002.2
9.6,34002.2
9.7,34002.2
9.8,34002.2
9.9,34002.2
10.0,34002.2
10.1,34002.2
10.2,34002.2
10.3,34002.2
10.4,34002.2
10.5,34005.1
10.6,34009.3
10.7,34014.1
10.8,34015.9
10.9,34017.9
11.0,34017.9
11.1,34017.9
11.2,34017.9
11.3,34017.9
11.4,34017.9
11.5,34017.9
11.6,34017.9
11.7,34017.9
11.8,34017.9
11.9,34017.9
12.0,34017.9
12.1,34017.9
12.2,34018.9
12.3,34023.0
12.4,34023.0
12.5,34027.5
12.6,34029.0
12.7,34029.0
12.8,34029.0
12.9,34029.0
13.0,34029.0
13.1,34029.0
13.2,34029.0
13.3,34029.0
13.4,34029.0
13.5,34029.0
13.6,34029.0
13.7,34029.0
13.8,34029.0
13.9,34029.0
14.0,34029.0
14.1,34029.0
14.2,34031.2
14.3,34032.6
14.4,34032.6
14.5,34032.6
14.6,34032.6
14.7,34032.6
14.8,34032.6
14.9,34032.6
15.0,34032.6
15.1,34032.6
15.2,34032.6
15.3,34032.6
15.4,34032.6
15.5,34032.6
15.6,34033.5
15.7,34036.3
15.8,34036.3
15.9,34036.3
16.0,34037.2
16.1,34037.2
16.2,34037.2
16.3,34037.2
16.4,34037.2
16.5,34037.2
16.6,34037.2
16.7,34037.2
16.8,34037.2
16.9,34037.2
17.0,34037.2
17.1,34037.2
17.2,34037.2
17.3,34038.8
17.4,34039.2
17.5,34039.2
17.6,34039.2
17.7,34043.1
17.8,34044.0
17.9,34044.0
18.0,34044.0
18.1,34044.0
18.2,34044.0
18.3,34044.0
18.4,34044.0
18.5,34044.0
18.6,34044.0
18.7,34044.0
18.8,34044.0
18.9,34044.0
19.0,34046.6
19.1,34047.7
19.2,34047.7
19.3,34047.7
19.4,34048.6
19.5,34048.6
19.6,34048.6
19.7,34048.6
19.8,34048.6
19.9,34048.6
20.0,34048.6


==> dimacs-new/MANN-a45/mssp-1.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33837.1
8.9,33837.1
9.0,33837.1
9.1,33837.1
9.2,33837.1
9.3,33837.1
9.4,33837.1
9.5,33837.1
9.6,33837.1
9.7,33837.1
9.8,33837.1
9.9,33837.1
10.0,33837.1
10.1,33837.1
10.2,33837.1
10.3,33837.1
10.4,33837.6
10.5,33838.2
10.6,33838.2
10.7,33838.2
10.8,33838.2
10.9,33838.2
11.0,33838.2
11.1,33838.2
11.2,33838.2
11.3,33838.2
11.4,33838.2
11.5,33838.2
11.6,33838.2
11.7,33838.2
11.8,33838.2
11.9,33838.2
12.0,33838.2
12.1,33841.3
12.2,33842.3
12.3,33842.3
12.4,33842.3
12.5,33842.3
12.6,33842.3
12.7,33842.3
12.8,33842.3
12.9,33842.3
13.0,33842.3
13.1,33842.3
13.2,33842.3
13.3,33842.3
13.4,33842.3
13.5,33842.3
13.6,33842.3
13.7,33842.9
13.8,33847.9
13.9,33847.9
14.0,33847.9
14.1,33847.9
14.2,33847.9
14.3,33847.9
14.4,33847.9
14.5,33847.9
14.6,33847.9
14.7,33847.9
14.8,33847.9
14.9,33847.9
15.0,33847.9
15.1,33847.9
15.2,33847.9
15.3,33847.9
15.4,33855.3
15.5,33856.6
15.6,33856.6
15.7,33856.6
15.8,33856.6
15.9,33856.6
16.0,33856.6
16.1,33856.6
16.2,33856.6
16.3,33856.6
16.4,33856.6
16.5,33856.6
16.6,33856.6
16.7,33856.6
16.8,33856.6
16.9,33856.6
17.0,33857.5
17.1,33859.1
17.2,33859.1
17.3,33859.1
17.4,33859.1
17.5,33859.1
17.6,33859.1
17.7,33859.1
17.8,33859.1
17.9,33859.1
18.0,33859.1
18.1,33859.1
18.2,33859.1
18.3,33859.1
18.4,33859.1
18.5,33859.1
18.6,33859.1
18.7,33860.7
18.8,33861.0
18.9,33861.0
19.0,33861.0
19.1,33861.0
19.2,33861.0
19.3,33861.0
19.4,33861.0
19.5,33861.0
19.6,33861.0
19.7,33861.0
19.8,33861.0
19.9,33861.0
20.0,33861.0


==> dimacs-new/MANN-a45/mssp-2.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33836.5
2.3,33836.5
2.4,33836.5
2.5,33836.5
2.6,33836.5
2.7,33836.5
2.8,33836.5
2.9,33836.5
3.0,33836.5
3.1,33836.5
3.2,33836.5
3.3,33836.5
3.4,33836.5
3.5,33836.5
3.6,33836.5
3.7,33836.5
3.8,33836.5
3.9,33838.0
4.0,33838.0
4.1,33838.0
4.2,33838.0
4.3,33838.0
4.4,33838.0
4.5,33838.0
4.6,33838.0
4.7,33838.0
4.8,33838.0
4.9,33838.0
5.0,33838.0
5.1,33838.0
5.2,33838.0
5.3,33838.0
5.4,33838.0
5.5,33838.0
5.6,33838.0
5.7,33838.0
5.8,33838.0
5.9,33838.0
6.0,33838.0
6.1,33838.0
6.2,33838.0
6.3,33838.0
6.4,33838.0
6.5,33838.0
6.6,33838.0
6.7,33838.0
6.8,33838.0
6.9,33838.0
7.0,33838.0
7.1,33838.0
7.2,33838.0
7.3,33838.0
7.4,33838.0
7.5,33838.0
7.6,33838.0
7.7,33838.0
7.8,33838.0
7.9,33838.0
8.0,33838.0
8.1,33838.0
8.2,33838.0
8.3,33838.0
8.4,33838.0
8.5,33838.0
8.6,33838.0
8.7,33838.0
8.8,33838.0
8.9,33838.0
9.0,33838.0
9.1,33838.0
9.2,33838.0
9.3,33838.0
9.4,33838.0
9.5,33838.0
9.6,33838.0
9.7,33838.0
9.8,33838.0
9.9,33838.0
10.0,33838.0
10.1,33838.0
10.2,33838.0
10.3,33838.0
10.4,33838.0
10.5,33838.2
10.6,33838.2
10.7,33838.2
10.8,33838.2
10.9,33838.2
11.0,33838.2
11.1,33838.2
11.2,33838.2
11.3,33838.2
11.4,33838.2
11.5,33838.2
11.6,33838.2
11.7,33838.2
11.8,33838.2
11.9,33838.2
12.0,33838.2
12.1,33838.2
12.2,33838.2
12.3,33838.2
12.4,33838.2
12.5,33838.2
12.6,33838.2
12.7,33838.2
12.8,33838.2
12.9,33838.2
13.0,33838.2
13.1,33838.2
13.2,33838.2
13.3,33838.2
13.4,33838.2
13.5,33838.2
13.6,33838.2
13.7,33840.9
13.8,33840.9
13.9,33840.9
14.0,33840.9
14.1,33840.9
14.2,33840.9
14.3,33840.9
14.4,33840.9
14.5,33840.9
14.6,33840.9
14.7,33840.9
14.8,33840.9
14.9,33840.9
15.0,33840.9
15.1,33840.9
15.2,33840.9
15.3,33840.9
15.4,33840.9
15.5,33843.7
15.6,33845.6
15.7,33845.6
15.8,33845.6
15.9,33845.6
16.0,33845.6
16.1,33845.6
16.2,33845.6
16.3,33845.6
16.4,33845.6
16.5,33845.6
16.6,33845.6
16.7,33845.6
16.8,33845.6
16.9,33845.6
17.0,33845.6
17.1,33846.6
17.2,33846.9
17.3,33847.1
17.4,33847.1
17.5,33847.1
17.6,33847.1
17.7,33847.1
17.8,33847.1
17.9,33847.1
18.0,33847.1
18.1,33847.1
18.2,33847.1
18.3,33847.1
18.4,33847.1
18.5,33847.1
18.6,33847.1
18.7,33847.1
18.8,33847.9
18.9,33849.4
19.0,33849.4
19.1,33849.4
19.2,33849.4
19.3,33849.4
19.4,33849.4
19.5,33849.4
19.6,33849.4
19.7,33849.4
19.8,33849.4
19.9,33849.4
20.0,33849.4


==> dimacs-new/MANN-a45/mssp-3.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33836.3
7.7,33838.1
7.8,33838.1
7.9,33838.1
8.0,33838.1
8.1,33838.1
8.2,33838.1
8.3,33838.1
8.4,33838.1
8.5,33838.1
8.6,33838.1
8.7,33838.1
8.8,33838.1
8.9,33838.1
9.0,33838.1
9.1,33838.1
9.2,33838.1
9.3,33842.0
9.4,33842.0
9.5,33842.0
9.6,33842.0
9.7,33842.0
9.8,33842.0
9.9,33842.0
10.0,33842.0
10.1,33842.0
10.2,33842.0
10.3,33842.0
10.4,33842.0
10.5,33842.0
10.6,33842.0
10.7,33842.0
10.8,33842.0
10.9,33842.0
11.0,33842.0
11.1,33844.4
11.2,33844.4
11.3,33844.4
11.4,33844.4
11.5,33844.4
11.6,33844.4
11.7,33844.4
11.8,33844.4
11.9,33844.4
12.0,33844.4
12.1,33844.4
12.2,33844.4
12.3,33844.4
12.4,33844.4
12.5,33844.4
12.6,33844.4
12.7,33844.4
12.8,33844.9
12.9,33846.3
13.0,33846.3
13.1,33846.3
13.2,33846.3
13.3,33846.3
13.4,33846.3
13.5,33846.3
13.6,33846.3
13.7,33846.3
13.8,33846.3
13.9,33846.3
14.0,33846.3
14.1,33846.3
14.2,33846.3
14.3,33846.3
14.4,33846.3
14.5,33849.5
14.6,33856.1
14.7,33856.1
14.8,33856.1
14.9,33856.1
15.0,33857.0
15.1,33857.0
15.2,33857.0
15.3,33857.0
15.4,33857.0
15.5,33857.0
15.6,33857.0
15.7,33857.0
15.8,33857.0
15.9,33857.0
16.0,33857.0
16.1,33857.0
16.2,33857.0
16.3,33857.0
16.4,33857.7
16.5,33857.7
16.6,33857.7
16.7,33857.7
16.8,33857.7
16.9,33857.7
17.0,33857.7
17.1,33857.7
17.2,33857.7
17.3,33857.7
17.4,33857.7
17.5,33857.7
17.6,33857.7
17.7,33857.7
17.8,33857.7
17.9,33857.7
18.0,33857.7
18.1,33859.1
18.2,33859.1
18.3,33859.1
18.4,33859.1
18.5,33859.1
18.6,33859.6
18.7,33859.6
18.8,33859.6
18.9,33859.6
19.0,33859.6
19.1,33859.6
19.2,33859.6
19.3,33859.6
19.4,33859.6
19.5,33859.6
19.6,33859.6
19.7,33859.6
19.8,33859.6
19.9,33859.6
20.0,33859.6


==> dimacs-new/MANN-a45/mssp-4.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33848.7
2.6,33900.1
2.7,33906.5
2.8,33906.5
2.9,33906.5
3.0,33906.5
3.1,33906.5
3.2,33906.5
3.3,33906.5
3.4,33906.5
3.5,33906.5
3.6,33906.5
3.7,33906.5
3.8,33906.5
3.9,33906.5
4.0,33906.5
4.1,33906.5
4.2,33906.5
4.3,33906.5
4.4,33915.0
4.5,33929.7
4.6,33931.8
4.7,33933.9
4.8,33933.9
4.9,33933.9
5.0,33933.9
5.1,33933.9
5.2,33933.9
5.3,33933.9
5.4,33933.9
5.5,33933.9
5.6,33933.9
5.7,33933.9
5.8,33933.9
5.9,33933.9
6.0,33933.9
6.1,33933.9
6.2,33936.7
6.3,33942.1
6.4,33950.8
6.5,33954.2
6.6,33954.2
6.7,33954.2
6.8,33954.2
6.9,33954.2
7.0,33954.2
7.1,33954.2
7.2,33954.2
7.3,33954.2
7.4,33954.2
7.5,33954.2
7.6,33954.2
7.7,33954.2
7.8,33954.2
7.9,33954.2
8.0,33954.2
8.1,33954.2
8.2,33955.3
8.3,33959.9
8.4,33961.9
8.5,33966.3
8.6,33966.3
8.7,33966.3
8.8,33966.3
8.9,33966.3
9.0,33966.3
9.1,33966.3
9.2,33966.3
9.3,33966.3
9.4,33966.3
9.5,33966.3
9.6,33966.3
9.7,33966.3
9.8,33966.3
9.9,33966.3
10.0,33968.6
10.1,33970.2
10.2,33974.8
10.3,33975.5
10.4,33975.5
10.5,33975.5
10.6,33975.5
10.7,33976.2
10.8,33976.2
10.9,33976.2
11.0,33976.2
11.1,33976.2
11.2,33976.2
11.3,33976.2
11.4,33976.2
11.5,33976.2
11.6,33976.2
11.7,33976.2
11.8,33976.2
11.9,33976.2
12.0,33976.2
12.1,33981.8
12.2,33981.8
12.3,33981.8
12.4,33983.8
12.5,33983.8
12.6,33983.8
12.7,33983.8
12.8,33983.8
12.9,33983.8
13.0,33983.8
13.1,33983.8
13.2,33983.8
13.3,33983.8
13.4,33983.8
13.5,33983.8
13.6,33983.8
13.7,33984.4
13.8,33984.4
13.9,33984.4
14.0,33990.6
14.1,33990.6
14.2,33991.1
14.3,33998.0
14.4,33998.0
14.5,33998.0
14.6,33998.0
14.7,34001.2
14.8,34001.2
14.9,34001.2
15.0,34001.2
15.1,34001.2
15.2,34001.2
15.3,34001.2
15.4,34001.2
15.5,34001.2
15.6,34001.2
15.7,34001.2
15.8,34004.1
15.9,34004.1
16.0,34004.1
16.1,34004.2
16.2,34004.2
16.3,34004.2
16.4,34004.2
16.5,34004.2
16.6,34004.2
16.7,34004.2
16.8,34004.2
16.9,34004.2
17.0,34004.2
17.1,34004.2
17.2,34004.2
17.3,34004.2
17.4,34004.2
17.5,34004.2
17.6,34004.2
17.7,34004.2
17.8,34004.8
17.9,34004.8
18.0,34004.8
18.1,34007.0
18.2,34007.0
18.3,34008.6
18.4,34010.4
18.5,34012.6
18.6,34012.6
18.7,34012.6
18.8,34012.6
18.9,34012.6
19.0,34012.6
19.1,34012.6
19.2,34012.6
19.3,34012.6
19.4,34012.6
19.5,34012.6
19.6,34012.6
19.7,34012.6
19.8,34015.0
19.9,34015.0
20.0,34015.0


==> dimacs-new/MANN-a45/sssp-0.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33836.6
0.7,33836.6
0.8,33836.6
0.9,33836.6
1.0,33836.6
1.1,33836.6
1.2,33836.6
1.3,33836.6
1.4,33836.6
1.5,33836.6
1.6,33836.6
1.7,33836.6
1.8,33836.6
1.9,33836.6
2.0,33836.6
2.1,33836.6
2.2,33836.6
2.3,33836.6
2.4,33836.6
2.5,33836.6
2.6,33836.6
2.7,33836.6
2.8,33836.6
2.9,33836.6
3.0,33836.6
3.1,33836.6
3.2,33836.6
3.3,33836.6
3.4,33836.6
3.5,33836.6
3.6,33836.6
3.7,33836.6
3.8,33836.6
3.9,33836.6
4.0,33836.6
4.1,33836.6
4.2,33836.6
4.3,33836.6
4.4,33836.6
4.5,33836.6
4.6,33836.6
4.7,33836.6
4.8,33836.6
4.9,33836.6
5.0,33836.6
5.1,33836.6
5.2,33836.6
5.3,33836.6
5.4,33836.6
5.5,33836.6
5.6,33836.6
5.7,33836.6
5.8,33836.6
5.9,33836.6
6.0,33836.6
6.1,33836.6
6.2,33836.6
6.3,33836.6
6.4,33836.6
6.5,33836.6
6.6,33836.6
6.7,33836.6
6.8,33836.6
6.9,33836.6
7.0,33836.6
7.1,33836.6
7.2,33836.6
7.3,33836.6
7.4,33836.6
7.5,33836.6
7.6,33836.6
7.7,33836.6
7.8,33836.6
7.9,33836.6
8.0,33836.6
8.1,33836.6
8.2,33836.6
8.3,33836.6
8.4,33836.6
8.5,33836.6
8.6,33836.6
8.7,33836.6
8.8,33836.6
8.9,33836.6
9.0,33836.6
9.1,33836.6
9.2,33836.6
9.3,33836.6
9.4,33836.6
9.5,33836.6
9.6,33836.6
9.7,33836.6
9.8,33836.6
9.9,33836.6
10.0,33836.6
10.1,33836.6
10.2,33836.6
10.3,33836.6
10.4,33836.6
10.5,33836.6
10.6,33836.6
10.7,33836.6
10.8,33836.6
10.9,33836.6
11.0,33836.6
11.1,33836.6
11.2,33836.6
11.3,33836.6
11.4,33836.6
11.5,33836.6
11.6,33836.6
11.7,33836.6
11.8,33836.6
11.9,33836.6
12.0,33836.6
12.1,33836.6
12.2,33836.6
12.3,33836.6
12.4,33836.6
12.5,33836.6
12.6,33836.6
12.7,33836.6
12.8,33836.6
12.9,33836.6
13.0,33836.6
13.1,33836.6
13.2,33836.6
13.3,33836.6
13.4,33836.6
13.5,33836.6
13.6,33836.6
13.7,33836.6
13.8,33836.6
13.9,33836.6
14.0,33836.6
14.1,33836.6
14.2,33836.6
14.3,33836.6
14.4,33836.6
14.5,33836.6
14.6,33836.6
14.7,33836.6
14.8,33836.6
14.9,33836.6
15.0,33836.6
15.1,33836.6
15.2,33836.6
15.3,33836.6
15.4,33836.6
15.5,33836.6
15.6,33836.6
15.7,33836.6
15.8,33836.6
15.9,33836.6
16.0,33836.6
16.1,33836.6
16.2,33836.6
16.3,33836.6
16.4,33836.6
16.5,33836.6
16.6,33836.6
16.7,33836.6
16.8,33836.6
16.9,33836.6
17.0,33836.6
17.1,33836.6
17.2,33836.6
17.3,33836.6
17.4,33836.6
17.5,33836.6
17.6,33836.6
17.7,33836.6
17.8,33836.6
17.9,33836.6
18.0,33836.6
18.1,33836.6
18.2,33836.6
18.3,33836.6
18.4,33836.6
18.5,33836.6
18.6,33836.6
18.7,33836.6
18.8,33836.6
18.9,33836.6
19.0,33836.6
19.1,33836.6
19.2,33836.6
19.3,33836.6
19.4,33836.6
19.5,33836.6
19.6,33836.6
19.7,33836.6
19.8,33836.6
19.9,33836.6
20.0,33836.6


==> dimacs-new/MANN-a45/sssp-1.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33835.5
8.9,33835.5
9.0,33835.5
9.1,33835.5
9.2,33835.5
9.3,33835.5
9.4,33835.5
9.5,33835.5
9.6,33835.5
9.7,33835.5
9.8,33835.5
9.9,33835.5
10.0,33835.5
10.1,33835.5
10.2,33835.5
10.3,33835.5
10.4,33835.5
10.5,33835.5
10.6,33835.5
10.7,33835.5
10.8,33835.5
10.9,33835.5
11.0,33835.5
11.1,33835.5
11.2,33835.5
11.3,33835.5
11.4,33835.5
11.5,33835.5
11.6,33835.5
11.7,33835.5
11.8,33835.5
11.9,33835.5
12.0,33835.5
12.1,33835.5
12.2,33835.5
12.3,33835.5
12.4,33835.5
12.5,33835.5
12.6,33835.5
12.7,33835.5
12.8,33835.5
12.9,33835.5
13.0,33835.5
13.1,33835.5
13.2,33835.5
13.3,33835.5
13.4,33835.5
13.5,33835.5
13.6,33835.5
13.7,33835.5
13.8,33835.5
13.9,33835.5
14.0,33835.5
14.1,33835.5
14.2,33835.5
14.3,33835.5
14.4,33835.5
14.5,33835.5
14.6,33835.5
14.7,33835.5
14.8,33835.5
14.9,33835.5
15.0,33835.5
15.1,33835.5
15.2,33835.5
15.3,33835.5
15.4,33835.5
15.5,33835.5
15.6,33835.5
15.7,33835.5
15.8,33835.5
15.9,33835.5
16.0,33835.5
16.1,33835.5
16.2,33835.5
16.3,33835.5
16.4,33835.5
16.5,33835.5
16.6,33835.5
16.7,33835.5
16.8,33835.5
16.9,33835.5
17.0,33835.5
17.1,33835.5
17.2,33835.5
17.3,33835.5
17.4,33835.5
17.5,33835.5
17.6,33835.5
17.7,33835.5
17.8,33835.5
17.9,33835.5
18.0,33835.5
18.1,33835.5
18.2,33835.5
18.3,33835.5
18.4,33835.5
18.5,33835.5
18.6,33835.5
18.7,33835.5
18.8,33835.5
18.9,33835.5
19.0,33835.5
19.1,33835.5
19.2,33835.5
19.3,33835.5
19.4,33835.5
19.5,33835.5
19.6,33835.5
19.7,33835.5
19.8,33835.5
19.9,33835.5
20.0,33835.5


==> dimacs-new/MANN-a45/sssp-2.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33835.5
8.9,33835.5
9.0,33835.5
9.1,33835.5
9.2,33835.5
9.3,33835.5
9.4,33835.5
9.5,33835.5
9.6,33835.5
9.7,33835.5
9.8,33835.5
9.9,33835.5
10.0,33835.5
10.1,33835.5
10.2,33835.5
10.3,33835.5
10.4,33835.5
10.5,33835.5
10.6,33835.5
10.7,33835.5
10.8,33835.5
10.9,33835.5
11.0,33835.5
11.1,33835.5
11.2,33835.5
11.3,33835.5
11.4,33835.5
11.5,33835.5
11.6,33835.5
11.7,33835.5
11.8,33835.5
11.9,33835.5
12.0,33835.5
12.1,33835.5
12.2,33835.5
12.3,33835.5
12.4,33835.5
12.5,33835.5
12.6,33835.5
12.7,33835.5
12.8,33835.5
12.9,33835.5
13.0,33835.5
13.1,33835.5
13.2,33835.5
13.3,33835.5
13.4,33835.5
13.5,33835.5
13.6,33835.5
13.7,33835.5
13.8,33835.5
13.9,33835.5
14.0,33835.5
14.1,33835.5
14.2,33835.5
14.3,33835.5
14.4,33835.5
14.5,33835.5
14.6,33835.5
14.7,33835.5
14.8,33835.5
14.9,33835.5
15.0,33835.5
15.1,33835.5
15.2,33835.5
15.3,33835.5
15.4,33835.5
15.5,33835.5
15.6,33835.5
15.7,33835.5
15.8,33835.5
15.9,33835.5
16.0,33835.5
16.1,33835.5
16.2,33835.5
16.3,33835.5
16.4,33835.5
16.5,33835.5
16.6,33835.5
16.7,33835.5
16.8,33835.5
16.9,33835.5
17.0,33835.5
17.1,33835.5
17.2,33835.5
17.3,33835.5
17.4,33835.5
17.5,33835.5
17.6,33835.5
17.7,33835.5
17.8,33835.5
17.9,33835.5
18.0,33835.5
18.1,33835.5
18.2,33835.5
18.3,33835.5
18.4,33835.5
18.5,33835.5
18.6,33835.5
18.7,33835.5
18.8,33835.5
18.9,33835.5
19.0,33835.5
19.1,33835.5
19.2,33835.5
19.3,33835.5
19.4,33835.5
19.5,33835.5
19.6,33835.5
19.7,33835.5
19.8,33835.5
19.9,33835.5
20.0,33835.5


==> dimacs-new/MANN-a45/sssp-3.txt <==
x,y
0.1,33835.5
0.2,33835.5
0.3,33835.5
0.4,33835.5
0.5,33835.5
0.6,33835.5
0.7,33835.5
0.8,33835.5
0.9,33835.5
1.0,33835.5
1.1,33835.5
1.2,33835.5
1.3,33835.5
1.4,33835.5
1.5,33835.5
1.6,33835.5
1.7,33835.5
1.8,33835.5
1.9,33835.5
2.0,33835.5
2.1,33835.5
2.2,33835.5
2.3,33835.5
2.4,33835.5
2.5,33835.5
2.6,33835.5
2.7,33835.5
2.8,33835.5
2.9,33835.5
3.0,33835.5
3.1,33835.5
3.2,33835.5
3.3,33835.5
3.4,33835.5
3.5,33835.5
3.6,33835.5
3.7,33835.5
3.8,33835.5
3.9,33835.5
4.0,33835.5
4.1,33835.5
4.2,33835.5
4.3,33835.5
4.4,33835.5
4.5,33835.5
4.6,33835.5
4.7,33835.5
4.8,33835.5
4.9,33835.5
5.0,33835.5
5.1,33835.5
5.2,33835.5
5.3,33835.5
5.4,33835.5
5.5,33835.5
5.6,33835.5
5.7,33835.5
5.8,33835.5
5.9,33835.5
6.0,33835.5
6.1,33835.5
6.2,33835.5
6.3,33835.5
6.4,33835.5
6.5,33835.5
6.6,33835.5
6.7,33835.5
6.8,33835.5
6.9,33835.5
7.0,33835.5
7.1,33835.5
7.2,33835.5
7.3,33835.5
7.4,33835.5
7.5,33835.5
7.6,33835.5
7.7,33835.5
7.8,33835.5
7.9,33835.5
8.0,33835.5
8.1,33835.5
8.2,33835.5
8.3,33835.5
8.4,33835.5
8.5,33835.5
8.6,33835.5
8.7,33835.5
8.8,33835.5
8.9,33835.5
9.0,33835.5
9.1,33835.5
9.2,33835.5
9.3,33835.5
9.4,33835.5
9.5,33835.5
9.6,33835.5
9.7,33835.5
9.8,33835.5
9.9,33835.5
10.0,33835.5
10.1,33835.5
10.2,33835.5
10.3,33835.5
10.4,33835.5
10.5,33835.5
10.6,33835.5
10.7,33835.5
10.8,33835.5
10.9,33835.5
11.0,33835.5
11.1,33835.5
11.2,33835.5
11.3,33835.5
11.4,33835.5
11.5,33835.5
11.6,33835.5
11.7,33835.5
11.8,33835.5
11.9,33835.5
12.0,33835.5
12.1,33835.5
12.2,33835.5
12.3,33835.5
12.4,33835.5
12.5,33835.5
12.6,33835.5
12.7,33835.5
12.8,33835.5
12.9,33835.5
13.0,33835.5
13.1,33835.5
13.2,33835.5
13.3,33835.5
13.4,33835.5
13.5,33835.5
13.6,33835.5
13.7,33835.5
13.8,33835.5
13.9,33835.5
14.0,33835.5
14.1,33835.5
14.2,33835.5
14.3,33835.5
14.4,33835.5
14.5,33835.5
14.6,33835.5
14.7,33835.5
14.8,33835.5
14.9,33835.5
15.0,33835.5
15.1,33835.5
15.2,33835.5
15.3,33835.5
15.4,33835.5
15.5,33835.5
15.6,33835.5
15.7,33835.5
15.8,33835.5
15.9,33835.5
16.0,33835.5
16.1,33835.5
16.2,33835.5
16.3,33835.5
16.4,33835.5
16.5,33835.5
16.6,33835.5
16.7,33835.5
16.8,33835.5
16.9,33835.5
17.0,33835.5
17.1,33835.5
17.2,33835.5
17.3,33835.5
17.4,33835.5
17.5,33835.5
17.6,33835.5
17.7,33835.5
17.8,33835.5
17.9,33835.5
18.0,33835.5
18.1,33835.5
18.2,33835.5
18.3,33835.5
18.4,33835.5
18.5,33835.5
18.6,33835.5
18.7,33835.5
18.8,33835.5
18.9,33835.5
19.0,33835.5
19.1,33835.5
19.2,33835.5
19.3,33835.5
19.4,33835.5
19.5,33835.5
19.6,33835.5
19.7,33835.5
19.8,33835.5
19.9,33835.5
20.0,33835.5


==> dimacs-new/MANN-a45/tsm.txt <==
x,y
0.1,33427.0
0.2,33427.0
0.3,33427.0
0.4,33427.0
0.5,33427.0
0.6,33427.0
0.7,33427.0
0.8,33427.0
0.9,33427.0
1.0,33427.0
1.1,33427.0
1.2,33427.0
1.3,33427.0
1.4,33427.0
1.5,33427.0
1.6,33427.0
1.7,33427.0
1.8,33427.0
1.9,33427.0
2.0,33443.1
2.1,33466.6
2.2,33482.2
2.3,33502.1
2.4,33529.3
2.5,33540.4
2.6,33563.6
2.7,33583.9
2.8,33599.1
2.9,33618.6
3.0,33622.8
3.1,33623.0
3.2,33623.0
3.3,33623.0
3.4,33623.0
3.5,33623.0
3.6,33623.0
3.7,33623.0
3.8,33623.0
3.9,33623.0
4.0,33623.0
4.1,33623.0
4.2,33623.0
4.3,33623.0
4.4,33623.0
4.5,33623.0
4.6,33623.0
4.7,33623.0
4.8,33623.0
4.9,33623.0
5.0,33623.0
5.1,33623.0
5.2,33623.0
5.3,33623.0
5.4,33623.0
5.5,33623.0
5.6,33623.0
5.7,33623.0
5.8,33623.0
5.9,33623.0
6.0,33623.0
6.1,33623.0
6.2,33623.0
6.3,33623.0
6.4,33623.0
6.5,33623.0
6.6,33623.0
6.7,33623.0
6.8,33623.0
6.9,33623.0
7.0,33623.0
7.1,33623.0
7.2,33623.0
7.3,33623.0
7.4,33623.0
7.5,33623.0
7.6,33623.0
7.7,33623.0
7.8,33623.0
7.9,33623.0
8.0,33623.0
8.1,33623.0
8.2,33623.0
8.3,33623.0
8.4,33623.0
8.5,33623.0
8.6,33623.0
8.7,33623.0
8.8,33623.0
8.9,33623.0
9.0,33623.0
9.1,33623.0
9.2,33623.0
9.3,33623.0
9.4,33623.0
9.5,33623.0
9.6,33623.0
9.7,33623.0
9.8,33623.0
9.9,33623.0
10.0,33623.0
10.1,33623.0
10.2,33623.0
10.3,33623.0
10.4,33623.0
10.5,33623.0
10.6,33623.0
10.7,33623.0
10.8,33623.0
10.9,33623.0
11.0,33623.0
11.1,33623.0
11.2,33623.0
11.3,33623.0
11.4,33623.0
11.5,33623.0
11.6,33623.0
11.7,33623.0
11.8,33623.0
11.9,33623.0
12.0,33623.0
12.1,33623.0
12.2,33623.0
12.3,33623.0
12.4,33623.0
12.5,33623.0
12.6,33623.0
12.7,33623.0
12.8,33623.0
12.9,33623.0
13.0,33623.0
13.1,33623.0
13.2,33623.0
13.3,33623.0
13.4,33623.0
13.5,33623.0
13.6,33623.0
13.7,33623.0
13.8,33623.0
13.9,33623.0
14.0,33623.0
14.1,33623.0
14.2,33623.0
14.3,33623.0
14.4,33623.0
14.5,33623.0
14.6,33623.0
14.7,33623.0
14.8,33623.0
14.9,33623.0
15.0,33623.0
15.1,33623.0
15.2,33623.0
15.3,33623.0
15.4,33623.0
15.5,33623.0
15.6,33623.0
15.7,33623.0
15.8,33623.0
15.9,33623.0
16.0,33623.0
16.1,33623.0
16.2,33623.0
16.3,33623.0
16.4,33623.0
16.5,33623.0
16.6,33623.0
16.7,33623.0
16.8,33623.0
16.9,33623.0
17.0,33623.0
17.1,33623.0
17.2,33623.0
17.3,33623.0
17.4,33623.0
17.5,33623.0
17.6,33623.0
17.7,33623.0
17.8,33623.0
17.9,33623.0
18.0,33623.0
18.1,33623.0
18.2,33623.0
18.3,33623.0
18.4,33623.0
18.5,33623.0
18.6,33623.0
18.7,33623.0
18.8,33623.0
18.9,33623.0
19.0,33623.0
19.1,33623.0
19.2,33623.0
19.3,33623.0
19.4,33623.0
19.5,33623.0
19.6,33623.0
19.7,33623.0
19.8,33623.0
19.9,33623.0
20.0,33623.0


==> dimacs-new/hamming10-4/aco.txt <==
x,y
0.1,3243.4
0.2,3311.0
0.3,3322.9
0.4,3326.3
0.5,3326.3
0.6,3346.6
0.7,3359.4
0.8,3420.8
0.9,3420.8
1.0,3436.5
1.1,3464.9
1.2,3464.9
1.3,3470.8
1.4,3471.2
1.5,3471.2
1.6,3480.1
1.7,3494.3
1.8,3514.6
1.9,3514.6
2.0,3514.6
2.1,3514.6
2.2,3527.6
2.3,3686.4
2.4,3849.0
2.5,3935.9
2.6,4031.9
2.7,4056.1
2.8,4180.2
2.9,4196.0
3.0,4223.4
3.1,4240.2
3.2,4254.7
3.3,4264.4
3.4,4276.1
3.5,4334.6
3.6,4334.6
3.7,4334.6
3.8,4334.6
3.9,4334.6
4.0,4334.6
4.1,4334.6
4.2,4334.6
4.3,4334.6
4.4,4334.6
4.5,4334.6
4.6,4334.6
4.7,4334.6
4.8,4334.6
4.9,4334.6
5.0,4334.6
5.1,4334.6
5.2,4334.6
5.3,4334.6
5.4,4334.6
5.5,4334.6
5.6,4334.6
5.7,4334.6
5.8,4334.6
5.9,4334.6
6.0,4334.6
6.1,4334.6
6.2,4334.6
6.3,4334.6
6.4,4334.6
6.5,4334.6
6.6,4334.6
6.7,4334.6
6.8,4334.6
6.9,4334.6
7.0,4334.6
7.1,4334.6
7.2,4334.6
7.3,4334.6
7.4,4334.6
7.5,4334.6
7.6,4334.6
7.7,4334.6
7.8,4334.6
7.9,4334.6
8.0,4334.6
8.1,4334.6
8.2,4334.6
8.3,4334.6
8.4,4334.6
8.5,4334.6
8.6,4334.6
8.7,4334.6
8.8,4334.6
8.9,4334.6
9.0,4334.6
9.1,4334.6
9.2,4334.6
9.3,4334.6
9.4,4334.6
9.5,4334.6
9.6,4334.6
9.7,4334.6
9.8,4334.6
9.9,4334.6
10.0,4334.6
10.1,4334.6
10.2,4334.6
10.3,4334.6
10.4,4334.6
10.5,4334.6
10.6,4334.6
10.7,4334.6
10.8,4334.6
10.9,4334.6
11.0,4334.6
11.1,4334.6
11.2,4334.6
11.3,4334.6
11.4,4334.6
11.5,4334.6
11.6,4334.6
11.7,4334.6
11.8,4334.6
11.9,4334.6
12.0,4334.6
12.1,4334.6
12.2,4334.6
12.3,4334.6
12.4,4334.6
12.5,4334.6
12.6,4334.6
12.7,4334.6
12.8,4334.6
12.9,4334.6
13.0,4334.6
13.1,4334.6
13.2,4334.6
13.3,4334.6
13.4,4334.6
13.5,4334.6
13.6,4334.6
13.7,4334.6
13.8,4334.6
13.9,4334.6
14.0,4334.6
14.1,4334.6
14.2,4334.6
14.3,4334.6
14.4,4334.6
14.5,4334.6
14.6,4334.6
14.7,4334.6
14.8,4334.6
14.9,4334.6
15.0,4334.6
15.1,4334.6
15.2,4334.6
15.3,4334.6
15.4,4334.6
15.5,4334.6
15.6,4334.6
15.7,4334.6
15.8,4334.6
15.9,4334.6
16.0,4334.6
16.1,4334.6
16.2,4334.6
16.3,4334.6
16.4,4334.6
16.5,4334.6
16.6,4334.6
16.7,4334.6
16.8,4334.6
16.9,4334.6
17.0,4334.6
17.1,4334.6
17.2,4334.6
17.3,4334.6
17.4,4334.6
17.5,4334.6
17.6,4334.6
17.7,4334.6
17.8,4334.6
17.9,4334.6
18.0,4334.6
18.1,4334.6
18.2,4334.6
18.3,4334.6
18.4,4334.6
18.5,4334.6
18.6,4334.6
18.7,4334.6
18.8,4334.6
18.9,4334.6
19.0,4334.6
19.1,4334.6
19.2,4334.6
19.3,4334.6
19.4,4334.6
19.5,4334.6
19.6,4334.6
19.7,4334.6
19.8,4334.6
19.9,4334.6
20.0,4334.6


==> dimacs-new/hamming10-4/fastwclq.txt <==
x,y
0.1,3648.7
0.2,3824.2
0.3,3873.1
0.4,3873.1
0.5,3875.5
0.6,3975.9
0.7,3984.3
0.8,4021.4
0.9,4030.6
1.0,4050.3
1.1,4050.3
1.2,4100.3
1.3,4100.3
1.4,4100.3
1.5,4100.3
1.6,4100.3
1.7,4100.3
1.8,4100.8
1.9,4100.8
2.0,4100.8
2.1,4100.8
2.2,4100.8
2.3,4100.8
2.4,4100.8
2.5,4100.8
2.6,4100.8
2.7,4100.8
2.8,4127.0
2.9,4156.9
3.0,4157.1
3.1,4157.1
3.2,4157.1
3.3,4157.1
3.4,4161.8
3.5,4161.8
3.6,4191.4
3.7,4191.4
3.8,4191.4
3.9,4194.6
4.0,4197.8
4.1,4201.0
4.2,4204.2
4.3,4204.2
4.4,4208.0
4.5,4211.8
4.6,4223.1
4.7,4223.1
4.8,4223.1
4.9,4224.1
5.0,4224.1
5.1,4226.1
5.2,4227.1
5.3,4227.1
5.4,4227.1
5.5,4230.2
5.6,4235.2
5.7,4235.2
5.8,4242.2
5.9,4242.2
6.0,4242.2
6.1,4242.2
6.2,4242.2
6.3,4242.2
6.4,4242.2
6.5,4242.2
6.6,4242.2
6.7,4242.2
6.8,4242.2
6.9,4242.2
7.0,4242.2
7.1,4242.2
7.2,4242.2
7.3,4242.2
7.4,4244.8
7.5,4244.8
7.6,4247.4
7.7,4250.0
7.8,4250.0
7.9,4252.6
8.0,4253.8
8.1,4253.8
8.2,4253.8
8.3,4253.8
8.4,4253.8
8.5,4253.8
8.6,4253.8
8.7,4253.8
8.8,4253.8
8.9,4253.8
9.0,4253.8
9.1,4253.8
9.2,4253.8
9.3,4253.8
9.4,4253.8
9.5,4253.8
9.6,4260.4
9.7,4270.0
9.8,4270.0
9.9,4276.6
10.0,4305.4
10.1,4316.0
10.2,4316.8
10.3,4320.0
10.4,4341.9
10.5,4356.4
10.6,4370.9
10.7,4374.6
10.8,4374.6
10.9,4374.6
11.0,4374.6
11.1,4374.6
11.2,4379.5
11.3,4379.5
11.4,4379.5
11.5,4379.5
11.6,4379.5
11.7,4379.5
11.8,4379.5
11.9,4379.5
12.0,4379.5
12.1,4379.5
12.2,4379.5
12.3,4383.6
12.4,4383.6
12.5,4383.6
12.6,4383.6
12.7,4384.3
12.8,4384.3
12.9,4384.3
13.0,4384.3
13.1,4384.3
13.2,4384.3
13.3,4384.3
13.4,4384.3
13.5,4384.3
13.6,4387.1
13.7,4387.1
13.8,4387.1
13.9,4400.2
14.0,4400.2
14.1,4412.4
14.2,4415.2
14.3,4441.4
14.4,4441.4
14.5,4457.0
14.6,4457.0
14.7,4470.1
14.8,4470.1
14.9,4479.1
15.0,4483.9
15.1,4483.9
15.2,4483.9
15.3,4483.9
15.4,4483.9
15.5,4483.9
15.6,4483.9
15.7,4483.9
15.8,4488.4
15.9,4488.4
16.0,4488.4
16.1,4488.4
16.2,4488.4
16.3,4488.4
16.4,4490.9
16.5,4495.7
16.6,4495.7
16.7,4495.7
16.8,4495.7
16.9,4495.7
17.0,4495.7
17.1,4495.7
17.2,4495.7
17.3,4495.7
17.4,4495.7
17.5,4495.7
17.6,4495.7
17.7,4495.7
17.8,4495.7
17.9,4495.7
18.0,4495.7
18.1,4497.3
18.2,4500.6
18.3,4500.6
18.4,4500.6
18.5,4500.6
18.6,4500.6
18.7,4500.6
18.8,4507.2
18.9,4510.5
19.0,4510.5
19.1,4510.5
19.2,4510.5
19.3,4510.5
19.4,4519.6
19.5,4519.6
19.6,4519.6
19.7,4519.6
19.8,4528.7
19.9,4538.4
20.0,4565.2


==> dimacs-new/hamming10-4/gurobi.txt <==
x,y
0.1,3032.0
0.2,3032.0
0.3,3032.0
0.4,3032.0
0.5,3032.0
0.6,3032.0
0.7,3032.0
0.8,3032.0
0.9,3032.0
1.0,3032.0
1.1,3032.0
1.2,3032.0
1.3,3066.4
1.4,3212.0
1.5,3365.4
1.6,3365.4
1.7,3365.4
1.8,3365.4
1.9,3365.4
2.0,3365.4
2.1,3365.4
2.2,3365.4
2.3,3365.4
2.4,3365.4
2.5,3365.4
2.6,3365.4
2.7,3365.4
2.8,3365.4
2.9,3365.4
3.0,3365.4
3.1,3365.4
3.2,3365.4
3.3,3365.4
3.4,3365.4
3.5,3365.4
3.6,3365.4
3.7,3365.4
3.8,3365.4
3.9,3365.4
4.0,3365.4
4.1,3365.4
4.2,3365.4
4.3,3365.4
4.4,3365.4
4.5,3365.4
4.6,3365.4
4.7,3365.4
4.8,3365.4
4.9,3365.4
5.0,3365.4
5.1,3365.4
5.2,3365.4
5.3,3365.4
5.4,3365.4
5.5,3365.4
5.6,3365.4
5.7,3365.4
5.8,3365.4
5.9,3365.4
6.0,3365.4
6.1,3365.4
6.2,3365.4
6.3,3365.4
6.4,3365.4
6.5,3365.4
6.6,3365.4
6.7,3365.4
6.8,3365.4
6.9,3365.4
7.0,3365.4
7.1,3365.4
7.2,3365.4
7.3,3365.4
7.4,3365.4
7.5,3365.4
7.6,3365.4
7.7,3365.4
7.8,3365.4
7.9,3365.4
8.0,3365.4
8.1,3365.4
8.2,3365.4
8.3,3365.4
8.4,3365.4
8.5,3365.4
8.6,3365.4
8.7,3365.4
8.8,3365.4
8.9,3365.4
9.0,3365.4
9.1,3365.4
9.2,3365.4
9.3,3365.4
9.4,3365.4
9.5,3365.4
9.6,3365.4
9.7,3365.4
9.8,3365.4
9.9,3365.4
10.0,3365.4
10.1,3365.4
10.2,3365.4
10.3,3365.4
10.4,3365.4
10.5,3365.4
10.6,3365.4
10.7,3365.4
10.8,3365.4
10.9,3365.4
11.0,3365.4
11.1,3365.4
11.2,3365.4
11.3,3365.4
11.4,3365.4
11.5,3365.4
11.6,3365.4
11.7,3365.4
11.8,3365.4
11.9,3365.4
12.0,3365.4
12.1,3365.4
12.2,3365.4
12.3,3365.4
12.4,3365.4
12.5,3365.4
12.6,3365.4
12.7,3365.4
12.8,3365.4
12.9,3365.4
13.0,3365.4
13.1,3365.4
13.2,3365.4
13.3,3365.4
13.4,3365.4
13.5,3365.4
13.6,3365.4
13.7,3365.4
13.8,3365.4
13.9,3365.4
14.0,3365.4
14.1,3365.4
14.2,3365.4
14.3,3365.4
14.4,3365.4
14.5,3365.4
14.6,3365.4
14.7,3365.4
14.8,3365.4
14.9,3365.4
15.0,3365.4
15.1,3365.4
15.2,3365.4
15.3,3365.4
15.4,3365.4
15.5,3365.4
15.6,3365.4
15.7,3365.4
15.8,3365.4
15.9,3365.4
16.0,3365.4
16.1,3365.4
16.2,3365.4
16.3,3365.4
16.4,3365.4
16.5,3365.4
16.6,3365.4
16.7,3365.4
16.8,3365.4
16.9,3365.4
17.0,3365.4
17.1,3365.4
17.2,3365.4
17.3,3365.4
17.4,3365.4
17.5,3365.4
17.6,3365.4
17.7,3365.4
17.8,3365.4
17.9,3365.4
18.0,3365.4
18.1,3365.4
18.2,3365.4
18.3,3365.4
18.4,3365.4
18.5,3365.4
18.6,3365.4
18.7,3365.4
18.8,3365.4
18.9,3365.4
19.0,3365.4
19.1,3365.4
19.2,3365.4
19.3,3365.4
19.4,3365.4
19.5,3365.4
19.6,3365.4
19.7,3365.4
19.8,3365.4
19.9,3365.4
20.0,3365.4


==> dimacs-new/hamming10-4/lscc.txt <==
x,y
0.1,5086.0
0.2,5119.0
0.3,5119.0
0.4,5119.0
0.5,5119.0
0.6,5119.0
0.7,5119.0
0.8,5119.0
0.9,5119.0
1.0,5119.0
1.1,5119.0
1.2,5119.0
1.3,5119.0
1.4,5119.0
1.5,5119.0
1.6,5119.0
1.7,5121.4
1.8,5123.0
1.9,5123.0
2.0,5123.0
2.1,5123.0
2.2,5123.0
2.3,5123.0
2.4,5123.0
2.5,5123.0
2.6,5123.0
2.7,5123.0
2.8,5123.0
2.9,5123.0
3.0,5123.0
3.1,5123.0
3.2,5123.0
3.3,5123.0
3.4,5123.0
3.5,5123.0
3.6,5123.0
3.7,5123.0
3.8,5123.6
3.9,5124.0
4.0,5124.0
4.1,5124.0
4.2,5124.0
4.3,5124.0
4.4,5126.1
4.5,5127.0
4.6,5127.0
4.7,5127.0
4.8,5127.0
4.9,5127.0
5.0,5127.0
5.1,5127.0
5.2,5127.0
5.3,5127.0
5.4,5127.0
5.5,5127.0
5.6,5127.0
5.7,5127.0
5.8,5127.0
5.9,5127.0
6.0,5127.0
6.1,5127.0
6.2,5127.0
6.3,5127.0
6.4,5127.0
6.5,5127.0
6.6,5127.0
6.7,5127.0
6.8,5127.0
6.9,5127.0
7.0,5127.0
7.1,5127.0
7.2,5127.0
7.3,5127.0
7.4,5127.0
7.5,5127.0
7.6,5127.0
7.7,5127.0
7.8,5127.0
7.9,5127.0
8.0,5127.0
8.1,5127.0
8.2,5127.0
8.3,5127.0
8.4,5127.0
8.5,5127.0
8.6,5127.0
8.7,5127.0
8.8,5127.0
8.9,5127.0
9.0,5127.0
9.1,5127.0
9.2,5127.0
9.3,5127.0
9.4,5127.0
9.5,5127.0
9.6,5127.0
9.7,5127.0
9.8,5127.0
9.9,5127.0
10.0,5127.0
10.1,5127.0
10.2,5127.0
10.3,5127.0
10.4,5127.0
10.5,5127.0
10.6,5127.0
10.7,5127.0
10.8,5127.0
10.9,5127.0
11.0,5127.0
11.1,5127.0
11.2,5127.0
11.3,5127.0
11.4,5127.0
11.5,5127.0
11.6,5127.0
11.7,5127.0
11.8,5127.0
11.9,5127.0
12.0,5127.0
12.1,5127.0
12.2,5127.0
12.3,5127.0
12.4,5127.0
12.5,5127.0
12.6,5127.0
12.7,5127.0
12.8,5127.0
12.9,5127.0
13.0,5127.0
13.1,5127.0
13.2,5127.0
13.3,5127.0
13.4,5127.0
13.5,5127.0
13.6,5127.0
13.7,5127.0
13.8,5127.0
13.9,5127.0
14.0,5127.0
14.1,5127.0
14.2,5127.0
14.3,5127.0
14.4,5127.0
14.5,5127.0
14.6,5127.0
14.7,5127.0
14.8,5127.0
14.9,5127.0
15.0,5127.0
15.1,5127.0
15.2,5127.0
15.3,5127.0
15.4,5127.0
15.5,5127.0
15.6,5127.0
15.7,5127.0
15.8,5127.0
15.9,5127.0
16.0,5127.0
16.1,5127.0
16.2,5127.0
16.3,5127.0
16.4,5127.0
16.5,5127.0
16.6,5127.0
16.7,5127.0
16.8,5127.0
16.9,5127.0
17.0,5127.0
17.1,5127.0
17.2,5127.0
17.3,5127.0
17.4,5127.0
17.5,5127.0
17.6,5127.0
17.7,5127.0
17.8,5127.8
17.9,5128.8
18.0,5128.8
18.1,5128.8
18.2,5128.8
18.3,5129.0
18.4,5129.0
18.5,5129.0
18.6,5129.0
18.7,5129.0
18.8,5129.0
18.9,5129.0
19.0,5129.0
19.1,5129.0
19.2,5129.0
19.3,5129.0
19.4,5129.0
19.5,5129.0
19.6,5129.0
19.7,5129.0
19.8,5129.0
19.9,5129.0
20.0,5129.0


==> dimacs-new/hamming10-4/mssp-0.txt <==
x,y
0.1,4061.7
0.2,4300.3
0.3,4344.0
0.4,4451.3
0.5,4610.2
0.6,4653.8
0.7,4718.3
0.8,4828.9
0.9,4849.2
1.0,4893.5
1.1,4916.6
1.2,4928.1
1.3,4928.8
1.4,4949.5
1.5,4957.9
1.6,4961.1
1.7,4961.1
1.8,4971.4
1.9,4981.0
2.0,4981.0
2.1,4984.9
2.2,4984.9
2.3,4994.7
2.4,4994.9
2.5,4994.9
2.6,4994.9
2.7,4994.9
2.8,4997.0
2.9,4998.0
3.0,4998.0
3.1,4998.0
3.2,4998.0
3.3,5000.9
3.4,5004.9
3.5,5004.9
3.6,5013.1
3.7,5013.1
3.8,5013.1
3.9,5013.1
4.0,5013.1
4.1,5013.1
4.2,5013.1
4.3,5013.5
4.4,5013.7
4.5,5013.7
4.6,5017.0
4.7,5017.0
4.8,5022.8
4.9,5022.8
5.0,5022.8
5.1,5030.8
5.2,5030.8
5.3,5030.8
5.4,5030.8
5.5,5030.8
5.6,5030.8
5.7,5030.8
5.8,5031.6
5.9,5031.6
6.0,5032.9
6.1,5032.9
6.2,5032.9
6.3,5036.5
6.4,5036.5
6.5,5037.1
6.6,5037.1
6.7,5037.1
6.8,5041.4
6.9,5041.4
7.0,5041.4
7.1,5041.4
7.2,5041.4
7.3,5041.4
7.4,5041.4
7.5,5041.4
7.6,5041.4
7.7,5041.4
7.8,5041.4
7.9,5046.0
8.0,5047.0
8.1,5047.0
8.2,5047.0
8.3,5047.0
8.4,5047.0
8.5,5047.0
8.6,5047.0
8.7,5047.0
8.8,5047.0
8.9,5047.0
9.0,5047.0
9.1,5047.0
9.2,5047.0
9.3,5047.0
9.4,5047.0
9.5,5047.0
9.6,5048.0
9.7,5048.0
9.8,5053.0
9.9,5053.0
10.0,5053.0
10.1,5053.0
10.2,5053.0
10.3,5053.0
10.4,5053.0
10.5,5053.0
10.6,5053.0
10.7,5053.0
10.8,5053.0
10.9,5053.0
11.0,5053.0
11.1,5053.0
11.2,5053.0
11.3,5053.0
11.4,5053.0
11.5,5053.0
11.6,5053.0
11.7,5053.0
11.8,5053.0
11.9,5053.0
12.0,5053.0
12.1,5053.0
12.2,5053.0
12.3,5053.0
12.4,5053.0
12.5,5053.0
12.6,5053.0
12.7,5053.0
12.8,5053.0
12.9,5053.0
13.0,5053.0
13.1,5053.0
13.2,5053.0
13.3,5053.0
13.4,5053.0
13.5,5053.0
13.6,5053.0
13.7,5053.0
13.8,5054.7
13.9,5054.7
14.0,5054.7
14.1,5054.7
14.2,5054.7
14.3,5054.7
14.4,5057.4
14.5,5057.4
14.6,5057.4
14.7,5057.4
14.8,5057.4
14.9,5057.4
15.0,5057.4
15.1,5057.4
15.2,5057.4
15.3,5057.4
15.4,5057.4
15.5,5057.4
15.6,5057.4
15.7,5057.4
15.8,5057.4
15.9,5057.4
16.0,5057.4
16.1,5057.4
16.2,5057.4
16.3,5057.4
16.4,5057.4
16.5,5058.2
16.6,5058.2
16.7,5058.2
16.8,5058.2
16.9,5058.2
17.0,5058.2
17.1,5058.2
17.2,5058.2
17.3,5058.2
17.4,5058.2
17.5,5058.2
17.6,5058.2
17.7,5058.2
17.8,5058.2
17.9,5058.2
18.0,5058.2
18.1,5058.2
18.2,5061.5
18.3,5061.5
18.4,5061.5
18.5,5061.5
18.6,5061.5
18.7,5061.5
18.8,5061.5
18.9,5061.5
19.0,5061.5
19.1,5061.5
19.2,5061.5
19.3,5061.5
19.4,5061.5
19.5,5061.5
19.6,5061.5
19.7,5061.5
19.8,5061.5
19.9,5061.5
20.0,5061.5


==> dimacs-new/hamming10-4/mssp-1.txt <==
x,y
0.1,4366.0
0.2,4437.3
0.3,4522.7
0.4,4559.7
0.5,4571.5
0.6,4624.6
0.7,4624.6
0.8,4624.6
0.9,4631.7
1.0,4651.9
1.1,4659.2
1.2,4686.6
1.3,4709.2
1.4,4714.1
1.5,4741.1
1.6,4748.4
1.7,4750.2
1.8,4758.1
1.9,4760.7
2.0,4760.7
2.1,4761.1
2.2,4762.5
2.3,4776.4
2.4,4776.7
2.5,4776.7
2.6,4783.1
2.7,4783.1
2.8,4794.9
2.9,4795.4
3.0,4795.4
3.1,4800.4
3.2,4809.6
3.3,4819.1
3.4,4821.7
3.5,4821.7
3.6,4821.7
3.7,4834.5
3.8,4834.5
3.9,4852.7
4.0,4855.3
4.1,4855.5
4.2,4855.5
4.3,4856.3
4.4,4862.1
4.5,4862.1
4.6,4866.9
4.7,4866.9
4.8,4869.0
4.9,4872.6
5.0,4872.6
5.1,4872.6
5.2,4879.9
5.3,4879.9
5.4,4893.3
5.5,4898.4
5.6,4898.4
5.7,4898.4
5.8,4904.4
5.9,4904.4
6.0,4906.4
6.1,4906.4
6.2,4906.4
6.3,4906.4
6.4,4906.4
6.5,4906.4
6.6,4906.4
6.7,4910.4
6.8,4911.6
6.9,4915.7
7.0,4921.5
7.1,4921.5
7.2,4923.4
7.3,4923.4
7.4,4925.0
7.5,4927.0
7.6,4927.1
7.7,4927.1
7.8,4927.1
7.9,4932.0
8.0,4932.0
8.1,4932.0
8.2,4932.0
8.3,4932.0
8.4,4932.0
8.5,4932.0
8.6,4935.1
8.7,4941.0
8.8,4941.0
8.9,4941.0
9.0,4953.9
9.1,4953.9
9.2,4955.5
9.3,4955.5
9.4,4960.0
9.5,4963.6
9.6,4963.6
9.7,4963.6
9.8,4963.6
9.9,4970.9
10.0,4974.0
10.1,4974.0
10.2,4974.0
10.3,4974.6
10.4,4974.6
10.5,4978.3
10.6,4987.7
10.7,4999.2
10.8,4999.2
10.9,4999.2
11.0,4999.2
11.1,4999.2
11.2,5000.4
11.3,5000.4
11.4,5003.9
11.5,5003.9
11.6,5003.9
11.7,5003.9
11.8,5003.9
11.9,5003.9
12.0,5003.9
12.1,5003.9
12.2,5003.9
12.3,5003.9
12.4,5003.9
12.5,5006.4
12.6,5006.4
12.7,5009.6
12.8,5009.6
12.9,5014.0
13.0,5014.0
13.1,5014.0
13.2,5014.0
13.3,5014.0
13.4,5014.0
13.5,5014.0
13.6,5014.0
13.7,5029.7
13.8,5029.7
13.9,5029.7
14.0,5029.7
14.1,5029.7
14.2,5029.7
14.3,5031.0
14.4,5031.0
14.5,5031.0
14.6,5031.0
14.7,5031.0
14.8,5031.0
14.9,5031.0
15.0,5031.0
15.1,5031.0
15.2,5031.0
15.3,5031.0
15.4,5031.0
15.5,5031.0
15.6,5031.0
15.7,5031.0
15.8,5031.8
15.9,5031.8
16.0,5031.8
16.1,5039.5
16.2,5040.5
16.3,5040.5
16.4,5040.5
16.5,5040.5
16.6,5040.5
16.7,5040.5
16.8,5040.5
16.9,5040.5
17.0,5040.5
17.1,5040.5
17.2,5040.5
17.3,5040.5
17.4,5040.5
17.5,5040.5
17.6,5040.5
17.7,5040.5
17.8,5040.5
17.9,5040.5
18.0,5040.5
18.1,5040.5
18.2,5040.5
18.3,5040.5
18.4,5040.5
18.5,5040.5
18.6,5040.5
18.7,5040.5
18.8,5043.3
18.9,5043.3
19.0,5043.3
19.1,5043.3
19.2,5044.2
19.3,5044.2
19.4,5044.5
19.5,5044.5
19.6,5044.5
19.7,5044.5
19.8,5044.5
19.9,5044.5
20.0,5044.5


==> dimacs-new/hamming10-4/mssp-2.txt <==
x,y
0.1,4135.5
0.2,4343.3
0.3,4357.4
0.4,4454.0
0.5,4524.6
0.6,4549.9
0.7,4602.5
0.8,4655.2
0.9,4690.9
1.0,4763.7
1.1,4793.7
1.2,4818.8
1.3,4834.8
1.4,4839.1
1.5,4849.9
1.6,4853.3
1.7,4869.7
1.8,4878.5
1.9,4881.7
2.0,4886.3
2.1,4895.7
2.2,4897.0
2.3,4910.9
2.4,4927.6
2.5,4937.5
2.6,4943.6
2.7,4965.8
2.8,4968.6
2.9,4971.4
3.0,4974.8
3.1,4974.8
3.2,4976.4
3.3,4980.4
3.4,4980.4
3.5,4981.0
3.6,4988.6
3.7,4988.6
3.8,4988.6
3.9,4988.6
4.0,4990.7
4.1,4990.7
4.2,4990.7
4.3,4990.8
4.4,4990.8
4.5,4990.8
4.6,4990.8
4.7,4990.8
4.8,4991.3
4.9,4991.3
5.0,4991.3
5.1,4997.6
5.2,4997.6
5.3,4997.6
5.4,4997.6
5.5,4997.6
5.6,4997.6
5.7,4997.6
5.8,4999.2
5.9,4999.2
6.0,4999.2
6.1,4999.2
6.2,5000.4
6.3,5000.4
6.4,5000.4
6.5,5000.4
6.6,5000.4
6.7,5000.4
6.8,5000.4
6.9,5000.4
7.0,5002.0
7.1,5002.0
7.2,5002.0
7.3,5002.0
7.4,5002.0
7.5,5002.0
7.6,5004.3
7.7,5004.3
7.8,5004.3
7.9,5005.9
8.0,5005.9
8.1,5007.4
8.2,5007.4
8.3,5007.4
8.4,5007.4
8.5,5007.4
8.6,5007.4
8.7,5007.4
8.8,5007.4
8.9,5013.4
9.0,5013.4
9.1,5013.9
9.2,5013.9
9.3,5013.9
9.4,5013.9
9.5,5013.9
9.6,5020.6
9.7,5020.6
9.8,5020.6
9.9,5020.6
10.0,5020.6
10.1,5020.6
10.2,5023.6
10.3,5023.6
10.4,5023.6
10.5,5023.6
10.6,5023.6
10.7,5028.5
10.8,5028.5
10.9,5028.5
11.0,5028.5
11.1,5028.5
11.2,5028.5
11.3,5028.5
11.4,5029.1
11.5,5029.1
11.6,5031.5
11.7,5031.5
11.8,5031.5
11.9,5031.5
12.0,5031.5
12.1,5031.5
12.2,5031.5
12.3,5031.5
12.4,5035.9
12.5,5035.9
12.6,5035.9
12.7,5035.9
12.8,5035.9
12.9,5035.9
13.0,5035.9
13.1,5035.9
13.2,5035.9
13.3,5035.9
13.4,5035.9
13.5,5035.9
13.6,5035.9
13.7,5035.9
13.8,5035.9
13.9,5035.9
14.0,5035.9
14.1,5035.9
14.2,5035.9
14.3,5039.3
14.4,5039.3
14.5,5039.3
14.6,5039.3
14.7,5039.3
14.8,5039.3
14.9,5039.3
15.0,5039.3
15.1,5039.3
15.2,5039.3
15.3,5039.3
15.4,5042.1
15.5,5042.1
15.6,5042.1
15.7,5042.1
15.8,5042.1
15.9,5042.1
16.0,5042.1
16.1,5042.1
16.2,5042.1
16.3,5042.1
16.4,5042.1
16.5,5042.1
16.6,5042.1
16.7,5042.1
16.8,5042.1
16.9,5042.1
17.0,5042.1
17.1,5042.1
17.2,5042.1
17.3,5042.1
17.4,5042.1
17.5,5042.1
17.6,5042.1
17.7,5042.1
17.8,5042.1
17.9,5042.1
18.0,5042.1
18.1,5042.1
18.2,5042.1
18.3,5042.1
18.4,5042.1
18.5,5042.1
18.6,5042.1
18.7,5042.1
18.8,5042.1
18.9,5042.1
19.0,5042.1
19.1,5042.1
19.2,5042.1
19.3,5042.1
19.4,5042.1
19.5,5042.1
19.6,5042.1
19.7,5042.1
19.8,5042.1
19.9,5042.1
20.0,5042.1


==> dimacs-new/hamming10-4/mssp-3.txt <==
x,y
0.1,4232.8
0.2,4232.8
0.3,4391.1
0.4,4391.1
0.5,4423.3
0.6,4470.9
0.7,4470.9
0.8,4561.7
0.9,4561.7
1.0,4579.4
1.1,4616.1
1.2,4621.1
1.3,4639.0
1.4,4646.2
1.5,4663.1
1.6,4677.5
1.7,4677.5
1.8,4688.5
1.9,4699.6
2.0,4709.2
2.1,4720.8
2.2,4720.8
2.3,4725.4
2.4,4725.4
2.5,4725.4
2.6,4732.8
2.7,4732.8
2.8,4732.9
2.9,4732.9
3.0,4732.9
3.1,4733.1
3.2,4733.1
3.3,4743.9
3.4,4743.9
3.5,4749.4
3.6,4749.4
3.7,4750.1
3.8,4760.9
3.9,4760.9
4.0,4770.1
4.1,4770.1
4.2,4776.6
4.3,4776.6
4.4,4776.6
4.5,4776.6
4.6,4776.6
4.7,4788.4
4.8,4789.3
4.9,4789.3
5.0,4789.3
5.1,4789.3
5.2,4792.4
5.3,4792.8
5.4,4794.8
5.5,4794.8
5.6,4794.8
5.7,4794.8
5.8,4794.8
5.9,4794.8
6.0,4794.8
6.1,4794.8
6.2,4800.2
6.3,4800.2
6.4,4800.2
6.5,4803.3
6.6,4803.6
6.7,4803.6
6.8,4803.6
6.9,4803.6
7.0,4803.6
7.1,4811.7
7.2,4811.7
7.3,4811.7
7.4,4811.7
7.5,4820.3
7.6,4820.3
7.7,4820.3
7.8,4820.3
7.9,4838.6
8.0,4840.3
8.1,4840.4
8.2,4840.4
8.3,4840.4
8.4,4840.4
8.5,4840.4
8.6,4840.4
8.7,4840.4
8.8,4840.4
8.9,4840.4
9.0,4840.4
9.1,4840.4
9.2,4840.4
9.3,4840.4
9.4,4840.4
9.5,4840.4
9.6,4840.4
9.7,4840.4
9.8,4840.4
9.9,4840.4
10.0,4840.7
10.1,4840.7
10.2,4840.7
10.3,4840.7
10.4,4845.9
10.5,4845.9
10.6,4845.9
10.7,4845.9
10.8,4848.8
10.9,4848.8
11.0,4848.8
11.1,4848.8
11.2,4852.2
11.3,4852.2
11.4,4852.2
11.5,4853.9
11.6,4853.9
11.7,4853.9
11.8,4853.9
11.9,4854.6
12.0,4854.6
12.1,4854.6
12.2,4854.6
12.3,4854.6
12.4,4854.6
12.5,4858.1
12.6,4858.1
12.7,4858.1
12.8,4858.1
12.9,4858.1
13.0,4858.1
13.1,4858.1
13.2,4858.1
13.3,4858.1
13.4,4858.1
13.5,4858.1
13.6,4858.1
13.7,4858.1
13.8,4858.1
13.9,4866.0
14.0,4869.6
14.1,4870.9
14.2,4870.9
14.3,4870.9
14.4,4870.9
14.5,4870.9
14.6,4870.9
14.7,4870.9
14.8,4870.9
14.9,4870.9
15.0,4870.9
15.1,4873.6
15.2,4873.6
15.3,4873.6
15.4,4873.6
15.5,4873.6
15.6,4873.6
15.7,4873.6
15.8,4873.6
15.9,4873.6
16.0,4873.6
16.1,4873.6
16.2,4873.6
16.3,4873.6
16.4,4873.6
16.5,4873.6
16.6,4873.6
16.7,4873.6
16.8,4873.6
16.9,4875.0
17.0,4875.0
17.1,4875.0
17.2,4875.0
17.3,4875.0
17.4,4875.0
17.5,4875.0
17.6,4875.0
17.7,4875.0
17.8,4875.0
17.9,4877.6
18.0,4877.6
18.1,4883.4
18.2,4883.4
18.3,4883.4
18.4,4883.4
18.5,4883.4
18.6,4883.4
18.7,4883.4
18.8,4883.4
18.9,4883.4
19.0,4883.4
19.1,4883.4
19.2,4883.4
19.3,4883.4
19.4,4883.4
19.5,4883.4
19.6,4883.4
19.7,4883.4
19.8,4883.4
19.9,4883.4
20.0,4883.4


==> dimacs-new/hamming10-4/mssp-4.txt <==
x,y
0.1,4206.3
0.2,4206.3
0.3,4359.0
0.4,4359.0
0.5,4359.0
0.6,4442.0
0.7,4461.7
0.8,4536.4
0.9,4548.0
1.0,4569.8
1.1,4620.2
1.2,4621.6
1.3,4654.8
1.4,4667.5
1.5,4677.1
1.6,4681.8
1.7,4699.9
1.8,4700.2
1.9,4700.2
2.0,4714.0
2.1,4714.0
2.2,4726.6
2.3,4732.5
2.4,4732.5
2.5,4735.7
2.6,4752.5
2.7,4752.5
2.8,4778.1
2.9,4778.1
3.0,4780.8
3.1,4786.5
3.2,4788.0
3.3,4810.3
3.4,4810.3
3.5,4825.1
3.6,4837.9
3.7,4861.2
3.8,4869.8
3.9,4871.4
4.0,4873.2
4.1,4887.0
4.2,4889.4
4.3,4893.1
4.4,4893.7
4.5,4900.9
4.6,4900.9
4.7,4936.6
4.8,4940.8
4.9,4940.8
5.0,4955.0
5.1,4957.3
5.2,4958.7
5.3,4973.3
5.4,4977.0
5.5,4977.7
5.6,4984.5
5.7,4984.5
5.8,4984.9
5.9,4985.9
6.0,4989.1
6.1,4996.6
6.2,4996.6
6.3,4998.9
6.4,4998.9
6.5,4998.9
6.6,4998.9
6.7,5001.2
6.8,5004.5
6.9,5004.5
7.0,5012.0
7.1,5013.4
7.2,5013.4
7.3,5024.7
7.4,5024.7
7.5,5025.7
7.6,5029.4
7.7,5029.4
7.8,5031.7
7.9,5031.7
8.0,5031.7
8.1,5031.7
8.2,5032.2
8.3,5033.7
8.4,5033.7
8.5,5033.7
8.6,5033.7
8.7,5033.7
8.8,5033.7
8.9,5038.4
9.0,5040.0
9.1,5040.0
9.2,5042.7
9.3,5042.7
9.4,5042.7
9.5,5047.8
9.6,5047.8
9.7,5048.7
9.8,5048.7
9.9,5049.6
10.0,5049.6
10.1,5049.6
10.2,5049.9
10.3,5056.8
10.4,5056.8
10.5,5056.8
10.6,5063.6
10.7,5063.6
10.8,5063.6
10.9,5068.5
11.0,5068.5
11.1,5068.5
11.2,5068.5
11.3,5068.5
11.4,5068.5
11.5,5068.5
11.6,5068.5
11.7,5068.5
11.8,5068.5
11.9,5068.5
12.0,5068.5
12.1,5068.5
12.2,5068.5
12.3,5068.5
12.4,5068.5
12.5,5068.5
12.6,5068.5
12.7,5068.5
12.8,5068.5
12.9,5068.5
13.0,5068.5
13.1,5068.5
13.2,5068.5
13.3,5068.5
13.4,5068.5
13.5,5068.5
13.6,5068.5
13.7,5068.5
13.8,5068.5
13.9,5070.2
14.0,5070.2
14.1,5070.2
14.2,5081.4
14.3,5082.1
14.4,5082.1
14.5,5082.1
14.6,5082.1
14.7,5082.1
14.8,5082.1
14.9,5082.1
15.0,5082.6
15.1,5082.6
15.2,5082.6
15.3,5082.6
15.4,5082.6
15.5,5082.9
15.6,5082.9
15.7,5082.9
15.8,5082.9
15.9,5082.9
16.0,5082.9
16.1,5082.9
16.2,5082.9
16.3,5082.9
16.4,5082.9
16.5,5082.9
16.6,5082.9
16.7,5082.9
16.8,5082.9
16.9,5082.9
17.0,5082.9
17.1,5082.9
17.2,5082.9
17.3,5085.4
17.4,5085.4
17.5,5085.4
17.6,5085.4
17.7,5085.4
17.8,5085.4
17.9,5085.4
18.0,5085.4
18.1,5085.4
18.2,5085.4
18.3,5085.4
18.4,5091.4
18.5,5091.5
18.6,5092.6
18.7,5092.6
18.8,5092.6
18.9,5092.6
19.0,5092.6
19.1,5092.6
19.2,5092.6
19.3,5092.6
19.4,5092.6
19.5,5092.6
19.6,5092.6
19.7,5092.6
19.8,5092.6
19.9,5092.6
20.0,5092.6


==> dimacs-new/hamming10-4/sssp-0.txt <==
x,y
0.1,4061.7
0.2,4061.7
0.3,4061.7
0.4,4061.7
0.5,4061.7
0.6,4061.7
0.7,4061.7
0.8,4061.7
0.9,4061.7
1.0,4061.7
1.1,4061.7
1.2,4061.7
1.3,4061.7
1.4,4061.7
1.5,4061.7
1.6,4061.7
1.7,4061.7
1.8,4061.7
1.9,4061.7
2.0,4061.7
2.1,4061.7
2.2,4061.7
2.3,4061.7
2.4,4061.7
2.5,4061.7
2.6,4061.7
2.7,4061.7
2.8,4061.7
2.9,4061.7
3.0,4061.7
3.1,4061.7
3.2,4061.7
3.3,4061.7
3.4,4061.7
3.5,4061.7
3.6,4061.7
3.7,4061.7
3.8,4061.7
3.9,4061.7
4.0,4061.7
4.1,4061.7
4.2,4061.7
4.3,4061.7
4.4,4061.7
4.5,4061.7
4.6,4061.7
4.7,4061.7
4.8,4061.7
4.9,4061.7
5.0,4061.7
5.1,4061.7
5.2,4061.7
5.3,4061.7
5.4,4061.7
5.5,4061.7
5.6,4061.7
5.7,4061.7
5.8,4061.7
5.9,4061.7
6.0,4061.7
6.1,4061.7
6.2,4061.7
6.3,4061.7
6.4,4061.7
6.5,4061.7
6.6,4061.7
6.7,4061.7
6.8,4061.7
6.9,4061.7
7.0,4061.7
7.1,4061.7
7.2,4061.7
7.3,4061.7
7.4,4061.7
7.5,4061.7
7.6,4061.7
7.7,4061.7
7.8,4061.7
7.9,4061.7
8.0,4061.7
8.1,4061.7
8.2,4061.7
8.3,4061.7
8.4,4061.7
8.5,4061.7
8.6,4061.7
8.7,4061.7
8.8,4061.7
8.9,4061.7
9.0,4061.7
9.1,4061.7
9.2,4061.7
9.3,4061.7
9.4,4061.7
9.5,4061.7
9.6,4061.7
9.7,4061.7
9.8,4061.7
9.9,4061.7
10.0,4061.7
10.1,4061.7
10.2,4061.7
10.3,4061.7
10.4,4061.7
10.5,4061.7
10.6,4061.7
10.7,4061.7
10.8,4061.7
10.9,4061.7
11.0,4061.7
11.1,4061.7
11.2,4061.7
11.3,4061.7
11.4,4061.7
11.5,4061.7
11.6,4061.7
11.7,4061.7
11.8,4061.7
11.9,4061.7
12.0,4061.7
12.1,4061.7
12.2,4061.7
12.3,4061.7
12.4,4061.7
12.5,4061.7
12.6,4061.7
12.7,4061.7
12.8,4061.7
12.9,4061.7
13.0,4061.7
13.1,4061.7
13.2,4061.7
13.3,4061.7
13.4,4061.7
13.5,4061.7
13.6,4061.7
13.7,4061.7
13.8,4061.7
13.9,4061.7
14.0,4061.7
14.1,4061.7
14.2,4061.7
14.3,4061.7
14.4,4061.7
14.5,4061.7
14.6,4061.7
14.7,4061.7
14.8,4061.7
14.9,4061.7
15.0,4061.7
15.1,4061.7
15.2,4061.7
15.3,4061.7
15.4,4061.7
15.5,4061.7
15.6,4061.7
15.7,4061.7
15.8,4061.7
15.9,4061.7
16.0,4061.7
16.1,4061.7
16.2,4061.7
16.3,4061.7
16.4,4061.7
16.5,4061.7
16.6,4061.7
16.7,4061.7
16.8,4061.7
16.9,4061.7
17.0,4061.7
17.1,4061.7
17.2,4061.7
17.3,4061.7
17.4,4061.7
17.5,4061.7
17.6,4061.7
17.7,4061.7
17.8,4061.7
17.9,4061.7
18.0,4061.7
18.1,4061.7
18.2,4061.7
18.3,4061.7
18.4,4061.7
18.5,4061.7
18.6,4061.7
18.7,4061.7
18.8,4061.7
18.9,4061.7
19.0,4061.7
19.1,4061.7
19.2,4061.7
19.3,4061.7
19.4,4061.7
19.5,4061.7
19.6,4061.7
19.7,4061.7
19.8,4061.7
19.9,4061.7
20.0,4061.7


==> dimacs-new/hamming10-4/sssp-1.txt <==
x,y
0.1,4366.0
0.2,4366.0
0.3,4366.0
0.4,4366.0
0.5,4366.0
0.6,4366.0
0.7,4366.0
0.8,4366.0
0.9,4366.0
1.0,4366.0
1.1,4366.0
1.2,4366.0
1.3,4366.0
1.4,4366.0
1.5,4366.0
1.6,4366.0
1.7,4366.0
1.8,4366.0
1.9,4366.0
2.0,4366.0
2.1,4366.0
2.2,4366.0
2.3,4366.0
2.4,4366.0
2.5,4366.0
2.6,4366.0
2.7,4366.0
2.8,4366.0
2.9,4366.0
3.0,4366.0
3.1,4366.0
3.2,4366.0
3.3,4366.0
3.4,4366.0
3.5,4366.0
3.6,4366.0
3.7,4366.0
3.8,4366.0
3.9,4366.0
4.0,4366.0
4.1,4366.0
4.2,4366.0
4.3,4366.0
4.4,4366.0
4.5,4366.0
4.6,4366.0
4.7,4366.0
4.8,4366.0
4.9,4366.0
5.0,4366.0
5.1,4366.0
5.2,4366.0
5.3,4366.0
5.4,4366.0
5.5,4366.0
5.6,4366.0
5.7,4366.0
5.8,4366.0
5.9,4366.0
6.0,4366.0
6.1,4366.0
6.2,4366.0
6.3,4366.0
6.4,4366.0
6.5,4366.0
6.6,4366.0
6.7,4366.0
6.8,4366.0
6.9,4366.0
7.0,4366.0
7.1,4366.0
7.2,4366.0
7.3,4366.0
7.4,4366.0
7.5,4366.0
7.6,4366.0
7.7,4366.0
7.8,4366.0
7.9,4366.0
8.0,4366.0
8.1,4366.0
8.2,4366.0
8.3,4366.0
8.4,4366.0
8.5,4366.0
8.6,4366.0
8.7,4366.0
8.8,4366.0
8.9,4366.0
9.0,4366.0
9.1,4366.0
9.2,4366.0
9.3,4366.0
9.4,4366.0
9.5,4366.0
9.6,4366.0
9.7,4366.0
9.8,4366.0
9.9,4366.0
10.0,4366.0
10.1,4366.0
10.2,4366.0
10.3,4366.0
10.4,4366.0
10.5,4366.0
10.6,4366.0
10.7,4366.0
10.8,4366.0
10.9,4366.0
11.0,4366.0
11.1,4366.0
11.2,4366.0
11.3,4366.0
11.4,4366.0
11.5,4366.0
11.6,4366.0
11.7,4366.0
11.8,4366.0
11.9,4366.0
12.0,4366.0
12.1,4366.0
12.2,4366.0
12.3,4366.0
12.4,4366.0
12.5,4366.0
12.6,4366.0
12.7,4366.0
12.8,4366.0
12.9,4366.0
13.0,4366.0
13.1,4366.0
13.2,4366.0
13.3,4366.0
13.4,4366.0
13.5,4366.0
13.6,4366.0
13.7,4366.0
13.8,4366.0
13.9,4366.0
14.0,4366.0
14.1,4366.0
14.2,4366.0
14.3,4366.0
14.4,4366.0
14.5,4366.0
14.6,4366.0
14.7,4366.0
14.8,4366.0
14.9,4366.0
15.0,4366.0
15.1,4366.0
15.2,4366.0
15.3,4366.0
15.4,4366.0
15.5,4366.0
15.6,4366.0
15.7,4366.0
15.8,4366.0
15.9,4366.0
16.0,4366.0
16.1,4366.0
16.2,4366.0
16.3,4366.0
16.4,4366.0
16.5,4366.0
16.6,4366.0
16.7,4366.0
16.8,4366.0
16.9,4366.0
17.0,4366.0
17.1,4366.0
17.2,4366.0
17.3,4366.0
17.4,4366.0
17.5,4366.0
17.6,4366.0
17.7,4366.0
17.8,4366.0
17.9,4366.0
18.0,4366.0
18.1,4366.0
18.2,4366.0
18.3,4366.0
18.4,4366.0
18.5,4366.0
18.6,4366.0
18.7,4366.0
18.8,4366.0
18.9,4366.0
19.0,4366.0
19.1,4366.0
19.2,4366.0
19.3,4366.0
19.4,4366.0
19.5,4366.0
19.6,4366.0
19.7,4366.0
19.8,4366.0
19.9,4366.0
20.0,4366.0


==> dimacs-new/hamming10-4/sssp-2.txt <==
x,y
0.1,4135.5
0.2,4135.5
0.3,4135.5
0.4,4135.5
0.5,4135.5
0.6,4135.5
0.7,4135.5
0.8,4135.5
0.9,4135.5
1.0,4135.5
1.1,4135.5
1.2,4135.5
1.3,4135.5
1.4,4135.5
1.5,4135.5
1.6,4135.5
1.7,4135.5
1.8,4135.5
1.9,4135.5
2.0,4135.5
2.1,4135.5
2.2,4135.5
2.3,4135.5
2.4,4135.5
2.5,4135.5
2.6,4135.5
2.7,4135.5
2.8,4135.5
2.9,4135.5
3.0,4135.5
3.1,4135.5
3.2,4135.5
3.3,4135.5
3.4,4135.5
3.5,4135.5
3.6,4135.5
3.7,4135.5
3.8,4135.5
3.9,4135.5
4.0,4135.5
4.1,4135.5
4.2,4135.5
4.3,4135.5
4.4,4135.5
4.5,4135.5
4.6,4135.5
4.7,4135.5
4.8,4135.5
4.9,4135.5
5.0,4135.5
5.1,4135.5
5.2,4135.5
5.3,4135.5
5.4,4135.5
5.5,4135.5
5.6,4135.5
5.7,4135.5
5.8,4135.5
5.9,4135.5
6.0,4135.5
6.1,4135.5
6.2,4135.5
6.3,4135.5
6.4,4135.5
6.5,4135.5
6.6,4135.5
6.7,4135.5
6.8,4135.5
6.9,4135.5
7.0,4135.5
7.1,4135.5
7.2,4135.5
7.3,4135.5
7.4,4135.5
7.5,4135.5
7.6,4135.5
7.7,4135.5
7.8,4135.5
7.9,4135.5
8.0,4135.5
8.1,4135.5
8.2,4135.5
8.3,4135.5
8.4,4135.5
8.5,4135.5
8.6,4135.5
8.7,4135.5
8.8,4135.5
8.9,4135.5
9.0,4135.5
9.1,4135.5
9.2,4135.5
9.3,4135.5
9.4,4135.5
9.5,4135.5
9.6,4135.5
9.7,4135.5
9.8,4135.5
9.9,4135.5
10.0,4135.5
10.1,4135.5
10.2,4135.5
10.3,4135.5
10.4,4135.5
10.5,4135.5
10.6,4135.5
10.7,4135.5
10.8,4135.5
10.9,4135.5
11.0,4135.5
11.1,4135.5
11.2,4135.5
11.3,4135.5
11.4,4135.5
11.5,4135.5
11.6,4135.5
11.7,4135.5
11.8,4135.5
11.9,4135.5
12.0,4135.5
12.1,4135.5
12.2,4135.5
12.3,4135.5
12.4,4135.5
12.5,4135.5
12.6,4135.5
12.7,4135.5
12.8,4135.5
12.9,4135.5
13.0,4135.5
13.1,4135.5
13.2,4135.5
13.3,4135.5
13.4,4135.5
13.5,4135.5
13.6,4135.5
13.7,4135.5
13.8,4135.5
13.9,4135.5
14.0,4135.5
14.1,4135.5
14.2,4135.5
14.3,4135.5
14.4,4135.5
14.5,4135.5
14.6,4135.5
14.7,4135.5
14.8,4135.5
14.9,4135.5
15.0,4135.5
15.1,4135.5
15.2,4135.5
15.3,4135.5
15.4,4135.5
15.5,4135.5
15.6,4135.5
15.7,4135.5
15.8,4135.5
15.9,4135.5
16.0,4135.5
16.1,4135.5
16.2,4135.5
16.3,4135.5
16.4,4135.5
16.5,4135.5
16.6,4135.5
16.7,4135.5
16.8,4135.5
16.9,4135.5
17.0,4135.5
17.1,4135.5
17.2,4135.5
17.3,4135.5
17.4,4135.5
17.5,4135.5
17.6,4135.5
17.7,4135.5
17.8,4135.5
17.9,4135.5
18.0,4135.5
18.1,4135.5
18.2,4135.5
18.3,4135.5
18.4,4135.5
18.5,4135.5
18.6,4135.5
18.7,4135.5
18.8,4135.5
18.9,4135.5
19.0,4135.5
19.1,4135.5
19.2,4135.5
19.3,4135.5
19.4,4135.5
19.5,4135.5
19.6,4135.5
19.7,4135.5
19.8,4135.5
19.9,4135.5
20.0,4135.5


==> dimacs-new/hamming10-4/sssp-3.txt <==
x,y
0.1,4232.8
0.2,4232.8
0.3,4232.8
0.4,4232.8
0.5,4232.8
0.6,4232.8
0.7,4232.8
0.8,4232.8
0.9,4232.8
1.0,4232.8
1.1,4232.8
1.2,4232.8
1.3,4232.8
1.4,4232.8
1.5,4232.8
1.6,4232.8
1.7,4232.8
1.8,4232.8
1.9,4232.8
2.0,4232.8
2.1,4232.8
2.2,4232.8
2.3,4232.8
2.4,4232.8
2.5,4232.8
2.6,4232.8
2.7,4232.8
2.8,4232.8
2.9,4232.8
3.0,4232.8
3.1,4232.8
3.2,4232.8
3.3,4232.8
3.4,4232.8
3.5,4232.8
3.6,4232.8
3.7,4232.8
3.8,4232.8
3.9,4232.8
4.0,4232.8
4.1,4232.8
4.2,4232.8
4.3,4232.8
4.4,4232.8
4.5,4232.8
4.6,4232.8
4.7,4232.8
4.8,4232.8
4.9,4232.8
5.0,4232.8
5.1,4232.8
5.2,4232.8
5.3,4232.8
5.4,4232.8
5.5,4232.8
5.6,4232.8
5.7,4232.8
5.8,4232.8
5.9,4232.8
6.0,4232.8
6.1,4232.8
6.2,4232.8
6.3,4232.8
6.4,4232.8
6.5,4232.8
6.6,4232.8
6.7,4232.8
6.8,4232.8
6.9,4232.8
7.0,4232.8
7.1,4232.8
7.2,4232.8
7.3,4232.8
7.4,4232.8
7.5,4232.8
7.6,4232.8
7.7,4232.8
7.8,4232.8
7.9,4232.8
8.0,4232.8
8.1,4232.8
8.2,4232.8
8.3,4232.8
8.4,4232.8
8.5,4232.8
8.6,4232.8
8.7,4232.8
8.8,4232.8
8.9,4232.8
9.0,4232.8
9.1,4232.8
9.2,4232.8
9.3,4232.8
9.4,4232.8
9.5,4232.8
9.6,4232.8
9.7,4232.8
9.8,4232.8
9.9,4232.8
10.0,4232.8
10.1,4232.8
10.2,4232.8
10.3,4232.8
10.4,4232.8
10.5,4232.8
10.6,4232.8
10.7,4232.8
10.8,4232.8
10.9,4232.8
11.0,4232.8
11.1,4232.8
11.2,4232.8
11.3,4232.8
11.4,4232.8
11.5,4232.8
11.6,4232.8
11.7,4232.8
11.8,4232.8
11.9,4232.8
12.0,4232.8
12.1,4232.8
12.2,4232.8
12.3,4232.8
12.4,4232.8
12.5,4232.8
12.6,4232.8
12.7,4232.8
12.8,4232.8
12.9,4232.8
13.0,4232.8
13.1,4232.8
13.2,4232.8
13.3,4232.8
13.4,4232.8
13.5,4232.8
13.6,4232.8
13.7,4232.8
13.8,4232.8
13.9,4232.8
14.0,4232.8
14.1,4232.8
14.2,4232.8
14.3,4232.8
14.4,4232.8
14.5,4232.8
14.6,4232.8
14.7,4232.8
14.8,4232.8
14.9,4232.8
15.0,4232.8
15.1,4232.8
15.2,4232.8
15.3,4232.8
15.4,4232.8
15.5,4232.8
15.6,4232.8
15.7,4232.8
15.8,4232.8
15.9,4232.8
16.0,4232.8
16.1,4232.8
16.2,4232.8
16.3,4232.8
16.4,4232.8
16.5,4232.8
16.6,4232.8
16.7,4232.8
16.8,4232.8
16.9,4232.8
17.0,4232.8
17.1,4232.8
17.2,4232.8
17.3,4232.8
17.4,4232.8
17.5,4232.8
17.6,4232.8
17.7,4232.8
17.8,4232.8
17.9,4232.8
18.0,4232.8
18.1,4232.8
18.2,4232.8
18.3,4232.8
18.4,4232.8
18.5,4232.8
18.6,4232.8
18.7,4232.8
18.8,4232.8
18.9,4232.8
19.0,4232.8
19.1,4232.8
19.2,4232.8
19.3,4232.8
19.4,4232.8
19.5,4232.8
19.6,4232.8
19.7,4232.8
19.8,4232.8
19.9,4232.8
20.0,4232.8


==> dimacs-new/hamming10-4/tsm.txt <==
x,y
0.1,4312.2
0.2,4428.4
0.3,4440.5
0.4,4464.0
0.5,4464.0
0.6,4464.0
0.7,4464.0
0.8,4464.0
0.9,4464.0
1.0,4464.0
1.1,4478.1
1.2,4504.7
1.3,4514.0
1.4,4514.0
1.5,4514.0
1.6,4514.0
1.7,4514.0
1.8,4514.0
1.9,4514.0
2.0,4514.0
2.1,4514.0
2.2,4514.0
2.3,4514.0
2.4,4514.0
2.5,4514.0
2.6,4514.0
2.7,4514.0
2.8,4514.0
2.9,4521.9
3.0,4569.3
3.1,4595.5
3.2,4598.0
3.3,4598.0
3.4,4598.0
3.5,4598.0
3.6,4598.0
3.7,4598.0
3.8,4598.0
3.9,4598.0
4.0,4598.0
4.1,4598.0
4.2,4598.0
4.3,4598.0
4.4,4598.0
4.5,4598.0
4.6,4598.0
4.7,4598.0
4.8,4598.0
4.9,4598.0
5.0,4598.0
5.1,4598.0
5.2,4598.0
5.3,4598.0
5.4,4598.0
5.5,4598.0
5.6,4598.0
5.7,4598.0
5.8,4598.0
5.9,4598.0
6.0,4598.0
6.1,4598.0
6.2,4598.0
6.3,4598.0
6.4,4598.0
6.5,4598.0
6.6,4598.0
6.7,4598.0
6.8,4600.2
6.9,4605.7
7.0,4609.0
7.1,4609.0
7.2,4609.0
7.3,4609.0
7.4,4609.0
7.5,4609.0
7.6,4609.0
7.7,4609.0
7.8,4609.0
7.9,4609.0
8.0,4609.0
8.1,4609.0
8.2,4609.0
8.3,4609.0
8.4,4609.0
8.5,4609.0
8.6,4609.0
8.7,4609.0
8.8,4609.0
8.9,4609.0
9.0,4609.0
9.1,4609.0
9.2,4609.0
9.3,4609.0
9.4,4609.0
9.5,4609.0
9.6,4609.0
9.7,4609.0
9.8,4609.0
9.9,4609.0
10.0,4609.0
10.1,4609.0
10.2,4609.0
10.3,4609.0
10.4,4609.0
10.5,4609.0
10.6,4609.0
10.7,4609.0
10.8,4609.0
10.9,4609.0
11.0,4609.0
11.1,4609.0
11.2,4609.0
11.3,4609.0
11.4,4609.0
11.5,4609.0
11.6,4609.0
11.7,4609.0
11.8,4609.0
11.9,4609.0
12.0,4609.0
12.1,4609.0
12.2,4609.0
12.3,4609.0
12.4,4609.0
12.5,4609.0
12.6,4609.0
12.7,4609.0
12.8,4609.0
12.9,4609.0
13.0,4609.0
13.1,4609.0
13.2,4609.0
13.3,4609.0
13.4,4609.0
13.5,4609.0
13.6,4609.0
13.7,4609.0
13.8,4609.0
13.9,4609.0
14.0,4609.0
14.1,4609.0
14.2,4609.0
14.3,4609.0
14.4,4609.0
14.5,4609.0
14.6,4609.0
14.7,4609.0
14.8,4609.0
14.9,4609.0
15.0,4609.0
15.1,4609.0
15.2,4609.0
15.3,4609.0
15.4,4609.0
15.5,4609.0
15.6,4609.0
15.7,4609.0
15.8,4609.0
15.9,4609.0
16.0,4609.0
16.1,4609.9
16.2,4611.7
16.3,4611.7
16.4,4614.4
16.5,4616.2
16.6,4618.0
16.7,4618.0
16.8,4618.0
16.9,4618.0
17.0,4618.0
17.1,4618.0
17.2,4618.0
17.3,4618.0
17.4,4618.0
17.5,4618.0
17.6,4618.0
17.7,4618.0
17.8,4618.0
17.9,4618.0
18.0,4618.0
18.1,4618.0
18.2,4618.0
18.3,4618.0
18.4,4618.0
18.5,4618.0
18.6,4618.0
18.7,4618.0
18.8,4618.0
18.9,4618.0
19.0,4618.0
19.1,4618.0
19.2,4618.0
19.3,4618.0
19.4,4618.0
19.5,4618.0
19.6,4618.0
19.7,4618.0
19.8,4618.0
19.9,4618.0
20.0,4618.0


==> dimacs-new/keller6/aco.txt <==
x,y
0.1,4263.2
0.2,4263.2
0.3,4359.3
0.4,4520.9
0.5,4643.1
0.6,4665.9
0.7,4665.9
0.8,4665.9
0.9,4678.0
1.0,4684.6
1.1,4684.6
1.2,4722.3
1.3,4734.0
1.4,4734.0
1.5,4734.0
1.6,4734.0
1.7,4754.7
1.8,4754.7
1.9,4754.7
2.0,4756.6
2.1,4791.4
2.2,4816.1
2.3,4829.2
2.4,4829.2
2.5,4829.2
2.6,4829.2
2.7,4829.2
2.8,4829.2
2.9,4843.1
3.0,4843.1
3.1,4843.1
3.2,4843.1
3.3,4843.1
3.4,4843.1
3.5,4846.4
3.6,4846.4
3.7,4846.4
3.8,4846.4
3.9,4846.7
4.0,4846.7
4.1,4846.7
4.2,4866.9
4.3,4894.0
4.4,4894.0
4.5,4894.0
4.6,4926.5
4.7,4926.5
4.8,4926.5
4.9,4926.5
5.0,4926.5
5.1,4926.5
5.2,4926.5
5.3,4926.5
5.4,4926.5
5.5,4926.5
5.6,4926.5
5.7,4926.5
5.8,4936.6
5.9,4967.5
6.0,4967.5
6.1,4967.5
6.2,4967.5
6.3,4967.5
6.4,4967.5
6.5,4967.5
6.6,4967.5
6.7,5019.7
6.8,5019.7
6.9,5019.7
7.0,5019.7
7.1,5019.7
7.2,5019.7
7.3,5019.7
7.4,5025.8
7.5,5025.8
7.6,5025.8
7.7,5025.8
7.8,5025.8
7.9,5025.8
8.0,5025.8
8.1,5025.8
8.2,5040.4
8.3,5040.4
8.4,5040.4
8.5,5040.4
8.6,5040.4
8.7,5058.2
8.8,5083.7
8.9,5083.7
9.0,5083.7
9.1,5083.7
9.2,5083.7
9.3,5083.7
9.4,5083.7
9.5,5083.7
9.6,5083.7
9.7,5083.7
9.8,5083.7
9.9,5083.7
10.0,5083.7
10.1,5083.7
10.2,5083.7
10.3,5083.7
10.4,5087.2
10.5,5102.3
10.6,5102.3
10.7,5102.3
10.8,5102.3
10.9,5102.3
11.0,5102.3
11.1,5102.3
11.2,5131.5
11.3,5131.5
11.4,5132.1
11.5,5132.1
11.6,5179.0
11.7,5179.0
11.8,5179.0
11.9,5179.0
12.0,5179.0
12.1,5179.0
12.2,5179.0
12.3,5189.2
12.4,5189.2
12.5,5189.2
12.6,5189.2
12.7,5234.9
12.8,5234.9
12.9,5234.9
13.0,5234.9
13.1,5234.9
13.2,5234.9
13.3,5234.9
13.4,5234.9
13.5,5234.9
13.6,5234.9
13.7,5234.9
13.8,5234.9
13.9,5234.9
14.0,5234.9
14.1,5234.9
14.2,5234.9
14.3,5234.9
14.4,5255.5
14.5,5255.5
14.6,5255.5
14.7,5255.5
14.8,5255.5
14.9,5255.5
15.0,5255.5
15.1,5255.5
15.2,5255.5
15.3,5255.5
15.4,5255.5
15.5,5255.5
15.6,5255.5
15.7,5255.5
15.8,5255.5
15.9,5255.5
16.0,5255.5
16.1,5257.8
16.2,5267.4
16.3,5268.8
16.4,5285.7
16.5,5294.1
16.6,5366.9
16.7,5366.9
16.8,5366.9
16.9,5366.9
17.0,5368.9
17.1,5368.9
17.2,5368.9
17.3,5368.9
17.4,5368.9
17.5,5368.9
17.6,5368.9
17.7,5368.9
17.8,5368.9
17.9,5381.1
18.0,5381.1
18.1,5381.1
18.2,5390.5
18.3,5397.5
18.4,5406.7
18.5,5406.7
18.6,5406.7
18.7,5453.7
18.8,5465.2
18.9,5475.4
19.0,5488.9
19.1,5488.9
19.2,5491.4
19.3,5491.4
19.4,5491.4
19.5,5491.4
19.6,5491.4
19.7,5491.4
19.8,5491.4
19.9,5491.4
20.0,5491.4


==> dimacs-new/keller6/fastwclq.txt <==
x,y
0.1,4166.2
0.2,4197.0
0.3,4215.4
0.4,4302.1
0.5,4302.1
0.6,4336.7
0.7,4336.7
0.8,4360.1
0.9,4430.3
1.0,4430.3
1.1,4430.3
1.2,4430.3
1.3,4430.3
1.4,4430.3
1.5,4430.3
1.6,4483.5
1.7,4536.7
1.8,4536.7
1.9,4536.7
2.0,4536.7
2.1,4536.7
2.2,4536.7
2.3,4536.7
2.4,4536.7
2.5,4567.3
2.6,4643.8
2.7,4659.1
2.8,4659.1
2.9,4659.1
3.0,4659.1
3.1,4659.1
3.2,4677.9
3.3,4683.5
3.4,4687.7
3.5,4687.7
3.6,4687.7
3.7,4687.7
3.8,4687.7
3.9,4687.7
4.0,4687.7
4.1,4687.7
4.2,4687.7
4.3,4687.7
4.4,4687.7
4.5,4687.7
4.6,4687.7
4.7,4687.7
4.8,4687.7
4.9,4687.7
5.0,4687.7
5.1,4687.7
5.2,4687.7
5.3,4692.1
5.4,4700.9
5.5,4714.1
5.6,4714.1
5.7,4722.9
5.8,4722.9
5.9,4722.9
6.0,4722.9
6.1,4722.9
6.2,4722.9
6.3,4722.9
6.4,4722.9
6.5,4722.9
6.6,4722.9
6.7,4722.9
6.8,4722.9
6.9,4722.9
7.0,4722.9
7.1,4722.9
7.2,4722.9
7.3,4722.9
7.4,4722.9
7.5,4722.9
7.6,4722.9
7.7,4722.9
7.8,4722.9
7.9,4722.9
8.0,4722.9
8.1,4722.9
8.2,4722.9
8.3,4722.9
8.4,4722.9
8.5,4722.9
8.6,4722.9
8.7,4722.9
8.8,4722.9
8.9,4722.9
9.0,4722.9
9.1,4722.9
9.2,4722.9
9.3,4722.9
9.4,4734.8
9.5,4770.8
9.6,4788.8
9.7,4806.8
9.8,4842.8
9.9,4842.8
10.0,4860.8
10.1,4878.8
10.2,4878.8
10.3,4878.8
10.4,4878.8
10.5,4878.8
10.6,4878.8
10.7,4878.8
10.8,4878.8
10.9,4878.8
11.0,4878.8
11.1,4878.8
11.2,4878.8
11.3,4878.8
11.4,4878.8
11.5,4878.8
11.6,4878.8
11.7,4878.8
11.8,4878.8
11.9,4878.8
12.0,4878.8
12.1,4878.8
12.2,4878.8
12.3,4878.8
12.4,4878.8
12.5,4878.8
12.6,4878.8
12.7,4878.8
12.8,4878.8
12.9,4878.8
13.0,4878.8
13.1,4878.8
13.2,4878.8
13.3,4878.8
13.4,4878.8
13.5,4878.8
13.6,4878.8
13.7,4878.8
13.8,4878.8
13.9,4878.8
14.0,4878.8
14.1,4878.8
14.2,4878.8
14.3,4878.8
14.4,4878.8
14.5,4878.8
14.6,4878.8
14.7,4878.8
14.8,4878.8
14.9,4878.8
15.0,4878.8
15.1,4878.8
15.2,4878.8
15.3,4878.8
15.4,4878.8
15.5,4878.8
15.6,4878.8
15.7,4878.8
15.8,4878.8
15.9,4878.8
16.0,4878.8
16.1,4878.8
16.2,4878.8
16.3,4878.8
16.4,4878.8
16.5,4878.8
16.6,4878.8
16.7,4878.8
16.8,4878.8
16.9,4878.8
17.0,4878.8
17.1,4878.8
17.2,4878.8
17.3,4878.8
17.4,4878.8
17.5,4878.8
17.6,4878.8
17.7,4878.8
17.8,4878.8
17.9,4878.8
18.0,4878.8
18.1,4878.8
18.2,4878.8
18.3,4878.8
18.4,4878.8
18.5,4878.8
18.6,4878.8
18.7,4878.8
18.8,4878.8
18.9,4878.8
19.0,4878.8
19.1,4878.8
19.2,4878.8
19.3,4878.8
19.4,4957.8
19.5,4957.8
19.6,4957.8
19.7,4957.8
19.8,4957.8
19.9,4957.8
20.0,4957.8


==> dimacs-new/keller6/gurobi.txt <==
x,y
0.1,2674.0
0.2,2674.0
0.3,2674.0
0.4,2674.0
0.5,2674.0
0.6,2674.0
0.7,2674.0
0.8,2674.0
0.9,2674.0
1.0,2674.0
1.1,2674.0
1.2,2674.0
1.3,2674.0
1.4,2674.0
1.5,2674.0
1.6,2674.0
1.7,2674.0
1.8,2674.0
1.9,2674.0
2.0,2674.0
2.1,2674.0
2.2,2674.0
2.3,2674.0
2.4,2674.0
2.5,2674.0
2.6,2674.0
2.7,2674.0
2.8,2674.0
2.9,2674.0
3.0,2674.0
3.1,2674.0
3.2,2674.0
3.3,2674.0
3.4,2674.0
3.5,2674.0
3.6,2674.0
3.7,2674.0
3.8,2674.0
3.9,2674.0
4.0,2674.0
4.1,2674.0
4.2,2674.0
4.3,2674.0
4.4,2674.0
4.5,2674.0
4.6,2674.0
4.7,2674.0
4.8,2674.0
4.9,2674.0
5.0,2674.0
5.1,2674.0
5.2,2674.0
5.3,2674.0
5.4,2674.0
5.5,2674.0
5.6,2674.0
5.7,2674.0
5.8,2674.0
5.9,2674.0
6.0,2674.0
6.1,2674.0
6.2,2674.0
6.3,2674.0
6.4,2674.0
6.5,2674.0
6.6,2674.0
6.7,2674.0
6.8,2674.0
6.9,2674.0
7.0,2674.0
7.1,2674.0
7.2,2674.0
7.3,2674.0
7.4,2674.0
7.5,2674.0
7.6,2674.0
7.7,2674.0
7.8,2674.0
7.9,2674.0
8.0,2674.0
8.1,2674.0
8.2,2674.0
8.3,2674.0
8.4,2674.0
8.5,2674.0
8.6,2674.0
8.7,2674.0
8.8,2674.0
8.9,2674.0
9.0,2674.0
9.1,2674.0
9.2,2674.0
9.3,2674.0
9.4,2674.0
9.5,2674.0
9.6,2674.0
9.7,2674.0
9.8,2674.0
9.9,2674.0
10.0,2674.0
10.1,2674.0
10.2,2674.0
10.3,2674.0
10.4,2674.0
10.5,2674.0
10.6,2674.0
10.7,2674.0
10.8,2674.0
10.9,2674.0
11.0,2674.0
11.1,2674.0
11.2,2674.0
11.3,2674.0
11.4,2674.0
11.5,2674.0
11.6,2674.0
11.7,2674.0
11.8,2674.0
11.9,2674.0
12.0,2674.0
12.1,2674.0
12.2,2674.0
12.3,2674.0
12.4,2674.0
12.5,2674.0
12.6,2674.0
12.7,2674.0
12.8,2674.0
12.9,2674.0
13.0,2674.0
13.1,2674.0
13.2,2674.0
13.3,2674.0
13.4,2674.0
13.5,2674.0
13.6,2674.0
13.7,2674.0
13.8,2674.0
13.9,2674.0
14.0,2674.0
14.1,2674.0
14.2,2674.0
14.3,2674.0
14.4,2674.0
14.5,2674.0
14.6,2674.0
14.7,2674.0
14.8,2674.0
14.9,2674.0
15.0,2739.0
15.1,2739.0
15.2,2744.1
15.3,2809.1
15.4,2809.3
15.5,2809.3
15.6,2939.3
15.7,3005.8
15.8,3141.2
15.9,3141.2
16.0,3153.5
16.1,3283.5
16.2,3349.5
16.3,3361.3
16.4,3361.3
16.5,3361.3
16.6,3361.3
16.7,3361.3
16.8,3361.3
16.9,3361.3
17.0,3361.3
17.1,3361.3
17.2,3361.3
17.3,3361.3
17.4,3361.3
17.5,3361.3
17.6,3361.3
17.7,3361.3
17.8,3361.3
17.9,3361.3
18.0,3361.3
18.1,3361.3
18.2,3361.3
18.3,3361.3
18.4,3361.3
18.5,3361.3
18.6,3361.3
18.7,3361.3
18.8,3361.3
18.9,3361.3
19.0,3361.3
19.1,3361.3
19.2,3361.3
19.3,3361.3
19.4,3361.3
19.5,3361.3
19.6,3361.3
19.7,3361.3
19.8,3361.3
19.9,3361.3
20.0,3361.3


==> dimacs-new/keller6/lscc.txt <==
x,y
0.1,6455.0
0.2,6455.0
0.3,6455.0
0.4,6455.0
0.5,6781.2
0.6,7329.0
0.7,7329.0
0.8,7329.0
0.9,7329.0
1.0,7329.0
1.1,7329.0
1.2,7329.0
1.3,7329.0
1.4,7329.0
1.5,7329.0
1.6,7329.0
1.7,7329.0
1.8,7329.0
1.9,7329.0
2.0,7329.0
2.1,7329.0
2.2,7329.0
2.3,7329.0
2.4,7329.0
2.5,7329.0
2.6,7329.0
2.7,7329.0
2.8,7329.0
2.9,7329.0
3.0,7329.0
3.1,7329.0
3.2,7329.0
3.3,7329.0
3.4,7329.0
3.5,7329.0
3.6,7329.0
3.7,7329.0
3.8,7329.0
3.9,7329.0
4.0,7329.0
4.1,7329.0
4.2,7329.0
4.3,7329.0
4.4,7329.0
4.5,7329.0
4.6,7329.0
4.7,7329.0
4.8,7329.0
4.9,7329.0
5.0,7329.0
5.1,7329.0
5.2,7329.0
5.3,7329.0
5.4,7329.0
5.5,7329.0
5.6,7329.0
5.7,7329.0
5.8,7329.0
5.9,7329.0
6.0,7329.0
6.1,7329.0
6.2,7329.0
6.3,7329.0
6.4,7329.0
6.5,7329.0
6.6,7329.0
6.7,7329.0
6.8,7329.0
6.9,7329.0
7.0,7329.0
7.1,7329.0
7.2,7329.0
7.3,7329.0
7.4,7329.0
7.5,7329.0
7.6,7329.0
7.7,7329.0
7.8,7329.0
7.9,7329.0
8.0,7329.0
8.1,7329.0
8.2,7329.0
8.3,7329.0
8.4,7329.0
8.5,7329.0
8.6,7329.0
8.7,7329.0
8.8,7348.0
8.9,7395.5
9.0,7414.5
9.1,7424.0
9.2,7424.0
9.3,7424.0
9.4,7424.0
9.5,7424.0
9.6,7424.0
9.7,7424.0
9.8,7424.0
9.9,7424.0
10.0,7424.0
10.1,7424.0
10.2,7424.0
10.3,7424.0
10.4,7424.0
10.5,7424.0
10.6,7424.0
10.7,7424.0
10.8,7424.0
10.9,7424.0
11.0,7424.0
11.1,7424.0
11.2,7424.0
11.3,7424.0
11.4,7424.0
11.5,7424.0
11.6,7424.0
11.7,7424.0
11.8,7424.0
11.9,7424.0
12.0,7424.0
12.1,7424.0
12.2,7424.0
12.3,7424.0
12.4,7424.0
12.5,7424.0
12.6,7424.0
12.7,7424.0
12.8,7424.0
12.9,7424.0
13.0,7424.0
13.1,7424.0
13.2,7424.0
13.3,7424.0
13.4,7424.0
13.5,7424.0
13.6,7424.0
13.7,7424.0
13.8,7424.0
13.9,7424.0
14.0,7424.0
14.1,7424.0
14.2,7424.0
14.3,7424.0
14.4,7424.0
14.5,7424.0
14.6,7424.0
14.7,7424.0
14.8,7424.0
14.9,7424.0
15.0,7424.0
15.1,7424.0
15.2,7424.0
15.3,7424.0
15.4,7424.0
15.5,7424.0
15.6,7424.0
15.7,7424.0
15.8,7424.0
15.9,7424.0
16.0,7424.0
16.1,7424.0
16.2,7424.0
16.3,7424.0
16.4,7424.0
16.5,7424.0
16.6,7424.0
16.7,7424.0
16.8,7424.0
16.9,7424.0
17.0,7424.0
17.1,7424.0
17.2,7424.0
17.3,7424.0
17.4,7424.0
17.5,7424.0
17.6,7424.0
17.7,7424.0
17.8,7424.0
17.9,7424.0
18.0,7424.0
18.1,7424.0
18.2,7424.0
18.3,7424.0
18.4,7424.0
18.5,7424.0
18.6,7424.0
18.7,7424.0
18.8,7424.0
18.9,7424.0
19.0,7424.0
19.1,7424.0
19.2,7424.0
19.3,7424.0
19.4,7424.0
19.5,7424.0
19.6,7424.0
19.7,7424.0
19.8,7424.0
19.9,7424.0
20.0,7424.0


==> dimacs-new/keller6/mssp-0.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5325.7
0.8,5657.5
0.9,5657.5
1.0,5657.5
1.1,5657.5
1.2,5657.5
1.3,5657.5
1.4,5657.5
1.5,5657.5
1.6,5657.5
1.7,5657.5
1.8,5657.5
1.9,5657.5
2.0,5657.5
2.1,5657.5
2.2,5657.5
2.3,5657.5
2.4,5944.0
2.5,5944.0
2.6,5944.0
2.7,5944.0
2.8,5944.0
2.9,5944.0
3.0,5944.0
3.1,5944.0
3.2,5944.0
3.3,5944.0
3.4,5944.0
3.5,5944.0
3.6,5944.0
3.7,5944.0
3.8,5944.0
3.9,5944.0
4.0,5977.9
4.1,6115.4
4.2,6115.4
4.3,6115.4
4.4,6115.4
4.5,6115.4
4.6,6115.4
4.7,6115.4
4.8,6115.4
4.9,6115.4
5.0,6115.4
5.1,6115.4
5.2,6115.4
5.3,6115.4
5.4,6115.4
5.5,6115.4
5.6,6115.4
5.7,6184.1
5.8,6369.6
5.9,6369.6
6.0,6369.6
6.1,6369.6
6.2,6369.6
6.3,6369.6
6.4,6369.6
6.5,6369.6
6.6,6369.6
6.7,6369.6
6.8,6369.6
6.9,6369.6
7.0,6369.6
7.1,6369.6
7.2,6369.6
7.3,6369.6
7.4,6403.7
7.5,6456.4
7.6,6456.4
7.7,6456.4
7.8,6456.4
7.9,6456.4
8.0,6456.4
8.1,6456.4
8.2,6456.4
8.3,6456.4
8.4,6456.4
8.5,6456.4
8.6,6456.4
8.7,6456.4
8.8,6456.4
8.9,6456.4
9.0,6456.4
9.1,6535.8
9.2,6639.4
9.3,6657.0
9.4,6657.0
9.5,6657.0
9.6,6657.0
9.7,6657.0
9.8,6657.0
9.9,6657.0
10.0,6657.0
10.1,6657.0
10.2,6657.0
10.3,6657.0
10.4,6657.0
10.5,6657.0
10.6,6657.0
10.7,6657.0
10.8,6665.7
10.9,6732.8
11.0,6776.4
11.1,6776.4
11.2,6776.4
11.3,6776.4
11.4,6776.4
11.5,6776.4
11.6,6776.4
11.7,6776.4
11.8,6776.4
11.9,6776.4
12.0,6776.4
12.1,6776.4
12.2,6776.4
12.3,6776.4
12.4,6776.4
12.5,6778.0
12.6,6820.3
12.7,6841.0
12.8,6841.0
12.9,6841.0
13.0,6841.0
13.1,6841.0
13.2,6841.0
13.3,6841.0
13.4,6841.0
13.5,6841.0
13.6,6841.0
13.7,6841.0
13.8,6841.0
13.9,6841.0
14.0,6841.0
14.1,6841.0
14.2,6841.0
14.3,6850.1
14.4,6878.7
14.5,6909.1
14.6,6909.1
14.7,6909.1
14.8,6909.1
14.9,6909.1
15.0,6909.1
15.1,6909.1
15.2,6909.1
15.3,6909.1
15.4,6909.1
15.5,6909.1
15.6,6909.1
15.7,6909.1
15.8,6909.1
15.9,6909.1
16.0,6910.6
16.1,6910.6
16.2,6924.1
16.3,6948.4
16.4,6955.4
16.5,6955.4
16.6,6955.4
16.7,6955.4
16.8,6955.4
16.9,6955.4
17.0,6955.4
17.1,6955.4
17.2,6955.4
17.3,6955.4
17.4,6955.4
17.5,6955.4
17.6,6955.4
17.7,6955.4
17.8,6973.3
17.9,6973.3
18.0,6988.1
18.1,6990.1
18.2,6994.4
18.3,6994.4
18.4,6994.4
18.5,6994.4
18.6,6994.4
18.7,6994.4
18.8,6994.4
18.9,6994.4
19.0,6994.4
19.1,6994.4
19.2,6994.4
19.3,6994.4
19.4,6994.4
19.5,6994.4
19.6,6996.8
19.7,7003.9
19.8,7013.9
19.9,7013.9
20.0,7013.9


==> dimacs-new/keller6/mssp-1.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5959.1
0.8,5959.1
0.9,5959.1
1.0,5959.1
1.1,5959.1
1.2,5959.1
1.3,5959.1
1.4,5959.1
1.5,5959.1
1.6,5959.1
1.7,5959.1
1.8,5959.1
1.9,5959.1
2.0,5959.1
2.1,5959.1
2.2,5959.1
2.3,5959.1
2.4,6011.3
2.5,6127.5
2.6,6127.5
2.7,6127.5
2.8,6127.5
2.9,6127.5
3.0,6127.5
3.1,6127.5
3.2,6127.5
3.3,6127.5
3.4,6127.5
3.5,6127.5
3.6,6127.5
3.7,6127.5
3.8,6127.5
3.9,6127.5
4.0,6127.5
4.1,6127.5
4.2,6262.8
4.3,6262.8
4.4,6262.8
4.5,6262.8
4.6,6262.8
4.7,6262.8
4.8,6262.8
4.9,6262.8
5.0,6262.8
5.1,6262.8
5.2,6262.8
5.3,6262.8
5.4,6262.8
5.5,6262.8
5.6,6262.8
5.7,6262.8
5.8,6262.8
5.9,6316.4
6.0,6330.7
6.1,6330.7
6.2,6330.7
6.3,6330.7
6.4,6330.7
6.5,6330.7
6.6,6330.7
6.7,6330.7
6.8,6330.7
6.9,6330.7
7.0,6330.7
7.1,6330.7
7.2,6330.7
7.3,6330.7
7.4,6330.7
7.5,6330.7
7.6,6330.7
7.7,6346.2
7.8,6385.3
7.9,6385.3
8.0,6385.3
8.1,6385.3
8.2,6385.3
8.3,6385.3
8.4,6385.3
8.5,6385.3
8.6,6385.3
8.7,6385.3
8.8,6385.3
8.9,6385.3
9.0,6385.3
9.1,6385.3
9.2,6385.3
9.3,6385.3
9.4,6389.0
9.5,6409.9
9.6,6430.0
9.7,6430.0
9.8,6430.0
9.9,6430.0
10.0,6430.0
10.1,6430.0
10.2,6430.0
10.3,6430.0
10.4,6430.0
10.5,6430.0
10.6,6430.0
10.7,6430.0
10.8,6430.0
10.9,6430.0
11.0,6430.0
11.1,6430.0
11.2,6462.1
11.3,6506.4
11.4,6520.5
11.5,6520.5
11.6,6520.5
11.7,6520.5
11.8,6520.5
11.9,6520.5
12.0,6520.5
12.1,6520.5
12.2,6520.5
12.3,6520.5
12.4,6520.5
12.5,6520.5
12.6,6520.5
12.7,6520.5
12.8,6520.5
12.9,6520.5
13.0,6566.5
13.1,6630.6
13.2,6681.1
13.3,6681.1
13.4,6681.1
13.5,6681.1
13.6,6681.1
13.7,6681.1
13.8,6681.1
13.9,6681.1
14.0,6681.1
14.1,6681.1
14.2,6681.1
14.3,6681.1
14.4,6681.1
14.5,6681.1
14.6,6681.1
14.7,6695.2
14.8,6695.2
14.9,6715.4
15.0,6715.4
15.1,6715.4
15.2,6715.4
15.3,6715.4
15.4,6715.4
15.5,6715.4
15.6,6715.4
15.7,6715.4
15.8,6715.4
15.9,6715.4
16.0,6715.4
16.1,6715.4
16.2,6715.4
16.3,6715.4
16.4,6715.4
16.5,6718.3
16.6,6725.7
16.7,6742.9
16.8,6754.4
16.9,6754.4
17.0,6754.4
17.1,6754.4
17.2,6754.4
17.3,6754.4
17.4,6754.4
17.5,6754.4
17.6,6754.4
17.7,6754.4
17.8,6754.4
17.9,6754.4
18.0,6754.4
18.1,6754.4
18.2,6754.4
18.3,6771.4
18.4,6793.9
18.5,6810.5
18.6,6850.1
18.7,6850.1
18.8,6850.1
18.9,6850.1
19.0,6850.1
19.1,6850.1
19.2,6850.1
19.3,6850.1
19.4,6850.1
19.5,6850.1
19.6,6850.1
19.7,6850.1
19.8,6850.1
19.9,6850.1
20.0,6850.1


==> dimacs-new/keller6/mssp-2.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5277.5
0.8,5684.6
0.9,5770.2
1.0,5770.2
1.1,5770.2
1.2,5770.2
1.3,5770.2
1.4,5770.2
1.5,5770.2
1.6,5770.2
1.7,5770.2
1.8,5770.2
1.9,5770.2
2.0,5770.2
2.1,5770.2
2.2,5770.2
2.3,5770.2
2.4,5812.2
2.5,5921.5
2.6,5989.9
2.7,5989.9
2.8,5989.9
2.9,5989.9
3.0,5989.9
3.1,5989.9
3.2,5989.9
3.3,5989.9
3.4,5989.9
3.5,5989.9
3.6,5989.9
3.7,5989.9
3.8,5989.9
3.9,5989.9
4.0,5989.9
4.1,6018.3
4.2,6068.0
4.3,6142.2
4.4,6142.2
4.5,6142.2
4.6,6142.2
4.7,6142.2
4.8,6142.2
4.9,6142.2
5.0,6142.2
5.1,6142.2
5.2,6142.2
5.3,6142.2
5.4,6142.2
5.5,6142.2
5.6,6142.2
5.7,6142.2
5.8,6151.5
5.9,6243.1
6.0,6335.3
6.1,6335.5
6.2,6335.5
6.3,6335.5
6.4,6335.5
6.5,6335.5
6.6,6335.5
6.7,6335.5
6.8,6335.5
6.9,6335.5
7.0,6335.5
7.1,6335.5
7.2,6335.5
7.3,6335.5
7.4,6335.5
7.5,6354.2
7.6,6354.2
7.7,6391.8
7.8,6430.4
7.9,6430.4
8.0,6458.7
8.1,6458.7
8.2,6458.7
8.3,6458.7
8.4,6458.7
8.5,6458.7
8.6,6458.7
8.7,6458.7
8.8,6458.7
8.9,6458.7
9.0,6458.7
9.1,6458.7
9.2,6458.7
9.3,6472.0
9.4,6480.9
9.5,6480.9
9.6,6502.2
9.7,6502.2
9.8,6503.9
9.9,6503.9
10.0,6503.9
10.1,6503.9
10.2,6503.9
10.3,6503.9
10.4,6503.9
10.5,6503.9
10.6,6503.9
10.7,6503.9
10.8,6503.9
10.9,6503.9
11.0,6503.9
11.1,6503.9
11.2,6516.5
11.3,6516.5
11.4,6516.5
11.5,6516.5
11.6,6567.0
11.7,6567.0
11.8,6567.0
11.9,6567.0
12.0,6567.0
12.1,6567.0
12.2,6567.0
12.3,6567.0
12.4,6567.0
12.5,6567.0
12.6,6568.7
12.7,6568.7
12.8,6578.0
12.9,6578.0
13.0,6595.9
13.1,6601.4
13.2,6601.4
13.3,6601.4
13.4,6601.4
13.5,6601.4
13.6,6601.4
13.7,6601.4
13.8,6601.4
13.9,6601.4
14.0,6601.4
14.1,6601.4
14.2,6601.4
14.3,6628.5
14.4,6628.5
14.5,6648.7
14.6,6648.7
14.7,6673.9
14.8,6673.9
14.9,6673.9
15.0,6673.9
15.1,6673.9
15.2,6673.9
15.3,6673.9
15.4,6673.9
15.5,6673.9
15.6,6673.9
15.7,6673.9
15.8,6673.9
15.9,6673.9
16.0,6673.9
16.1,6673.9
16.2,6673.9
16.3,6673.9
16.4,6673.9
16.5,6675.0
16.6,6675.0
16.7,6675.0
16.8,6675.0
16.9,6675.0
17.0,6675.0
17.1,6675.0
17.2,6675.0
17.3,6675.0
17.4,6675.0
17.5,6675.0
17.6,6675.0
17.7,6675.0
17.8,6685.6
17.9,6685.6
18.0,6693.8
18.1,6693.8
18.2,6693.8
18.3,6693.8
18.4,6693.8
18.5,6693.8
18.6,6693.8
18.7,6693.8
18.8,6693.8
18.9,6693.8
19.0,6693.8
19.1,6693.8
19.2,6693.8
19.3,6693.8
19.4,6693.8
19.5,6693.8
19.6,6693.8
19.7,6694.8
19.8,6694.8
19.9,6694.8
20.0,6694.8


==> dimacs-new/keller6/mssp-3.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5069.3
0.8,5875.9
0.9,5875.9
1.0,5875.9
1.1,5875.9
1.2,5875.9
1.3,5875.9
1.4,5875.9
1.5,5875.9
1.6,5875.9
1.7,5875.9
1.8,5875.9
1.9,5875.9
2.0,5875.9
2.1,5875.9
2.2,5875.9
2.3,5875.9
2.4,5875.9
2.5,5875.9
2.6,5908.7
2.7,6128.2
2.8,6207.4
2.9,6207.4
3.0,6207.4
3.1,6207.4
3.2,6207.4
3.3,6207.4
3.4,6207.4
3.5,6207.4
3.6,6207.4
3.7,6207.4
3.8,6207.4
3.9,6207.4
4.0,6207.4
4.1,6207.4
4.2,6207.4
4.3,6207.4
4.4,6217.9
4.5,6219.8
4.6,6230.0
4.7,6277.9
4.8,6277.9
4.9,6285.6
5.0,6285.6
5.1,6285.6
5.2,6285.6
5.3,6285.6
5.4,6285.6
5.5,6285.6
5.6,6285.6
5.7,6285.6
5.8,6285.6
5.9,6285.6
6.0,6285.6
6.1,6285.6
6.2,6285.6
6.3,6286.5
6.4,6286.5
6.5,6288.9
6.6,6356.6
6.7,6356.6
6.8,6357.3
6.9,6357.3
7.0,6357.3
7.1,6357.3
7.2,6357.3
7.3,6357.3
7.4,6357.3
7.5,6357.3
7.6,6357.3
7.7,6357.3
7.8,6357.3
7.9,6357.3
8.0,6357.3
8.1,6357.3
8.2,6375.0
8.3,6407.3
8.4,6427.2
8.5,6456.4
8.6,6475.7
8.7,6475.7
8.8,6475.7
8.9,6475.7
9.0,6475.7
9.1,6475.7
9.2,6475.7
9.3,6475.7
9.4,6475.7
9.5,6475.7
9.6,6475.7
9.7,6475.7
9.8,6475.7
9.9,6475.7
10.0,6475.7
10.1,6491.0
10.2,6491.0
10.3,6491.0
10.4,6501.4
10.5,6518.4
10.6,6546.3
10.7,6546.3
10.8,6570.9
10.9,6570.9
11.0,6570.9
11.1,6570.9
11.2,6570.9
11.3,6570.9
11.4,6570.9
11.5,6570.9
11.6,6570.9
11.7,6570.9
11.8,6570.9
11.9,6570.9
12.0,6583.6
12.1,6583.6
12.2,6587.4
12.3,6606.3
12.4,6606.3
12.5,6638.5
12.6,6649.8
12.7,6649.8
12.8,6668.7
12.9,6668.7
13.0,6668.7
13.1,6668.7
13.2,6668.7
13.3,6668.7
13.4,6668.7
13.5,6668.7
13.6,6668.7
13.7,6668.7
13.8,6668.7
13.9,6668.7
14.0,6703.6
14.1,6703.6
14.2,6720.3
14.3,6720.3
14.4,6741.6
14.5,6750.0
14.6,6767.4
14.7,6767.4
14.8,6795.9
14.9,6795.9
15.0,6795.9
15.1,6795.9
15.2,6795.9
15.3,6795.9
15.4,6795.9
15.5,6795.9
15.6,6795.9
15.7,6795.9
15.8,6795.9
15.9,6795.9
16.0,6795.9
16.1,6795.9
16.2,6813.5
16.3,6813.5
16.4,6813.5
16.5,6813.5
16.6,6836.6
16.7,6857.5
16.8,6857.5
16.9,6857.5
17.0,6857.5
17.1,6857.5
17.2,6857.5
17.3,6857.5
17.4,6857.5
17.5,6857.5
17.6,6857.5
17.7,6857.5
17.8,6857.5
17.9,6857.5
18.0,6888.7
18.1,6888.7
18.2,6888.7
18.3,6888.7
18.4,6906.4
18.5,6906.4
18.6,6937.3
18.7,6945.9
18.8,6945.9
18.9,6945.9
19.0,6945.9
19.1,6945.9
19.2,6945.9
19.3,6945.9
19.4,6945.9
19.5,6945.9
19.6,6945.9
19.7,6945.9
19.8,6945.9
19.9,6945.9
20.0,6945.9


==> dimacs-new/keller6/mssp-4.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,4952.8
0.8,5778.2
0.9,5828.4
1.0,5828.4
1.1,5828.4
1.2,5828.4
1.3,5828.4
1.4,5828.4
1.5,5828.4
1.6,5828.4
1.7,5828.4
1.8,5828.4
1.9,5828.4
2.0,5828.4
2.1,5828.4
2.2,5828.4
2.3,5828.4
2.4,5828.4
2.5,5828.4
2.6,5828.4
2.7,5852.8
2.8,6037.4
2.9,6073.0
3.0,6087.3
3.1,6087.3
3.2,6087.3
3.3,6087.3
3.4,6087.3
3.5,6087.3
3.6,6087.3
3.7,6087.3
3.8,6087.3
3.9,6087.3
4.0,6087.3
4.1,6087.3
4.2,6087.3
4.3,6087.3
4.4,6087.3
4.5,6087.3
4.6,6087.3
4.7,6104.7
4.8,6132.7
4.9,6182.9
5.0,6200.5
5.1,6200.5
5.2,6200.5
5.3,6200.5
5.4,6200.5
5.5,6200.5
5.6,6200.5
5.7,6200.5
5.8,6200.5
5.9,6200.5
6.0,6200.5
6.1,6200.5
6.2,6200.5
6.3,6200.5
6.4,6200.5
6.5,6200.5
6.6,6200.5
6.7,6239.6
6.8,6284.3
6.9,6318.9
7.0,6344.5
7.1,6344.5
7.2,6344.5
7.3,6344.5
7.4,6344.5
7.5,6344.5
7.6,6344.5
7.7,6344.5
7.8,6344.5
7.9,6344.5
8.0,6344.5
8.1,6344.5
8.2,6344.5
8.3,6344.5
8.4,6344.5
8.5,6344.5
8.6,6344.5
8.7,6355.3
8.8,6447.1
8.9,6513.4
9.0,6513.4
9.1,6541.6
9.2,6541.6
9.3,6541.6
9.4,6541.6
9.5,6541.6
9.6,6541.6
9.7,6541.6
9.8,6541.6
9.9,6541.6
10.0,6541.6
10.1,6541.6
10.2,6541.6
10.3,6541.6
10.4,6541.6
10.5,6541.6
10.6,6541.6
10.7,6541.6
10.8,6586.8
10.9,6599.8
11.0,6652.4
11.1,6674.5
11.2,6674.5
11.3,6674.5
11.4,6674.5
11.5,6674.5
11.6,6674.5
11.7,6674.5
11.8,6674.5
11.9,6674.5
12.0,6674.5
12.1,6674.5
12.2,6674.5
12.3,6674.5
12.4,6674.5
12.5,6674.5
12.6,6674.5
12.7,6674.5
12.8,6743.8
12.9,6743.8
13.0,6743.8
13.1,6743.8
13.2,6787.9
13.3,6787.9
13.4,6787.9
13.5,6787.9
13.6,6787.9
13.7,6787.9
13.8,6787.9
13.9,6787.9
14.0,6787.9
14.1,6787.9
14.2,6787.9
14.3,6787.9
14.4,6787.9
14.5,6787.9
14.6,6787.9
14.7,6787.9
14.8,6801.9
14.9,6801.9
15.0,6807.0
15.1,6807.0
15.2,6807.0
15.3,6823.5
15.4,6823.5
15.5,6823.5
15.6,6823.5
15.7,6823.5
15.8,6823.5
15.9,6823.5
16.0,6823.5
16.1,6823.5
16.2,6823.5
16.3,6823.5
16.4,6823.5
16.5,6823.5
16.6,6823.5
16.7,6823.5
16.8,6863.7
16.9,6867.8
17.0,6867.8
17.1,6880.2
17.2,6887.0
17.3,6887.0
17.4,6887.0
17.5,6887.0
17.6,6925.3
17.7,6925.3
17.8,6925.3
17.9,6925.3
18.0,6925.3
18.1,6925.3
18.2,6925.3
18.3,6925.3
18.4,6925.3
18.5,6925.3
18.6,6925.3
18.7,6925.3
18.8,6925.3
18.9,6925.3
19.0,6925.5
19.1,6925.5
19.2,6953.9
19.3,6954.5
19.4,6954.5
19.5,6954.5
19.6,6954.5
19.7,6955.7
19.8,6955.7
19.9,6955.7
20.0,6955.7


==> dimacs-new/keller6/sssp-0.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5276.7
0.8,5657.5
0.9,5657.5
1.0,5657.5
1.1,5657.5
1.2,5657.5
1.3,5657.5
1.4,5657.5
1.5,5657.5
1.6,5657.5
1.7,5657.5
1.8,5657.5
1.9,5657.5
2.0,5657.5
2.1,5657.5
2.2,5657.5
2.3,5657.5
2.4,5657.5
2.5,5657.5
2.6,5657.5
2.7,5657.5
2.8,5657.5
2.9,5657.5
3.0,5657.5
3.1,5657.5
3.2,5657.5
3.3,5657.5
3.4,5657.5
3.5,5657.5
3.6,5657.5
3.7,5657.5
3.8,5657.5
3.9,5657.5
4.0,5657.5
4.1,5657.5
4.2,5657.5
4.3,5657.5
4.4,5657.5
4.5,5657.5
4.6,5657.5
4.7,5657.5
4.8,5657.5
4.9,5657.5
5.0,5657.5
5.1,5657.5
5.2,5657.5
5.3,5657.5
5.4,5657.5
5.5,5657.5
5.6,5657.5
5.7,5657.5
5.8,5657.5
5.9,5657.5
6.0,5657.5
6.1,5657.5
6.2,5657.5
6.3,5657.5
6.4,5657.5
6.5,5657.5
6.6,5657.5
6.7,5657.5
6.8,5657.5
6.9,5657.5
7.0,5657.5
7.1,5657.5
7.2,5657.5
7.3,5657.5
7.4,5657.5
7.5,5657.5
7.6,5657.5
7.7,5657.5
7.8,5657.5
7.9,5657.5
8.0,5657.5
8.1,5657.5
8.2,5657.5
8.3,5657.5
8.4,5657.5
8.5,5657.5
8.6,5657.5
8.7,5657.5
8.8,5657.5
8.9,5657.5
9.0,5657.5
9.1,5657.5
9.2,5657.5
9.3,5657.5
9.4,5657.5
9.5,5657.5
9.6,5657.5
9.7,5657.5
9.8,5657.5
9.9,5657.5
10.0,5657.5
10.1,5657.5
10.2,5657.5
10.3,5657.5
10.4,5657.5
10.5,5657.5
10.6,5657.5
10.7,5657.5
10.8,5657.5
10.9,5657.5
11.0,5657.5
11.1,5657.5
11.2,5657.5
11.3,5657.5
11.4,5657.5
11.5,5657.5
11.6,5657.5
11.7,5657.5
11.8,5657.5
11.9,5657.5
12.0,5657.5
12.1,5657.5
12.2,5657.5
12.3,5657.5
12.4,5657.5
12.5,5657.5
12.6,5657.5
12.7,5657.5
12.8,5657.5
12.9,5657.5
13.0,5657.5
13.1,5657.5
13.2,5657.5
13.3,5657.5
13.4,5657.5
13.5,5657.5
13.6,5657.5
13.7,5657.5
13.8,5657.5
13.9,5657.5
14.0,5657.5
14.1,5657.5
14.2,5657.5
14.3,5657.5
14.4,5657.5
14.5,5657.5
14.6,5657.5
14.7,5657.5
14.8,5657.5
14.9,5657.5
15.0,5657.5
15.1,5657.5
15.2,5657.5
15.3,5657.5
15.4,5657.5
15.5,5657.5
15.6,5657.5
15.7,5657.5
15.8,5657.5
15.9,5657.5
16.0,5657.5
16.1,5657.5
16.2,5657.5
16.3,5657.5
16.4,5657.5
16.5,5657.5
16.6,5657.5
16.7,5657.5
16.8,5657.5
16.9,5657.5
17.0,5657.5
17.1,5657.5
17.2,5657.5
17.3,5657.5
17.4,5657.5
17.5,5657.5
17.6,5657.5
17.7,5657.5
17.8,5657.5
17.9,5657.5
18.0,5657.5
18.1,5657.5
18.2,5657.5
18.3,5657.5
18.4,5657.5
18.5,5657.5
18.6,5657.5
18.7,5657.5
18.8,5657.5
18.9,5657.5
19.0,5657.5
19.1,5657.5
19.2,5657.5
19.3,5657.5
19.4,5657.5
19.5,5657.5
19.6,5657.5
19.7,5657.5
19.8,5657.5
19.9,5657.5
20.0,5657.5


==> dimacs-new/keller6/sssp-1.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5688.6
0.8,5959.1
0.9,5959.1
1.0,5959.1
1.1,5959.1
1.2,5959.1
1.3,5959.1
1.4,5959.1
1.5,5959.1
1.6,5959.1
1.7,5959.1
1.8,5959.1
1.9,5959.1
2.0,5959.1
2.1,5959.1
2.2,5959.1
2.3,5959.1
2.4,5959.1
2.5,5959.1
2.6,5959.1
2.7,5959.1
2.8,5959.1
2.9,5959.1
3.0,5959.1
3.1,5959.1
3.2,5959.1
3.3,5959.1
3.4,5959.1
3.5,5959.1
3.6,5959.1
3.7,5959.1
3.8,5959.1
3.9,5959.1
4.0,5959.1
4.1,5959.1
4.2,5959.1
4.3,5959.1
4.4,5959.1
4.5,5959.1
4.6,5959.1
4.7,5959.1
4.8,5959.1
4.9,5959.1
5.0,5959.1
5.1,5959.1
5.2,5959.1
5.3,5959.1
5.4,5959.1
5.5,5959.1
5.6,5959.1
5.7,5959.1
5.8,5959.1
5.9,5959.1
6.0,5959.1
6.1,5959.1
6.2,5959.1
6.3,5959.1
6.4,5959.1
6.5,5959.1
6.6,5959.1
6.7,5959.1
6.8,5959.1
6.9,5959.1
7.0,5959.1
7.1,5959.1
7.2,5959.1
7.3,5959.1
7.4,5959.1
7.5,5959.1
7.6,5959.1
7.7,5959.1
7.8,5959.1
7.9,5959.1
8.0,5959.1
8.1,5959.1
8.2,5959.1
8.3,5959.1
8.4,5959.1
8.5,5959.1
8.6,5959.1
8.7,5959.1
8.8,5959.1
8.9,5959.1
9.0,5959.1
9.1,5959.1
9.2,5959.1
9.3,5959.1
9.4,5959.1
9.5,5959.1
9.6,5959.1
9.7,5959.1
9.8,5959.1
9.9,5959.1
10.0,5959.1
10.1,5959.1
10.2,5959.1
10.3,5959.1
10.4,5959.1
10.5,5959.1
10.6,5959.1
10.7,5959.1
10.8,5959.1
10.9,5959.1
11.0,5959.1
11.1,5959.1
11.2,5959.1
11.3,5959.1
11.4,5959.1
11.5,5959.1
11.6,5959.1
11.7,5959.1
11.8,5959.1
11.9,5959.1
12.0,5959.1
12.1,5959.1
12.2,5959.1
12.3,5959.1
12.4,5959.1
12.5,5959.1
12.6,5959.1
12.7,5959.1
12.8,5959.1
12.9,5959.1
13.0,5959.1
13.1,5959.1
13.2,5959.1
13.3,5959.1
13.4,5959.1
13.5,5959.1
13.6,5959.1
13.7,5959.1
13.8,5959.1
13.9,5959.1
14.0,5959.1
14.1,5959.1
14.2,5959.1
14.3,5959.1
14.4,5959.1
14.5,5959.1
14.6,5959.1
14.7,5959.1
14.8,5959.1
14.9,5959.1
15.0,5959.1
15.1,5959.1
15.2,5959.1
15.3,5959.1
15.4,5959.1
15.5,5959.1
15.6,5959.1
15.7,5959.1
15.8,5959.1
15.9,5959.1
16.0,5959.1
16.1,5959.1
16.2,5959.1
16.3,5959.1
16.4,5959.1
16.5,5959.1
16.6,5959.1
16.7,5959.1
16.8,5959.1
16.9,5959.1
17.0,5959.1
17.1,5959.1
17.2,5959.1
17.3,5959.1
17.4,5959.1
17.5,5959.1
17.6,5959.1
17.7,5959.1
17.8,5959.1
17.9,5959.1
18.0,5959.1
18.1,5959.1
18.2,5959.1
18.3,5959.1
18.4,5959.1
18.5,5959.1
18.6,5959.1
18.7,5959.1
18.8,5959.1
18.9,5959.1
19.0,5959.1
19.1,5959.1
19.2,5959.1
19.3,5959.1
19.4,5959.1
19.5,5959.1
19.6,5959.1
19.7,5959.1
19.8,5959.1
19.9,5959.1
20.0,5959.1


==> dimacs-new/keller6/sssp-2.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5497.0
0.8,5770.2
0.9,5770.2
1.0,5770.2
1.1,5770.2
1.2,5770.2
1.3,5770.2
1.4,5770.2
1.5,5770.2
1.6,5770.2
1.7,5770.2
1.8,5770.2
1.9,5770.2
2.0,5770.2
2.1,5770.2
2.2,5770.2
2.3,5770.2
2.4,5770.2
2.5,5770.2
2.6,5770.2
2.7,5770.2
2.8,5770.2
2.9,5770.2
3.0,5770.2
3.1,5770.2
3.2,5770.2
3.3,5770.2
3.4,5770.2
3.5,5770.2
3.6,5770.2
3.7,5770.2
3.8,5770.2
3.9,5770.2
4.0,5770.2
4.1,5770.2
4.2,5770.2
4.3,5770.2
4.4,5770.2
4.5,5770.2
4.6,5770.2
4.7,5770.2
4.8,5770.2
4.9,5770.2
5.0,5770.2
5.1,5770.2
5.2,5770.2
5.3,5770.2
5.4,5770.2
5.5,5770.2
5.6,5770.2
5.7,5770.2
5.8,5770.2
5.9,5770.2
6.0,5770.2
6.1,5770.2
6.2,5770.2
6.3,5770.2
6.4,5770.2
6.5,5770.2
6.6,5770.2
6.7,5770.2
6.8,5770.2
6.9,5770.2
7.0,5770.2
7.1,5770.2
7.2,5770.2
7.3,5770.2
7.4,5770.2
7.5,5770.2
7.6,5770.2
7.7,5770.2
7.8,5770.2
7.9,5770.2
8.0,5770.2
8.1,5770.2
8.2,5770.2
8.3,5770.2
8.4,5770.2
8.5,5770.2
8.6,5770.2
8.7,5770.2
8.8,5770.2
8.9,5770.2
9.0,5770.2
9.1,5770.2
9.2,5770.2
9.3,5770.2
9.4,5770.2
9.5,5770.2
9.6,5770.2
9.7,5770.2
9.8,5770.2
9.9,5770.2
10.0,5770.2
10.1,5770.2
10.2,5770.2
10.3,5770.2
10.4,5770.2
10.5,5770.2
10.6,5770.2
10.7,5770.2
10.8,5770.2
10.9,5770.2
11.0,5770.2
11.1,5770.2
11.2,5770.2
11.3,5770.2
11.4,5770.2
11.5,5770.2
11.6,5770.2
11.7,5770.2
11.8,5770.2
11.9,5770.2
12.0,5770.2
12.1,5770.2
12.2,5770.2
12.3,5770.2
12.4,5770.2
12.5,5770.2
12.6,5770.2
12.7,5770.2
12.8,5770.2
12.9,5770.2
13.0,5770.2
13.1,5770.2
13.2,5770.2
13.3,5770.2
13.4,5770.2
13.5,5770.2
13.6,5770.2
13.7,5770.2
13.8,5770.2
13.9,5770.2
14.0,5770.2
14.1,5770.2
14.2,5770.2
14.3,5770.2
14.4,5770.2
14.5,5770.2
14.6,5770.2
14.7,5770.2
14.8,5770.2
14.9,5770.2
15.0,5770.2
15.1,5770.2
15.2,5770.2
15.3,5770.2
15.4,5770.2
15.5,5770.2
15.6,5770.2
15.7,5770.2
15.8,5770.2
15.9,5770.2
16.0,5770.2
16.1,5770.2
16.2,5770.2
16.3,5770.2
16.4,5770.2
16.5,5770.2
16.6,5770.2
16.7,5770.2
16.8,5770.2
16.9,5770.2
17.0,5770.2
17.1,5770.2
17.2,5770.2
17.3,5770.2
17.4,5770.2
17.5,5770.2
17.6,5770.2
17.7,5770.2
17.8,5770.2
17.9,5770.2
18.0,5770.2
18.1,5770.2
18.2,5770.2
18.3,5770.2
18.4,5770.2
18.5,5770.2
18.6,5770.2
18.7,5770.2
18.8,5770.2
18.9,5770.2
19.0,5770.2
19.1,5770.2
19.2,5770.2
19.3,5770.2
19.4,5770.2
19.5,5770.2
19.6,5770.2
19.7,5770.2
19.8,5770.2
19.9,5770.2
20.0,5770.2


==> dimacs-new/keller6/sssp-3.txt <==
x,y
0.1,4952.8
0.2,4952.8
0.3,4952.8
0.4,4952.8
0.5,4952.8
0.6,4952.8
0.7,5355.2
0.8,5875.9
0.9,5875.9
1.0,5875.9
1.1,5875.9
1.2,5875.9
1.3,5875.9
1.4,5875.9
1.5,5875.9
1.6,5875.9
1.7,5875.9
1.8,5875.9
1.9,5875.9
2.0,5875.9
2.1,5875.9
2.2,5875.9
2.3,5875.9
2.4,5875.9
2.5,5875.9
2.6,5875.9
2.7,5875.9
2.8,5875.9
2.9,5875.9
3.0,5875.9
3.1,5875.9
3.2,5875.9
3.3,5875.9
3.4,5875.9
3.5,5875.9
3.6,5875.9
3.7,5875.9
3.8,5875.9
3.9,5875.9
4.0,5875.9
4.1,5875.9
4.2,5875.9
4.3,5875.9
4.4,5875.9
4.5,5875.9
4.6,5875.9
4.7,5875.9
4.8,5875.9
4.9,5875.9
5.0,5875.9
5.1,5875.9
5.2,5875.9
5.3,5875.9
5.4,5875.9
5.5,5875.9
5.6,5875.9
5.7,5875.9
5.8,5875.9
5.9,5875.9
6.0,5875.9
6.1,5875.9
6.2,5875.9
6.3,5875.9
6.4,5875.9
6.5,5875.9
6.6,5875.9
6.7,5875.9
6.8,5875.9
6.9,5875.9
7.0,5875.9
7.1,5875.9
7.2,5875.9
7.3,5875.9
7.4,5875.9
7.5,5875.9
7.6,5875.9
7.7,5875.9
7.8,5875.9
7.9,5875.9
8.0,5875.9
8.1,5875.9
8.2,5875.9
8.3,5875.9
8.4,5875.9
8.5,5875.9
8.6,5875.9
8.7,5875.9
8.8,5875.9
8.9,5875.9
9.0,5875.9
9.1,5875.9
9.2,5875.9
9.3,5875.9
9.4,5875.9
9.5,5875.9
9.6,5875.9
9.7,5875.9
9.8,5875.9
9.9,5875.9
10.0,5875.9
10.1,5875.9
10.2,5875.9
10.3,5875.9
10.4,5875.9
10.5,5875.9
10.6,5875.9
10.7,5875.9
10.8,5875.9
10.9,5875.9
11.0,5875.9
11.1,5875.9
11.2,5875.9
11.3,5875.9
11.4,5875.9
11.5,5875.9
11.6,5875.9
11.7,5875.9
11.8,5875.9
11.9,5875.9
12.0,5875.9
12.1,5875.9
12.2,5875.9
12.3,5875.9
12.4,5875.9
12.5,5875.9
12.6,5875.9
12.7,5875.9
12.8,5875.9
12.9,5875.9
13.0,5875.9
13.1,5875.9
13.2,5875.9
13.3,5875.9
13.4,5875.9
13.5,5875.9
13.6,5875.9
13.7,5875.9
13.8,5875.9
13.9,5875.9
14.0,5875.9
14.1,5875.9
14.2,5875.9
14.3,5875.9
14.4,5875.9
14.5,5875.9
14.6,5875.9
14.7,5875.9
14.8,5875.9
14.9,5875.9
15.0,5875.9
15.1,5875.9
15.2,5875.9
15.3,5875.9
15.4,5875.9
15.5,5875.9
15.6,5875.9
15.7,5875.9
15.8,5875.9
15.9,5875.9
16.0,5875.9
16.1,5875.9
16.2,5875.9
16.3,5875.9
16.4,5875.9
16.5,5875.9
16.6,5875.9
16.7,5875.9
16.8,5875.9
16.9,5875.9
17.0,5875.9
17.1,5875.9
17.2,5875.9
17.3,5875.9
17.4,5875.9
17.5,5875.9
17.6,5875.9
17.7,5875.9
17.8,5875.9
17.9,5875.9
18.0,5875.9
18.1,5875.9
18.2,5875.9
18.3,5875.9
18.4,5875.9
18.5,5875.9
18.6,5875.9
18.7,5875.9
18.8,5875.9
18.9,5875.9
19.0,5875.9
19.1,5875.9
19.2,5875.9
19.3,5875.9
19.4,5875.9
19.5,5875.9
19.6,5875.9
19.7,5875.9
19.8,5875.9
19.9,5875.9
20.0,5875.9


==> dimacs-new/keller6/tsm.txt <==
x,y
0.1,4363.9
0.2,4412.8
0.3,4413.0
0.4,4413.0
0.5,4414.6
0.6,4415.0
0.7,4415.0
0.8,4415.0
0.9,4415.0
1.0,4415.0
1.1,4415.0
1.2,4415.0
1.3,4415.0
1.4,4415.0
1.5,4415.0
1.6,4415.0
1.7,4415.0
1.8,4415.0
1.9,4415.0
2.0,4415.0
2.1,4433.5
2.2,4448.3
2.3,4452.0
2.4,4452.0
2.5,4452.0
2.6,4452.0
2.7,4452.0
2.8,4452.0
2.9,4452.0
3.0,4452.0
3.1,4452.0
3.2,4452.0
3.3,4452.0
3.4,4452.0
3.5,4452.0
3.6,4452.0
3.7,4452.0
3.8,4452.0
3.9,4452.0
4.0,4459.5
4.1,4462.5
4.2,4467.0
4.3,4467.0
4.4,4467.0
4.5,4467.0
4.6,4467.0
4.7,4467.0
4.8,4467.0
4.9,4467.0
5.0,4467.0
5.1,4467.0
5.2,4467.0
5.3,4467.0
5.4,4467.0
5.5,4467.0
5.6,4467.0
5.7,4467.0
5.8,4467.0
5.9,4467.0
6.0,4467.0
6.1,4467.0
6.2,4467.0
6.3,4467.0
6.4,4467.0
6.5,4467.0
6.6,4467.0
6.7,4467.0
6.8,4467.0
6.9,4467.0
7.0,4467.0
7.1,4467.0
7.2,4467.0
7.3,4467.0
7.4,4467.0
7.5,4467.0
7.6,4467.0
7.7,4467.0
7.8,4467.0
7.9,4467.0
8.0,4467.0
8.1,4467.0
8.2,4467.0
8.3,4467.0
8.4,4467.0
8.5,4467.0
8.6,4467.0
8.7,4467.0
8.8,4467.0
8.9,4467.0
9.0,4467.0
9.1,4467.0
9.2,4467.0
9.3,4467.0
9.4,4467.0
9.5,4467.0
9.6,4467.0
9.7,4467.0
9.8,4467.0
9.9,4467.0
10.0,4467.0
10.1,4467.0
10.2,4467.0
10.3,4467.0
10.4,4467.0
10.5,4467.0
10.6,4468.8
10.7,4469.4
10.8,4470.0
10.9,4471.8
11.0,4472.4
11.1,4472.4
11.2,4472.4
11.3,4473.0
11.4,4473.0
11.5,4473.0
11.6,4473.0
11.7,4473.0
11.8,4473.0
11.9,4473.0
12.0,4473.0
12.1,4473.0
12.2,4473.0
12.3,4473.0
12.4,4473.0
12.5,4473.0
12.6,4473.0
12.7,4473.0
12.8,4473.0
12.9,4473.0
13.0,4473.0
13.1,4481.9
13.2,4483.6
13.3,4504.8
13.4,4536.6
13.5,4557.8
13.6,4557.8
13.7,4568.4
13.8,4579.0
13.9,4579.0
14.0,4579.0
14.1,4579.0
14.2,4579.0
14.3,4579.0
14.4,4579.0
14.5,4579.0
14.6,4579.0
14.7,4579.0
14.8,4579.0
14.9,4579.0
15.0,4579.0
15.1,4579.0
15.2,4584.4
15.3,4589.8
15.4,4600.6
15.5,4622.2
15.6,4622.2
15.7,4622.2
15.8,4633.0
15.9,4633.0
16.0,4639.4
16.1,4639.4
16.2,4649.0
16.3,4655.4
16.4,4658.6
16.5,4658.6
16.6,4665.0
16.7,4665.0
16.8,4665.0
16.9,4665.0
17.0,4665.0
17.1,4665.0
17.2,4665.0
17.3,4665.0
17.4,4665.0
17.5,4665.0
17.6,4665.0
17.7,4665.0
17.8,4665.0
17.9,4665.0
18.0,4665.0
18.1,4665.0
18.2,4665.0
18.3,4665.0
18.4,4665.0
18.5,4665.0
18.6,4665.0
18.7,4665.0
18.8,4665.0
18.9,4665.0
19.0,4665.0
19.1,4665.0
19.2,4665.0
19.3,4665.0
19.4,4665.0
19.5,4665.0
19.6,4665.0
19.7,4665.0
19.8,4665.0
19.9,4665.0
20.0,4665.0


==> dimacs-new/p-hat1500-3/aco.txt <==
x,y
0.1,5594.9
0.2,6190.6
0.3,6242.0
0.4,6441.9
0.5,6471.7
0.6,6545.2
0.7,6709.7
0.8,6731.0
0.9,6746.3
1.0,6774.5
1.1,6774.5
1.2,6828.0
1.3,6828.0
1.4,6875.7
1.5,6973.8
1.6,6973.8
1.7,6973.8
1.8,6973.8
1.9,7026.5
2.0,7094.9
2.1,7107.0
2.2,7143.3
2.3,7169.8
2.4,7223.5
2.5,7223.5
2.6,7223.5
2.7,7223.5
2.8,7223.5
2.9,7223.5
3.0,7223.5
3.1,7223.5
3.2,7223.5
3.3,7223.5
3.4,7223.5
3.5,7223.5
3.6,7223.5
3.7,7223.5
3.8,7246.7
3.9,7246.7
4.0,7246.7
4.1,7246.7
4.2,7246.7
4.3,7246.7
4.4,7269.4
4.5,7269.4
4.6,7269.4
4.7,7269.4
4.8,7290.6
4.9,7290.6
5.0,7327.5
5.1,7381.2
5.2,7410.1
5.3,7438.2
5.4,7438.2
5.5,7438.2
5.6,7438.2
5.7,7443.1
5.8,7443.1
5.9,7443.1
6.0,7443.1
6.1,7462.2
6.2,7462.2
6.3,7462.2
6.4,7462.2
6.5,7462.2
6.6,7525.9
6.7,7554.0
6.8,7645.3
6.9,7807.6
7.0,8138.0
7.1,8267.4
7.2,8496.7
7.3,8648.6
7.4,8680.7
7.5,8774.4
7.6,8878.4
7.7,8914.5
7.8,8945.3
7.9,8974.9
8.0,9015.6
8.1,9075.1
8.2,9087.5
8.3,9188.3
8.4,9189.8
8.5,9200.7
8.6,9203.3
8.7,9205.7
8.8,9219.2
8.9,9235.6
9.0,9252.2
9.1,9252.7
9.2,9271.4
9.3,9274.7
9.4,9274.7
9.5,9286.7
9.6,9292.6
9.7,9295.1
9.8,9312.3
9.9,9328.0
10.0,9331.4
10.1,9331.4
10.2,9331.4
10.3,9331.4
10.4,9331.6
10.5,9331.6
10.6,9331.6
10.7,9331.8
10.8,9353.9
10.9,9353.9
11.0,9353.9
11.1,9354.6
11.2,9354.6
11.3,9370.0
11.4,9376.7
11.5,9376.7
11.6,9379.4
11.7,9379.4
11.8,9382.2
11.9,9384.4
12.0,9393.5
12.1,9396.3
12.2,9396.3
12.3,9396.3
12.4,9396.3
12.5,9396.3
12.6,9396.3
12.7,9396.3
12.8,9396.3
12.9,9396.3
13.0,9396.3
13.1,9396.3
13.2,9398.7
13.3,9398.7
13.4,9404.7
13.5,9404.9
13.6,9404.9
13.7,9404.9
13.8,9404.9
13.9,9404.9
14.0,9404.9
14.1,9404.9
14.2,9404.9
14.3,9404.9
14.4,9404.9
14.5,9404.9
14.6,9404.9
14.7,9404.9
14.8,9404.9
14.9,9404.9
15.0,9404.9
15.1,9404.9
15.2,9404.9
15.3,9404.9
15.4,9404.9
15.5,9404.9
15.6,9404.9
15.7,9404.9
15.8,9404.9
15.9,9404.9
16.0,9404.9
16.1,9404.9
16.2,9404.9
16.3,9404.9
16.4,9404.9
16.5,9404.9
16.6,9404.9
16.7,9404.9
16.8,9404.9
16.9,9404.9
17.0,9404.9
17.1,9404.9
17.2,9404.9
17.3,9404.9
17.4,9404.9
17.5,9404.9
17.6,9404.9
17.7,9404.9
17.8,9404.9
17.9,9404.9
18.0,9404.9
18.1,9404.9
18.2,9404.9
18.3,9404.9
18.4,9404.9
18.5,9404.9
18.6,9404.9
18.7,9404.9
18.8,9404.9
18.9,9404.9
19.0,9404.9
19.1,9404.9
19.2,9404.9
19.3,9404.9
19.4,9404.9
19.5,9404.9
19.6,9404.9
19.7,9404.9
19.8,9404.9
19.9,9404.9
20.0,9404.9


==> dimacs-new/p-hat1500-3/fastwclq.txt <==
x,y
0.1,7696.5
0.2,7968.4
0.3,8206.1
0.4,8206.1
0.5,8335.7
0.6,8349.7
0.7,8349.7
0.8,8365.7
0.9,8365.7
1.0,8365.7
1.1,8365.7
1.2,8365.7
1.3,8412.3
1.4,8465.9
1.5,8465.9
1.6,8465.9
1.7,8465.9
1.8,8465.9
1.9,8470.4
2.0,8470.4
2.1,8470.4
2.2,8491.0
2.3,8491.0
2.4,8491.0
2.5,8519.2
2.6,8519.2
2.7,8519.2
2.8,8519.2
2.9,8519.2
3.0,8519.2
3.1,8519.2
3.2,8594.6
3.3,8771.6
3.4,8771.6
3.5,8771.6
3.6,8771.6
3.7,8771.6
3.8,8771.6
3.9,8771.6
4.0,8771.6
4.1,8771.6
4.2,8771.6
4.3,8771.6
4.4,8771.6
4.5,8771.6
4.6,8771.6
4.7,8771.6
4.8,8771.6
4.9,8771.6
5.0,8771.6
5.1,8771.6
5.2,8771.6
5.3,8771.6
5.4,8771.6
5.5,8771.6
5.6,8771.6
5.7,8771.6
5.8,8774.2
5.9,8774.2
6.0,8774.2
6.1,8792.3
6.2,8810.4
6.3,8810.4
6.4,8810.4
6.5,8810.4
6.6,8810.4
6.7,8810.4
6.8,8810.4
6.9,8810.4
7.0,8810.4
7.1,8810.4
7.2,8810.4
7.3,8810.4
7.4,8835.1
7.5,8859.8
7.6,8859.8
7.7,8859.8
7.8,8859.8
7.9,8859.8
8.0,8859.8
8.1,8859.8
8.2,8859.8
8.3,8859.8
8.4,8859.8
8.5,8859.8
8.6,8859.8
8.7,8859.8
8.8,8859.8
8.9,8859.8
9.0,8859.8
9.1,8859.8
9.2,8859.8
9.3,8859.8
9.4,8859.8
9.5,8859.8
9.6,8859.8
9.7,8859.8
9.8,8859.8
9.9,8859.8
10.0,8859.8
10.1,8859.8
10.2,8859.8
10.3,8859.8
10.4,8859.8
10.5,8859.8
10.6,8859.8
10.7,8859.8
10.8,8859.8
10.9,8859.8
11.0,8859.8
11.1,8859.8
11.2,8859.8
11.3,8859.8
11.4,8859.8
11.5,8859.8
11.6,8859.8
11.7,8859.8
11.8,8859.8
11.9,8859.8
12.0,8859.8
12.1,8859.8
12.2,8859.8
12.3,8859.8
12.4,8859.8
12.5,8859.8
12.6,8859.8
12.7,8859.8
12.8,8859.8
12.9,8859.8
13.0,8859.8
13.1,8859.8
13.2,8859.8
13.3,8859.8
13.4,8859.8
13.5,8859.8
13.6,8859.8
13.7,8859.8
13.8,8859.8
13.9,8859.8
14.0,8859.8
14.1,8859.8
14.2,8859.8
14.3,8859.8
14.4,8859.8
14.5,8859.8
14.6,8859.8
14.7,8859.8
14.8,8859.8
14.9,8859.8
15.0,8859.8
15.1,8859.8
15.2,8859.8
15.3,8859.8
15.4,8859.8
15.5,8859.8
15.6,8859.8
15.7,8859.8
15.8,8859.8
15.9,8859.8
16.0,8859.8
16.1,8859.8
16.2,8859.8
16.3,8859.8
16.4,8859.8
16.5,8859.8
16.6,8859.8
16.7,8859.8
16.8,8859.8
16.9,8859.8
17.0,8859.8
17.1,8859.8
17.2,8859.8
17.3,8859.8
17.4,8859.8
17.5,8859.8
17.6,8859.8
17.7,8859.8
17.8,8859.8
17.9,8859.8
18.0,8860.4
18.1,8862.1
18.2,8862.1
18.3,8862.1
18.4,8862.1
18.5,8862.1
18.6,8862.1
18.7,8862.1
18.8,8872.5
18.9,8872.5
19.0,8872.5
19.1,8872.5
19.2,8872.5
19.3,8872.5
19.4,8882.0
19.5,8882.0
19.6,8882.0
19.7,8882.0
19.8,8898.9
19.9,8934.7
20.0,8934.7


==> dimacs-new/p-hat1500-3/gurobi.txt <==
x,y
0.1,3802.0
0.2,3802.0
0.3,3802.0
0.4,3802.0
0.5,3802.0
0.6,3802.0
0.7,3802.0
0.8,3802.0
0.9,3802.0
1.0,3802.0
1.1,3802.0
1.2,3802.0
1.3,3802.0
1.4,3802.0
1.5,3802.0
1.6,3802.0
1.7,3802.0
1.8,3802.0
1.9,3802.0
2.0,3802.0
2.1,3802.0
2.2,3802.0
2.3,3802.0
2.4,3802.0
2.5,3802.0
2.6,3802.0
2.7,3802.0
2.8,3802.0
2.9,3802.0
3.0,3802.0
3.1,3802.0
3.2,3802.0
3.3,3802.0
3.4,3802.0
3.5,3802.0
3.6,3802.0
3.7,3802.0
3.8,3802.0
3.9,3802.0
4.0,3802.0
4.1,3802.0
4.2,3802.0
4.3,3802.0
4.4,3802.0
4.5,3802.0
4.6,3802.0
4.7,3802.0
4.8,3802.0
4.9,3804.6
5.0,3824.1
5.1,3827.7
5.2,3827.7
5.3,4817.2
5.4,5411.2
5.5,5809.0
5.6,5947.0
5.7,6058.6
5.8,6058.6
5.9,6098.4
6.0,6098.4
6.1,6098.4
6.2,6098.4
6.3,6098.4
6.4,6098.4
6.5,6098.4
6.6,6098.4
6.7,6098.4
6.8,6098.4
6.9,6098.4
7.0,6098.4
7.1,6098.4
7.2,6098.4
7.3,6098.4
7.4,6098.4
7.5,6098.4
7.6,6098.4
7.7,6098.4
7.8,6098.4
7.9,6098.4
8.0,6098.4
8.1,6098.4
8.2,6098.4
8.3,6098.4
8.4,6098.4
8.5,6098.4
8.6,6098.4
8.7,6098.4
8.8,6098.4
8.9,6098.4
9.0,6098.4
9.1,6098.4
9.2,6098.4
9.3,6098.4
9.4,6098.4
9.5,6098.4
9.6,6098.4
9.7,6098.4
9.8,6098.4
9.9,6098.4
10.0,6098.4
10.1,6098.4
10.2,6098.4
10.3,6098.4
10.4,6098.4
10.5,6098.4
10.6,6098.4
10.7,6098.4
10.8,6098.4
10.9,6098.4
11.0,6098.4
11.1,6098.4
11.2,6098.4
11.3,6098.4
11.4,6098.4
11.5,6098.4
11.6,6098.4
11.7,6098.4
11.8,6098.4
11.9,6098.4
12.0,6098.4
12.1,6098.4
12.2,6098.4
12.3,6098.4
12.4,6098.4
12.5,6098.4
12.6,6098.4
12.7,6098.4
12.8,6098.4
12.9,6098.4
13.0,6098.4
13.1,6098.4
13.2,6098.4
13.3,6098.4
13.4,6098.4
13.5,6098.4
13.6,6098.4
13.7,6098.4
13.8,6098.4
13.9,6098.4
14.0,6098.4
14.1,6098.4
14.2,6098.4
14.3,6098.4
14.4,6098.4
14.5,6098.4
14.6,6098.4
14.7,6098.4
14.8,6098.4
14.9,6098.4
15.0,6098.4
15.1,6098.4
15.2,6098.4
15.3,6098.4
15.4,6098.4
15.5,6098.4
15.6,6098.4
15.7,6098.4
15.8,6098.4
15.9,6098.4
16.0,6098.4
16.1,6098.4
16.2,6098.4
16.3,6098.4
16.4,6098.4
16.5,6098.4
16.6,6098.4
16.7,6098.4
16.8,6098.4
16.9,6098.4
17.0,6098.4
17.1,6098.4
17.2,6098.4
17.3,6098.4
17.4,6098.4
17.5,6098.4
17.6,6098.4
17.7,6098.4
17.8,6098.4
17.9,6098.4
18.0,6098.4
18.1,6098.4
18.2,6098.4
18.3,6098.4
18.4,6098.4
18.5,6098.4
18.6,6098.4
18.7,6098.4
18.8,6098.4
18.9,6098.4
19.0,6098.4
19.1,6098.4
19.2,6098.4
19.3,6098.4
19.4,6098.4
19.5,6098.4
19.6,6098.4
19.7,6098.4
19.8,6098.4
19.9,6098.4
20.0,6098.4


==> dimacs-new/p-hat1500-3/lscc.txt <==
x,y
0.1,9508.0
0.2,9508.0
0.3,9508.0
0.4,9508.0
0.5,9768.0
0.6,9768.0
0.7,9768.0
0.8,9768.0
0.9,9905.0
1.0,9905.0
1.1,10025.6
1.2,10039.0
1.3,10039.0
1.4,10039.0
1.5,10039.0
1.6,10067.8
1.7,10087.0
1.8,10087.0
1.9,10087.0
2.0,10087.0
2.1,10087.0
2.2,10115.8
2.3,10123.0
2.4,10123.0
2.5,10123.0
2.6,10123.0
2.7,10123.0
2.8,10123.0
2.9,10123.0
3.0,10123.0
3.1,10123.0
3.2,10123.0
3.3,10123.0
3.4,10123.0
3.5,10123.0
3.6,10123.0
3.7,10123.0
3.8,10123.0
3.9,10123.0
4.0,10123.0
4.1,10123.0
4.2,10123.0
4.3,10123.0
4.4,10123.0
4.5,10123.0
4.6,10123.0
4.7,10123.0
4.8,10123.0
4.9,10123.0
5.0,10123.0
5.1,10123.0
5.2,10123.0
5.3,10123.0
5.4,10123.0
5.5,10127.1
5.6,10147.6
5.7,10164.0
5.8,10164.0
5.9,10164.0
6.0,10166.9
6.1,10178.5
6.2,10193.0
6.3,10193.0
6.4,10193.0
6.5,10193.0
6.6,10193.0
6.7,10193.0
6.8,10193.0
6.9,10193.0
7.0,10193.0
7.1,10193.0
7.2,10195.7
7.3,10201.1
7.4,10214.6
7.5,10220.0
7.6,10220.0
7.7,10220.0
7.8,10220.0
7.9,10220.0
8.0,10220.0
8.1,10220.0
8.2,10220.0
8.3,10220.0
8.4,10220.0
8.5,10220.0
8.6,10220.0
8.7,10220.0
8.8,10220.0
8.9,10220.0
9.0,10220.0
9.1,10220.0
9.2,10220.0
9.3,10220.0
9.4,10220.0
9.5,10220.0
9.6,10220.0
9.7,10220.0
9.8,10220.0
9.9,10220.0
10.0,10220.0
10.1,10220.0
10.2,10220.0
10.3,10220.0
10.4,10220.0
10.5,10220.0
10.6,10220.0
10.7,10220.0
10.8,10220.0
10.9,10220.0
11.0,10220.0
11.1,10220.0
11.2,10220.0
11.3,10220.0
11.4,10220.0
11.5,10220.0
11.6,10220.0
11.7,10220.0
11.8,10220.0
11.9,10220.0
12.0,10220.0
12.1,10220.0
12.2,10220.0
12.3,10220.0
12.4,10220.0
12.5,10220.0
12.6,10220.0
12.7,10220.0
12.8,10220.0
12.9,10220.0
13.0,10220.0
13.1,10220.0
13.2,10220.0
13.3,10220.0
13.4,10220.0
13.5,10220.0
13.6,10220.0
13.7,10220.0
13.8,10220.0
13.9,10220.0
14.0,10220.0
14.1,10220.0
14.2,10220.0
14.3,10220.0
14.4,10220.0
14.5,10220.0
14.6,10220.0
14.7,10220.0
14.8,10220.0
14.9,10220.0
15.0,10220.0
15.1,10220.0
15.2,10220.0
15.3,10220.0
15.4,10220.0
15.5,10220.0
15.6,10220.0
15.7,10220.0
15.8,10220.0
15.9,10220.0
16.0,10220.0
16.1,10220.0
16.2,10220.0
16.3,10220.0
16.4,10220.0
16.5,10220.0
16.6,10220.0
16.7,10220.0
16.8,10220.0
16.9,10220.0
17.0,10220.0
17.1,10220.0
17.2,10220.0
17.3,10220.0
17.4,10220.0
17.5,10220.0
17.6,10220.0
17.7,10220.0
17.8,10220.0
17.9,10220.0
18.0,10220.0
18.1,10220.0
18.2,10220.0
18.3,10220.0
18.4,10220.0
18.5,10220.0
18.6,10220.0
18.7,10220.0
18.8,10220.0
18.9,10220.0
19.0,10220.0
19.1,10220.0
19.2,10220.0
19.3,10220.0
19.4,10220.0
19.5,10220.0
19.6,10220.0
19.7,10220.0
19.8,10220.0
19.9,10223.3
20.0,10226.6


==> dimacs-new/p-hat1500-3/mssp-0.txt <==
x,y
0.1,6267.8
0.2,6802.6
0.3,9038.6
0.4,9038.6
0.5,9038.6
0.6,9038.6
0.7,9038.6
0.8,9038.6
0.9,9038.6
1.0,9537.7
1.1,9678.0
1.2,9678.0
1.3,9678.0
1.4,9678.0
1.5,9678.0
1.6,9678.0
1.7,9678.0
1.8,9678.0
1.9,9779.3
2.0,9779.3
2.1,9779.3
2.2,9779.3
2.3,9779.3
2.4,9779.3
2.5,9779.3
2.6,9779.3
2.7,9779.3
2.8,9832.5
2.9,9866.8
3.0,9866.8
3.1,9866.8
3.2,9866.8
3.3,9866.8
3.4,9866.8
3.5,9866.8
3.6,9866.8
3.7,9967.4
3.8,9974.6
3.9,9974.6
4.0,9974.6
4.1,9974.6
4.2,9974.6
4.3,9974.6
4.4,9974.6
4.5,9974.6
4.6,9989.4
4.7,10028.6
4.8,10028.6
4.9,10028.6
5.0,10028.6
5.1,10028.6
5.2,10028.6
5.3,10028.6
5.4,10034.7
5.5,10054.4
5.6,10080.7
5.7,10080.7
5.8,10080.7
5.9,10080.7
6.0,10080.7
6.1,10080.7
6.2,10080.7
6.3,10103.4
6.4,10118.7
6.5,10120.9
6.6,10125.6
6.7,10125.6
6.8,10125.6
6.9,10125.6
7.0,10125.6
7.1,10125.6
7.2,10135.8
7.3,10145.6
7.4,10156.0
7.5,10160.4
7.6,10160.4
7.7,10160.4
7.8,10160.4
7.9,10160.4
8.0,10160.4
8.1,10165.1
8.2,10169.3
8.3,10178.0
8.4,10187.5
8.5,10187.5
8.6,10187.5
8.7,10187.5
8.8,10187.5
8.9,10187.5
9.0,10196.3
9.1,10196.3
9.2,10199.2
9.3,10201.3
9.4,10201.3
9.5,10201.3
9.6,10201.3
9.7,10201.3
9.8,10204.4
9.9,10205.1
10.0,10212.4
10.1,10212.4
10.2,10221.6
10.3,10221.6
10.4,10221.6
10.5,10221.6
10.6,10221.6
10.7,10227.3
10.8,10227.3
10.9,10228.3
11.0,10228.3
11.1,10242.2
11.2,10242.2
11.3,10242.2
11.4,10242.2
11.5,10242.2
11.6,10244.7
11.7,10244.7
11.8,10250.8
11.9,10250.8
12.0,10250.8
12.1,10250.8
12.2,10250.8
12.3,10254.3
12.4,10254.3
12.5,10254.3
12.6,10254.3
12.7,10262.2
12.8,10262.2
12.9,10266.6
13.0,10266.6
13.1,10266.6
13.2,10266.7
13.3,10266.7
13.4,10266.7
13.5,10266.7
13.6,10266.7
13.7,10266.7
13.8,10266.7
13.9,10266.7
14.0,10267.8
14.1,10267.8
14.2,10267.8
14.3,10267.8
14.4,10267.8
14.5,10267.8
14.6,10267.8
14.7,10267.8
14.8,10267.8
14.9,10267.8
15.0,10267.8
15.1,10267.8
15.2,10267.8
15.3,10267.8
15.4,10267.8
15.5,10267.8
15.6,10267.8
15.7,10267.8
15.8,10267.8
15.9,10267.8
16.0,10267.8
16.1,10267.8
16.2,10267.8
16.3,10267.8
16.4,10267.8
16.5,10267.8
16.6,10267.8
16.7,10267.8
16.8,10267.8
16.9,10267.8
17.0,10267.8
17.1,10267.8
17.2,10267.8
17.3,10267.8
17.4,10267.8
17.5,10267.8
17.6,10267.8
17.7,10267.8
17.8,10267.8
17.9,10267.8
18.0,10267.8
18.1,10267.8
18.2,10267.8
18.3,10267.8
18.4,10267.8
18.5,10267.8
18.6,10267.8
18.7,10267.8
18.8,10267.8
18.9,10267.8
19.0,10267.8
19.1,10267.8
19.2,10267.8
19.3,10267.8
19.4,10267.8
19.5,10267.8
19.6,10267.8
19.7,10267.8
19.8,10267.8
19.9,10267.8
20.0,10267.8


==> dimacs-new/p-hat1500-3/mssp-1.txt <==
x,y
0.1,6267.8
0.2,8162.0
0.3,9330.7
0.4,9330.7
0.5,9330.7
0.6,9330.7
0.7,9330.7
0.8,9330.7
0.9,9330.7
1.0,9781.5
1.1,9837.1
1.2,9837.1
1.3,9837.1
1.4,9837.1
1.5,9837.1
1.6,9837.1
1.7,9837.1
1.8,9837.1
1.9,10161.8
2.0,10161.8
2.1,10161.8
2.2,10161.8
2.3,10161.8
2.4,10161.8
2.5,10161.8
2.6,10161.8
2.7,10211.7
2.8,10213.9
2.9,10213.9
3.0,10213.9
3.1,10213.9
3.2,10213.9
3.3,10213.9
3.4,10213.9
3.5,10213.9
3.6,10225.5
3.7,10237.6
3.8,10237.6
3.9,10237.6
4.0,10237.6
4.1,10237.6
4.2,10237.6
4.3,10237.6
4.4,10243.1
4.5,10250.8
4.6,10255.2
4.7,10255.2
4.8,10255.2
4.9,10255.2
5.0,10255.2
5.1,10255.2
5.2,10255.2
5.3,10257.3
5.4,10259.8
5.5,10262.9
5.6,10262.9
5.7,10262.9
5.8,10262.9
5.9,10262.9
6.0,10262.9
6.1,10268.9
6.2,10268.9
6.3,10268.9
6.4,10276.0
6.5,10276.0
6.6,10276.0
6.7,10276.0
6.8,10276.0
6.9,10276.0
7.0,10276.0
7.1,10276.0
7.2,10276.0
7.3,10279.9
7.4,10279.9
7.5,10279.9
7.6,10279.9
7.7,10279.9
7.8,10279.9
7.9,10279.9
8.0,10279.9
8.1,10279.9
8.2,10283.9
8.3,10283.9
8.4,10283.9
8.5,10283.9
8.6,10283.9
8.7,10283.9
8.8,10283.9
8.9,10283.9
9.0,10283.9
9.1,10285.2
9.2,10285.2
9.3,10285.2
9.4,10285.2
9.5,10285.2
9.6,10285.2
9.7,10285.2
9.8,10285.2
9.9,10285.2
10.0,10286.4
10.1,10286.4
10.2,10286.4
10.3,10286.4
10.4,10286.4
10.5,10286.4
10.6,10286.4
10.7,10286.4
10.8,10286.4
10.9,10286.4
11.0,10286.4
11.1,10286.4
11.2,10286.4
11.3,10287.5
11.4,10287.5
11.5,10287.5
11.6,10287.5
11.7,10287.5
11.8,10287.5
11.9,10287.5
12.0,10287.5
12.1,10298.0
12.2,10298.0
12.3,10298.0
12.4,10298.0
12.5,10298.0
12.6,10298.0
12.7,10298.0
12.8,10298.0
12.9,10298.0
13.0,10298.0
13.1,10298.0
13.2,10298.0
13.3,10298.0
13.4,10298.0
13.5,10298.0
13.6,10298.0
13.7,10298.0
13.8,10298.0
13.9,10298.0
14.0,10298.0
14.1,10298.0
14.2,10298.0
14.3,10298.0
14.4,10298.0
14.5,10298.0
14.6,10298.0
14.7,10298.0
14.8,10298.0
14.9,10298.0
15.0,10298.0
15.1,10298.0
15.2,10298.0
15.3,10298.0
15.4,10298.0
15.5,10298.0
15.6,10298.0
15.7,10298.0
15.8,10298.0
15.9,10298.0
16.0,10298.0
16.1,10298.0
16.2,10298.0
16.3,10298.0
16.4,10298.0
16.5,10298.0
16.6,10298.0
16.7,10298.0
16.8,10298.0
16.9,10298.0
17.0,10298.0
17.1,10298.0
17.2,10298.0
17.3,10298.0
17.4,10298.0
17.5,10298.0
17.6,10298.0
17.7,10298.0
17.8,10298.0
17.9,10298.0
18.0,10298.0
18.1,10298.0
18.2,10298.0
18.3,10298.0
18.4,10298.0
18.5,10298.0
18.6,10298.0
18.7,10298.0
18.8,10298.0
18.9,10298.0
19.0,10298.0
19.1,10298.0
19.2,10298.0
19.3,10298.0
19.4,10298.0
19.5,10298.0
19.6,10298.0
19.7,10298.0
19.8,10298.0
19.9,10298.0
20.0,10298.0


==> dimacs-new/p-hat1500-3/mssp-2.txt <==
x,y
0.1,6267.8
0.2,7697.9
0.3,8906.1
0.4,8906.1
0.5,8906.1
0.6,8906.1
0.7,8906.1
0.8,8906.1
0.9,8906.1
1.0,9392.0
1.1,9392.0
1.2,9392.0
1.3,9392.0
1.4,9392.0
1.5,9392.0
1.6,9392.0
1.7,9392.0
1.8,9582.2
1.9,9598.1
2.0,9598.1
2.1,9598.1
2.2,9598.1
2.3,9598.1
2.4,9598.1
2.5,9598.1
2.6,9650.9
2.7,9668.1
2.8,9668.1
2.9,9668.1
3.0,9668.1
3.1,9668.1
3.2,9668.1
3.3,9706.2
3.4,9772.3
3.5,9807.0
3.6,9807.0
3.7,9807.0
3.8,9807.0
3.9,9807.0
4.0,9807.0
4.1,9807.0
4.2,9823.2
4.3,9839.2
4.4,9839.2
4.5,9839.2
4.6,9839.2
4.7,9839.2
4.8,9839.2
4.9,9839.6
5.0,9862.4
5.1,9871.7
5.2,9871.7
5.3,9871.7
5.4,9871.7
5.5,9871.7
5.6,9871.7
5.7,9871.7
5.8,9890.6
5.9,9890.6
6.0,9890.6
6.1,9890.6
6.2,9890.6
6.3,9890.6
6.4,9890.6
6.5,9917.0
6.6,9948.7
6.7,9948.7
6.8,9948.7
6.9,9948.7
7.0,9948.7
7.1,9948.7
7.2,9948.7
7.3,9963.7
7.4,9963.7
7.5,9963.7
7.6,9963.7
7.7,9963.7
7.8,9963.7
7.9,9963.7
8.0,9963.7
8.1,9966.4
8.2,9970.9
8.3,9970.9
8.4,9970.9
8.5,9970.9
8.6,9970.9
8.7,9970.9
8.8,9971.1
8.9,9971.1
9.0,9975.1
9.1,9975.1
9.2,9975.1
9.3,9975.1
9.4,9975.1
9.5,9975.1
9.6,9975.1
9.7,9975.1
9.8,9975.1
9.9,9975.1
10.0,9975.1
10.1,9975.1
10.2,9975.1
10.3,9975.1
10.4,9975.1
10.5,9982.7
10.6,9982.7
10.7,9982.7
10.8,9982.7
10.9,9982.7
11.0,9982.7
11.1,9982.7
11.2,9983.3
11.3,9983.3
11.4,9983.3
11.5,9983.3
11.6,9983.3
11.7,9986.4
11.8,9986.4
11.9,9986.4
12.0,9987.5
12.1,9987.5
12.2,9987.5
12.3,9987.5
12.4,9987.5
12.5,9987.5
12.6,9987.5
12.7,9987.5
12.8,9987.5
12.9,9987.5
13.0,9987.5
13.1,9987.5
13.2,9987.5
13.3,9987.5
13.4,9987.5
13.5,9987.5
13.6,9987.5
13.7,9987.5
13.8,9987.5
13.9,9987.5
14.0,9987.5
14.1,9987.5
14.2,9987.5
14.3,9987.5
14.4,9987.7
14.5,9987.7
14.6,9987.7
14.7,9987.7
14.8,9991.2
14.9,9991.2
15.0,9991.2
15.1,9991.2
15.2,9991.2
15.3,9991.2
15.4,9991.2
15.5,9991.2
15.6,9991.2
15.7,9991.2
15.8,9991.2
15.9,9993.9
16.0,9993.9
16.1,9993.9
16.2,9993.9
16.3,9993.9
16.4,9993.9
16.5,9993.9
16.6,9993.9
16.7,9993.9
16.8,9993.9
16.9,9993.9
17.0,9993.9
17.1,9993.9
17.2,9993.9
17.3,9994.4
17.4,9994.4
17.5,9994.4
17.6,9995.9
17.7,9995.9
17.8,9995.9
17.9,9995.9
18.0,9995.9
18.1,9995.9
18.2,9995.9
18.3,9995.9
18.4,9995.9
18.5,9995.9
18.6,9995.9
18.7,9995.9
18.8,9996.6
18.9,9996.6
19.0,9998.7
19.1,9998.7
19.2,9998.7
19.3,9998.7
19.4,9998.7
19.5,9998.7
19.6,9998.7
19.7,9998.7
19.8,9998.7
19.9,9998.7
20.0,9998.7


==> dimacs-new/p-hat1500-3/mssp-3.txt <==
x,y
0.1,6267.8
0.2,7089.8
0.3,8965.2
0.4,8965.2
0.5,8965.2
0.6,8965.2
0.7,8965.2
0.8,8965.2
0.9,8965.2
1.0,8965.2
1.1,9421.9
1.2,9471.6
1.3,9471.6
1.4,9471.6
1.5,9471.6
1.6,9471.6
1.7,9471.6
1.8,9471.6
1.9,9471.6
2.0,9471.6
2.1,9810.9
2.2,9810.9
2.3,9810.9
2.4,9810.9
2.5,9810.9
2.6,9810.9
2.7,9810.9
2.8,9810.9
2.9,9810.9
3.0,9882.5
3.1,10058.9
3.2,10058.9
3.3,10058.9
3.4,10058.9
3.5,10058.9
3.6,10058.9
3.7,10058.9
3.8,10058.9
3.9,10058.9
4.0,10155.1
4.1,10198.9
4.2,10198.9
4.3,10198.9
4.4,10198.9
4.5,10198.9
4.6,10198.9
4.7,10198.9
4.8,10198.9
4.9,10198.9
5.0,10211.5
5.1,10236.0
5.2,10236.0
5.3,10236.0
5.4,10236.0
5.5,10236.0
5.6,10236.0
5.7,10236.0
5.8,10236.0
5.9,10236.0
6.0,10254.9
6.1,10262.0
6.2,10271.3
6.3,10271.3
6.4,10271.3
6.5,10271.3
6.6,10271.3
6.7,10271.3
6.8,10271.3
6.9,10271.3
7.0,10284.6
7.1,10284.8
7.2,10290.6
7.3,10290.6
7.4,10290.6
7.5,10290.6
7.6,10290.6
7.7,10290.6
7.8,10290.6
7.9,10290.6
8.0,10290.6
8.1,10294.6
8.2,10303.0
8.3,10303.0
8.4,10303.0
8.5,10303.0
8.6,10303.0
8.7,10303.0
8.8,10303.0
8.9,10303.0
9.0,10303.0
9.1,10303.0
9.2,10303.0
9.3,10303.0
9.4,10303.0
9.5,10303.0
9.6,10303.0
9.7,10303.0
9.8,10303.0
9.9,10303.0
10.0,10303.0
10.1,10308.0
10.2,10308.0
10.3,10308.0
10.4,10308.0
10.5,10308.0
10.6,10308.0
10.7,10308.0
10.8,10308.0
10.9,10308.0
11.0,10308.0
11.1,10308.0
11.2,10308.0
11.3,10308.0
11.4,10308.0
11.5,10308.0
11.6,10308.0
11.7,10308.0
11.8,10308.0
11.9,10308.0
12.0,10312.9
12.1,10312.9
12.2,10312.9
12.3,10312.9
12.4,10312.9
12.5,10312.9
12.6,10312.9
12.7,10312.9
12.8,10312.9
12.9,10312.9
13.0,10313.8
13.1,10313.8
13.2,10313.8
13.3,10313.8
13.4,10313.8
13.5,10313.8
13.6,10313.8
13.7,10313.8
13.8,10313.8
13.9,10313.8
14.0,10314.2
14.1,10314.2
14.2,10314.2
14.3,10314.2
14.4,10314.2
14.5,10314.2
14.6,10314.2
14.7,10314.2
14.8,10314.2
14.9,10314.2
15.0,10314.2
15.1,10314.2
15.2,10314.2
15.3,10314.2
15.4,10314.2
15.5,10314.2
15.6,10314.2
15.7,10314.2
15.8,10314.2
15.9,10314.2
16.0,10314.2
16.1,10314.2
16.2,10314.2
16.3,10314.2
16.4,10314.2
16.5,10314.2
16.6,10314.2
16.7,10314.2
16.8,10314.2
16.9,10314.2
17.0,10314.2
17.1,10314.2
17.2,10314.2
17.3,10314.2
17.4,10314.2
17.5,10314.2
17.6,10314.2
17.7,10314.2
17.8,10314.2
17.9,10314.2
18.0,10314.2
18.1,10314.2
18.2,10314.2
18.3,10314.2
18.4,10314.2
18.5,10314.2
18.6,10314.2
18.7,10314.2
18.8,10314.2
18.9,10314.2
19.0,10314.2
19.1,10314.2
19.2,10314.2
19.3,10314.2
19.4,10314.2
19.5,10314.2
19.6,10314.2
19.7,10314.2
19.8,10314.2
19.9,10314.2
20.0,10314.2


==> dimacs-new/p-hat1500-3/mssp-4.txt <==
x,y
0.1,6267.8
0.2,6267.8
0.3,9016.5
0.4,9016.5
0.5,9016.5
0.6,9016.5
0.7,9016.5
0.8,9016.5
0.9,9016.5
1.0,9016.5
1.1,9119.4
1.2,9565.4
1.3,9565.4
1.4,9565.4
1.5,9565.4
1.6,9565.4
1.7,9565.4
1.8,9565.4
1.9,9565.4
2.0,9565.4
2.1,9669.9
2.2,9816.8
2.3,9816.8
2.4,9816.8
2.5,9816.8
2.6,9816.8
2.7,9816.8
2.8,9816.8
2.9,9816.8
3.0,9816.8
3.1,9908.2
3.2,9970.2
3.3,9970.2
3.4,9970.2
3.5,9970.2
3.6,9970.2
3.7,9970.2
3.8,9970.2
3.9,9970.2
4.0,9970.2
4.1,10017.8
4.2,10047.9
4.3,10047.9
4.4,10047.9
4.5,10047.9
4.6,10047.9
4.7,10047.9
4.8,10047.9
4.9,10047.9
5.0,10048.8
5.1,10080.1
5.2,10094.9
5.3,10094.9
5.4,10094.9
5.5,10094.9
5.6,10094.9
5.7,10094.9
5.8,10094.9
5.9,10094.9
6.0,10104.8
6.1,10124.5
6.2,10129.7
6.3,10129.7
6.4,10129.7
6.5,10129.7
6.6,10129.7
6.7,10129.7
6.8,10129.7
6.9,10129.7
7.0,10142.9
7.1,10148.7
7.2,10148.7
7.3,10148.7
7.4,10148.7
7.5,10148.7
7.6,10148.7
7.7,10148.7
7.8,10148.7
7.9,10163.2
8.0,10163.4
8.1,10166.6
8.2,10166.6
8.3,10166.6
8.4,10166.6
8.5,10166.6
8.6,10166.6
8.7,10166.6
8.8,10169.9
8.9,10172.6
9.0,10188.8
9.1,10188.8
9.2,10188.8
9.3,10188.8
9.4,10188.8
9.5,10188.8
9.6,10188.8
9.7,10195.2
9.8,10196.4
9.9,10196.4
10.0,10199.5
10.1,10199.5
10.2,10199.5
10.3,10199.5
10.4,10199.5
10.5,10199.5
10.6,10199.5
10.7,10199.5
10.8,10199.5
10.9,10212.5
11.0,10213.2
11.1,10213.2
11.2,10213.2
11.3,10213.2
11.4,10213.2
11.5,10213.2
11.6,10213.2
11.7,10213.2
11.8,10213.2
11.9,10223.5
12.0,10223.5
12.1,10223.5
12.2,10223.5
12.3,10223.5
12.4,10223.5
12.5,10223.5
12.6,10223.5
12.7,10225.8
12.8,10244.6
12.9,10244.6
13.0,10244.6
13.1,10244.6
13.2,10244.6
13.3,10244.6
13.4,10244.6
13.5,10244.6
13.6,10244.6
13.7,10247.9
13.8,10255.8
13.9,10255.8
14.0,10255.8
14.1,10255.8
14.2,10255.8
14.3,10255.8
14.4,10255.8
14.5,10255.8
14.6,10261.8
14.7,10263.0
14.8,10263.0
14.9,10263.0
15.0,10263.0
15.1,10263.0
15.2,10263.0
15.3,10263.0
15.4,10263.0
15.5,10263.0
15.6,10263.0
15.7,10263.0
15.8,10263.0
15.9,10263.0
16.0,10263.0
16.1,10263.0
16.2,10263.0
16.3,10263.0
16.4,10263.0
16.5,10263.0
16.6,10263.0
16.7,10263.0
16.8,10263.0
16.9,10263.0
17.0,10263.0
17.1,10263.0
17.2,10263.0
17.3,10263.0
17.4,10263.0
17.5,10263.0
17.6,10263.0
17.7,10263.0
17.8,10263.0
17.9,10263.0
18.0,10263.0
18.1,10263.0
18.2,10263.0
18.3,10263.0
18.4,10263.0
18.5,10263.0
18.6,10263.0
18.7,10263.0
18.8,10263.0
18.9,10263.0
19.0,10263.0
19.1,10263.0
19.2,10263.0
19.3,10263.0
19.4,10263.0
19.5,10263.0
19.6,10263.0
19.7,10263.0
19.8,10263.0
19.9,10263.0
20.0,10263.0


==> dimacs-new/p-hat1500-3/sssp-0.txt <==
x,y
0.1,6267.8
0.2,6542.8
0.3,9038.6
0.4,9038.6
0.5,9038.6
0.6,9038.6
0.7,9038.6
0.8,9038.6
0.9,9038.6
1.0,9038.6
1.1,9038.6
1.2,9038.6
1.3,9038.6
1.4,9038.6
1.5,9038.6
1.6,9038.6
1.7,9038.6
1.8,9038.6
1.9,9038.6
2.0,9038.6
2.1,9038.6
2.2,9038.6
2.3,9038.6
2.4,9038.6
2.5,9038.6
2.6,9038.6
2.7,9038.6
2.8,9038.6
2.9,9038.6
3.0,9038.6
3.1,9038.6
3.2,9038.6
3.3,9038.6
3.4,9038.6
3.5,9038.6
3.6,9038.6
3.7,9038.6
3.8,9038.6
3.9,9038.6
4.0,9038.6
4.1,9038.6
4.2,9038.6
4.3,9038.6
4.4,9038.6
4.5,9038.6
4.6,9038.6
4.7,9038.6
4.8,9038.6
4.9,9038.6
5.0,9038.6
5.1,9038.6
5.2,9038.6
5.3,9038.6
5.4,9038.6
5.5,9038.6
5.6,9038.6
5.7,9038.6
5.8,9038.6
5.9,9038.6
6.0,9038.6
6.1,9038.6
6.2,9038.6
6.3,9038.6
6.4,9038.6
6.5,9038.6
6.6,9038.6
6.7,9038.6
6.8,9038.6
6.9,9038.6
7.0,9038.6
7.1,9038.6
7.2,9038.6
7.3,9038.6
7.4,9038.6
7.5,9038.6
7.6,9038.6
7.7,9038.6
7.8,9038.6
7.9,9038.6
8.0,9038.6
8.1,9038.6
8.2,9038.6
8.3,9038.6
8.4,9038.6
8.5,9038.6
8.6,9038.6
8.7,9038.6
8.8,9038.6
8.9,9038.6
9.0,9038.6
9.1,9038.6
9.2,9038.6
9.3,9038.6
9.4,9038.6
9.5,9038.6
9.6,9038.6
9.7,9038.6
9.8,9038.6
9.9,9038.6
10.0,9038.6
10.1,9038.6
10.2,9038.6
10.3,9038.6
10.4,9038.6
10.5,9038.6
10.6,9038.6
10.7,9038.6
10.8,9038.6
10.9,9038.6
11.0,9038.6
11.1,9038.6
11.2,9038.6
11.3,9038.6
11.4,9038.6
11.5,9038.6
11.6,9038.6
11.7,9038.6
11.8,9038.6
11.9,9038.6
12.0,9038.6
12.1,9038.6
12.2,9038.6
12.3,9038.6
12.4,9038.6
12.5,9038.6
12.6,9038.6
12.7,9038.6
12.8,9038.6
12.9,9038.6
13.0,9038.6
13.1,9038.6
13.2,9038.6
13.3,9038.6
13.4,9038.6
13.5,9038.6
13.6,9038.6
13.7,9038.6
13.8,9038.6
13.9,9038.6
14.0,9038.6
14.1,9038.6
14.2,9038.6
14.3,9038.6
14.4,9038.6
14.5,9038.6
14.6,9038.6
14.7,9038.6
14.8,9038.6
14.9,9038.6
15.0,9038.6
15.1,9038.6
15.2,9038.6
15.3,9038.6
15.4,9038.6
15.5,9038.6
15.6,9038.6
15.7,9038.6
15.8,9038.6
15.9,9038.6
16.0,9038.6
16.1,9038.6
16.2,9038.6
16.3,9038.6
16.4,9038.6
16.5,9038.6
16.6,9038.6
16.7,9038.6
16.8,9038.6
16.9,9038.6
17.0,9038.6
17.1,9038.6
17.2,9038.6
17.3,9038.6
17.4,9038.6
17.5,9038.6
17.6,9038.6
17.7,9038.6
17.8,9038.6
17.9,9038.6
18.0,9038.6
18.1,9038.6
18.2,9038.6
18.3,9038.6
18.4,9038.6
18.5,9038.6
18.6,9038.6
18.7,9038.6
18.8,9038.6
18.9,9038.6
19.0,9038.6
19.1,9038.6
19.2,9038.6
19.3,9038.6
19.4,9038.6
19.5,9038.6
19.6,9038.6
19.7,9038.6
19.8,9038.6
19.9,9038.6
20.0,9038.6


==> dimacs-new/p-hat1500-3/sssp-1.txt <==
x,y
0.1,6267.8
0.2,6267.8
0.3,9330.7
0.4,9330.7
0.5,9330.7
0.6,9330.7
0.7,9330.7
0.8,9330.7
0.9,9330.7
1.0,9330.7
1.1,9330.7
1.2,9330.7
1.3,9330.7
1.4,9330.7
1.5,9330.7
1.6,9330.7
1.7,9330.7
1.8,9330.7
1.9,9330.7
2.0,9330.7
2.1,9330.7
2.2,9330.7
2.3,9330.7
2.4,9330.7
2.5,9330.7
2.6,9330.7
2.7,9330.7
2.8,9330.7
2.9,9330.7
3.0,9330.7
3.1,9330.7
3.2,9330.7
3.3,9330.7
3.4,9330.7
3.5,9330.7
3.6,9330.7
3.7,9330.7
3.8,9330.7
3.9,9330.7
4.0,9330.7
4.1,9330.7
4.2,9330.7
4.3,9330.7
4.4,9330.7
4.5,9330.7
4.6,9330.7
4.7,9330.7
4.8,9330.7
4.9,9330.7
5.0,9330.7
5.1,9330.7
5.2,9330.7
5.3,9330.7
5.4,9330.7
5.5,9330.7
5.6,9330.7
5.7,9330.7
5.8,9330.7
5.9,9330.7
6.0,9330.7
6.1,9330.7
6.2,9330.7
6.3,9330.7
6.4,9330.7
6.5,9330.7
6.6,9330.7
6.7,9330.7
6.8,9330.7
6.9,9330.7
7.0,9330.7
7.1,9330.7
7.2,9330.7
7.3,9330.7
7.4,9330.7
7.5,9330.7
7.6,9330.7
7.7,9330.7
7.8,9330.7
7.9,9330.7
8.0,9330.7
8.1,9330.7
8.2,9330.7
8.3,9330.7
8.4,9330.7
8.5,9330.7
8.6,9330.7
8.7,9330.7
8.8,9330.7
8.9,9330.7
9.0,9330.7
9.1,9330.7
9.2,9330.7
9.3,9330.7
9.4,9330.7
9.5,9330.7
9.6,9330.7
9.7,9330.7
9.8,9330.7
9.9,9330.7
10.0,9330.7
10.1,9330.7
10.2,9330.7
10.3,9330.7
10.4,9330.7
10.5,9330.7
10.6,9330.7
10.7,9330.7
10.8,9330.7
10.9,9330.7
11.0,9330.7
11.1,9330.7
11.2,9330.7
11.3,9330.7
11.4,9330.7
11.5,9330.7
11.6,9330.7
11.7,9330.7
11.8,9330.7
11.9,9330.7
12.0,9330.7
12.1,9330.7
12.2,9330.7
12.3,9330.7
12.4,9330.7
12.5,9330.7
12.6,9330.7
12.7,9330.7
12.8,9330.7
12.9,9330.7
13.0,9330.7
13.1,9330.7
13.2,9330.7
13.3,9330.7
13.4,9330.7
13.5,9330.7
13.6,9330.7
13.7,9330.7
13.8,9330.7
13.9,9330.7
14.0,9330.7
14.1,9330.7
14.2,9330.7
14.3,9330.7
14.4,9330.7
14.5,9330.7
14.6,9330.7
14.7,9330.7
14.8,9330.7
14.9,9330.7
15.0,9330.7
15.1,9330.7
15.2,9330.7
15.3,9330.7
15.4,9330.7
15.5,9330.7
15.6,9330.7
15.7,9330.7
15.8,9330.7
15.9,9330.7
16.0,9330.7
16.1,9330.7
16.2,9330.7
16.3,9330.7
16.4,9330.7
16.5,9330.7
16.6,9330.7
16.7,9330.7
16.8,9330.7
16.9,9330.7
17.0,9330.7
17.1,9330.7
17.2,9330.7
17.3,9330.7
17.4,9330.7
17.5,9330.7
17.6,9330.7
17.7,9330.7
17.8,9330.7
17.9,9330.7
18.0,9330.7
18.1,9330.7
18.2,9330.7
18.3,9330.7
18.4,9330.7
18.5,9330.7
18.6,9330.7
18.7,9330.7
18.8,9330.7
18.9,9330.7
19.0,9330.7
19.1,9330.7
19.2,9330.7
19.3,9330.7
19.4,9330.7
19.5,9330.7
19.6,9330.7
19.7,9330.7
19.8,9330.7
19.9,9330.7
20.0,9330.7


==> dimacs-new/p-hat1500-3/sssp-2.txt <==
x,y
0.1,6267.8
0.2,6267.8
0.3,8906.1
0.4,8906.1
0.5,8906.1
0.6,8906.1
0.7,8906.1
0.8,8906.1
0.9,8906.1
1.0,8906.1
1.1,8906.1
1.2,8906.1
1.3,8906.1
1.4,8906.1
1.5,8906.1
1.6,8906.1
1.7,8906.1
1.8,8906.1
1.9,8906.1
2.0,8906.1
2.1,8906.1
2.2,8906.1
2.3,8906.1
2.4,8906.1
2.5,8906.1
2.6,8906.1
2.7,8906.1
2.8,8906.1
2.9,8906.1
3.0,8906.1
3.1,8906.1
3.2,8906.1
3.3,8906.1
3.4,8906.1
3.5,8906.1
3.6,8906.1
3.7,8906.1
3.8,8906.1
3.9,8906.1
4.0,8906.1
4.1,8906.1
4.2,8906.1
4.3,8906.1
4.4,8906.1
4.5,8906.1
4.6,8906.1
4.7,8906.1
4.8,8906.1
4.9,8906.1
5.0,8906.1
5.1,8906.1
5.2,8906.1
5.3,8906.1
5.4,8906.1
5.5,8906.1
5.6,8906.1
5.7,8906.1
5.8,8906.1
5.9,8906.1
6.0,8906.1
6.1,8906.1
6.2,8906.1
6.3,8906.1
6.4,8906.1
6.5,8906.1
6.6,8906.1
6.7,8906.1
6.8,8906.1
6.9,8906.1
7.0,8906.1
7.1,8906.1
7.2,8906.1
7.3,8906.1
7.4,8906.1
7.5,8906.1
7.6,8906.1
7.7,8906.1
7.8,8906.1
7.9,8906.1
8.0,8906.1
8.1,8906.1
8.2,8906.1
8.3,8906.1
8.4,8906.1
8.5,8906.1
8.6,8906.1
8.7,8906.1
8.8,8906.1
8.9,8906.1
9.0,8906.1
9.1,8906.1
9.2,8906.1
9.3,8906.1
9.4,8906.1
9.5,8906.1
9.6,8906.1
9.7,8906.1
9.8,8906.1
9.9,8906.1
10.0,8906.1
10.1,8906.1
10.2,8906.1
10.3,8906.1
10.4,8906.1
10.5,8906.1
10.6,8906.1
10.7,8906.1
10.8,8906.1
10.9,8906.1
11.0,8906.1
11.1,8906.1
11.2,8906.1
11.3,8906.1
11.4,8906.1
11.5,8906.1
11.6,8906.1
11.7,8906.1
11.8,8906.1
11.9,8906.1
12.0,8906.1
12.1,8906.1
12.2,8906.1
12.3,8906.1
12.4,8906.1
12.5,8906.1
12.6,8906.1
12.7,8906.1
12.8,8906.1
12.9,8906.1
13.0,8906.1
13.1,8906.1
13.2,8906.1
13.3,8906.1
13.4,8906.1
13.5,8906.1
13.6,8906.1
13.7,8906.1
13.8,8906.1
13.9,8906.1
14.0,8906.1
14.1,8906.1
14.2,8906.1
14.3,8906.1
14.4,8906.1
14.5,8906.1
14.6,8906.1
14.7,8906.1
14.8,8906.1
14.9,8906.1
15.0,8906.1
15.1,8906.1
15.2,8906.1
15.3,8906.1
15.4,8906.1
15.5,8906.1
15.6,8906.1
15.7,8906.1
15.8,8906.1
15.9,8906.1
16.0,8906.1
16.1,8906.1
16.2,8906.1
16.3,8906.1
16.4,8906.1
16.5,8906.1
16.6,8906.1
16.7,8906.1
16.8,8906.1
16.9,8906.1
17.0,8906.1
17.1,8906.1
17.2,8906.1
17.3,8906.1
17.4,8906.1
17.5,8906.1
17.6,8906.1
17.7,8906.1
17.8,8906.1
17.9,8906.1
18.0,8906.1
18.1,8906.1
18.2,8906.1
18.3,8906.1
18.4,8906.1
18.5,8906.1
18.6,8906.1
18.7,8906.1
18.8,8906.1
18.9,8906.1
19.0,8906.1
19.1,8906.1
19.2,8906.1
19.3,8906.1
19.4,8906.1
19.5,8906.1
19.6,8906.1
19.7,8906.1
19.8,8906.1
19.9,8906.1
20.0,8906.1


==> dimacs-new/p-hat1500-3/sssp-3.txt <==
x,y
0.1,6267.8
0.2,6827.8
0.3,8965.2
0.4,8965.2
0.5,8965.2
0.6,8965.2
0.7,8965.2
0.8,8965.2
0.9,8965.2
1.0,8965.2
1.1,8965.2
1.2,8965.2
1.3,8965.2
1.4,8965.2
1.5,8965.2
1.6,8965.2
1.7,8965.2
1.8,8965.2
1.9,8965.2
2.0,8965.2
2.1,8965.2
2.2,8965.2
2.3,8965.2
2.4,8965.2
2.5,8965.2
2.6,8965.2
2.7,8965.2
2.8,8965.2
2.9,8965.2
3.0,8965.2
3.1,8965.2
3.2,8965.2
3.3,8965.2
3.4,8965.2
3.5,8965.2
3.6,8965.2
3.7,8965.2
3.8,8965.2
3.9,8965.2
4.0,8965.2
4.1,8965.2
4.2,8965.2
4.3,8965.2
4.4,8965.2
4.5,8965.2
4.6,8965.2
4.7,8965.2
4.8,8965.2
4.9,8965.2
5.0,8965.2
5.1,8965.2
5.2,8965.2
5.3,8965.2
5.4,8965.2
5.5,8965.2
5.6,8965.2
5.7,8965.2
5.8,8965.2
5.9,8965.2
6.0,8965.2
6.1,8965.2
6.2,8965.2
6.3,8965.2
6.4,8965.2
6.5,8965.2
6.6,8965.2
6.7,8965.2
6.8,8965.2
6.9,8965.2
7.0,8965.2
7.1,8965.2
7.2,8965.2
7.3,8965.2
7.4,8965.2
7.5,8965.2
7.6,8965.2
7.7,8965.2
7.8,8965.2
7.9,8965.2
8.0,8965.2
8.1,8965.2
8.2,8965.2
8.3,8965.2
8.4,8965.2
8.5,8965.2
8.6,8965.2
8.7,8965.2
8.8,8965.2
8.9,8965.2
9.0,8965.2
9.1,8965.2
9.2,8965.2
9.3,8965.2
9.4,8965.2
9.5,8965.2
9.6,8965.2
9.7,8965.2
9.8,8965.2
9.9,8965.2
10.0,8965.2
10.1,8965.2
10.2,8965.2
10.3,8965.2
10.4,8965.2
10.5,8965.2
10.6,8965.2
10.7,8965.2
10.8,8965.2
10.9,8965.2
11.0,8965.2
11.1,8965.2
11.2,8965.2
11.3,8965.2
11.4,8965.2
11.5,8965.2
11.6,8965.2
11.7,8965.2
11.8,8965.2
11.9,8965.2
12.0,8965.2
12.1,8965.2
12.2,8965.2
12.3,8965.2
12.4,8965.2
12.5,8965.2
12.6,8965.2
12.7,8965.2
12.8,8965.2
12.9,8965.2
13.0,8965.2
13.1,8965.2
13.2,8965.2
13.3,8965.2
13.4,8965.2
13.5,8965.2
13.6,8965.2
13.7,8965.2
13.8,8965.2
13.9,8965.2
14.0,8965.2
14.1,8965.2
14.2,8965.2
14.3,8965.2
14.4,8965.2
14.5,8965.2
14.6,8965.2
14.7,8965.2
14.8,8965.2
14.9,8965.2
15.0,8965.2
15.1,8965.2
15.2,8965.2
15.3,8965.2
15.4,8965.2
15.5,8965.2
15.6,8965.2
15.7,8965.2
15.8,8965.2
15.9,8965.2
16.0,8965.2
16.1,8965.2
16.2,8965.2
16.3,8965.2
16.4,8965.2
16.5,8965.2
16.6,8965.2
16.7,8965.2
16.8,8965.2
16.9,8965.2
17.0,8965.2
17.1,8965.2
17.2,8965.2
17.3,8965.2
17.4,8965.2
17.5,8965.2
17.6,8965.2
17.7,8965.2
17.8,8965.2
17.9,8965.2
18.0,8965.2
18.1,8965.2
18.2,8965.2
18.3,8965.2
18.4,8965.2
18.5,8965.2
18.6,8965.2
18.7,8965.2
18.8,8965.2
18.9,8965.2
19.0,8965.2
19.1,8965.2
19.2,8965.2
19.3,8965.2
19.4,8965.2
19.5,8965.2
19.6,8965.2
19.7,8965.2
19.8,8965.2
19.9,8965.2
20.0,8965.2


==> dimacs-new/p-hat1500-3/tsm.txt <==
x,y
0.1,9025.0
0.2,9249.8
0.3,9257.0
0.4,9283.0
0.5,9283.0
0.6,9343.2
0.7,9358.9
0.8,9440.1
0.9,9447.0
1.0,9447.0
1.1,9447.0
1.2,9447.0
1.3,9447.0
1.4,9447.0
1.5,9447.0
1.6,9447.0
1.7,9447.0
1.8,9447.0
1.9,9447.0
2.0,9460.6
2.1,9464.0
2.2,9464.0
2.3,9464.0
2.4,9464.0
2.5,9464.0
2.6,9464.0
2.7,9474.5
2.8,9481.9
2.9,9516.4
3.0,9524.0
3.1,9524.0
3.2,9524.0
3.3,9524.0
3.4,9524.0
3.5,9524.0
3.6,9524.0
3.7,9524.0
3.8,9524.0
3.9,9524.0
4.0,9524.0
4.1,9524.0
4.2,9524.5
4.3,9525.0
4.4,9525.0
4.5,9525.0
4.6,9525.0
4.7,9525.0
4.8,9525.0
4.9,9525.0
5.0,9525.0
5.1,9525.0
5.2,9525.0
5.3,9525.0
5.4,9534.1
5.5,9577.6
5.6,9616.0
5.7,9616.0
5.8,9616.0
5.9,9616.0
6.0,9616.0
6.1,9616.0
6.2,9616.0
6.3,9616.0
6.4,9616.0
6.5,9616.0
6.6,9616.0
6.7,9616.0
6.8,9616.0
6.9,9616.0
7.0,9616.0
7.1,9616.0
7.2,9616.0
7.3,9616.0
7.4,9616.0
7.5,9616.0
7.6,9616.0
7.7,9616.0
7.8,9616.0
7.9,9616.0
8.0,9616.0
8.1,9616.0
8.2,9616.0
8.3,9616.0
8.4,9616.0
8.5,9616.0
8.6,9616.0
8.7,9616.0
8.8,9616.0
8.9,9616.0
9.0,9616.0
9.1,9616.0
9.2,9616.0
9.3,9616.0
9.4,9616.0
9.5,9616.0
9.6,9616.0
9.7,9616.0
9.8,9616.0
9.9,9616.0
10.0,9616.0
10.1,9616.0
10.2,9616.0
10.3,9616.0
10.4,9616.0
10.5,9616.0
10.6,9616.0
10.7,9616.0
10.8,9616.0
10.9,9616.0
11.0,9616.0
11.1,9616.0
11.2,9616.0
11.3,9616.0
11.4,9616.0
11.5,9616.0
11.6,9616.0
11.7,9616.0
11.8,9616.0
11.9,9616.0
12.0,9616.0
12.1,9616.0
12.2,9616.0
12.3,9616.0
12.4,9616.0
12.5,9616.0
12.6,9616.0
12.7,9616.0
12.8,9616.0
12.9,9616.0
13.0,9616.0
13.1,9616.0
13.2,9616.0
13.3,9616.0
13.4,9616.0
13.5,9616.0
13.6,9616.0
13.7,9616.0
13.8,9616.0
13.9,9616.0
14.0,9616.0
14.1,9616.0
14.2,9616.0
14.3,9616.0
14.4,9616.0
14.5,9616.0
14.6,9616.0
14.7,9616.0
14.8,9616.0
14.9,9616.0
15.0,9616.0
15.1,9616.0
15.2,9616.0
15.3,9616.0
15.4,9616.0
15.5,9616.0
15.6,9616.0
15.7,9616.0
15.8,9616.0
15.9,9616.0
16.0,9616.0
16.1,9616.0
16.2,9616.0
16.3,9616.0
16.4,9616.0
16.5,9617.9
16.6,9617.9
16.7,9619.8
16.8,9629.3
16.9,9633.1
17.0,9635.0
17.1,9635.0
17.2,9635.0
17.3,9635.0
17.4,9635.0
17.5,9635.0
17.6,9635.0
17.7,9635.0
17.8,9635.0
17.9,9635.0
18.0,9635.9
18.1,9635.9
18.2,9637.7
18.3,9640.4
18.4,9643.1
18.5,9643.1
18.6,9644.0
18.7,9644.0
18.8,9644.0
18.9,9644.0
19.0,9644.0
19.1,9644.0
19.2,9644.0
19.3,9644.0
19.4,9644.0
19.5,9644.0
19.6,9644.0
19.7,9644.0
19.8,9644.0
19.9,9644.0
20.0,9644.0


==> dimacs/C1000-9/aco.txt <==
x,y
0.1,5732.5
0.2,5847.7
0.3,5874.9
0.4,5891.5
0.5,5986.6
0.6,5986.6
0.7,5994.5
0.8,5997.1
0.9,6063.0
1.0,6083.2
1.1,6096.0
1.2,6163.0
1.3,6172.5
1.4,6188.9
1.5,6283.6
1.6,6321.6
1.7,6469.2
1.8,6476.6
1.9,6536.2
2.0,6676.3
2.1,6722.5
2.2,6827.1
2.3,6919.4
2.4,7120.3
2.5,7221.6
2.6,7312.0
2.7,7442.7
2.8,7444.4
2.9,7461.6
3.0,7552.9
3.1,7602.8
3.2,7620.5
3.3,7635.8
3.4,7654.2
3.5,7688.6
3.6,7691.2
3.7,7693.6
3.8,7693.6
3.9,7699.7
4.0,7699.7
4.1,7699.7
4.2,7699.7
4.3,7699.7
4.4,7699.7
4.5,7699.7
4.6,7699.7
4.7,7699.7
4.8,7699.7
4.9,7699.7
5.0,7699.7
5.1,7699.7
5.2,7699.7
5.3,7699.7
5.4,7699.7
5.5,7699.7
5.6,7699.7
5.7,7699.7
5.8,7699.7
5.9,7699.7
6.0,7699.7
6.1,7699.7
6.2,7699.7
6.3,7699.7
6.4,7699.7
6.5,7699.7
6.6,7699.7
6.7,7699.7
6.8,7699.7
6.9,7699.7
7.0,7699.7
7.1,7699.7
7.2,7699.7
7.3,7699.7
7.4,7699.7
7.5,7699.7
7.6,7699.7
7.7,7699.7
7.8,7699.7
7.9,7699.7
8.0,7699.7
8.1,7699.7
8.2,7699.7
8.3,7699.7
8.4,7699.7
8.5,7699.7
8.6,7699.7
8.7,7699.7
8.8,7699.7
8.9,7699.7
9.0,7699.7
9.1,7699.7
9.2,7699.7
9.3,7699.7
9.4,7699.7
9.5,7699.7
9.6,7699.7
9.7,7699.7
9.8,7699.7
9.9,7699.7
10.0,7699.7
10.1,7699.7
10.2,7699.7
10.3,7699.7
10.4,7699.7
10.5,7699.7
10.6,7699.7
10.7,7699.7
10.8,7699.7
10.9,7699.7
11.0,7699.7
11.1,7699.7
11.2,7699.7
11.3,7699.7
11.4,7699.7
11.5,7699.7
11.6,7699.7
11.7,7699.7
11.8,7699.7
11.9,7699.7
12.0,7699.7
12.1,7699.7
12.2,7699.7
12.3,7699.7
12.4,7699.7
12.5,7699.7
12.6,7699.7
12.7,7699.7
12.8,7699.7
12.9,7699.7
13.0,7699.7
13.1,7699.7
13.2,7699.7
13.3,7699.7
13.4,7699.7
13.5,7699.7
13.6,7699.7
13.7,7699.7
13.8,7699.7
13.9,7699.7
14.0,7699.7
14.1,7699.7
14.2,7699.7
14.3,7699.7
14.4,7699.7
14.5,7699.7
14.6,7699.7
14.7,7699.7
14.8,7699.7
14.9,7699.7
15.0,7699.7
15.1,7699.7
15.2,7699.7
15.3,7699.7
15.4,7699.7
15.5,7699.7
15.6,7699.7
15.7,7699.7
15.8,7699.7
15.9,7699.7
16.0,7699.7
16.1,7699.7
16.2,7699.7
16.3,7699.7
16.4,7699.7
16.5,7699.7
16.6,7699.7
16.7,7699.7
16.8,7699.7
16.9,7699.7
17.0,7699.7
17.1,7699.7
17.2,7699.7
17.3,7699.7
17.4,7699.7
17.5,7699.7
17.6,7699.7
17.7,7699.7
17.8,7699.7
17.9,7699.7
18.0,7699.7
18.1,7699.7
18.2,7699.7
18.3,7699.7
18.4,7699.7
18.5,7699.7
18.6,7699.7
18.7,7699.7
18.8,7699.7
18.9,7699.7
19.0,7699.7
19.1,7699.7
19.2,7699.7
19.3,7699.7
19.4,7699.7
19.5,7699.7
19.6,7699.7
19.7,7699.7
19.8,7699.7
19.9,7699.7
20.0,7699.7


==> dimacs/C1000-9/fastwclq.txt <==
x,y
0.1,6834.5
0.2,6972.7
0.3,7084.5
0.4,7097.6
0.5,7097.6
0.6,7097.6
0.7,7098.3
0.8,7125.8
0.9,7125.8
1.0,7133.3
1.1,7133.3
1.2,7133.3
1.3,7133.3
1.4,7133.9
1.5,7138.4
1.6,7214.0
1.7,7214.0
1.8,7221.5
1.9,7221.5
2.0,7221.5
2.1,7221.5
2.2,7221.5
2.3,7229.7
2.4,7229.7
2.5,7229.7
2.6,7244.5
2.7,7244.5
2.8,7244.5
2.9,7244.5
3.0,7283.5
3.1,7283.5
3.2,7283.5
3.3,7283.5
3.4,7283.5
3.5,7283.5
3.6,7283.5
3.7,7283.5
3.8,7283.5
3.9,7283.5
4.0,7283.5
4.1,7283.5
4.2,7283.5
4.3,7283.5
4.4,7283.5
4.5,7313.8
4.6,7313.8
4.7,7313.8
4.8,7313.8
4.9,7334.1
5.0,7334.1
5.1,7343.1
5.2,7343.1
5.3,7343.9
5.4,7359.7
5.5,7370.2
5.6,7370.2
5.7,7403.8
5.8,7465.0
5.9,7465.0
6.0,7465.0
6.1,7465.0
6.2,7465.0
6.3,7465.0
6.4,7473.7
6.5,7486.8
6.6,7486.8
6.7,7486.8
6.8,7511.2
6.9,7539.6
7.0,7577.6
7.1,7577.6
7.2,7577.6
7.3,7629.4
7.4,7629.4
7.5,7629.4
7.6,7629.4
7.7,7629.4
7.8,7629.4
7.9,7629.4
8.0,7629.4
8.1,7629.4
8.2,7629.4
8.3,7629.4
8.4,7640.5
8.5,7640.5
8.6,7640.5
8.7,7640.5
8.8,7640.9
8.9,7640.9
9.0,7648.6
9.1,7648.6
9.2,7661.4
9.3,7661.4
9.4,7661.4
9.5,7661.4
9.6,7661.4
9.7,7661.4
9.8,7661.4
9.9,7661.4
10.0,7698.9
10.1,7698.9
10.2,7698.9
10.3,7698.9
10.4,7698.9
10.5,7698.9
10.6,7698.9
10.7,7698.9
10.8,7698.9
10.9,7698.9
11.0,7698.9
11.1,7780.7
11.2,7782.8
11.3,7782.8
11.4,7782.8
11.5,7782.8
11.6,7782.8
11.7,7782.8
11.8,7799.4
11.9,7799.4
12.0,7799.4
12.1,7799.4
12.2,7806.7
12.3,7806.7
12.4,7806.7
12.5,7806.7
12.6,7806.7
12.7,7806.7
12.8,7806.7
12.9,7806.7
13.0,7806.7
13.1,7842.3
13.2,7842.3
13.3,7842.3
13.4,7842.3
13.5,7842.3
13.6,7842.3
13.7,7848.3
13.8,7848.3
13.9,7848.3
14.0,7870.5
14.1,7870.5
14.2,7870.5
14.3,7870.5
14.4,7870.5
14.5,7874.8
14.6,7874.8
14.7,7874.8
14.8,7874.8
14.9,7874.8
15.0,7874.8
15.1,7874.8
15.2,7874.8
15.3,7874.8
15.4,7874.8
15.5,7899.6
15.6,7920.5
15.7,7920.5
15.8,7920.5
15.9,7943.2
16.0,7943.2
16.1,7943.2
16.2,7951.3
16.3,7951.3
16.4,7951.3
16.5,7951.3
16.6,7951.3
16.7,7951.3
16.8,7951.3
16.9,7951.3
17.0,7951.3
17.1,7951.3
17.2,7951.3
17.3,7951.3
17.4,7951.3
17.5,7951.3
17.6,7951.3
17.7,7951.3
17.8,7951.3
17.9,7955.5
18.0,7955.5
18.1,7955.5
18.2,7955.5
18.3,7973.5
18.4,7973.5
18.5,8002.6
18.6,8002.6
18.7,8002.6
18.8,8002.6
18.9,8002.6
19.0,8002.6
19.1,8002.6
19.2,8002.6
19.3,8002.6
19.4,8002.6
19.5,8002.6
19.6,8002.6
19.7,8024.8
19.8,8024.8
19.9,8024.8
20.0,8024.8


==> dimacs/C1000-9/gurobi.txt <==
x,y
0.1,2886.0
0.2,2886.0
0.3,2886.0
0.4,2886.0
0.5,4151.1
0.6,4845.1
0.7,5157.9
0.8,5470.7
0.9,5831.3
1.0,6148.3
1.1,6164.6
1.2,6164.6
1.3,6164.6
1.4,6164.6
1.5,6164.6
1.6,6164.6
1.7,6164.6
1.8,6164.6
1.9,6164.6
2.0,6164.6
2.1,6164.6
2.2,6164.6
2.3,6164.6
2.4,6164.6
2.5,6164.6
2.6,6164.6
2.7,6164.6
2.8,6164.6
2.9,6164.6
3.0,6164.6
3.1,6164.6
3.2,6164.6
3.3,6164.6
3.4,6164.6
3.5,6164.6
3.6,6164.6
3.7,6164.6
3.8,6164.6
3.9,6164.6
4.0,6164.6
4.1,6164.6
4.2,6164.6
4.3,6164.6
4.4,6164.6
4.5,6164.6
4.6,6164.6
4.7,6164.6
4.8,6164.6
4.9,6164.6
5.0,6164.6
5.1,6164.6
5.2,6164.6
5.3,6164.6
5.4,6164.6
5.5,6164.6
5.6,6164.6
5.7,6164.6
5.8,6164.6
5.9,6164.6
6.0,6164.6
6.1,6164.6
6.2,6164.6
6.3,6164.6
6.4,6164.6
6.5,6164.6
6.6,6164.6
6.7,6164.6
6.8,6164.6
6.9,6164.6
7.0,6164.6
7.1,6164.6
7.2,6164.6
7.3,6164.6
7.4,6164.6
7.5,6164.6
7.6,6164.6
7.7,6164.6
7.8,6164.6
7.9,6164.6
8.0,6164.6
8.1,6164.6
8.2,6164.6
8.3,6164.6
8.4,6164.6
8.5,6164.6
8.6,6164.6
8.7,6164.6
8.8,6164.6
8.9,6164.6
9.0,6164.6
9.1,6164.6
9.2,6164.6
9.3,6164.6
9.4,6164.6
9.5,6164.6
9.6,6164.6
9.7,6164.6
9.8,6164.6
9.9,6164.6
10.0,6164.6
10.1,6164.6
10.2,6164.6
10.3,6164.6
10.4,6164.6
10.5,6164.6
10.6,6164.6
10.7,6164.6
10.8,6164.6
10.9,6164.6
11.0,6164.6
11.1,6164.6
11.2,6164.6
11.3,6164.6
11.4,6164.6
11.5,6164.6
11.6,6164.6
11.7,6164.6
11.8,6164.6
11.9,6164.6
12.0,6164.6
12.1,6164.6
12.2,6164.6
12.3,6164.6
12.4,6164.6
12.5,6164.6
12.6,6164.6
12.7,6164.6
12.8,6164.6
12.9,6164.6
13.0,6164.6
13.1,6164.6
13.2,6164.6
13.3,6164.6
13.4,6164.6
13.5,6164.6
13.6,6164.6
13.7,6164.6
13.8,6164.6
13.9,6164.6
14.0,6164.6
14.1,6164.6
14.2,6164.6
14.3,6164.6
14.4,6164.6
14.5,6164.6
14.6,6164.6
14.7,6164.6
14.8,6164.6
14.9,6164.6
15.0,6164.6
15.1,6164.6
15.2,6164.6
15.3,6164.6
15.4,6164.6
15.5,6164.6
15.6,6164.6
15.7,6164.6
15.8,6164.6
15.9,6164.6
16.0,6164.6
16.1,6164.6
16.2,6164.6
16.3,6164.6
16.4,6164.6
16.5,6164.6
16.6,6164.6
16.7,6164.6
16.8,6164.6
16.9,6164.6
17.0,6164.6
17.1,6164.6
17.2,6164.6
17.3,6164.6
17.4,6164.6
17.5,6164.6
17.6,6164.6
17.7,6164.6
17.8,6164.6
17.9,6164.6
18.0,6164.6
18.1,6164.6
18.2,6164.6
18.3,6164.6
18.4,6164.6
18.5,6164.6
18.6,6164.6
18.7,6164.6
18.8,6164.6
18.9,6164.6
19.0,6164.6
19.1,6164.6
19.2,6164.6
19.3,6164.6
19.4,6164.6
19.5,6164.6
19.6,6164.6
19.7,6164.6
19.8,6164.6
19.9,6164.6
20.0,6164.6


==> dimacs/C1000-9/lscc.txt <==
x,y
0.1,8486.8
0.2,8935.5
0.3,8979.0
0.4,8979.0
0.5,8979.0
0.6,8979.0
0.7,9073.2
0.8,9104.6
0.9,9104.6
1.0,9104.6
1.1,9104.6
1.2,9120.3
1.3,9120.3
1.4,9136.0
1.5,9136.0
1.6,9136.0
1.7,9136.0
1.8,9136.0
1.9,9136.0
2.0,9136.0
2.1,9136.0
2.2,9136.0
2.3,9136.0
2.4,9136.0
2.5,9136.0
2.6,9136.0
2.7,9136.0
2.8,9156.5
2.9,9160.6
3.0,9160.6
3.1,9164.7
3.2,9164.7
3.3,9164.7
3.4,9168.8
3.5,9168.8
3.6,9168.8
3.7,9168.8
3.8,9168.8
3.9,9168.8
4.0,9168.8
4.1,9168.8
4.2,9168.8
4.3,9168.8
4.4,9168.8
4.5,9168.8
4.6,9168.8
4.7,9168.8
4.8,9168.8
4.9,9168.8
5.0,9168.8
5.1,9196.0
5.2,9200.1
5.3,9200.1
5.4,9215.5
5.5,9215.5
5.6,9223.2
5.7,9223.2
5.8,9230.9
5.9,9230.9
6.0,9230.9
6.1,9230.9
6.2,9230.9
6.3,9230.9
6.4,9230.9
6.5,9238.6
6.6,9238.6
6.7,9238.6
6.8,9238.6
6.9,9238.6
7.0,9238.6
7.1,9238.6
7.2,9238.6
7.3,9238.6
7.4,9238.6
7.5,9238.6
7.6,9238.6
7.7,9238.6
7.8,9238.6
7.9,9238.6
8.0,9238.6
8.1,9238.6
8.2,9238.6
8.3,9238.6
8.4,9238.6
8.5,9238.6
8.6,9238.6
8.7,9238.6
8.8,9238.6
8.9,9238.6
9.0,9238.6
9.1,9238.6
9.2,9238.6
9.3,9238.6
9.4,9238.6
9.5,9246.3
9.6,9246.3
9.7,9254.0
9.8,9254.0
9.9,9254.0
10.0,9254.0
10.1,9254.0
10.2,9254.0
10.3,9254.0
10.4,9254.0
10.5,9254.0
10.6,9254.0
10.7,9254.0
10.8,9254.0
10.9,9254.0
11.0,9254.0
11.1,9254.0
11.2,9254.0
11.3,9254.0
11.4,9254.0
11.5,9254.0
11.6,9254.0
11.7,9254.0
11.8,9254.0
11.9,9254.0
12.0,9254.0
12.1,9254.0
12.2,9254.0
12.3,9254.0
12.4,9254.0
12.5,9254.0
12.6,9254.0
12.7,9254.0
12.8,9254.0
12.9,9254.0
13.0,9254.0
13.1,9254.0
13.2,9254.0
13.3,9254.0
13.4,9254.0
13.5,9254.0
13.6,9254.0
13.7,9254.0
13.8,9254.0
13.9,9254.0
14.0,9254.0
14.1,9254.0
14.2,9254.0
14.3,9254.0
14.4,9254.0
14.5,9254.0
14.6,9254.0
14.7,9254.0
14.8,9254.0
14.9,9254.0
15.0,9254.0
15.1,9254.0
15.2,9254.0
15.3,9254.0
15.4,9254.0
15.5,9254.0
15.6,9254.0
15.7,9254.0
15.8,9254.0
15.9,9254.0
16.0,9254.0
16.1,9254.0
16.2,9254.0
16.3,9254.0
16.4,9254.0
16.5,9254.0
16.6,9254.0
16.7,9254.0
16.8,9254.0
16.9,9254.0
17.0,9254.0
17.1,9254.0
17.2,9254.0
17.3,9254.0
17.4,9254.0
17.5,9254.0
17.6,9254.0
17.7,9254.0
17.8,9254.0
17.9,9254.0
18.0,9254.0
18.1,9254.0
18.2,9254.0
18.3,9254.0
18.4,9254.0
18.5,9254.0
18.6,9254.0
18.7,9254.0
18.8,9254.0
18.9,9254.0
19.0,9254.0
19.1,9254.0
19.2,9254.0
19.3,9254.0
19.4,9254.0
19.5,9254.0
19.6,9254.0
19.7,9254.0
19.8,9254.0
19.9,9254.0
20.0,9254.0


==> dimacs/C1000-9/mssp.txt <==
x,y
0.1,5884.1
0.2,6992.6
0.3,7418.9
0.4,7677.2
0.5,7908.3
0.6,8027.8
0.7,8228.4
0.8,8378.8
0.9,8525.4
1.0,8565.9
1.1,8639.7
1.2,8647.7
1.3,8670.3
1.4,8675.5
1.5,8699.2
1.6,8722.1
1.7,8742.6
1.8,8764.6
1.9,8777.6
2.0,8811.4
2.1,8827.8
2.2,8835.5
2.3,8835.5
2.4,8835.5
2.5,8840.5
2.6,8850.5
2.7,8854.9
2.8,8858.3
2.9,8858.3
3.0,8858.8
3.1,8858.8
3.2,8858.8
3.3,8859.2
3.4,8859.6
3.5,8873.6
3.6,8873.6
3.7,8873.6
3.8,8873.6
3.9,8873.6
4.0,8873.6
4.1,8873.6
4.2,8875.2
4.3,8878.8
4.4,8878.8
4.5,8883.0
4.6,8898.3
4.7,8904.4
4.8,8904.4
4.9,8904.4
5.0,8910.2
5.1,8910.2
5.2,8916.4
5.3,8916.4
5.4,8916.4
5.5,8916.4
5.6,8916.4
5.7,8923.0
5.8,8928.2
5.9,8928.2
6.0,8928.2
6.1,8928.2
6.2,8928.2
6.3,8928.2
6.4,8928.2
6.5,8937.1
6.6,8937.1
6.7,8937.1
6.8,8937.1
6.9,8937.1
7.0,8937.1
7.1,8938.0
7.2,8938.9
7.3,8938.9
7.4,8938.9
7.5,8938.9
7.6,8938.9
7.7,8938.9
7.8,8938.9
7.9,8938.9
8.0,8938.9
8.1,8942.8
8.2,8942.8
8.3,8942.8
8.4,8942.8
8.5,8942.8
8.6,8942.8
8.7,8942.8
8.8,8942.8
8.9,8942.8
9.0,8942.8
9.1,8942.8
9.2,8942.8
9.3,8942.8
9.4,8942.8
9.5,8942.8
9.6,8942.8
9.7,8942.8
9.8,8942.8
9.9,8942.8
10.0,8942.8
10.1,8942.8
10.2,8942.8
10.3,8942.8
10.4,8942.8
10.5,8942.8
10.6,8942.8
10.7,8942.8
10.8,8942.8
10.9,8942.8
11.0,8942.8
11.1,8942.8
11.2,8942.8
11.3,8942.8
11.4,8942.8
11.5,8942.8
11.6,8942.8
11.7,8942.8
11.8,8942.8
11.9,8942.8
12.0,8942.8
12.1,8942.8
12.2,8942.8
12.3,8942.8
12.4,8942.8
12.5,8942.8
12.6,8942.8
12.7,8942.8
12.8,8942.8
12.9,8942.8
13.0,8942.8
13.1,8942.8
13.2,8942.8
13.3,8942.8
13.4,8942.8
13.5,8942.8
13.6,8942.8
13.7,8942.8
13.8,8942.8
13.9,8942.8
14.0,8942.8
14.1,8942.8
14.2,8942.8
14.3,8942.8
14.4,8942.8
14.5,8942.8
14.6,8942.8
14.7,8942.8
14.8,8942.8
14.9,8942.8
15.0,8942.8
15.1,8942.8
15.2,8942.8
15.3,8942.8
15.4,8942.8
15.5,8942.8
15.6,8942.8
15.7,8942.8
15.8,8942.8
15.9,8942.8
16.0,8942.8
16.1,8943.8
16.2,8943.8
16.3,8943.8
16.4,8943.8
16.5,8943.8
16.6,8943.8
16.7,8944.1
16.8,8944.1
16.9,8944.1
17.0,8944.1
17.1,8944.1
17.2,8944.1
17.3,8944.1
17.4,8944.1
17.5,8944.1
17.6,8944.1
17.7,8944.1
17.8,8944.1
17.9,8944.1
18.0,8944.1
18.1,8944.1
18.2,8944.1
18.3,8944.1
18.4,8944.1
18.5,8944.1
18.6,8944.1
18.7,8944.1
18.8,8944.1
18.9,8944.1
19.0,8944.1
19.1,8944.1
19.2,8944.1
19.3,8944.1
19.4,8944.1
19.5,8944.1
19.6,8944.1
19.7,8944.1
19.8,8944.1
19.9,8944.1
20.0,8944.1


==> dimacs/C1000-9/sssp.txt <==
x,y
0.1,5884.1
0.2,6992.6
0.3,6992.6
0.4,7008.1
0.5,7008.1
0.6,7008.1
0.7,7022.8
0.8,7047.3
0.9,7077.8
1.0,7077.8
1.1,7077.8
1.2,7077.8
1.3,7077.8
1.4,7096.0
1.5,7096.0
1.6,7096.0
1.7,7104.1
1.8,7104.1
1.9,7104.1
2.0,7123.5
2.1,7160.4
2.2,7163.7
2.3,7168.5
2.4,7168.5
2.5,7184.6
2.6,7184.6
2.7,7184.6
2.8,7184.6
2.9,7184.6
3.0,7184.6
3.1,7184.6
3.2,7184.6
3.3,7201.7
3.4,7203.7
3.5,7203.7
3.6,7203.7
3.7,7208.7
3.8,7208.7
3.9,7208.7
4.0,7208.7
4.1,7208.7
4.2,7208.7
4.3,7208.7
4.4,7208.7
4.5,7208.7
4.6,7225.0
4.7,7225.0
4.8,7225.0
4.9,7225.0
5.0,7225.0
5.1,7225.0
5.2,7225.0
5.3,7225.0
5.4,7237.3
5.5,7237.3
5.6,7237.3
5.7,7237.3
5.8,7237.3
5.9,7237.3
6.0,7237.3
6.1,7237.3
6.2,7237.3
6.3,7237.3
6.4,7237.3
6.5,7237.3
6.6,7237.3
6.7,7238.8
6.8,7238.8
6.9,7238.8
7.0,7238.8
7.1,7244.3
7.2,7244.3
7.3,7250.3
7.4,7250.3
7.5,7250.3
7.6,7250.3
7.7,7250.3
7.8,7250.3
7.9,7250.3
8.0,7250.3
8.1,7250.3
8.2,7250.3
8.3,7250.3
8.4,7250.3
8.5,7250.3
8.6,7250.3
8.7,7260.9
8.8,7260.9
8.9,7260.9
9.0,7260.9
9.1,7260.9
9.2,7260.9
9.3,7282.1
9.4,7282.1
9.5,7282.1
9.6,7282.1
9.7,7282.1
9.8,7282.1
9.9,7290.0
10.0,7290.0
10.1,7290.0
10.2,7290.0
10.3,7299.7
10.4,7299.7
10.5,7299.7
10.6,7299.7
10.7,7299.7
10.8,7299.7
10.9,7299.7
11.0,7299.7
11.1,7299.7
11.2,7299.7
11.3,7299.7
11.4,7299.7
11.5,7299.7
11.6,7299.7
11.7,7299.7
11.8,7299.7
11.9,7299.7
12.0,7299.7
12.1,7299.7
12.2,7299.7
12.3,7299.7
12.4,7299.7
12.5,7299.7
12.6,7299.7
12.7,7299.7
12.8,7299.7
12.9,7299.7
13.0,7299.7
13.1,7299.7
13.2,7299.7
13.3,7299.7
13.4,7299.7
13.5,7311.0
13.6,7311.0
13.7,7311.0
13.8,7311.0
13.9,7311.0
14.0,7311.0
14.1,7311.0
14.2,7311.0
14.3,7311.0
14.4,7311.0
14.5,7311.0
14.6,7311.0
14.7,7331.5
14.8,7331.5
14.9,7331.5
15.0,7331.5
15.1,7331.5
15.2,7331.5
15.3,7331.5
15.4,7331.5
15.5,7331.5
15.6,7348.1
15.7,7348.1
15.8,7348.1
15.9,7348.1
16.0,7348.1
16.1,7348.1
16.2,7405.0
16.3,7405.0
16.4,7405.0
16.5,7405.0
16.6,7405.0
16.7,7405.0
16.8,7405.0
16.9,7405.0
17.0,7405.0
17.1,7405.0
17.2,7405.0
17.3,7405.0
17.4,7405.0
17.5,7405.0
17.6,7405.0
17.7,7405.0
17.8,7405.0
17.9,7405.0
18.0,7405.0
18.1,7405.0
18.2,7405.0
18.3,7405.0
18.4,7405.0
18.5,7405.0
18.6,7405.0
18.7,7405.0
18.8,7405.0
18.9,7405.0
19.0,7405.0
19.1,7405.0
19.2,7405.0
19.3,7405.0
19.4,7405.0
19.5,7405.0
19.6,7405.0
19.7,7405.0
19.8,7405.0
19.9,7405.0
20.0,7405.0


==> dimacs/C1000-9/tsm.txt <==
x,y
0.1,6920.0
0.2,6920.0
0.3,6920.0
0.4,6925.2
0.5,6943.8
0.6,6979.0
0.7,6981.6
0.8,6981.6
0.9,6987.0
1.0,6987.0
1.1,6987.0
1.2,6987.0
1.3,6987.0
1.4,6987.0
1.5,6987.0
1.6,6987.0
1.7,6987.0
1.8,6987.0
1.9,6987.0
2.0,6987.0
2.1,6987.0
2.2,6999.0
2.3,7002.0
2.4,7008.0
2.5,7008.0
2.6,7014.0
2.7,7014.0
2.8,7014.0
2.9,7014.0
3.0,7014.0
3.1,7014.0
3.2,7023.0
3.3,7036.5
3.4,7036.5
3.5,7046.4
3.6,7054.5
3.7,7054.5
3.8,7065.3
3.9,7070.1
4.0,7070.1
4.1,7071.9
4.2,7073.7
4.3,7073.7
4.4,7073.7
4.5,7073.7
4.6,7073.7
4.7,7073.7
4.8,7073.7
4.9,7073.7
5.0,7073.7
5.1,7073.7
5.2,7073.7
5.3,7073.7
5.4,7073.7
5.5,7082.7
5.6,7088.7
5.7,7088.7
5.8,7088.7
5.9,7093.2
6.0,7096.2
6.1,7096.2
6.2,7096.2
6.3,7099.2
6.4,7104.0
6.5,7107.0
6.6,7107.0
6.7,7107.0
6.8,7107.0
6.9,7107.0
7.0,7107.0
7.1,7107.0
7.2,7107.0
7.3,7107.0
7.4,7107.0
7.5,7107.0
7.6,7107.0
7.7,7107.0
7.8,7107.0
7.9,7107.0
8.0,7107.0
8.1,7107.0
8.2,7107.0
8.3,7107.0
8.4,7107.0
8.5,7107.0
8.6,7107.0
8.7,7107.0
8.8,7107.0
8.9,7107.0
9.0,7107.0
9.1,7107.0
9.2,7107.0
9.3,7107.0
9.4,7107.0
9.5,7107.0
9.6,7107.0
9.7,7107.0
9.8,7107.0
9.9,7110.0
10.0,7110.0
10.1,7110.0
10.2,7110.0
10.3,7110.0
10.4,7110.0
10.5,7110.0
10.6,7110.0
10.7,7110.0
10.8,7110.0
10.9,7110.0
11.0,7110.0
11.1,7110.0
11.2,7110.0
11.3,7110.0
11.4,7110.0
11.5,7110.0
11.6,7110.0
11.7,7110.0
11.8,7110.0
11.9,7110.0
12.0,7110.0
12.1,7110.0
12.2,7110.0
12.3,7110.0
12.4,7110.0
12.5,7110.0
12.6,7110.0
12.7,7110.0
12.8,7110.0
12.9,7110.0
13.0,7110.0
13.1,7110.0
13.2,7110.0
13.3,7110.0
13.4,7110.0
13.5,7110.0
13.6,7110.0
13.7,7110.0
13.8,7110.0
13.9,7110.0
14.0,7110.0
14.1,7110.0
14.2,7110.0
14.3,7110.0
14.4,7110.0
14.5,7110.0
14.6,7110.0
14.7,7110.0
14.8,7110.0
14.9,7110.0
15.0,7110.0
15.1,7110.0
15.2,7110.0
15.3,7110.0
15.4,7110.0
15.5,7110.0
15.6,7110.0
15.7,7110.0
15.8,7110.0
15.9,7110.0
16.0,7110.0
16.1,7110.0
16.2,7110.0
16.3,7110.0
16.4,7110.0
16.5,7110.0
16.6,7110.0
16.7,7110.0
16.8,7110.0
16.9,7110.0
17.0,7110.0
17.1,7110.0
17.2,7110.0
17.3,7110.0
17.4,7110.0
17.5,7110.0
17.6,7110.0
17.7,7110.0
17.8,7110.0
17.9,7110.0
18.0,7110.0
18.1,7110.0
18.2,7110.0
18.3,7110.0
18.4,7110.0
18.5,7110.0
18.6,7110.0
18.7,7110.0
18.8,7110.0
18.9,7110.0
19.0,7110.0
19.1,7110.0
19.2,7110.0
19.3,7110.0
19.4,7110.0
19.5,7110.0
19.6,7110.0
19.7,7110.0
19.8,7110.0
19.9,7110.0
20.0,7110.0


==> dimacs/C2000-5/aco.txt <==
x,y
0.1,1623.8
0.2,1643.5
0.3,1687.8
0.4,1690.5
0.5,1711.0
0.6,1719.7
0.7,1747.6
0.8,1791.0
0.9,1827.7
1.0,1868.9
1.1,1874.5
1.2,1874.5
1.3,1882.6
1.4,1882.6
1.5,1882.6
1.6,1882.6
1.7,1882.6
1.8,1882.6
1.9,1882.6
2.0,1886.4
2.1,1886.4
2.2,1886.4
2.3,1886.4
2.4,1886.4
2.5,1886.4
2.6,1886.4
2.7,1886.4
2.8,1886.4
2.9,1886.4
3.0,1886.4
3.1,1886.4
3.2,1886.4
3.3,1886.4
3.4,1886.4
3.5,1886.4
3.6,1886.4
3.7,1886.4
3.8,1886.4
3.9,1886.4
4.0,1886.4
4.1,1886.4
4.2,1886.4
4.3,1886.4
4.4,1886.4
4.5,1886.4
4.6,1886.4
4.7,1886.4
4.8,1886.4
4.9,1886.4
5.0,1886.4
5.1,1886.4
5.2,1886.4
5.3,1886.4
5.4,1886.4
5.5,1886.4
5.6,1886.4
5.7,1886.4
5.8,1886.4
5.9,1886.4
6.0,1886.4
6.1,1886.4
6.2,1886.4
6.3,1886.4
6.4,1886.4
6.5,1886.4
6.6,1886.4
6.7,1886.4
6.8,1886.4
6.9,1886.4
7.0,1886.4
7.1,1886.4
7.2,1886.4
7.3,1886.4
7.4,1886.4
7.5,1886.4
7.6,1886.4
7.7,1886.4
7.8,1886.4
7.9,1886.4
8.0,1886.4
8.1,1886.4
8.2,1886.4
8.3,1886.4
8.4,1886.4
8.5,1886.4
8.6,1886.4
8.7,1886.4
8.8,1886.4
8.9,1886.4
9.0,1886.4
9.1,1886.4
9.2,1886.4
9.3,1886.4
9.4,1886.4
9.5,1886.4
9.6,1886.4
9.7,1886.4
9.8,1886.4
9.9,1886.4
10.0,1886.4
10.1,1886.4
10.2,1886.4
10.3,1886.4
10.4,1886.4
10.5,1886.4
10.6,1886.4
10.7,1886.4
10.8,1886.4
10.9,1886.4
11.0,1886.4
11.1,1886.4
11.2,1886.4
11.3,1886.4
11.4,1886.4
11.5,1886.4
11.6,1886.4
11.7,1886.4
11.8,1886.4
11.9,1886.4
12.0,1886.4
12.1,1886.4
12.2,1886.4
12.3,1886.4
12.4,1886.4
12.5,1886.4
12.6,1886.4
12.7,1886.4
12.8,1886.4
12.9,1886.4
13.0,1886.4
13.1,1886.4
13.2,1886.4
13.3,1886.4
13.4,1886.4
13.5,1886.4
13.6,1886.4
13.7,1886.4
13.8,1886.4
13.9,1886.4
14.0,1886.4
14.1,1886.4
14.2,1886.4
14.3,1886.4
14.4,1886.4
14.5,1886.4
14.6,1886.4
14.7,1886.4
14.8,1886.4
14.9,1886.4
15.0,1886.4
15.1,1886.4
15.2,1886.4
15.3,1886.4
15.4,1886.4
15.5,1886.4
15.6,1886.4
15.7,1886.4
15.8,1886.4
15.9,1886.4
16.0,1886.4
16.1,1886.4
16.2,1886.4
16.3,1886.4
16.4,1886.4
16.5,1886.4
16.6,1886.4
16.7,1886.4
16.8,1886.4
16.9,1886.4
17.0,1886.4
17.1,1886.4
17.2,1886.4
17.3,1886.4
17.4,1886.4
17.5,1886.4
17.6,1886.4
17.7,1886.4
17.8,1886.4
17.9,1886.4
18.0,1886.4
18.1,1886.4
18.2,1886.4
18.3,1886.4
18.4,1886.4
18.5,1886.4
18.6,1886.4
18.7,1886.4
18.8,1886.4
18.9,1886.4
19.0,1886.4
19.1,1886.4
19.2,1886.4
19.3,1886.4
19.4,1886.4
19.5,1886.4
19.6,1886.4
19.7,1886.4
19.8,1886.4
19.9,1886.4
20.0,1886.4


==> dimacs/C2000-5/fastwclq.txt <==
x,y
0.1,1693.1
0.2,1744.0
0.3,1803.8
0.4,1836.4
0.5,1862.6
0.6,1879.0
0.7,1879.2
0.8,1890.3
0.9,1890.3
1.0,1898.3
1.1,1898.3
1.2,1907.1
1.3,1910.0
1.4,1929.7
1.5,1930.5
1.6,1930.5
1.7,1934.4
1.8,1938.3
1.9,1938.3
2.0,1938.3
2.1,1948.1
2.2,1962.5
2.3,1962.5
2.4,1966.2
2.5,1966.2
2.6,1966.2
2.7,1966.2
2.8,1966.5
2.9,1966.5
3.0,1966.5
3.1,1970.2
3.2,1970.2
3.3,1970.2
3.4,1970.2
3.5,1970.2
3.6,1970.2
3.7,1971.0
3.8,1971.0
3.9,1971.0
4.0,1971.0
4.1,1975.3
4.2,1991.1
4.3,1991.1
4.4,1991.1
4.5,1991.1
4.6,1991.1
4.7,2011.4
4.8,2011.4
4.9,2011.4
5.0,2011.4
5.1,2011.4
5.2,2011.4
5.3,2011.4
5.4,2011.4
5.5,2011.4
5.6,2011.4
5.7,2011.4
5.8,2011.4
5.9,2011.4
6.0,2011.4
6.1,2015.1
6.2,2015.1
6.3,2015.1
6.4,2015.1
6.5,2015.1
6.6,2015.1
6.7,2039.8
6.8,2039.8
6.9,2039.8
7.0,2042.9
7.1,2042.9
7.2,2042.9
7.3,2042.9
7.4,2042.9
7.5,2042.9
7.6,2042.9
7.7,2054.6
7.8,2054.6
7.9,2054.6
8.0,2054.6
8.1,2054.6
8.2,2054.6
8.3,2054.6
8.4,2054.6
8.5,2054.6
8.6,2054.6
8.7,2061.3
8.8,2061.3
8.9,2061.3
9.0,2061.3
9.1,2061.3
9.2,2061.3
9.3,2073.6
9.4,2073.6
9.5,2073.6
9.6,2073.6
9.7,2073.6
9.8,2073.6
9.9,2073.6
10.0,2073.6
10.1,2089.6
10.2,2089.6
10.3,2089.6
10.4,2089.6
10.5,2089.6
10.6,2089.6
10.7,2089.6
10.8,2089.6
10.9,2089.6
11.0,2089.6
11.1,2089.6
11.2,2089.6
11.3,2089.6
11.4,2089.6
11.5,2089.6
11.6,2089.6
11.7,2089.6
11.8,2089.6
11.9,2089.6
12.0,2089.6
12.1,2089.6
12.2,2089.6
12.3,2089.6
12.4,2089.6
12.5,2089.6
12.6,2089.6
12.7,2089.6
12.8,2089.6
12.9,2089.6
13.0,2089.6
13.1,2089.6
13.2,2089.6
13.3,2089.6
13.4,2089.6
13.5,2089.6
13.6,2089.6
13.7,2089.6
13.8,2089.6
13.9,2089.6
14.0,2089.6
14.1,2089.6
14.2,2100.3
14.3,2100.3
14.4,2100.3
14.5,2100.3
14.6,2100.3
14.7,2100.3
14.8,2100.3
14.9,2100.3
15.0,2100.3
15.1,2100.3
15.2,2114.3
15.3,2114.3
15.4,2114.3
15.5,2114.3
15.6,2114.3
15.7,2114.3
15.8,2114.3
15.9,2114.3
16.0,2114.3
16.1,2114.3
16.2,2114.3
16.3,2114.3
16.4,2114.3
16.5,2114.3
16.6,2114.3
16.7,2114.3
16.8,2114.3
16.9,2114.3
17.0,2114.3
17.1,2114.3
17.2,2114.3
17.3,2114.3
17.4,2114.3
17.5,2114.3
17.6,2114.3
17.7,2114.3
17.8,2114.3
17.9,2114.3
18.0,2114.3
18.1,2114.3
18.2,2117.6
18.3,2117.6
18.4,2117.6
18.5,2117.6
18.6,2117.6
18.7,2117.6
18.8,2117.8
18.9,2117.8
19.0,2117.8
19.1,2117.8
19.2,2117.8
19.3,2117.8
19.4,2117.8
19.5,2117.8
19.6,2117.8
19.7,2117.8
19.8,2117.8
19.9,2117.8
20.0,2117.8


==> dimacs/C2000-5/gurobi.txt <==
x,y
0.1,879.0
0.2,879.0
0.3,879.0
0.4,879.0
0.5,879.0
0.6,879.0
0.7,879.0
0.8,879.0
0.9,879.0
1.0,879.0
1.1,879.0
1.2,879.0
1.3,879.0
1.4,879.0
1.5,879.0
1.6,879.0
1.7,879.0
1.8,879.0
1.9,879.0
2.0,879.0
2.1,879.0
2.2,879.0
2.3,879.0
2.4,879.0
2.5,879.0
2.6,879.0
2.7,879.0
2.8,879.0
2.9,879.0
3.0,879.0
3.1,879.0
3.2,879.0
3.3,879.0
3.4,879.0
3.5,879.0
3.6,879.0
3.7,879.0
3.8,879.0
3.9,879.0
4.0,879.0
4.1,879.0
4.2,879.0
4.3,879.0
4.4,879.0
4.5,879.0
4.6,879.0
4.7,879.0
4.8,879.0
4.9,879.0
5.0,879.0
5.1,879.0
5.2,879.0
5.3,879.0
5.4,879.0
5.5,879.0
5.6,879.0
5.7,879.0
5.8,879.0
5.9,879.0
6.0,879.0
6.1,879.0
6.2,879.0
6.3,879.0
6.4,879.0
6.5,879.0
6.6,879.0
6.7,879.0
6.8,879.0
6.9,879.0
7.0,879.0
7.1,879.0
7.2,879.0
7.3,879.0
7.4,879.0
7.5,879.0
7.6,879.0
7.7,879.0
7.8,879.0
7.9,879.0
8.0,879.0
8.1,879.0
8.2,879.0
8.3,879.0
8.4,879.0
8.5,879.0
8.6,879.0
8.7,879.0
8.8,879.0
8.9,879.0
9.0,879.0
9.1,879.0
9.2,879.0
9.3,879.0
9.4,879.0
9.5,879.0
9.6,879.0
9.7,879.0
9.8,879.0
9.9,879.0
10.0,879.0
10.1,879.0
10.2,894.1
10.3,944.7
10.4,961.2
10.5,961.2
10.6,961.2
10.7,961.2
10.8,961.2
10.9,961.2
11.0,961.2
11.1,976.3
11.2,985.1
11.3,1016.7
11.4,1041.3
11.5,1042.1
11.6,1042.1
11.7,1042.1
11.8,1042.1
11.9,1069.1
12.0,1082.6
12.1,1082.6
12.2,1099.8
12.3,1099.8
12.4,1099.8
12.5,1099.8
12.6,1099.8
12.7,1118.4
12.8,1180.1
12.9,1180.1
13.0,1197.4
13.1,1197.4
13.2,1197.4
13.3,1197.4
13.4,1197.4
13.5,1197.4
13.6,1197.4
13.7,1226.0
13.8,1226.0
13.9,1226.5
14.0,1226.5
14.1,1228.1
14.2,1228.1
14.3,1228.1
14.4,1243.2
14.5,1243.8
14.6,1243.8
14.7,1243.8
14.8,1243.8
14.9,1243.8
15.0,1275.1
15.1,1300.6
15.2,1300.6
15.3,1300.6
15.4,1300.6
15.5,1300.6
15.6,1300.6
15.7,1341.1
15.8,1356.2
15.9,1369.7
16.0,1369.7
16.1,1393.9
16.2,1401.4
16.3,1401.4
16.4,1401.4
16.5,1401.4
16.6,1414.9
16.7,1414.9
16.8,1414.9
16.9,1414.9
17.0,1414.9
17.1,1414.9
17.2,1414.9
17.3,1456.7
17.4,1456.7
17.5,1473.6
17.6,1473.6
17.7,1473.6
17.8,1492.1
17.9,1492.1
18.0,1492.1
18.1,1492.1
18.2,1492.1
18.3,1521.8
18.4,1521.8
18.5,1561.3
18.6,1561.3
18.7,1561.3
18.8,1561.3
18.9,1574.8
19.0,1574.8
19.1,1574.8
19.2,1574.8
19.3,1574.8
19.4,1574.8
19.5,1588.3
19.6,1588.3
19.7,1588.3
19.8,1588.3
19.9,1618.2
20.0,1618.2


==> dimacs/C2000-5/lscc.txt <==
x,y
0.1,2330.0
0.2,2358.0
0.3,2466.0
0.4,2466.0
0.5,2466.0
0.6,2466.0
0.7,2466.0
0.8,2466.0
0.9,2466.0
1.0,2466.0
1.1,2466.0
1.2,2466.0
1.3,2466.0
1.4,2466.0
1.5,2466.0
1.6,2466.0
1.7,2466.0
1.8,2466.0
1.9,2466.0
2.0,2466.0
2.1,2466.0
2.2,2466.0
2.3,2466.0
2.4,2466.0
2.5,2466.0
2.6,2466.0
2.7,2466.0
2.8,2466.0
2.9,2466.0
3.0,2466.0
3.1,2466.0
3.2,2466.0
3.3,2466.0
3.4,2466.0
3.5,2466.0
3.6,2466.0
3.7,2466.0
3.8,2466.0
3.9,2466.0
4.0,2466.0
4.1,2466.0
4.2,2466.0
4.3,2466.0
4.4,2466.0
4.5,2466.0
4.6,2466.0
4.7,2466.0
4.8,2466.0
4.9,2466.0
5.0,2466.0
5.1,2466.0
5.2,2466.0
5.3,2466.0
5.4,2466.0
5.5,2466.0
5.6,2466.0
5.7,2466.0
5.8,2466.0
5.9,2466.0
6.0,2466.0
6.1,2466.0
6.2,2466.0
6.3,2466.0
6.4,2466.0
6.5,2466.0
6.6,2466.0
6.7,2466.0
6.8,2466.0
6.9,2466.0
7.0,2466.0
7.1,2466.0
7.2,2466.0
7.3,2466.0
7.4,2466.0
7.5,2466.0
7.6,2466.0
7.7,2466.0
7.8,2466.0
7.9,2466.0
8.0,2466.0
8.1,2466.0
8.2,2466.0
8.3,2466.0
8.4,2466.0
8.5,2466.0
8.6,2466.0
8.7,2466.0
8.8,2466.0
8.9,2466.0
9.0,2466.0
9.1,2466.0
9.2,2466.0
9.3,2466.0
9.4,2466.0
9.5,2466.0
9.6,2466.0
9.7,2466.0
9.8,2466.0
9.9,2466.0
10.0,2466.0
10.1,2466.0
10.2,2466.0
10.3,2466.0
10.4,2466.0
10.5,2466.0
10.6,2466.0
10.7,2466.0
10.8,2466.0
10.9,2466.0
11.0,2466.0
11.1,2466.0
11.2,2466.0
11.3,2466.0
11.4,2466.0
11.5,2466.0
11.6,2466.0
11.7,2466.0
11.8,2466.0
11.9,2466.0
12.0,2466.0
12.1,2466.0
12.2,2466.0
12.3,2466.0
12.4,2466.0
12.5,2466.0
12.6,2466.0
12.7,2466.0
12.8,2466.0
12.9,2466.0
13.0,2466.0
13.1,2466.0
13.2,2466.0
13.3,2466.0
13.4,2466.0
13.5,2466.0
13.6,2466.0
13.7,2466.0
13.8,2466.0
13.9,2466.0
14.0,2466.0
14.1,2466.0
14.2,2466.0
14.3,2466.0
14.4,2466.0
14.5,2466.0
14.6,2466.0
14.7,2466.0
14.8,2466.0
14.9,2466.0
15.0,2466.0
15.1,2466.0
15.2,2466.0
15.3,2466.0
15.4,2466.0
15.5,2466.0
15.6,2466.0
15.7,2466.0
15.8,2466.0
15.9,2466.0
16.0,2466.0
16.1,2466.0
16.2,2466.0
16.3,2466.0
16.4,2466.0
16.5,2466.0
16.6,2466.0
16.7,2466.0
16.8,2466.0
16.9,2466.0
17.0,2466.0
17.1,2466.0
17.2,2466.0
17.3,2466.0
17.4,2466.0
17.5,2466.0
17.6,2466.0
17.7,2466.0
17.8,2466.0
17.9,2466.0
18.0,2466.0
18.1,2466.0
18.2,2466.0
18.3,2466.0
18.4,2466.0
18.5,2466.0
18.6,2466.0
18.7,2466.0
18.8,2466.0
18.9,2466.0
19.0,2466.0
19.1,2466.0
19.2,2466.0
19.3,2466.0
19.4,2466.0
19.5,2466.0
19.6,2466.0
19.7,2466.0
19.8,2466.0
19.9,2466.0
20.0,2466.0


==> dimacs/C2000-5/mssp.txt <==
x,y
0.1,1967.7
0.2,2125.0
0.3,2194.7
0.4,2219.0
0.5,2223.9
0.6,2235.1
0.7,2237.0
0.8,2244.7
0.9,2244.7
1.0,2251.9
1.1,2253.3
1.2,2253.3
1.3,2254.1
1.4,2254.1
1.5,2271.9
1.6,2280.8
1.7,2282.0
1.8,2282.0
1.9,2282.0
2.0,2282.0
2.1,2283.3
2.2,2293.6
2.3,2293.6
2.4,2294.8
2.5,2294.8
2.6,2294.8
2.7,2306.3
2.8,2306.3
2.9,2306.3
3.0,2306.3
3.1,2306.3
3.2,2306.3
3.3,2306.3
3.4,2306.3
3.5,2307.7
3.6,2307.7
3.7,2307.7
3.8,2307.7
3.9,2307.7
4.0,2307.7
4.1,2307.7
4.2,2307.7
4.3,2307.7
4.4,2307.7
4.5,2307.7
4.6,2311.5
4.7,2313.1
4.8,2316.9
4.9,2319.1
5.0,2319.1
5.1,2319.1
5.2,2320.1
5.3,2320.1
5.4,2320.1
5.5,2320.1
5.6,2320.1
5.7,2320.1
5.8,2320.1
5.9,2320.1
6.0,2320.1
6.1,2320.1
6.2,2320.1
6.3,2320.1
6.4,2320.1
6.5,2320.1
6.6,2320.1
6.7,2320.9
6.8,2320.9
6.9,2320.9
7.0,2320.9
7.1,2320.9
7.2,2320.9
7.3,2320.9
7.4,2320.9
7.5,2320.9
7.6,2320.9
7.7,2320.9
7.8,2320.9
7.9,2320.9
8.0,2320.9
8.1,2320.9
8.2,2320.9
8.3,2320.9
8.4,2320.9
8.5,2324.6
8.6,2324.6
8.7,2324.6
8.8,2324.6
8.9,2327.6
9.0,2327.6
9.1,2327.6
9.2,2327.6
9.3,2327.6
9.4,2327.6
9.5,2327.6
9.6,2327.6
9.7,2327.6
9.8,2327.6
9.9,2327.6
10.0,2327.6
10.1,2327.6
10.2,2327.6
10.3,2327.6
10.4,2327.6
10.5,2327.6
10.6,2327.6
10.7,2327.6
10.8,2327.6
10.9,2327.6
11.0,2327.6
11.1,2327.6
11.2,2327.6
11.3,2327.6
11.4,2327.6
11.5,2327.6
11.6,2327.6
11.7,2327.6
11.8,2327.6
11.9,2327.6
12.0,2327.6
12.1,2327.6
12.2,2327.6
12.3,2327.6
12.4,2327.6
12.5,2327.6
12.6,2327.6
12.7,2327.6
12.8,2327.6
12.9,2327.6
13.0,2327.6
13.1,2327.6
13.2,2327.6
13.3,2327.6
13.4,2327.6
13.5,2327.6
13.6,2327.6
13.7,2327.6
13.8,2327.6
13.9,2327.6
14.0,2327.6
14.1,2327.6
14.2,2327.6
14.3,2327.6
14.4,2327.6
14.5,2327.6
14.6,2327.6
14.7,2327.6
14.8,2332.1
14.9,2332.1
15.0,2332.1
15.1,2340.9
15.2,2340.9
15.3,2340.9
15.4,2340.9
15.5,2340.9
15.6,2340.9
15.7,2340.9
15.8,2340.9
15.9,2340.9
16.0,2340.9
16.1,2340.9
16.2,2340.9
16.3,2340.9
16.4,2340.9
16.5,2340.9
16.6,2340.9
16.7,2340.9
16.8,2340.9
16.9,2340.9
17.0,2340.9
17.1,2340.9
17.2,2340.9
17.3,2340.9
17.4,2340.9
17.5,2340.9
17.6,2340.9
17.7,2340.9
17.8,2340.9
17.9,2340.9
18.0,2340.9
18.1,2340.9
18.2,2340.9
18.3,2340.9
18.4,2340.9
18.5,2340.9
18.6,2340.9
18.7,2340.9
18.8,2340.9
18.9,2340.9
19.0,2340.9
19.1,2340.9
19.2,2340.9
19.3,2340.9
19.4,2340.9
19.5,2340.9
19.6,2340.9
19.7,2340.9
19.8,2340.9
19.9,2340.9
20.0,2340.9


==> dimacs/C2000-5/sssp.txt <==
x,y
0.1,1985.8
0.2,2083.3
0.3,2088.8
0.4,2088.8
0.5,2088.8
0.6,2088.8
0.7,2089.5
0.8,2089.5
0.9,2089.5
1.0,2089.5
1.1,2089.5
1.2,2089.5
1.3,2094.2
1.4,2094.2
1.5,2094.2
1.6,2094.2
1.7,2115.3
1.8,2115.3
1.9,2115.3
2.0,2116.3
2.1,2116.3
2.2,2116.3
2.3,2116.3
2.4,2116.3
2.5,2116.3
2.6,2116.3
2.7,2116.3
2.8,2116.3
2.9,2116.3
3.0,2116.3
3.1,2116.3
3.2,2116.3
3.3,2126.4
3.4,2126.4
3.5,2126.4
3.6,2126.4
3.7,2131.8
3.8,2131.8
3.9,2131.8
4.0,2131.8
4.1,2131.8
4.2,2131.8
4.3,2132.5
4.4,2132.5
4.5,2132.5
4.6,2132.5
4.7,2132.5
4.8,2132.5
4.9,2132.5
5.0,2138.7
5.1,2138.7
5.2,2138.7
5.3,2138.7
5.4,2138.7
5.5,2138.7
5.6,2138.7
5.7,2138.7
5.8,2138.7
5.9,2138.7
6.0,2139.2
6.1,2139.2
6.2,2139.2
6.3,2143.3
6.4,2143.3
6.5,2143.3
6.6,2143.3
6.7,2143.3
6.8,2143.3
6.9,2143.3
7.0,2144.4
7.1,2144.4
7.2,2144.4
7.3,2144.4
7.4,2144.4
7.5,2144.4
7.6,2144.4
7.7,2144.4
7.8,2144.4
7.9,2151.0
8.0,2154.0
8.1,2154.0
8.2,2154.0
8.3,2154.0
8.4,2154.0
8.5,2154.0
8.6,2154.0
8.7,2154.0
8.8,2154.0
8.9,2154.0
9.0,2154.0
9.1,2154.0
9.2,2154.0
9.3,2154.0
9.4,2154.0
9.5,2154.0
9.6,2154.0
9.7,2154.0
9.8,2154.0
9.9,2154.0
10.0,2162.9
10.1,2162.9
10.2,2162.9
10.3,2169.2
10.4,2169.2
10.5,2169.2
10.6,2169.2
10.7,2169.2
10.8,2169.2
10.9,2169.2
11.0,2169.2
11.1,2169.2
11.2,2169.2
11.3,2169.2
11.4,2169.2
11.5,2169.2
11.6,2169.2
11.7,2169.2
11.8,2169.2
11.9,2175.7
12.0,2188.6
12.1,2188.6
12.2,2188.6
12.3,2188.6
12.4,2188.6
12.5,2188.6
12.6,2188.6
12.7,2191.1
12.8,2191.1
12.9,2191.1
13.0,2191.1
13.1,2191.1
13.2,2191.1
13.3,2191.1
13.4,2191.1
13.5,2191.1
13.6,2191.1
13.7,2197.5
13.8,2197.5
13.9,2197.5
14.0,2198.7
14.1,2198.7
14.2,2198.7
14.3,2198.7
14.4,2198.7
14.5,2198.7
14.6,2198.7
14.7,2198.7
14.8,2198.7
14.9,2198.7
15.0,2198.7
15.1,2198.7
15.2,2198.7
15.3,2198.7
15.4,2198.7
15.5,2198.7
15.6,2198.7
15.7,2198.7
15.8,2198.7
15.9,2204.5
16.0,2204.5
16.1,2204.5
16.2,2204.5
16.3,2209.1
16.4,2209.1
16.5,2209.1
16.6,2209.1
16.7,2233.9
16.8,2233.9
16.9,2233.9
17.0,2233.9
17.1,2233.9
17.2,2233.9
17.3,2233.9
17.4,2233.9
17.5,2233.9
17.6,2233.9
17.7,2233.9
17.8,2233.9
17.9,2233.9
18.0,2233.9
18.1,2233.9
18.2,2233.9
18.3,2233.9
18.4,2233.9
18.5,2233.9
18.6,2233.9
18.7,2233.9
18.8,2233.9
18.9,2233.9
19.0,2233.9
19.1,2233.9
19.2,2233.9
19.3,2233.9
19.4,2233.9
19.5,2233.9
19.6,2233.9
19.7,2233.9
19.8,2233.9
19.9,2233.9
20.0,2233.9


==> dimacs/C2000-5/tsm.txt <==
x,y
0.1,1778.4
0.2,1965.0
0.3,1965.0
0.4,1965.0
0.5,1965.0
0.6,2032.8
0.7,2066.7
0.8,2078.0
0.9,2078.0
1.0,2078.0
1.1,2078.0
1.2,2078.0
1.3,2078.0
1.4,2078.0
1.5,2078.0
1.6,2078.0
1.7,2078.0
1.8,2078.0
1.9,2078.0
2.0,2078.0
2.1,2078.0
2.2,2078.0
2.3,2078.0
2.4,2078.0
2.5,2078.0
2.6,2078.0
2.7,2078.0
2.8,2078.0
2.9,2078.0
3.0,2078.0
3.1,2078.0
3.2,2078.0
3.3,2078.0
3.4,2078.0
3.5,2078.0
3.6,2078.0
3.7,2078.0
3.8,2078.0
3.9,2078.0
4.0,2078.0
4.1,2078.0
4.2,2078.0
4.3,2078.0
4.4,2078.0
4.5,2078.0
4.6,2078.0
4.7,2078.0
4.8,2078.0
4.9,2078.0
5.0,2078.0
5.1,2078.0
5.2,2078.0
5.3,2078.0
5.4,2078.0
5.5,2078.0
5.6,2078.0
5.7,2078.0
5.8,2078.0
5.9,2078.0
6.0,2078.0
6.1,2078.0
6.2,2084.6
6.3,2086.8
6.4,2086.8
6.5,2091.2
6.6,2091.2
6.7,2093.4
6.8,2095.6
6.9,2095.6
7.0,2095.6
7.1,2095.6
7.2,2097.8
7.3,2097.8
7.4,2097.8
7.5,2097.8
7.6,2097.8
7.7,2097.8
7.8,2097.8
7.9,2097.8
8.0,2097.8
8.1,2097.8
8.2,2097.8
8.3,2097.8
8.4,2097.8
8.5,2100.0
8.6,2100.0
8.7,2100.0
8.8,2100.0
8.9,2100.0
9.0,2100.0
9.1,2100.0
9.2,2100.0
9.3,2100.0
9.4,2100.0
9.5,2100.0
9.6,2100.0
9.7,2100.0
9.8,2100.0
9.9,2100.0
10.0,2100.0
10.1,2100.0
10.2,2100.0
10.3,2100.0
10.4,2100.0
10.5,2100.0
10.6,2100.0
10.7,2100.0
10.8,2100.0
10.9,2100.0
11.0,2100.0
11.1,2100.0
11.2,2100.0
11.3,2100.0
11.4,2100.0
11.5,2100.0
11.6,2100.0
11.7,2100.0
11.8,2100.0
11.9,2100.0
12.0,2100.0
12.1,2100.0
12.2,2100.0
12.3,2100.0
12.4,2100.0
12.5,2100.0
12.6,2100.0
12.7,2100.0
12.8,2100.0
12.9,2100.0
13.0,2100.0
13.1,2100.0
13.2,2100.0
13.3,2100.0
13.4,2108.4
13.5,2112.6
13.6,2116.8
13.7,2116.8
13.8,2116.8
13.9,2116.8
14.0,2121.0
14.1,2125.2
14.2,2125.2
14.3,2125.2
14.4,2125.2
14.5,2125.2
14.6,2129.4
14.7,2133.6
14.8,2133.6
14.9,2133.6
15.0,2133.6
15.1,2133.6
15.2,2133.6
15.3,2133.6
15.4,2133.6
15.5,2137.8
15.6,2137.8
15.7,2137.8
15.8,2137.8
15.9,2137.8
16.0,2137.8
16.1,2137.8
16.2,2137.8
16.3,2137.8
16.4,2137.8
16.5,2137.8
16.6,2137.8
16.7,2137.8
16.8,2137.8
16.9,2137.8
17.0,2142.0
17.1,2142.0
17.2,2142.0
17.3,2142.0
17.4,2142.0
17.5,2142.0
17.6,2142.0
17.7,2142.0
17.8,2142.0
17.9,2142.0
18.0,2142.0
18.1,2142.0
18.2,2142.0
18.3,2142.0
18.4,2142.0
18.5,2142.0
18.6,2142.0
18.7,2142.0
18.8,2142.0
18.9,2142.0
19.0,2142.0
19.1,2142.0
19.2,2142.0
19.3,2142.0
19.4,2142.0
19.5,2142.0
19.6,2142.0
19.7,2142.0
19.8,2142.0
19.9,2142.0
20.0,2142.0


==> dimacs/C2000-9/aco.txt <==
x,y
0.1,6105.8
0.2,6303.6
0.3,6397.8
0.4,6427.5
0.5,6509.6
0.6,6530.3
0.7,6530.3
0.8,6540.8
0.9,6632.6
1.0,6657.5
1.1,6704.4
1.2,6709.6
1.3,6709.6
1.4,6709.6
1.5,6711.9
1.6,6726.5
1.7,6730.7
1.8,6730.7
1.9,6730.7
2.0,6730.7
2.1,6755.4
2.2,6755.8
2.3,6755.8
2.4,6759.5
2.5,6759.5
2.6,6759.5
2.7,6759.5
2.8,6759.5
2.9,6821.2
3.0,6821.2
3.1,6821.2
3.2,6821.2
3.3,6832.0
3.4,6832.0
3.5,6846.2
3.6,6869.8
3.7,6890.9
3.8,6925.9
3.9,7016.4
4.0,7021.6
4.1,7021.6
4.2,7021.6
4.3,7033.7
4.4,7033.7
4.5,7033.7
4.6,7034.5
4.7,7034.5
4.8,7049.7
4.9,7061.1
5.0,7061.1
5.1,7117.2
5.2,7119.6
5.3,7147.9
5.4,7172.3
5.5,7177.5
5.6,7195.9
5.7,7205.4
5.8,7302.9
5.9,7331.6
6.0,7355.5
6.1,7362.9
6.2,7401.4
6.3,7479.5
6.4,7506.8
6.5,7588.1
6.6,7606.3
6.7,7693.8
6.8,7703.6
6.9,7732.3
7.0,7757.4
7.1,7824.6
7.2,7962.4
7.3,8030.6
7.4,8040.1
7.5,8045.5
7.6,8049.1
7.7,8057.8
7.8,8070.6
7.9,8076.3
8.0,8078.6
8.1,8085.0
8.2,8085.0
8.3,8100.4
8.4,8100.4
8.5,8100.4
8.6,8100.4
8.7,8100.4
8.8,8100.4
8.9,8141.8
9.0,8141.8
9.1,8150.5
9.2,8161.0
9.3,8193.8
9.4,8212.6
9.5,8212.6
9.6,8212.6
9.7,8212.6
9.8,8212.6
9.9,8212.6
10.0,8212.6
10.1,8212.6
10.2,8212.6
10.3,8212.6
10.4,8212.6
10.5,8212.6
10.6,8212.6
10.7,8212.6
10.8,8212.6
10.9,8212.6
11.0,8212.6
11.1,8212.6
11.2,8212.6
11.3,8212.6
11.4,8212.6
11.5,8212.6
11.6,8212.6
11.7,8212.6
11.8,8212.6
11.9,8212.6
12.0,8212.6
12.1,8212.6
12.2,8212.6
12.3,8212.6
12.4,8212.6
12.5,8212.6
12.6,8212.6
12.7,8212.6
12.8,8212.6
12.9,8212.6
13.0,8212.6
13.1,8212.6
13.2,8212.6
13.3,8212.6
13.4,8212.6
13.5,8212.6
13.6,8212.6
13.7,8212.6
13.8,8212.6
13.9,8212.6
14.0,8212.6
14.1,8212.6
14.2,8212.6
14.3,8212.6
14.4,8212.6
14.5,8212.6
14.6,8212.6
14.7,8212.6
14.8,8212.6
14.9,8212.6
15.0,8212.6
15.1,8212.6
15.2,8212.6
15.3,8212.6
15.4,8212.6
15.5,8212.6
15.6,8212.6
15.7,8212.6
15.8,8212.6
15.9,8212.6
16.0,8212.6
16.1,8212.6
16.2,8212.6
16.3,8212.6
16.4,8212.6
16.5,8212.6
16.6,8212.6
16.7,8212.6
16.8,8212.6
16.9,8212.6
17.0,8212.6
17.1,8212.6
17.2,8212.6
17.3,8212.6
17.4,8212.6
17.5,8212.6
17.6,8212.6
17.7,8212.6
17.8,8212.6
17.9,8212.6
18.0,8212.6
18.1,8212.6
18.2,8212.6
18.3,8212.6
18.4,8212.6
18.5,8212.6
18.6,8212.6
18.7,8212.6
18.8,8212.6
18.9,8212.6
19.0,8212.6
19.1,8212.6
19.2,8212.6
19.3,8212.6
19.4,8212.6
19.5,8212.6
19.6,8212.6
19.7,8212.6
19.8,8212.6
19.9,8212.6
20.0,8212.6


==> dimacs/C2000-9/fastwclq.txt <==
x,y
0.1,7298.7
0.2,7403.2
0.3,7516.4
0.4,7649.9
0.5,7670.2
0.6,7670.2
0.7,7699.3
0.8,7702.9
0.9,7706.8
1.0,7774.2
1.1,7868.2
1.2,7878.6
1.3,7878.6
1.4,7878.6
1.5,7878.6
1.6,7888.3
1.7,7917.7
1.8,7917.7
1.9,7958.3
2.0,7958.3
2.1,7958.3
2.2,7960.0
2.3,7960.0
2.4,7960.0
2.5,7960.0
2.6,7987.4
2.7,8001.0
2.8,8001.0
2.9,8006.0
3.0,8006.0
3.1,8006.0
3.2,8006.0
3.3,8007.8
3.4,8007.9
3.5,8007.9
3.6,8007.9
3.7,8007.9
3.8,8007.9
3.9,8007.9
4.0,8035.6
4.1,8035.6
4.2,8035.6
4.3,8061.5
4.4,8061.5
4.5,8061.5
4.6,8061.5
4.7,8061.5
4.8,8075.7
4.9,8075.7
5.0,8075.7
5.1,8075.7
5.2,8075.7
5.3,8075.7
5.4,8075.7
5.5,8075.7
5.6,8075.7
5.7,8075.7
5.8,8075.7
5.9,8075.7
6.0,8083.3
6.1,8108.5
6.2,8108.5
6.3,8108.5
6.4,8108.5
6.5,8108.5
6.6,8108.5
6.7,8108.5
6.8,8108.5
6.9,8108.5
7.0,8108.5
7.1,8108.5
7.2,8108.5
7.3,8108.5
7.4,8108.5
7.5,8108.5
7.6,8108.5
7.7,8108.5
7.8,8108.5
7.9,8110.2
8.0,8110.2
8.1,8110.2
8.2,8110.2
8.3,8110.2
8.4,8113.1
8.5,8113.1
8.6,8113.1
8.7,8113.1
8.8,8113.1
8.9,8113.1
9.0,8113.1
9.1,8113.1
9.2,8113.1
9.3,8113.1
9.4,8127.7
9.5,8127.7
9.6,8127.7
9.7,8130.0
9.8,8130.0
9.9,8130.0
10.0,8130.0
10.1,8130.0
10.2,8155.9
10.3,8155.9
10.4,8155.9
10.5,8155.9
10.6,8155.9
10.7,8155.9
10.8,8155.9
10.9,8155.9
11.0,8155.9
11.1,8155.9
11.2,8155.9
11.3,8155.9
11.4,8155.9
11.5,8155.9
11.6,8155.9
11.7,8155.9
11.8,8155.9
11.9,8155.9
12.0,8155.9
12.1,8155.9
12.2,8155.9
12.3,8155.9
12.4,8155.9
12.5,8155.9
12.6,8155.9
12.7,8155.9
12.8,8155.9
12.9,8163.1
13.0,8163.1
13.1,8163.1
13.2,8163.1
13.3,8163.1
13.4,8163.1
13.5,8163.1
13.6,8163.1
13.7,8163.1
13.8,8163.1
13.9,8163.1
14.0,8163.1
14.1,8163.1
14.2,8163.1
14.3,8163.1
14.4,8163.1
14.5,8163.1
14.6,8163.1
14.7,8163.1
14.8,8163.1
14.9,8163.1
15.0,8163.1
15.1,8163.1
15.2,8163.1
15.3,8163.1
15.4,8163.1
15.5,8163.1
15.6,8163.1
15.7,8163.1
15.8,8163.1
15.9,8163.1
16.0,8163.1
16.1,8163.1
16.2,8163.1
16.3,8164.5
16.4,8164.5
16.5,8164.5
16.6,8164.5
16.7,8164.5
16.8,8164.5
16.9,8164.5
17.0,8182.2
17.1,8182.2
17.2,8182.2
17.3,8182.2
17.4,8182.2
17.5,8182.2
17.6,8182.2
17.7,8182.2
17.8,8182.2
17.9,8182.2
18.0,8186.9
18.1,8186.9
18.2,8186.9
18.3,8186.9
18.4,8186.9
18.5,8186.9
18.6,8186.9
18.7,8186.9
18.8,8186.9
18.9,8186.9
19.0,8186.9
19.1,8186.9
19.2,8186.9
19.3,8186.9
19.4,8186.9
19.5,8186.9
19.6,8186.9
19.7,8186.9
19.8,8186.9
19.9,8186.9
20.0,8186.9


==> dimacs/C2000-9/gurobi.txt <==
x,y
0.1,3389.0
0.2,3389.0
0.3,3389.0
0.4,3389.0
0.5,3389.0
0.6,3389.0
0.7,3389.0
0.8,3389.0
0.9,3389.0
1.0,3389.0
1.1,3389.0
1.2,3389.0
1.3,3389.0
1.4,3389.0
1.5,3389.0
1.6,3389.0
1.7,3389.0
1.8,3389.0
1.9,3389.0
2.0,3389.0
2.1,3389.0
2.2,3991.8
2.3,3991.8
2.4,3991.8
2.5,3991.8
2.6,3991.8
2.7,4291.6
2.8,4295.0
2.9,4295.0
3.0,4295.0
3.1,4295.0
3.2,4913.7
3.3,5513.3
3.4,5813.2
3.5,6113.0
3.6,6424.1
3.7,6424.1
3.8,6424.1
3.9,6424.1
4.0,6424.1
4.1,6424.1
4.2,6576.8
4.3,6576.8
4.4,6576.8
4.5,6576.8
4.6,6576.8
4.7,6576.8
4.8,6576.8
4.9,6595.7
5.0,6595.7
5.1,6595.7
5.2,6595.7
5.3,6636.0
5.4,6636.0
5.5,6636.0
5.6,6636.0
5.7,6700.1
5.8,6700.1
5.9,6700.1
6.0,6700.1
6.1,6700.1
6.2,6917.6
6.3,6917.6
6.4,6917.6
6.5,6917.6
6.6,6917.6
6.7,7085.5
6.8,7085.5
6.9,7085.5
7.0,7085.5
7.1,7085.5
7.2,7085.5
7.3,7085.5
7.4,7085.5
7.5,7085.5
7.6,7085.5
7.7,7085.5
7.8,7085.5
7.9,7085.5
8.0,7085.5
8.1,7085.5
8.2,7085.5
8.3,7085.5
8.4,7085.5
8.5,7085.5
8.6,7085.5
8.7,7085.5
8.8,7085.5
8.9,7085.5
9.0,7085.5
9.1,7085.5
9.2,7085.5
9.3,7085.5
9.4,7085.5
9.5,7085.5
9.6,7085.5
9.7,7085.5
9.8,7085.5
9.9,7085.5
10.0,7085.5
10.1,7085.5
10.2,7085.5
10.3,7085.5
10.4,7085.5
10.5,7085.5
10.6,7085.5
10.7,7085.5
10.8,7085.5
10.9,7085.5
11.0,7085.5
11.1,7085.5
11.2,7085.5
11.3,7085.5
11.4,7085.5
11.5,7085.5
11.6,7085.5
11.7,7085.5
11.8,7085.5
11.9,7085.5
12.0,7085.5
12.1,7085.5
12.2,7085.5
12.3,7085.5
12.4,7085.5
12.5,7085.5
12.6,7085.5
12.7,7085.5
12.8,7085.5
12.9,7085.5
13.0,7085.5
13.1,7085.5
13.2,7085.5
13.3,7085.5
13.4,7085.5
13.5,7085.5
13.6,7085.5
13.7,7085.5
13.8,7085.5
13.9,7085.5
14.0,7085.5
14.1,7085.5
14.2,7085.5
14.3,7085.5
14.4,7085.5
14.5,7085.5
14.6,7085.5
14.7,7085.5
14.8,7085.5
14.9,7085.5
15.0,7085.5
15.1,7085.5
15.2,7085.5
15.3,7085.5
15.4,7085.5
15.5,7085.5
15.6,7085.5
15.7,7085.5
15.8,7085.5
15.9,7085.5
16.0,7085.5
16.1,7085.5
16.2,7085.5
16.3,7085.5
16.4,7085.5
16.5,7085.5
16.6,7085.5
16.7,7085.5
16.8,7085.5
16.9,7085.5
17.0,7085.5
17.1,7085.5
17.2,7085.5
17.3,7085.5
17.4,7085.5
17.5,7085.5
17.6,7085.5
17.7,7085.5
17.8,7085.5
17.9,7085.5
18.0,7085.5
18.1,7085.5
18.2,7085.5
18.3,7085.5
18.4,7085.5
18.5,7085.5
18.6,7085.5
18.7,7085.5
18.8,7085.5
18.9,7085.5
19.0,7085.5
19.1,7085.5
19.2,7085.5
19.3,7085.5
19.4,7085.5
19.5,7085.5
19.6,7085.5
19.7,7085.5
19.8,7085.5
19.9,7085.5
20.0,7085.5


==> dimacs/C2000-9/lscc.txt <==
x,y
0.1,10362.0
0.2,10362.0
0.3,10362.0
0.4,10362.0
0.5,10431.3
0.6,10493.4
0.7,10493.4
0.8,10493.4
0.9,10493.4
1.0,10493.7
1.1,10536.0
1.2,10578.0
1.3,10634.0
1.4,10634.0
1.5,10634.0
1.6,10634.0
1.7,10634.0
1.8,10634.0
1.9,10634.0
2.0,10634.0
2.1,10634.0
2.2,10634.0
2.3,10648.0
2.4,10648.0
2.5,10648.0
2.6,10648.0
2.7,10648.0
2.8,10648.0
2.9,10648.0
3.0,10648.0
3.1,10648.0
3.2,10648.0
3.3,10648.0
3.4,10648.0
3.5,10648.0
3.6,10648.0
3.7,10648.0
3.8,10648.0
3.9,10648.0
4.0,10648.0
4.1,10648.0
4.2,10648.0
4.3,10648.0
4.4,10648.0
4.5,10648.0
4.6,10648.0
4.7,10648.0
4.8,10648.0
4.9,10648.0
5.0,10648.0
5.1,10648.0
5.2,10648.0
5.3,10648.0
5.4,10648.0
5.5,10648.0
5.6,10648.0
5.7,10648.0
5.8,10648.0
5.9,10648.0
6.0,10648.0
6.1,10648.0
6.2,10648.0
6.3,10648.0
6.4,10648.0
6.5,10648.0
6.6,10648.0
6.7,10648.0
6.8,10648.0
6.9,10648.0
7.0,10648.0
7.1,10648.0
7.2,10648.0
7.3,10648.0
7.4,10648.0
7.5,10648.0
7.6,10648.0
7.7,10648.0
7.8,10648.0
7.9,10648.0
8.0,10648.0
8.1,10648.0
8.2,10648.0
8.3,10648.0
8.4,10648.0
8.5,10648.0
8.6,10648.0
8.7,10648.0
8.8,10648.0
8.9,10648.0
9.0,10648.0
9.1,10648.0
9.2,10648.0
9.3,10648.0
9.4,10648.0
9.5,10648.0
9.6,10648.0
9.7,10648.0
9.8,10648.0
9.9,10648.0
10.0,10648.0
10.1,10648.0
10.2,10648.0
10.3,10648.0
10.4,10648.0
10.5,10648.0
10.6,10648.0
10.7,10648.0
10.8,10648.0
10.9,10648.0
11.0,10648.0
11.1,10648.0
11.2,10648.0
11.3,10648.0
11.4,10648.0
11.5,10648.0
11.6,10648.0
11.7,10648.0
11.8,10648.0
11.9,10648.0
12.0,10648.0
12.1,10648.0
12.2,10648.0
12.3,10648.0
12.4,10648.0
12.5,10648.0
12.6,10648.0
12.7,10648.0
12.8,10648.0
12.9,10648.0
13.0,10648.0
13.1,10648.0
13.2,10648.0
13.3,10648.0
13.4,10648.0
13.5,10648.0
13.6,10648.0
13.7,10648.0
13.8,10648.0
13.9,10648.0
14.0,10648.0
14.1,10648.0
14.2,10648.0
14.3,10648.0
14.4,10648.0
14.5,10648.0
14.6,10648.0
14.7,10648.0
14.8,10648.0
14.9,10648.0
15.0,10648.0
15.1,10648.0
15.2,10648.0
15.3,10648.0
15.4,10648.0
15.5,10648.0
15.6,10648.0
15.7,10648.0
15.8,10648.0
15.9,10648.0
16.0,10648.0
16.1,10648.0
16.2,10648.0
16.3,10648.0
16.4,10648.0
16.5,10648.0
16.6,10648.0
16.7,10648.0
16.8,10648.0
16.9,10648.0
17.0,10648.0
17.1,10648.0
17.2,10648.0
17.3,10648.0
17.4,10648.0
17.5,10648.0
17.6,10648.0
17.7,10648.0
17.8,10648.0
17.9,10648.0
18.0,10648.0
18.1,10648.0
18.2,10648.0
18.3,10648.0
18.4,10648.0
18.5,10648.0
18.6,10648.0
18.7,10648.0
18.8,10648.0
18.9,10648.0
19.0,10648.0
19.1,10648.0
19.2,10648.0
19.3,10648.0
19.4,10648.0
19.5,10648.0
19.6,10648.0
19.7,10648.0
19.8,10648.0
19.9,10648.0
20.0,10648.0


==> dimacs/C2000-9/mssp.txt <==
x,y
0.1,6775.4
0.2,6775.4
0.3,6775.4
0.4,6775.4
0.5,6775.4
0.6,6775.4
0.7,6910.8
0.8,8011.6
0.9,8011.6
1.0,8011.6
1.1,8011.6
1.2,8291.9
1.3,8358.5
1.4,8358.5
1.5,8358.5
1.6,8413.9
1.7,8521.5
1.8,8521.5
1.9,8521.5
2.0,8521.5
2.1,8529.0
2.2,8599.5
2.3,8599.5
2.4,8599.5
2.5,8599.5
2.6,8653.3
2.7,8669.4
2.8,8669.4
2.9,8669.4
3.0,8699.4
3.1,8706.1
3.2,8730.4
3.3,8730.4
3.4,8730.4
3.5,8809.7
3.6,8853.5
3.7,8853.5
3.8,8853.5
3.9,8853.5
4.0,8931.0
4.1,8963.6
4.2,9000.6
4.3,9003.9
4.4,9070.8
4.5,9070.8
4.6,9072.7
4.7,9072.7
4.8,9089.8
4.9,9172.3
5.0,9225.9
5.1,9237.5
5.2,9237.5
5.3,9237.5
5.4,9288.9
5.5,9308.4
5.6,9343.4
5.7,9343.4
5.8,9423.9
5.9,9435.0
6.0,9481.9
6.1,9493.2
6.2,9499.2
6.3,9502.1
6.4,9531.3
6.5,9531.3
6.6,9534.3
6.7,9535.0
6.8,9571.2
6.9,9572.7
7.0,9581.1
7.1,9597.5
7.2,9600.5
7.3,9621.8
7.4,9621.8
7.5,9621.8
7.6,9624.5
7.7,9651.4
7.8,9665.7
7.9,9705.3
8.0,9712.8
8.1,9726.9
8.2,9733.2
8.3,9740.3
8.4,9740.3
8.5,9740.7
8.6,9765.4
8.7,9819.9
8.8,9819.9
8.9,9843.0
9.0,9856.1
9.1,9856.1
9.2,9856.1
9.3,9856.1
9.4,9876.4
9.5,9876.6
9.6,9891.0
9.7,9914.4
9.8,9914.4
9.9,9914.4
10.0,9934.0
10.1,9942.5
10.2,9942.5
10.3,9942.5
10.4,9942.5
10.5,9958.1
10.6,9964.6
10.7,9969.5
10.8,9969.5
10.9,9969.5
11.0,9999.2
11.1,10017.7
11.2,10019.6
11.3,10019.6
11.4,10027.8
11.5,10027.8
11.6,10031.3
11.7,10031.3
11.8,10031.3
11.9,10035.4
12.0,10043.2
12.1,10048.3
12.2,10048.8
12.3,10048.8
12.4,10053.3
12.5,10057.9
12.6,10082.0
12.7,10085.9
12.8,10085.9
12.9,10093.1
13.0,10096.3
13.1,10096.3
13.2,10108.4
13.3,10108.4
13.4,10111.1
13.5,10119.8
13.6,10126.4
13.7,10126.4
13.8,10126.4
13.9,10136.5
14.0,10155.5
14.1,10158.5
14.2,10158.5
14.3,10162.8
14.4,10166.0
14.5,10173.6
14.6,10188.5
14.7,10188.5
14.8,10198.3
14.9,10215.0
15.0,10215.0
15.1,10223.3
15.2,10223.3
15.3,10227.7
15.4,10228.1
15.5,10228.1
15.6,10228.1
15.7,10228.1
15.8,10265.2
15.9,10275.0
16.0,10278.3
16.1,10278.3
16.2,10278.3
16.3,10286.9
16.4,10293.5
16.5,10295.4
16.6,10295.4
16.7,10295.4
16.8,10295.4
16.9,10298.8
17.0,10298.8
17.1,10298.8
17.2,10301.0
17.3,10314.6
17.4,10314.6
17.5,10327.3
17.6,10327.3
17.7,10327.3
17.8,10328.0
17.9,10333.9
18.0,10335.7
18.1,10335.7
18.2,10335.7
18.3,10343.4
18.4,10347.3
18.5,10347.4
18.6,10347.4
18.7,10347.4
18.8,10347.4
18.9,10347.4
19.0,10347.8
19.1,10347.8
19.2,10347.8
19.3,10349.0
19.4,10349.0
19.5,10349.3
19.6,10349.3
19.7,10349.3
19.8,10349.3
19.9,10349.3
20.0,10349.3


==> dimacs/C2000-9/sssp.txt <==
x,y
0.1,6796.0
0.2,6796.0
0.3,6796.0
0.4,6796.0
0.5,6796.0
0.6,6796.0
0.7,6931.4
0.8,8034.6
0.9,8034.6
1.0,8034.6
1.1,8034.6
1.2,8095.2
1.3,8095.2
1.4,8095.2
1.5,8095.2
1.6,8095.2
1.7,8103.7
1.8,8103.7
1.9,8103.7
2.0,8103.7
2.1,8128.7
2.2,8154.4
2.3,8154.4
2.4,8154.4
2.5,8160.8
2.6,8160.8
2.7,8160.8
2.8,8160.8
2.9,8160.8
3.0,8173.4
3.1,8197.6
3.2,8197.6
3.3,8197.6
3.4,8197.6
3.5,8197.6
3.6,8197.6
3.7,8197.6
3.8,8197.6
3.9,8197.6
4.0,8197.6
4.1,8197.6
4.2,8197.6
4.3,8197.6
4.4,8197.6
4.5,8197.6
4.6,8197.6
4.7,8197.6
4.8,8216.0
4.9,8216.0
5.0,8216.0
5.1,8216.0
5.2,8216.0
5.3,8216.0
5.4,8216.0
5.5,8216.0
5.6,8216.0
5.7,8216.0
5.8,8216.0
5.9,8216.0
6.0,8224.4
6.1,8224.4
6.2,8224.4
6.3,8224.4
6.4,8224.4
6.5,8224.4
6.6,8224.4
6.7,8224.4
6.8,8224.4
6.9,8224.4
7.0,8224.4
7.1,8224.4
7.2,8224.4
7.3,8224.4
7.4,8224.4
7.5,8224.4
7.6,8231.2
7.7,8231.2
7.8,8231.2
7.9,8231.2
8.0,8231.2
8.1,8231.2
8.2,8231.2
8.3,8231.2
8.4,8231.2
8.5,8231.2
8.6,8240.2
8.7,8240.2
8.8,8240.2
8.9,8240.2
9.0,8240.2
9.1,8240.2
9.2,8240.2
9.3,8240.2
9.4,8240.2
9.5,8240.2
9.6,8240.2
9.7,8240.2
9.8,8240.2
9.9,8240.2
10.0,8240.2
10.1,8240.2
10.2,8240.2
10.3,8240.2
10.4,8240.2
10.5,8240.2
10.6,8240.2
10.7,8241.9
10.8,8241.9
10.9,8241.9
11.0,8241.9
11.1,8241.9
11.2,8241.9
11.3,8241.9
11.4,8241.9
11.5,8241.9
11.6,8241.9
11.7,8241.9
11.8,8241.9
11.9,8241.9
12.0,8241.9
12.1,8241.9
12.2,8241.9
12.3,8241.9
12.4,8258.5
12.5,8258.5
12.6,8258.5
12.7,8258.5
12.8,8258.5
12.9,8258.5
13.0,8258.5
13.1,8258.5
13.2,8258.5
13.3,8258.5
13.4,8258.5
13.5,8258.5
13.6,8258.5
13.7,8258.5
13.8,8258.5
13.9,8258.5
14.0,8258.5
14.1,8258.5
14.2,8258.5
14.3,8258.5
14.4,8258.5
14.5,8258.5
14.6,8258.5
14.7,8258.5
14.8,8258.5
14.9,8258.5
15.0,8258.5
15.1,8258.5
15.2,8258.5
15.3,8258.5
15.4,8258.5
15.5,8258.5
15.6,8258.5
15.7,8258.5
15.8,8258.5
15.9,8258.5
16.0,8258.5
16.1,8258.5
16.2,8258.5
16.3,8258.5
16.4,8258.5
16.5,8258.5
16.6,8258.5
16.7,8258.5
16.8,8258.5
16.9,8258.5
17.0,8258.5
17.1,8258.5
17.2,8258.5
17.3,8258.5
17.4,8258.5
17.5,8258.5
17.6,8258.5
17.7,8258.5
17.8,8258.5
17.9,8258.5
18.0,8258.5
18.1,8258.5
18.2,8258.5
18.3,8258.5
18.4,8258.5
18.5,8258.5
18.6,8258.5
18.7,8258.5
18.8,8258.5
18.9,8258.5
19.0,8258.5
19.1,8268.8
19.2,8268.8
19.3,8268.8
19.4,8268.8
19.5,8268.8
19.6,8268.8
19.7,8268.8
19.8,8268.8
19.9,8268.8
20.0,8268.8


==> dimacs/C2000-9/tsm.txt <==
x,y
0.1,6825.5
0.2,7141.1
0.3,7165.0
0.4,7165.0
0.5,7165.0
0.6,7165.0
0.7,7165.0
0.8,7165.0
0.9,7165.0
1.0,7165.0
1.1,7165.0
1.2,7165.0
1.3,7166.5
1.4,7168.0
1.5,7182.2
1.6,7219.4
1.7,7219.9
1.8,7228.3
1.9,7236.7
2.0,7245.1
2.1,7245.1
2.2,7245.1
2.3,7245.1
2.4,7245.6
2.5,7245.6
2.6,7245.6
2.7,7253.9
2.8,7294.4
2.9,7329.5
3.0,7347.0
3.1,7347.0
3.2,7363.6
3.3,7378.0
3.4,7388.5
3.5,7409.5
3.6,7438.8
3.7,7456.5
3.8,7456.5
3.9,7456.5
4.0,7477.5
4.1,7477.5
4.2,7477.5
4.3,7477.5
4.4,7488.0
4.5,7488.0
4.6,7488.0
4.7,7488.0
4.8,7488.0
4.9,7488.0
5.0,7491.8
5.1,7496.3
5.2,7503.5
5.3,7503.5
5.4,7503.5
5.5,7503.5
5.6,7503.5
5.7,7503.5
5.8,7503.5
5.9,7503.5
6.0,7503.5
6.1,7503.5
6.2,7503.5
6.3,7503.5
6.4,7503.5
6.5,7514.0
6.6,7514.0
6.7,7514.0
6.8,7514.0
6.9,7514.0
7.0,7514.0
7.1,7514.0
7.2,7514.0
7.3,7514.0
7.4,7518.1
7.5,7526.3
7.6,7530.4
7.7,7534.5
7.8,7534.5
7.9,7534.5
8.0,7538.6
8.1,7538.6
8.2,7538.6
8.3,7542.7
8.4,7542.7
8.5,7542.7
8.6,7542.7
8.7,7542.7
8.8,7546.8
8.9,7546.8
9.0,7546.8
9.1,7546.8
9.2,7546.8
9.3,7546.8
9.4,7546.8
9.5,7546.8
9.6,7546.8
9.7,7550.9
9.8,7550.9
9.9,7550.9
10.0,7550.9
10.1,7550.9
10.2,7550.9
10.3,7550.9
10.4,7550.9
10.5,7550.9
10.6,7550.9
10.7,7550.9
10.8,7550.9
10.9,7550.9
11.0,7550.9
11.1,7550.9
11.2,7550.9
11.3,7550.9
11.4,7550.9
11.5,7550.9
11.6,7550.9
11.7,7550.9
11.8,7550.9
11.9,7550.9
12.0,7550.9
12.1,7550.9
12.2,7550.9
12.3,7555.0
12.4,7555.0
12.5,7555.0
12.6,7555.0
12.7,7555.0
12.8,7555.0
12.9,7555.0
13.0,7555.0
13.1,7555.0
13.2,7555.0
13.3,7555.0
13.4,7555.0
13.5,7555.0
13.6,7555.0
13.7,7555.0
13.8,7555.0
13.9,7555.0
14.0,7555.0
14.1,7555.0
14.2,7555.0
14.3,7555.0
14.4,7555.0
14.5,7555.0
14.6,7555.0
14.7,7555.0
14.8,7555.0
14.9,7555.0
15.0,7555.0
15.1,7555.0
15.2,7555.0
15.3,7555.0
15.4,7555.0
15.5,7555.0
15.6,7555.0
15.7,7560.1
15.8,7560.1
15.9,7560.1
16.0,7560.1
16.1,7561.8
16.2,7561.8
16.3,7561.8
16.4,7563.5
16.5,7563.5
16.6,7563.5
16.7,7563.5
16.8,7563.5
16.9,7563.5
17.0,7563.5
17.1,7563.5
17.2,7565.2
17.3,7566.9
17.4,7566.9
17.5,7566.9
17.6,7566.9
17.7,7566.9
17.8,7566.9
17.9,7566.9
18.0,7566.9
18.1,7566.9
18.2,7566.9
18.3,7566.9
18.4,7568.6
18.5,7568.6
18.6,7568.6
18.7,7568.6
18.8,7568.6
18.9,7568.6
19.0,7568.6
19.1,7568.6
19.2,7568.6
19.3,7568.6
19.4,7568.6
19.5,7568.6
19.6,7568.6
19.7,7568.6
19.8,7568.6
19.9,7568.6
20.0,7568.6


==> dimacs/C4000-5/aco.txt <==
x,y
0.1,1784.2
0.2,1806.0
0.3,1821.0
0.4,1821.0
0.5,1858.2
0.6,1858.2
0.7,1858.2
0.8,1877.6
0.9,1881.4
1.0,1881.4
1.1,1881.4
1.2,1881.4
1.3,1881.4
1.4,1892.5
1.5,1895.9
1.6,1900.4
1.7,1913.6
1.8,1933.2
1.9,1933.5
2.0,1976.3
2.1,1988.0
2.2,1991.8
2.3,1991.8
2.4,1991.8
2.5,1996.2
2.6,1997.0
2.7,1997.0
2.8,1997.0
2.9,1998.8
3.0,1998.8
3.1,1999.5
3.2,1999.5
3.3,1999.5
3.4,1999.5
3.5,1999.5
3.6,1999.5
3.7,1999.5
3.8,1999.5
3.9,1999.5
4.0,1999.5
4.1,1999.5
4.2,1999.5
4.3,1999.5
4.4,1999.5
4.5,1999.5
4.6,1999.5
4.7,1999.5
4.8,1999.5
4.9,1999.5
5.0,1999.5
5.1,1999.5
5.2,1999.5
5.3,1999.5
5.4,1999.5
5.5,2008.4
5.6,2008.4
5.7,2008.4
5.8,2008.4
5.9,2008.4
6.0,2008.4
6.1,2008.4
6.2,2008.4
6.3,2008.4
6.4,2008.4
6.5,2008.4
6.6,2008.4
6.7,2008.4
6.8,2008.4
6.9,2008.4
7.0,2008.4
7.1,2008.4
7.2,2008.4
7.3,2008.4
7.4,2008.4
7.5,2008.4
7.6,2008.4
7.7,2008.4
7.8,2008.4
7.9,2008.4
8.0,2008.4
8.1,2008.4
8.2,2008.4
8.3,2008.4
8.4,2008.4
8.5,2008.4
8.6,2008.4
8.7,2008.4
8.8,2008.4
8.9,2008.4
9.0,2008.4
9.1,2008.4
9.2,2008.4
9.3,2008.4
9.4,2008.4
9.5,2008.4
9.6,2008.4
9.7,2008.4
9.8,2008.4
9.9,2008.4
10.0,2008.4
10.1,2008.4
10.2,2008.4
10.3,2008.4
10.4,2008.4
10.5,2008.4
10.6,2008.4
10.7,2008.4
10.8,2008.4
10.9,2008.4
11.0,2008.4
11.1,2008.4
11.2,2008.4
11.3,2008.4
11.4,2008.4
11.5,2008.4
11.6,2008.4
11.7,2008.4
11.8,2008.4
11.9,2008.4
12.0,2008.4
12.1,2008.4
12.2,2008.4
12.3,2008.4
12.4,2008.4
12.5,2008.4
12.6,2008.4
12.7,2008.4
12.8,2008.4
12.9,2008.4
13.0,2008.4
13.1,2008.4
13.2,2008.4
13.3,2008.4
13.4,2008.4
13.5,2008.4
13.6,2008.4
13.7,2008.4
13.8,2008.4
13.9,2008.4
14.0,2008.4
14.1,2008.4
14.2,2008.4
14.3,2008.4
14.4,2008.4
14.5,2008.4
14.6,2008.4
14.7,2008.4
14.8,2008.4
14.9,2008.4
15.0,2008.4
15.1,2008.4
15.2,2008.4
15.3,2008.4
15.4,2008.4
15.5,2008.4
15.6,2008.4
15.7,2008.4
15.8,2008.4
15.9,2008.4
16.0,2008.4
16.1,2008.4
16.2,2008.4
16.3,2008.4
16.4,2008.4
16.5,2008.4
16.6,2008.4
16.7,2008.4
16.8,2008.4
16.9,2008.4
17.0,2008.4
17.1,2008.4
17.2,2008.4
17.3,2008.4
17.4,2008.4
17.5,2008.4
17.6,2008.4
17.7,2008.4
17.8,2008.4
17.9,2008.4
18.0,2008.4
18.1,2008.4
18.2,2008.4
18.3,2008.4
18.4,2008.4
18.5,2008.4
18.6,2008.4
18.7,2008.4
18.8,2008.4
18.9,2008.4
19.0,2008.4
19.1,2008.4
19.2,2008.4
19.3,2008.4
19.4,2008.4
19.5,2008.4
19.6,2008.4
19.7,2008.4
19.8,2008.4
19.9,2008.4
20.0,2008.4


==> dimacs/C4000-5/fastwclq.txt <==
x,y
0.1,1570.1
0.2,1621.2
0.3,1704.8
0.4,1706.2
0.5,1756.5
0.6,1771.1
0.7,1771.1
0.8,1811.8
0.9,1821.8
1.0,1821.8
1.1,1821.8
1.2,1836.1
1.3,1842.2
1.4,1842.2
1.5,1868.8
1.6,1868.8
1.7,1871.0
1.8,1889.3
1.9,1891.5
2.0,1907.7
2.1,1909.8
2.2,1909.8
2.3,1914.5
2.4,1914.5
2.5,1914.5
2.6,1926.5
2.7,1932.5
2.8,1932.5
2.9,1932.5
3.0,1957.2
3.1,1968.4
3.2,1968.4
3.3,1968.4
3.4,1968.4
3.5,1968.4
3.6,1969.0
3.7,1972.5
3.8,1979.5
3.9,1994.0
4.0,1997.0
4.1,1997.0
4.2,1998.1
4.3,1998.1
4.4,2012.3
4.5,2012.3
4.6,2020.0
4.7,2035.4
4.8,2035.4
4.9,2035.4
5.0,2035.4
5.1,2035.4
5.2,2035.7
5.3,2040.5
5.4,2040.5
5.5,2040.5
5.6,2040.5
5.7,2040.5
5.8,2055.9
5.9,2055.9
6.0,2056.2
6.1,2056.8
6.2,2056.8
6.3,2056.8
6.4,2056.8
6.5,2056.8
6.6,2056.8
6.7,2056.8
6.8,2056.8
6.9,2056.8
7.0,2070.8
7.1,2071.6
7.2,2071.6
7.3,2071.6
7.4,2071.6
7.5,2071.6
7.6,2071.6
7.7,2071.6
7.8,2071.6
7.9,2071.6
8.0,2071.6
8.1,2071.6
8.2,2071.6
8.3,2071.6
8.4,2071.6
8.5,2071.6
8.6,2071.6
8.7,2071.6
8.8,2071.6
8.9,2080.1
9.0,2080.1
9.1,2080.1
9.2,2080.1
9.3,2080.1
9.4,2080.1
9.5,2080.1
9.6,2080.1
9.7,2080.1
9.8,2080.1
9.9,2080.1
10.0,2087.8
10.1,2095.5
10.2,2103.2
10.3,2103.2
10.4,2103.2
10.5,2103.2
10.6,2103.2
10.7,2103.2
10.8,2103.2
10.9,2103.2
11.0,2103.2
11.1,2103.2
11.2,2103.2
11.3,2103.2
11.4,2103.2
11.5,2103.2
11.6,2116.6
11.7,2116.6
11.8,2116.6
11.9,2116.6
12.0,2116.6
12.1,2116.6
12.2,2116.6
12.3,2116.6
12.4,2116.6
12.5,2116.6
12.6,2116.6
12.7,2116.6
12.8,2116.6
12.9,2116.6
13.0,2116.6
13.1,2116.6
13.2,2116.6
13.3,2116.6
13.4,2116.6
13.5,2116.6
13.6,2116.6
13.7,2116.6
13.8,2116.6
13.9,2116.6
14.0,2116.6
14.1,2116.6
14.2,2116.6
14.3,2116.6
14.4,2116.6
14.5,2116.6
14.6,2116.6
14.7,2116.6
14.8,2116.6
14.9,2116.6
15.0,2116.6
15.1,2116.6
15.2,2116.6
15.3,2116.6
15.4,2116.6
15.5,2116.6
15.6,2126.1
15.7,2126.1
15.8,2126.1
15.9,2126.1
16.0,2126.1
16.1,2126.1
16.2,2126.1
16.3,2126.1
16.4,2126.1
16.5,2135.8
16.6,2135.8
16.7,2135.8
16.8,2135.8
16.9,2135.8
17.0,2135.8
17.1,2135.8
17.2,2135.8
17.3,2135.8
17.4,2135.8
17.5,2135.8
17.6,2135.8
17.7,2135.8
17.8,2135.8
17.9,2135.8
18.0,2135.8
18.1,2135.8
18.2,2135.8
18.3,2135.8
18.4,2136.4
18.5,2136.4
18.6,2136.4
18.7,2136.4
18.8,2136.4
18.9,2136.4
19.0,2136.4
19.1,2150.2
19.2,2150.2
19.3,2150.2
19.4,2150.2
19.5,2150.2
19.6,2150.2
19.7,2150.2
19.8,2150.2
19.9,2150.2
20.0,2150.2


==> dimacs/C4000-5/gurobi.txt <==
x,y
0.1,695.0
0.2,695.0
0.3,695.0
0.4,695.0
0.5,695.0
0.6,695.0
0.7,695.0
0.8,695.0
0.9,695.0
1.0,695.0
1.1,695.0
1.2,695.0
1.3,695.0
1.4,695.0
1.5,695.0
1.6,695.0
1.7,695.0
1.8,695.0
1.9,695.0
2.0,695.0
2.1,695.0
2.2,695.0
2.3,695.0
2.4,695.0
2.5,695.0
2.6,695.0
2.7,695.0
2.8,695.0
2.9,695.0
3.0,695.0
3.1,695.0
3.2,695.0
3.3,695.0
3.4,695.0
3.5,695.0
3.6,695.0
3.7,695.0
3.8,695.0
3.9,695.0
4.0,695.0
4.1,695.0
4.2,695.0
4.3,695.0
4.4,695.0
4.5,695.0
4.6,695.0
4.7,695.0
4.8,695.0
4.9,695.0
5.0,695.0
5.1,695.0
5.2,695.0
5.3,695.0
5.4,695.0
5.5,695.0
5.6,695.0
5.7,695.0
5.8,695.0
5.9,695.0
6.0,695.0
6.1,695.0
6.2,695.0
6.3,695.0
6.4,695.0
6.5,695.0
6.6,695.0
6.7,695.0
6.8,695.0
6.9,695.0
7.0,695.0
7.1,695.0
7.2,695.0
7.3,695.0
7.4,695.0
7.5,695.0
7.6,695.0
7.7,695.0
7.8,695.0
7.9,695.0
8.0,695.0
8.1,695.0
8.2,695.0
8.3,695.0
8.4,695.0
8.5,695.0
8.6,695.0
8.7,695.0
8.8,695.0
8.9,695.0
9.0,695.0
9.1,695.0
9.2,695.0
9.3,695.0
9.4,695.0
9.5,695.0
9.6,695.0
9.7,695.0
9.8,695.0
9.9,695.0
10.0,695.0
10.1,695.0
10.2,695.0
10.3,695.0
10.4,695.0
10.5,695.0
10.6,695.0
10.7,695.0
10.8,695.0
10.9,695.0
11.0,695.0
11.1,695.0
11.2,695.0
11.3,695.0
11.4,695.0
11.5,695.0
11.6,695.0
11.7,695.0
11.8,695.0
11.9,695.0
12.0,695.0
12.1,695.0
12.2,695.0
12.3,695.0
12.4,695.0
12.5,695.0
12.6,695.0
12.7,695.0
12.8,695.0
12.9,695.0
13.0,695.0
13.1,695.0
13.2,695.0
13.3,695.0
13.4,695.0
13.5,695.0
13.6,695.0
13.7,695.0
13.8,695.0
13.9,695.0
14.0,695.0
14.1,695.0
14.2,695.0
14.3,695.0
14.4,695.0
14.5,695.0
14.6,695.0
14.7,695.0
14.8,695.0
14.9,695.0
15.0,695.0
15.1,695.0
15.2,695.0
15.3,695.0
15.4,695.0
15.5,695.0
15.6,695.0
15.7,695.0
15.8,695.0
15.9,695.0
16.0,695.0
16.1,695.0
16.2,695.0
16.3,695.0
16.4,695.0
16.5,695.0
16.6,695.0
16.7,695.0
16.8,695.0
16.9,695.0
17.0,695.0
17.1,695.0
17.2,695.0
17.3,695.0
17.4,695.0
17.5,695.0
17.6,695.0
17.7,695.0
17.8,695.0
17.9,695.0
18.0,695.0
18.1,695.0
18.2,695.0
18.3,695.0
18.4,695.0
18.5,695.0
18.6,695.0
18.7,695.0
18.8,695.0
18.9,695.0
19.0,695.0
19.1,695.0
19.2,695.0
19.3,695.0
19.4,695.0
19.5,695.0
19.6,695.0
19.7,695.0
19.8,695.0
19.9,695.0
20.0,695.0


==> dimacs/C4000-5/lscc.txt <==
x,y
0.1,2546.0
0.2,2546.0
0.3,2546.0
0.4,2609.0
0.5,2609.0
0.6,2609.0
0.7,2609.0
0.8,2609.0
0.9,2609.0
1.0,2609.0
1.1,2609.0
1.2,2609.0
1.3,2609.0
1.4,2626.2
1.5,2639.1
1.6,2647.7
1.7,2652.0
1.8,2652.0
1.9,2652.0
2.0,2652.0
2.1,2652.0
2.2,2652.0
2.3,2652.0
2.4,2652.0
2.5,2652.0
2.6,2652.0
2.7,2663.6
2.8,2669.4
2.9,2672.3
3.0,2675.2
3.1,2678.1
3.2,2678.1
3.3,2681.0
3.4,2681.0
3.5,2681.0
3.6,2681.0
3.7,2681.0
3.8,2681.0
3.9,2681.0
4.0,2681.0
4.1,2681.0
4.2,2681.0
4.3,2681.0
4.4,2681.0
4.5,2681.0
4.6,2681.0
4.7,2681.0
4.8,2681.0
4.9,2681.0
5.0,2681.0
5.1,2681.0
5.2,2681.0
5.3,2681.0
5.4,2681.0
5.5,2681.0
5.6,2681.0
5.7,2681.0
5.8,2681.0
5.9,2681.0
6.0,2681.0
6.1,2681.0
6.2,2681.0
6.3,2681.0
6.4,2681.0
6.5,2681.0
6.6,2681.0
6.7,2681.0
6.8,2681.0
6.9,2681.0
7.0,2681.0
7.1,2681.0
7.2,2681.0
7.3,2681.0
7.4,2681.0
7.5,2681.0
7.6,2681.0
7.7,2681.0
7.8,2681.0
7.9,2681.0
8.0,2681.0
8.1,2681.0
8.2,2681.0
8.3,2681.0
8.4,2681.0
8.5,2681.0
8.6,2681.0
8.7,2681.0
8.8,2681.0
8.9,2681.0
9.0,2681.0
9.1,2681.0
9.2,2681.0
9.3,2681.0
9.4,2681.0
9.5,2681.0
9.6,2681.0
9.7,2681.0
9.8,2681.0
9.9,2681.0
10.0,2681.0
10.1,2681.0
10.2,2681.0
10.3,2681.0
10.4,2681.0
10.5,2681.0
10.6,2681.0
10.7,2681.0
10.8,2681.0
10.9,2681.0
11.0,2681.0
11.1,2681.0
11.2,2681.0
11.3,2681.0
11.4,2681.0
11.5,2681.0
11.6,2681.0
11.7,2681.0
11.8,2681.0
11.9,2681.0
12.0,2681.0
12.1,2681.0
12.2,2681.0
12.3,2681.0
12.4,2681.0
12.5,2681.0
12.6,2681.0
12.7,2681.0
12.8,2681.0
12.9,2681.0
13.0,2681.0
13.1,2681.0
13.2,2681.0
13.3,2681.0
13.4,2681.0
13.5,2681.0
13.6,2681.0
13.7,2681.0
13.8,2681.0
13.9,2681.0
14.0,2696.3
14.1,2696.3
14.2,2696.3
14.3,2696.3
14.4,2696.3
14.5,2701.4
14.6,2722.1
14.7,2722.1
14.8,2722.1
14.9,2722.1
15.0,2722.1
15.1,2725.6
15.2,2737.7
15.3,2737.7
15.4,2737.7
15.5,2742.8
15.6,2742.8
15.7,2742.8
15.8,2746.3
15.9,2746.3
16.0,2746.3
16.1,2749.8
16.2,2749.8
16.3,2749.8
16.4,2749.8
16.5,2749.8
16.6,2749.8
16.7,2749.8
16.8,2749.8
16.9,2749.8
17.0,2749.8
17.1,2749.8
17.2,2749.8
17.3,2749.8
17.4,2749.8
17.5,2749.8
17.6,2749.8
17.7,2749.8
17.8,2749.8
17.9,2749.8
18.0,2749.8
18.1,2749.8
18.2,2749.8
18.3,2749.8
18.4,2749.8
18.5,2749.8
18.6,2749.8
18.7,2749.8
18.8,2749.8
18.9,2749.8
19.0,2749.8
19.1,2749.8
19.2,2749.8
19.3,2749.8
19.4,2749.8
19.5,2749.8
19.6,2749.8
19.7,2749.8
19.8,2749.8
19.9,2749.8
20.0,2749.8


==> dimacs/C4000-5/mssp.txt <==
x,y
0.1,1966.1
0.2,1966.1
0.3,1966.1
0.4,2215.5
0.5,2250.1
0.6,2250.1
0.7,2329.6
0.8,2329.6
0.9,2398.6
1.0,2411.8
1.1,2444.9
1.2,2450.4
1.3,2450.4
1.4,2462.2
1.5,2462.2
1.6,2469.3
1.7,2469.3
1.8,2473.5
1.9,2476.4
2.0,2476.4
2.1,2476.4
2.2,2476.4
2.3,2476.4
2.4,2476.4
2.5,2483.7
2.6,2497.8
2.7,2497.8
2.8,2497.8
2.9,2497.8
3.0,2497.8
3.1,2497.8
3.2,2498.2
3.3,2498.2
3.4,2498.2
3.5,2498.2
3.6,2498.2
3.7,2506.1
3.8,2506.1
3.9,2510.7
4.0,2513.3
4.1,2513.3
4.2,2513.3
4.3,2513.3
4.4,2513.3
4.5,2513.3
4.6,2513.9
4.7,2524.5
4.8,2524.5
4.9,2524.5
5.0,2524.5
5.1,2527.2
5.2,2527.2
5.3,2527.2
5.4,2527.2
5.5,2527.2
5.6,2527.2
5.7,2527.2
5.8,2527.2
5.9,2527.2
6.0,2527.2
6.1,2527.2
6.2,2527.2
6.3,2527.2
6.4,2527.2
6.5,2527.2
6.6,2527.2
6.7,2527.2
6.8,2527.2
6.9,2527.2
7.0,2527.2
7.1,2527.2
7.2,2527.2
7.3,2527.2
7.4,2538.4
7.5,2538.4
7.6,2538.4
7.7,2538.4
7.8,2538.4
7.9,2538.4
8.0,2538.4
8.1,2538.4
8.2,2538.4
8.3,2538.4
8.4,2538.4
8.5,2538.4
8.6,2538.4
8.7,2538.4
8.8,2538.4
8.9,2540.6
9.0,2540.6
9.1,2540.6
9.2,2540.6
9.3,2552.4
9.4,2552.4
9.5,2552.4
9.6,2552.4
9.7,2552.4
9.8,2553.1
9.9,2553.1
10.0,2553.1
10.1,2553.1
10.2,2553.1
10.3,2553.1
10.4,2553.1
10.5,2553.1
10.6,2553.1
10.7,2553.1
10.8,2553.1
10.9,2553.1
11.0,2553.1
11.1,2553.1
11.2,2553.1
11.3,2553.1
11.4,2553.1
11.5,2560.3
11.6,2560.3
11.7,2560.3
11.8,2560.3
11.9,2560.3
12.0,2560.3
12.1,2560.3
12.2,2560.3
12.3,2560.3
12.4,2560.3
12.5,2560.3
12.6,2562.6
12.7,2562.6
12.8,2562.6
12.9,2562.6
13.0,2562.6
13.1,2562.6
13.2,2562.6
13.3,2567.8
13.4,2567.8
13.5,2567.8
13.6,2567.8
13.7,2567.8
13.8,2567.8
13.9,2567.8
14.0,2567.8
14.1,2567.8
14.2,2569.1
14.3,2569.1
14.4,2570.3
14.5,2570.3
14.6,2570.3
14.7,2570.3
14.8,2570.3
14.9,2570.3
15.0,2570.3
15.1,2570.3
15.2,2570.3
15.3,2570.3
15.4,2570.3
15.5,2570.3
15.6,2570.3
15.7,2570.3
15.8,2570.3
15.9,2570.3
16.0,2570.3
16.1,2570.3
16.2,2570.3
16.3,2572.4
16.4,2572.4
16.5,2572.4
16.6,2572.4
16.7,2572.4
16.8,2572.4
16.9,2572.4
17.0,2572.4
17.1,2572.4
17.2,2572.4
17.3,2572.4
17.4,2572.4
17.5,2572.4
17.6,2572.4
17.7,2572.4
17.8,2572.4
17.9,2572.4
18.0,2572.4
18.1,2572.4
18.2,2572.4
18.3,2572.4
18.4,2578.1
18.5,2578.1
18.6,2578.1
18.7,2578.1
18.8,2578.1
18.9,2578.1
19.0,2578.1
19.1,2578.1
19.2,2578.1
19.3,2578.1
19.4,2578.1
19.5,2578.1
19.6,2578.1
19.7,2578.1
19.8,2578.1
19.9,2578.1
20.0,2578.1


==> dimacs/C4000-5/sssp.txt <==
x,y
0.1,1958.5
0.2,1958.5
0.3,1958.5
0.4,2203.2
0.5,2237.8
0.6,2237.8
0.7,2246.5
0.8,2246.5
0.9,2246.5
1.0,2247.8
1.1,2276.9
1.2,2296.7
1.3,2302.2
1.4,2302.2
1.5,2302.2
1.6,2305.1
1.7,2305.1
1.8,2318.2
1.9,2319.5
2.0,2319.5
2.1,2319.5
2.2,2319.5
2.3,2319.5
2.4,2319.5
2.5,2340.8
2.6,2340.8
2.7,2340.8
2.8,2340.8
2.9,2340.8
3.0,2340.8
3.1,2340.8
3.2,2340.8
3.3,2340.8
3.4,2340.8
3.5,2340.8
3.6,2345.2
3.7,2345.2
3.8,2348.3
3.9,2348.3
4.0,2348.3
4.1,2348.3
4.2,2348.3
4.3,2348.3
4.4,2348.3
4.5,2348.3
4.6,2348.3
4.7,2348.3
4.8,2348.3
4.9,2348.3
5.0,2348.3
5.1,2353.5
5.2,2353.5
5.3,2353.5
5.4,2353.5
5.5,2353.5
5.6,2353.5
5.7,2353.5
5.8,2353.5
5.9,2353.5
6.0,2359.6
6.1,2359.6
6.2,2359.6
6.3,2359.6
6.4,2359.6
6.5,2359.6
6.6,2359.6
6.7,2359.6
6.8,2359.6
6.9,2359.6
7.0,2359.6
7.1,2359.6
7.2,2359.6
7.3,2361.2
7.4,2361.2
7.5,2361.2
7.6,2361.2
7.7,2361.2
7.8,2361.2
7.9,2361.2
8.0,2361.2
8.1,2361.2
8.2,2363.3
8.3,2363.3
8.4,2363.3
8.5,2363.3
8.6,2370.5
8.7,2370.5
8.8,2373.2
8.9,2373.2
9.0,2373.2
9.1,2373.2
9.2,2373.2
9.3,2374.5
9.4,2374.5
9.5,2374.5
9.6,2374.7
9.7,2374.7
9.8,2374.7
9.9,2374.7
10.0,2374.7
10.1,2374.7
10.2,2378.0
10.3,2378.0
10.4,2378.0
10.5,2378.0
10.6,2378.0
10.7,2378.0
10.8,2378.0
10.9,2380.8
11.0,2380.8
11.1,2380.8
11.2,2380.8
11.3,2380.8
11.4,2380.8
11.5,2380.8
11.6,2380.8
11.7,2380.8
11.8,2380.8
11.9,2380.8
12.0,2380.8
12.1,2380.8
12.2,2380.8
12.3,2380.8
12.4,2380.8
12.5,2380.8
12.6,2380.8
12.7,2380.8
12.8,2380.8
12.9,2380.8
13.0,2380.8
13.1,2380.8
13.2,2380.8
13.3,2380.8
13.4,2380.8
13.5,2380.8
13.6,2388.9
13.7,2388.9
13.8,2388.9
13.9,2388.9
14.0,2388.9
14.1,2388.9
14.2,2388.9
14.3,2388.9
14.4,2388.9
14.5,2388.9
14.6,2388.9
14.7,2388.9
14.8,2388.9
14.9,2388.9
15.0,2388.9
15.1,2388.9
15.2,2388.9
15.3,2388.9
15.4,2388.9
15.5,2388.9
15.6,2388.9
15.7,2388.9
15.8,2388.9
15.9,2388.9
16.0,2388.9
16.1,2388.9
16.2,2388.9
16.3,2388.9
16.4,2388.9
16.5,2388.9
16.6,2388.9
16.7,2388.9
16.8,2388.9
16.9,2388.9
17.0,2388.9
17.1,2388.9
17.2,2390.7
17.3,2390.7
17.4,2390.7
17.5,2390.7
17.6,2390.7
17.7,2390.7
17.8,2390.7
17.9,2390.7
18.0,2390.7
18.1,2390.7
18.2,2390.7
18.3,2410.7
18.4,2410.7
18.5,2410.7
18.6,2410.7
18.7,2410.7
18.8,2410.7
18.9,2410.7
19.0,2410.7
19.1,2410.7
19.2,2410.7
19.3,2410.7
19.4,2410.7
19.5,2410.7
19.6,2410.7
19.7,2412.2
19.8,2412.2
19.9,2412.2
20.0,2412.2


==> dimacs/C4000-5/tsm.txt <==
x,y
0.1,1893.8
0.2,1976.0
0.3,1976.0
0.4,1987.1
0.5,2008.8
0.6,2017.0
0.7,2017.0
0.8,2023.5
0.9,2027.4
1.0,2027.4
1.1,2030.0
1.2,2030.0
1.3,2030.0
1.4,2031.4
1.5,2039.8
1.6,2041.2
1.7,2041.2
1.8,2041.2
1.9,2041.2
2.0,2044.0
2.1,2044.0
2.2,2068.8
2.3,2087.4
2.4,2093.6
2.5,2093.6
2.6,2093.6
2.7,2093.6
2.8,2093.6
2.9,2093.6
3.0,2099.8
3.1,2106.0
3.2,2106.0
3.3,2106.0
3.4,2122.0
3.5,2137.5
3.6,2165.7
3.7,2175.1
3.8,2181.2
3.9,2181.2
4.0,2181.2
4.1,2181.2
4.2,2181.2
4.3,2181.2
4.4,2181.2
4.5,2181.2
4.6,2181.2
4.7,2184.5
4.8,2200.0
4.9,2200.0
5.0,2200.0
5.1,2200.0
5.2,2200.0
5.3,2200.0
5.4,2200.0
5.5,2200.0
5.6,2200.0
5.7,2200.0
5.8,2200.0
5.9,2200.0
6.0,2200.0
6.1,2200.0
6.2,2200.0
6.3,2200.0
6.4,2200.0
6.5,2200.0
6.6,2200.0
6.7,2211.2
6.8,2216.8
6.9,2233.6
7.0,2239.2
7.1,2239.2
7.2,2239.2
7.3,2244.8
7.4,2244.8
7.5,2244.8
7.6,2244.8
7.7,2244.8
7.8,2244.8
7.9,2244.8
8.0,2244.8
8.1,2244.8
8.2,2244.8
8.3,2244.8
8.4,2244.8
8.5,2244.8
8.6,2244.8
8.7,2244.8
8.8,2244.8
8.9,2244.8
9.0,2244.8
9.1,2244.8
9.2,2244.8
9.3,2250.4
9.4,2256.0
9.5,2256.0
9.6,2256.0
9.7,2256.0
9.8,2256.0
9.9,2256.0
10.0,2256.0
10.1,2256.0
10.2,2256.0
10.3,2256.0
10.4,2256.0
10.5,2256.0
10.6,2256.0
10.7,2256.0
10.8,2256.0
10.9,2256.0
11.0,2256.0
11.1,2256.0
11.2,2256.0
11.3,2256.0
11.4,2256.0
11.5,2256.0
11.6,2256.0
11.7,2256.0
11.8,2256.0
11.9,2256.0
12.0,2256.0
12.1,2256.0
12.2,2256.0
12.3,2256.0
12.4,2256.0
12.5,2256.0
12.6,2256.0
12.7,2256.0
12.8,2256.0
12.9,2256.0
13.0,2256.0
13.1,2256.0
13.2,2256.0
13.3,2256.0
13.4,2256.0
13.5,2256.0
13.6,2256.0
13.7,2256.0
13.8,2256.0
13.9,2256.0
14.0,2256.0
14.1,2256.0
14.2,2256.0
14.3,2256.0
14.4,2256.0
14.5,2256.0
14.6,2256.0
14.7,2256.0
14.8,2256.0
14.9,2256.0
15.0,2256.0
15.1,2256.0
15.2,2256.0
15.3,2256.0
15.4,2256.0
15.5,2256.0
15.6,2256.0
15.7,2256.0
15.8,2256.0
15.9,2256.0
16.0,2256.0
16.1,2256.0
16.2,2256.0
16.3,2256.0
16.4,2256.0
16.5,2256.0
16.6,2256.0
16.7,2256.0
16.8,2256.0
16.9,2256.0
17.0,2256.0
17.1,2256.0
17.2,2256.0
17.3,2256.0
17.4,2256.0
17.5,2256.0
17.6,2256.0
17.7,2256.0
17.8,2256.0
17.9,2256.0
18.0,2256.0
18.1,2256.0
18.2,2256.0
18.3,2256.0
18.4,2256.0
18.5,2256.0
18.6,2256.0
18.7,2256.0
18.8,2256.0
18.9,2256.0
19.0,2256.0
19.1,2256.0
19.2,2256.0
19.3,2256.0
19.4,2256.0
19.5,2256.0
19.6,2256.0
19.7,2256.0
19.8,2256.0
19.9,2256.0
20.0,2256.0


==> dimacs/MANN-a45/aco.txt <==
x,y
0.1,33744.1
0.2,33744.1
0.3,33756.7
0.4,33767.2
0.5,33781.1
0.6,33784.2
0.7,33785.0
0.8,33786.0
0.9,33787.2
1.0,33789.0
1.1,33790.5
1.2,33794.7
1.3,33794.7
1.4,33794.7
1.5,33795.4
1.6,33797.1
1.7,33797.1
1.8,33797.8
1.9,33797.8
2.0,33799.3
2.1,33799.3
2.2,33799.4
2.3,33799.4
2.4,33799.4
2.5,33801.7
2.6,33802.7
2.7,33804.9
2.8,33805.2
2.9,33805.7
3.0,33806.5
3.1,33806.5
3.2,33807.9
3.3,33807.9
3.4,33807.9
3.5,33807.9
3.6,33807.9
3.7,33807.9
3.8,33807.9
3.9,33807.9
4.0,33808.3
4.1,33808.3
4.2,33808.3
4.3,33808.3
4.4,33808.3
4.5,33808.3
4.6,33808.3
4.7,33808.3
4.8,33808.3
4.9,33808.3
5.0,33808.3
5.1,33808.3
5.2,33808.3
5.3,33808.3
5.4,33808.3
5.5,33808.3
5.6,33808.3
5.7,33808.3
5.8,33808.3
5.9,33809.0
6.0,33809.0
6.1,33809.4
6.2,33809.4
6.3,33809.4
6.4,33809.4
6.5,33809.4
6.6,33809.6
6.7,33809.6
6.8,33809.6
6.9,33809.6
7.0,33809.6
7.1,33809.6
7.2,33809.6
7.3,33809.6
7.4,33809.6
7.5,33809.6
7.6,33809.6
7.7,33809.6
7.8,33809.6
7.9,33809.6
8.0,33809.6
8.1,33809.6
8.2,33809.6
8.3,33809.6
8.4,33809.6
8.5,33809.6
8.6,33809.6
8.7,33809.6
8.8,33809.6
8.9,33809.6
9.0,33809.6
9.1,33809.6
9.2,33809.6
9.3,33809.6
9.4,33809.6
9.5,33809.6
9.6,33809.6
9.7,33809.6
9.8,33809.6
9.9,33809.6
10.0,33809.6
10.1,33809.6
10.2,33809.6
10.3,33809.6
10.4,33809.6
10.5,33809.6
10.6,33809.6
10.7,33809.6
10.8,33809.6
10.9,33809.6
11.0,33809.6
11.1,33809.6
11.2,33809.6
11.3,33809.6
11.4,33809.6
11.5,33809.6
11.6,33809.6
11.7,33809.6
11.8,33809.6
11.9,33809.6
12.0,33809.6
12.1,33809.6
12.2,33809.6
12.3,33809.6
12.4,33809.6
12.5,33809.6
12.6,33809.6
12.7,33809.6
12.8,33809.6
12.9,33809.6
13.0,33809.6
13.1,33809.6
13.2,33809.6
13.3,33809.6
13.4,33809.6
13.5,33809.6
13.6,33809.6
13.7,33809.6
13.8,33809.6
13.9,33809.6
14.0,33809.6
14.1,33809.6
14.2,33809.6
14.3,33809.6
14.4,33809.6
14.5,33809.6
14.6,33809.6
14.7,33809.6
14.8,33809.6
14.9,33809.6
15.0,33809.6
15.1,33809.6
15.2,33809.6
15.3,33809.6
15.4,33809.6
15.5,33809.6
15.6,33809.6
15.7,33809.6
15.8,33809.6
15.9,33809.6
16.0,33809.6
16.1,33809.6
16.2,33809.6
16.3,33809.6
16.4,33809.6
16.5,33809.6
16.6,33809.6
16.7,33809.6
16.8,33809.6
16.9,33809.6
17.0,33809.6
17.1,33809.6
17.2,33809.6
17.3,33809.6
17.4,33809.6
17.5,33809.6
17.6,33809.6
17.7,33809.6
17.8,33809.6
17.9,33809.6
18.0,33809.6
18.1,33809.6
18.2,33809.6
18.3,33809.6
18.4,33809.6
18.5,33809.6
18.6,33809.6
18.7,33809.6
18.8,33809.6
18.9,33809.6
19.0,33810.0
19.1,33810.0
19.2,33810.0
19.3,33810.0
19.4,33810.0
19.5,33810.0
19.6,33810.0
19.7,33810.1
19.8,33810.1
19.9,33810.1
20.0,33810.1


==> dimacs/MANN-a45/fastwclq.txt <==
x,y
0.1,33767.6
0.2,33777.2
0.3,33783.2
0.4,33786.0
0.5,33788.7
0.6,33795.2
0.7,33801.2
0.8,33801.2
0.9,33802.0
1.0,33802.0
1.1,33802.0
1.2,33802.1
1.3,33804.9
1.4,33804.9
1.5,33804.9
1.6,33805.6
1.7,33805.7
1.8,33805.7
1.9,33805.7
2.0,33806.5
2.1,33807.3
2.2,33807.3
2.3,33808.7
2.4,33808.7
2.5,33808.7
2.6,33810.2
2.7,33810.2
2.8,33810.2
2.9,33810.2
3.0,33810.2
3.1,33810.7
3.2,33812.6
3.3,33812.6
3.4,33813.6
3.5,33813.6
3.6,33813.6
3.7,33813.6
3.8,33813.6
3.9,33813.6
4.0,33819.7
4.1,33819.7
4.2,33819.7
4.3,33819.7
4.4,33819.7
4.5,33819.7
4.6,33819.7
4.7,33819.7
4.8,33819.7
4.9,33819.7
5.0,33827.9
5.1,33827.9
5.2,33829.2
5.3,33829.3
5.4,33831.8
5.5,33836.0
5.6,33837.7
5.7,33840.3
5.8,33843.0
5.9,33843.0
6.0,33843.0
6.1,33845.0
6.2,33845.0
6.3,33845.0
6.4,33845.0
6.5,33845.0
6.6,33845.0
6.7,33845.0
6.8,33845.0
6.9,33846.8
7.0,33849.1
7.1,33852.5
7.2,33853.4
7.3,33855.4
7.4,33860.3
7.5,33861.6
7.6,33864.4
7.7,33864.4
7.8,33864.5
7.9,33865.5
8.0,33865.5
8.1,33865.5
8.2,33867.1
8.3,33867.1
8.4,33869.4
8.5,33869.4
8.6,33869.4
8.7,33870.6
8.8,33871.1
8.9,33872.9
9.0,33880.8
9.1,33880.8
9.2,33880.8
9.3,33880.8
9.4,33880.8
9.5,33880.8
9.6,33882.5
9.7,33884.3
9.8,33884.3
9.9,33884.3
10.0,33888.6
10.1,33890.6
10.2,33890.6
10.3,33892.3
10.4,33892.3
10.5,33893.1
10.6,33893.1
10.7,33895.6
10.8,33898.9
10.9,33909.2
11.0,33909.2
11.1,33909.2
11.2,33910.7
11.3,33910.7
11.4,33910.7
11.5,33910.7
11.6,33921.4
11.7,33922.3
11.8,33922.3
11.9,33923.4
12.0,33926.1
12.1,33926.1
12.2,33926.1
12.3,33928.8
12.4,33933.0
12.5,33933.0
12.6,33934.3
12.7,33936.4
12.8,33939.3
12.9,33939.3
13.0,33939.3
13.1,33940.5
13.2,33940.5
13.3,33941.3
13.4,33941.3
13.5,33943.7
13.6,33947.1
13.7,33947.1
13.8,33947.1
13.9,33949.6
14.0,33949.6
14.1,33949.6
14.2,33949.6
14.3,33950.6
14.4,33950.6
14.5,33950.6
14.6,33953.5
14.7,33953.8
14.8,33953.9
14.9,33953.9
15.0,33955.9
15.1,33955.9
15.2,33960.9
15.3,33960.9
15.4,33961.4
15.5,33963.4
15.6,33963.4
15.7,33965.4
15.8,33965.4
15.9,33965.4
16.0,33967.1
16.1,33967.4
16.2,33968.6
16.3,33969.4
16.4,33970.8
16.5,33976.1
16.6,33979.3
16.7,33979.3
16.8,33979.3
16.9,33979.3
17.0,33979.3
17.1,33980.7
17.2,33980.7
17.3,33982.2
17.4,33982.2
17.5,33983.8
17.6,33983.8
17.7,33983.8
17.8,33986.4
17.9,33989.5
18.0,33989.5
18.1,33989.5
18.2,33989.5
18.3,33990.9
18.4,33990.9
18.5,33990.9
18.6,33990.9
18.7,33992.4
18.8,33992.8
18.9,33998.3
19.0,33999.5
19.1,34000.1
19.2,34000.1
19.3,34002.2
19.4,34003.6
19.5,34003.7
19.6,34003.7
19.7,34003.7
19.8,34004.3
19.9,34008.2
20.0,34009.1


==> dimacs/MANN-a45/gurobi.txt <==
x,y
0.1,33936.0
0.2,34130.9
0.3,34164.4
0.4,34164.4
0.5,34166.3
0.6,34166.3
0.7,34175.0
0.8,34175.1
0.9,34180.3
1.0,34203.5
1.1,34221.2
1.2,34223.4
1.3,34223.8
1.4,34224.0
1.5,34226.3
1.6,34226.8
1.7,34227.2
1.8,34227.8
1.9,34231.4
2.0,34231.6
2.1,34231.6
2.2,34231.6
2.3,34234.4
2.4,34234.7
2.5,34234.7
2.6,34236.0
2.7,34236.0
2.8,34239.5
2.9,34239.9
3.0,34240.3
3.1,34240.3
3.2,34240.3
3.3,34240.3
3.4,34240.3
3.5,34241.4
3.6,34241.4
3.7,34242.2
3.8,34242.2
3.9,34242.2
4.0,34242.3
4.1,34243.2
4.2,34243.3
4.3,34243.3
4.4,34243.3
4.5,34243.3
4.6,34243.3
4.7,34243.3
4.8,34243.3
4.9,34244.8
5.0,34244.8
5.1,34245.0
5.2,34245.0
5.3,34245.0
5.4,34245.0
5.5,34245.0
5.6,34245.0
5.7,34245.0
5.8,34245.0
5.9,34245.0
6.0,34245.0
6.1,34245.0
6.2,34245.0
6.3,34245.0
6.4,34245.0
6.5,34245.0
6.6,34245.0
6.7,34245.0
6.8,34245.0
6.9,34245.0
7.0,34245.0
7.1,34245.0
7.2,34245.0
7.3,34245.0
7.4,34245.0
7.5,34245.0
7.6,34245.0
7.7,34245.0
7.8,34245.0
7.9,34245.0
8.0,34245.0
8.1,34245.0
8.2,34245.0
8.3,34245.5
8.4,34245.5
8.5,34245.5
8.6,34246.4
8.7,34246.4
8.8,34246.4
8.9,34246.4
9.0,34246.4
9.1,34246.4
9.2,34246.5
9.3,34246.5
9.4,34246.5
9.5,34246.5
9.6,34246.5
9.7,34246.5
9.8,34246.5
9.9,34246.5
10.0,34249.0
10.1,34249.5
10.2,34249.5
10.3,34249.5
10.4,34249.5
10.5,34250.9
10.6,34251.0
10.7,34251.0
10.8,34251.0
10.9,34252.5
11.0,34252.5
11.1,34252.6
11.2,34252.6
11.3,34252.6
11.4,34252.6
11.5,34252.6
11.6,34252.6
11.7,34252.6
11.8,34252.6
11.9,34252.6
12.0,34252.6
12.1,34252.6
12.2,34252.6
12.3,34252.6
12.4,34252.6
12.5,34252.6
12.6,34252.6
12.7,34252.6
12.8,34252.6
12.9,34252.6
13.0,34252.6
13.1,34252.6
13.2,34252.6
13.3,34252.8
13.4,34252.8
13.5,34252.8
13.6,34252.8
13.7,34252.8
13.8,34252.8
13.9,34252.8
14.0,34252.8
14.1,34252.8
14.2,34252.8
14.3,34252.8
14.4,34252.8
14.5,34252.8
14.6,34252.8
14.7,34252.8
14.8,34252.8
14.9,34252.8
15.0,34252.8
15.1,34252.8
15.2,34252.9
15.3,34252.9
15.4,34252.9
15.5,34252.9
15.6,34252.9
15.7,34252.9
15.8,34252.9
15.9,34252.9
16.0,34252.9
16.1,34252.9
16.2,34252.9
16.3,34252.9
16.4,34252.9
16.5,34252.9
16.6,34252.9
16.7,34252.9
16.8,34252.9
16.9,34252.9
17.0,34252.9
17.1,34252.9
17.2,34252.9
17.3,34252.9
17.4,34252.9
17.5,34252.9
17.6,34252.9
17.7,34252.9
17.8,34252.9
17.9,34252.9
18.0,34252.9
18.1,34252.9
18.2,34252.9
18.3,34252.9
18.4,34252.9
18.5,34252.9
18.6,34252.9
18.7,34252.9
18.8,34252.9
18.9,34252.9
19.0,34252.9
19.1,34252.9
19.2,34252.9
19.3,34252.9
19.4,34252.9
19.5,34252.9
19.6,34252.9
19.7,34252.9
19.8,34252.9
19.9,34252.9
20.0,34252.9


==> dimacs/MANN-a45/lscc.txt <==
x,y
0.1,34069.0
0.2,34069.0
0.3,34107.7
0.4,34113.0
0.5,34124.0
0.6,34133.7
0.7,34147.0
0.8,34157.7
0.9,34163.8
1.0,34169.4
1.1,34169.4
1.2,34176.5
1.3,34182.0
1.4,34188.2
1.5,34196.4
1.6,34202.2
1.7,34205.8
1.8,34205.8
1.9,34206.5
2.0,34206.5
2.1,34208.8
2.2,34208.8
2.3,34210.4
2.4,34212.2
2.5,34212.2
2.6,34214.0
2.7,34214.0
2.8,34214.0
2.9,34214.0
3.0,34214.0
3.1,34214.0
3.2,34214.0
3.3,34214.0
3.4,34214.0
3.5,34214.0
3.6,34214.0
3.7,34214.0
3.8,34214.0
3.9,34214.0
4.0,34214.0
4.1,34214.0
4.2,34214.0
4.3,34214.0
4.4,34214.0
4.5,34214.0
4.6,34214.0
4.7,34214.0
4.8,34214.0
4.9,34214.0
5.0,34214.0
5.1,34214.0
5.2,34214.0
5.3,34214.0
5.4,34214.0
5.5,34214.0
5.6,34214.0
5.7,34214.0
5.8,34214.0
5.9,34214.0
6.0,34214.0
6.1,34214.0
6.2,34214.0
6.3,34214.0
6.4,34214.0
6.5,34214.0
6.6,34214.0
6.7,34214.0
6.8,34214.0
6.9,34214.0
7.0,34214.0
7.1,34214.0
7.2,34214.0
7.3,34214.0
7.4,34214.0
7.5,34214.0
7.6,34214.0
7.7,34214.0
7.8,34214.0
7.9,34214.0
8.0,34214.0
8.1,34214.0
8.2,34214.0
8.3,34214.0
8.4,34214.0
8.5,34214.0
8.6,34214.0
8.7,34214.0
8.8,34214.0
8.9,34214.0
9.0,34214.0
9.1,34214.0
9.2,34214.0
9.3,34214.0
9.4,34214.0
9.5,34214.0
9.6,34214.0
9.7,34214.0
9.8,34214.0
9.9,34214.0
10.0,34214.0
10.1,34214.0
10.2,34214.0
10.3,34214.0
10.4,34214.0
10.5,34214.0
10.6,34214.0
10.7,34214.0
10.8,34214.0
10.9,34214.0
11.0,34214.0
11.1,34214.0
11.2,34214.0
11.3,34214.0
11.4,34214.0
11.5,34214.0
11.6,34214.0
11.7,34214.0
11.8,34214.0
11.9,34214.0
12.0,34214.0
12.1,34214.0
12.2,34214.0
12.3,34214.0
12.4,34214.0
12.5,34214.0
12.6,34214.0
12.7,34214.0
12.8,34214.0
12.9,34214.0
13.0,34214.0
13.1,34214.0
13.2,34214.0
13.3,34214.0
13.4,34214.0
13.5,34214.0
13.6,34214.0
13.7,34214.0
13.8,34214.0
13.9,34214.0
14.0,34214.0
14.1,34214.0
14.2,34214.0
14.3,34214.0
14.4,34214.0
14.5,34214.0
14.6,34214.0
14.7,34214.0
14.8,34214.0
14.9,34214.0
15.0,34214.0
15.1,34214.0
15.2,34214.0
15.3,34214.0
15.4,34214.0
15.5,34214.0
15.6,34214.0
15.7,34214.0
15.8,34214.0
15.9,34214.0
16.0,34214.0
16.1,34214.0
16.2,34214.0
16.3,34214.0
16.4,34214.0
16.5,34214.0
16.6,34214.0
16.7,34214.0
16.8,34214.0
16.9,34214.0
17.0,34214.0
17.1,34214.0
17.2,34214.0
17.3,34214.0
17.4,34214.0
17.5,34214.0
17.6,34214.0
17.7,34214.0
17.8,34214.0
17.9,34214.0
18.0,34214.0
18.1,34214.0
18.2,34214.0
18.3,34214.0
18.4,34214.0
18.5,34214.0
18.6,34214.0
18.7,34214.0
18.8,34214.0
18.9,34214.0
19.0,34214.0
19.1,34214.0
19.2,34214.0
19.3,34214.0
19.4,34214.0
19.5,34214.0
19.6,34214.0
19.7,34214.0
19.8,34214.0
19.9,34214.0
20.0,34214.0


==> dimacs/MANN-a45/mssp.txt <==
x,y
0.1,33829.1
0.2,33829.1
0.3,33829.1
0.4,33829.1
0.5,33829.1
0.6,33829.1
0.7,33829.1
0.8,33829.1
0.9,33829.1
1.0,33829.1
1.1,33834.4
1.2,33834.4
1.3,33834.4
1.4,33834.4
1.5,33834.4
1.6,33834.4
1.7,33834.4
1.8,33834.4
1.9,33899.2
2.0,33899.2
2.1,33899.2
2.2,33899.2
2.3,33899.2
2.4,33899.2
2.5,33899.2
2.6,33899.2
2.7,33940.1
2.8,33940.1
2.9,33940.1
3.0,33940.1
3.1,33940.1
3.2,33940.1
3.3,33940.1
3.4,33940.1
3.5,33946.8
3.6,33946.8
3.7,33946.8
3.8,33946.8
3.9,33946.8
4.0,33946.8
4.1,33946.8
4.2,33955.3
4.3,33976.2
4.4,33976.2
4.5,33976.2
4.6,33976.2
4.7,33976.2
4.8,33976.2
4.9,33976.2
5.0,33992.2
5.1,33999.6
5.2,33999.6
5.3,33999.6
5.4,33999.6
5.5,33999.6
5.6,33999.6
5.7,33999.6
5.8,34010.2
5.9,34010.2
6.0,34010.2
6.1,34010.2
6.2,34010.2
6.3,34010.2
6.4,34010.2
6.5,34010.2
6.6,34022.8
6.7,34022.8
6.8,34022.8
6.9,34022.8
7.0,34022.8
7.1,34022.8
7.2,34022.8
7.3,34022.8
7.4,34027.5
7.5,34027.5
7.6,34027.5
7.7,34027.5
7.8,34027.5
7.9,34027.5
8.0,34027.5
8.1,34029.4
8.2,34032.5
8.3,34032.5
8.4,34032.5
8.5,34032.5
8.6,34032.5
8.7,34032.5
8.8,34032.5
8.9,34036.6
9.0,34038.0
9.1,34038.0
9.2,34038.0
9.3,34038.0
9.4,34038.0
9.5,34038.0
9.6,34038.0
9.7,34041.1
9.8,34041.1
9.9,34041.1
10.0,34041.1
10.1,34041.1
10.2,34041.1
10.3,34041.1
10.4,34041.1
10.5,34042.7
10.6,34042.7
10.7,34042.7
10.8,34042.7
10.9,34042.7
11.0,34042.7
11.1,34042.7
11.2,34042.7
11.3,34045.9
11.4,34045.9
11.5,34045.9
11.6,34045.9
11.7,34045.9
11.8,34045.9
11.9,34045.9
12.0,34048.3
12.1,34056.2
12.2,34056.2
12.3,34056.2
12.4,34056.2
12.5,34056.2
12.6,34056.2
12.7,34056.2
12.8,34056.2
12.9,34056.4
13.0,34056.4
13.1,34056.4
13.2,34056.4
13.3,34056.4
13.4,34056.4
13.5,34056.4
13.6,34060.4
13.7,34063.4
13.8,34063.4
13.9,34063.4
14.0,34063.4
14.1,34063.4
14.2,34063.4
14.3,34063.4
14.4,34067.0
14.5,34067.0
14.6,34067.0
14.7,34067.0
14.8,34067.0
14.9,34067.0
15.0,34067.0
15.1,34067.0
15.2,34068.3
15.3,34068.3
15.4,34068.3
15.5,34068.3
15.6,34068.3
15.7,34068.3
15.8,34068.3
15.9,34068.5
16.0,34069.7
16.1,34069.7
16.2,34069.7
16.3,34069.7
16.4,34069.7
16.5,34069.7
16.6,34069.7
16.7,34069.7
16.8,34070.7
16.9,34070.7
17.0,34070.7
17.1,34070.7
17.2,34070.7
17.3,34070.7
17.4,34070.7
17.5,34071.0
17.6,34072.4
17.7,34072.4
17.8,34072.4
17.9,34072.4
18.0,34072.4
18.1,34072.4
18.2,34072.4
18.3,34072.6
18.4,34074.3
18.5,34074.3
18.6,34074.3
18.7,34074.3
18.8,34074.3
18.9,34074.3
19.0,34074.3
19.1,34074.3
19.2,34074.4
19.3,34074.4
19.4,34074.4
19.5,34074.4
19.6,34074.4
19.7,34074.4
19.8,34074.4
19.9,34076.8
20.0,34076.8


==> dimacs/MANN-a45/sssp.txt <==
x,y
0.1,33832.1
0.2,33832.1
0.3,33832.1
0.4,33832.1
0.5,33832.1
0.6,33832.1
0.7,33832.1
0.8,33832.1
0.9,33832.1
1.0,33832.1
1.1,33836.4
1.2,33836.4
1.3,33836.4
1.4,33836.4
1.5,33836.4
1.6,33836.4
1.7,33836.4
1.8,33836.4
1.9,33838.6
2.0,33838.6
2.1,33838.6
2.2,33838.6
2.3,33838.6
2.4,33838.6
2.5,33838.6
2.6,33838.6
2.7,33840.3
2.8,33840.3
2.9,33840.3
3.0,33840.3
3.1,33840.3
3.2,33840.3
3.3,33840.3
3.4,33840.3
3.5,33840.3
3.6,33840.3
3.7,33840.3
3.8,33840.3
3.9,33840.3
4.0,33840.3
4.1,33840.3
4.2,33843.9
4.3,33843.9
4.4,33843.9
4.5,33843.9
4.6,33843.9
4.7,33843.9
4.8,33843.9
4.9,33843.9
5.0,33843.9
5.1,33843.9
5.2,33843.9
5.3,33843.9
5.4,33843.9
5.5,33843.9
5.6,33843.9
5.7,33843.9
5.8,33843.9
5.9,33843.9
6.0,33843.9
6.1,33843.9
6.2,33843.9
6.3,33843.9
6.4,33843.9
6.5,33843.9
6.6,33843.9
6.7,33843.9
6.8,33843.9
6.9,33843.9
7.0,33843.9
7.1,33843.9
7.2,33843.9
7.3,33843.9
7.4,33845.7
7.5,33845.7
7.6,33845.7
7.7,33845.7
7.8,33845.7
7.9,33845.7
8.0,33845.7
8.1,33845.7
8.2,33845.7
8.3,33845.7
8.4,33845.7
8.5,33845.7
8.6,33845.7
8.7,33845.7
8.8,33845.7
8.9,33845.7
9.0,33845.7
9.1,33845.7
9.2,33845.7
9.3,33845.7
9.4,33845.7
9.5,33845.7
9.6,33845.7
9.7,33845.7
9.8,33845.7
9.9,33845.7
10.0,33845.7
10.1,33845.7
10.2,33845.7
10.3,33845.7
10.4,33845.7
10.5,33846.5
10.6,33846.5
10.7,33846.5
10.8,33846.5
10.9,33846.5
11.0,33846.5
11.1,33846.5
11.2,33846.9
11.3,33846.9
11.4,33846.9
11.5,33846.9
11.6,33846.9
11.7,33846.9
11.8,33846.9
11.9,33846.9
12.0,33846.9
12.1,33846.9
12.2,33846.9
12.3,33846.9
12.4,33846.9
12.5,33846.9
12.6,33846.9
12.7,33846.9
12.8,33846.9
12.9,33846.9
13.0,33846.9
13.1,33846.9
13.2,33846.9
13.3,33846.9
13.4,33846.9
13.5,33846.9
13.6,33846.9
13.7,33846.9
13.8,33846.9
13.9,33846.9
14.0,33846.9
14.1,33846.9
14.2,33846.9
14.3,33846.9
14.4,33846.9
14.5,33846.9
14.6,33846.9
14.7,33846.9
14.8,33846.9
14.9,33846.9
15.0,33846.9
15.1,33846.9
15.2,33846.9
15.3,33846.9
15.4,33846.9
15.5,33846.9
15.6,33846.9
15.7,33846.9
15.8,33846.9
15.9,33847.2
16.0,33849.0
16.1,33849.0
16.2,33849.0
16.3,33849.0
16.4,33849.0
16.5,33849.0
16.6,33849.0
16.7,33849.0
16.8,33849.0
16.9,33849.0
17.0,33849.0
17.1,33849.0
17.2,33849.0
17.3,33849.0
17.4,33849.0
17.5,33849.0
17.6,33849.0
17.7,33849.0
17.8,33849.0
17.9,33849.0
18.0,33849.0
18.1,33849.0
18.2,33849.0
18.3,33849.0
18.4,33849.0
18.5,33849.0
18.6,33849.0
18.7,33849.0
18.8,33849.0
18.9,33849.0
19.0,33849.0
19.1,33849.0
19.2,33849.0
19.3,33849.0
19.4,33849.0
19.5,33849.0
19.6,33849.0
19.7,33849.0
19.8,33849.0
19.9,33849.0
20.0,33849.0


==> dimacs/MANN-a45/tsm.txt <==
x,y
0.1,33427.0
0.2,33427.0
0.3,33427.0
0.4,33427.0
0.5,33427.0
0.6,33427.0
0.7,33427.0
0.8,33427.0
0.9,33427.0
1.0,33427.0
1.1,33428.3
1.2,33447.1
1.3,33470.3
1.4,33486.9
1.5,33507.5
1.6,33527.8
1.7,33547.1
1.8,33569.1
1.9,33587.1
2.0,33604.6
2.1,33615.3
2.2,33619.0
2.3,33622.4
2.4,33623.0
2.5,33623.0
2.6,33623.0
2.7,33623.0
2.8,33623.0
2.9,33623.0
3.0,33623.0
3.1,33623.0
3.2,33623.0
3.3,33623.0
3.4,33623.0
3.5,33623.0
3.6,33623.0
3.7,33623.0
3.8,33623.0
3.9,33623.0
4.0,33623.0
4.1,33623.0
4.2,33623.0
4.3,33623.0
4.4,33623.0
4.5,33623.0
4.6,33623.0
4.7,33623.0
4.8,33623.0
4.9,33623.0
5.0,33623.0
5.1,33623.0
5.2,33623.0
5.3,33623.0
5.4,33623.0
5.5,33623.0
5.6,33623.0
5.7,33623.0
5.8,33623.0
5.9,33623.0
6.0,33623.0
6.1,33623.0
6.2,33623.0
6.3,33623.0
6.4,33623.0
6.5,33623.0
6.6,33623.0
6.7,33623.0
6.8,33623.0
6.9,33623.0
7.0,33623.0
7.1,33623.0
7.2,33623.0
7.3,33623.0
7.4,33623.0
7.5,33623.0
7.6,33623.0
7.7,33623.0
7.8,33623.0
7.9,33623.0
8.0,33623.0
8.1,33623.0
8.2,33623.0
8.3,33623.0
8.4,33623.0
8.5,33623.0
8.6,33623.0
8.7,33623.0
8.8,33623.0
8.9,33623.0
9.0,33623.0
9.1,33623.0
9.2,33623.0
9.3,33623.0
9.4,33623.0
9.5,33623.0
9.6,33623.0
9.7,33623.0
9.8,33623.0
9.9,33623.0
10.0,33623.0
10.1,33623.0
10.2,33623.0
10.3,33623.0
10.4,33623.0
10.5,33623.0
10.6,33623.0
10.7,33623.0
10.8,33623.0
10.9,33623.0
11.0,33623.0
11.1,33623.0
11.2,33623.0
11.3,33623.0
11.4,33623.0
11.5,33623.0
11.6,33623.0
11.7,33623.0
11.8,33623.0
11.9,33623.0
12.0,33623.0
12.1,33623.0
12.2,33623.0
12.3,33623.0
12.4,33623.0
12.5,33623.0
12.6,33623.0
12.7,33623.0
12.8,33623.0
12.9,33623.0
13.0,33623.0
13.1,33623.0
13.2,33623.0
13.3,33623.0
13.4,33623.0
13.5,33623.0
13.6,33623.0
13.7,33623.0
13.8,33623.0
13.9,33623.0
14.0,33623.0
14.1,33623.0
14.2,33623.0
14.3,33623.0
14.4,33623.0
14.5,33623.0
14.6,33623.0
14.7,33623.0
14.8,33623.0
14.9,33623.0
15.0,33623.0
15.1,33623.0
15.2,33623.0
15.3,33623.0
15.4,33623.0
15.5,33623.0
15.6,33623.0
15.7,33623.0
15.8,33623.0
15.9,33623.0
16.0,33623.0
16.1,33623.0
16.2,33623.0
16.3,33623.0
16.4,33623.0
16.5,33623.0
16.6,33623.0
16.7,33623.0
16.8,33623.0
16.9,33623.0
17.0,33623.0
17.1,33623.0
17.2,33623.0
17.3,33623.0
17.4,33623.0
17.5,33623.0
17.6,33623.0
17.7,33623.0
17.8,33623.0
17.9,33623.0
18.0,33623.0
18.1,33623.0
18.2,33623.0
18.3,33623.0
18.4,33623.3
18.5,33625.2
18.6,33629.5
18.7,33635.0
18.8,33639.8
18.9,33646.5
19.0,33654.4
19.1,33661.5
19.2,33669.5
19.3,33677.4
19.4,33684.4
19.5,33693.1
19.6,33699.4
19.7,33709.3
19.8,33719.0
19.9,33726.6
20.0,33734.1


==> dimacs/hamming10-4/aco.txt <==
x,y
0.1,3270.6
0.2,3440.1
0.3,3486.0
0.4,3497.2
0.5,3512.3
0.6,3512.3
0.7,3565.7
0.8,3924.4
0.9,4092.0
1.0,4124.9
1.1,4231.7
1.2,4270.2
1.3,4271.7
1.4,4271.7
1.5,4271.7
1.6,4271.7
1.7,4271.7
1.8,4271.7
1.9,4271.7
2.0,4271.7
2.1,4271.7
2.2,4271.7
2.3,4271.7
2.4,4271.7
2.5,4271.7
2.6,4271.7
2.7,4271.7
2.8,4271.7
2.9,4271.7
3.0,4271.7
3.1,4271.7
3.2,4271.7
3.3,4271.7
3.4,4271.7
3.5,4271.7
3.6,4271.7
3.7,4271.7
3.8,4271.7
3.9,4271.7
4.0,4271.7
4.1,4271.7
4.2,4271.7
4.3,4271.7
4.4,4271.7
4.5,4271.7
4.6,4271.7
4.7,4271.7
4.8,4271.7
4.9,4271.7
5.0,4271.7
5.1,4271.7
5.2,4271.7
5.3,4271.7
5.4,4271.7
5.5,4271.7
5.6,4271.7
5.7,4271.7
5.8,4271.7
5.9,4271.7
6.0,4271.7
6.1,4271.7
6.2,4271.7
6.3,4271.7
6.4,4271.7
6.5,4271.7
6.6,4271.7
6.7,4271.7
6.8,4271.7
6.9,4271.7
7.0,4271.7
7.1,4271.7
7.2,4271.7
7.3,4271.7
7.4,4271.7
7.5,4271.7
7.6,4271.7
7.7,4271.7
7.8,4271.7
7.9,4271.7
8.0,4271.7
8.1,4271.7
8.2,4271.7
8.3,4271.7
8.4,4271.7
8.5,4271.7
8.6,4271.7
8.7,4271.7
8.8,4271.7
8.9,4271.7
9.0,4271.7
9.1,4271.7
9.2,4271.7
9.3,4271.7
9.4,4271.7
9.5,4271.7
9.6,4271.7
9.7,4271.7
9.8,4271.7
9.9,4271.7
10.0,4271.7
10.1,4271.7
10.2,4271.7
10.3,4271.7
10.4,4271.7
10.5,4271.7
10.6,4271.7
10.7,4271.7
10.8,4271.7
10.9,4271.7
11.0,4271.7
11.1,4271.7
11.2,4271.7
11.3,4271.7
11.4,4271.7
11.5,4271.7
11.6,4271.7
11.7,4271.7
11.8,4271.7
11.9,4271.7
12.0,4271.7
12.1,4271.7
12.2,4271.7
12.3,4271.7
12.4,4271.7
12.5,4271.7
12.6,4271.7
12.7,4271.7
12.8,4271.7
12.9,4271.7
13.0,4271.7
13.1,4271.7
13.2,4271.7
13.3,4271.7
13.4,4271.7
13.5,4271.7
13.6,4271.7
13.7,4271.7
13.8,4271.7
13.9,4271.7
14.0,4271.7
14.1,4271.7
14.2,4271.7
14.3,4271.7
14.4,4271.7
14.5,4271.7
14.6,4271.7
14.7,4271.7
14.8,4271.7
14.9,4271.7
15.0,4271.7
15.1,4271.7
15.2,4271.7
15.3,4271.7
15.4,4271.7
15.5,4271.7
15.6,4271.7
15.7,4271.7
15.8,4271.7
15.9,4271.7
16.0,4271.7
16.1,4271.7
16.2,4271.7
16.3,4271.7
16.4,4271.7
16.5,4271.7
16.6,4271.7
16.7,4271.7
16.8,4271.7
16.9,4271.7
17.0,4271.7
17.1,4271.7
17.2,4271.7
17.3,4271.7
17.4,4271.7
17.5,4271.7
17.6,4271.7
17.7,4271.7
17.8,4271.7
17.9,4271.7
18.0,4271.7
18.1,4271.7
18.2,4271.7
18.3,4271.7
18.4,4271.7
18.5,4271.7
18.6,4271.7
18.7,4271.7
18.8,4271.7
18.9,4271.7
19.0,4271.7
19.1,4271.7
19.2,4271.7
19.3,4271.7
19.4,4271.7
19.5,4271.7
19.6,4271.7
19.7,4271.7
19.8,4271.7
19.9,4271.7
20.0,4271.7


==> dimacs/hamming10-4/fastwclq.txt <==
x,y
0.1,3792.7
0.2,3848.0
0.3,3905.9
0.4,3949.2
0.5,3957.3
0.6,3992.3
0.7,3995.3
0.8,4001.5
0.9,4040.1
1.0,4053.6
1.1,4078.9
1.2,4119.8
1.3,4119.8
1.4,4119.8
1.5,4123.0
1.6,4150.8
1.7,4150.8
1.8,4150.8
1.9,4150.8
2.0,4150.8
2.1,4171.2
2.2,4171.2
2.3,4182.6
2.4,4194.2
2.5,4197.0
2.6,4200.3
2.7,4200.3
2.8,4200.3
2.9,4200.7
3.0,4200.7
3.1,4200.7
3.2,4200.7
3.3,4200.7
3.4,4200.7
3.5,4200.7
3.6,4200.7
3.7,4200.7
3.8,4204.0
3.9,4207.3
4.0,4207.3
4.1,4207.3
4.2,4207.3
4.3,4207.3
4.4,4235.1
4.5,4262.9
4.6,4262.9
4.7,4262.9
4.8,4262.9
4.9,4262.9
5.0,4262.9
5.1,4262.9
5.2,4262.9
5.3,4262.9
5.4,4267.7
5.5,4271.0
5.6,4275.3
5.7,4279.2
5.8,4291.3
5.9,4291.3
6.0,4291.3
6.1,4291.3
6.2,4309.3
6.3,4317.4
6.4,4317.4
6.5,4317.4
6.6,4317.4
6.7,4334.3
6.8,4334.3
6.9,4334.3
7.0,4334.3
7.1,4343.8
7.2,4343.8
7.3,4343.8
7.4,4343.8
7.5,4343.8
7.6,4344.9
7.7,4344.9
7.8,4344.9
7.9,4346.6
8.0,4346.6
8.1,4346.6
8.2,4346.6
8.3,4346.6
8.4,4346.6
8.5,4346.6
8.6,4346.6
8.7,4361.4
8.8,4381.1
8.9,4381.1
9.0,4381.1
9.1,4381.1
9.2,4381.1
9.3,4381.1
9.4,4381.1
9.5,4381.1
9.6,4381.1
9.7,4381.1
9.8,4381.1
9.9,4381.1
10.0,4382.6
10.1,4382.6
10.2,4382.6
10.3,4382.6
10.4,4382.6
10.5,4382.6
10.6,4382.6
10.7,4382.6
10.8,4391.7
10.9,4391.7
11.0,4391.7
11.1,4391.7
11.2,4395.9
11.3,4395.9
11.4,4401.3
11.5,4401.3
11.6,4401.3
11.7,4401.3
11.8,4401.3
11.9,4401.3
12.0,4403.6
12.1,4406.1
12.2,4406.1
12.3,4406.1
12.4,4406.1
12.5,4406.1
12.6,4406.2
12.7,4406.2
12.8,4406.2
12.9,4412.1
13.0,4412.1
13.1,4412.1
13.2,4421.6
13.3,4421.6
13.4,4421.6
13.5,4428.7
13.6,4443.3
13.7,4443.3
13.8,4443.3
13.9,4474.4
14.0,4477.0
14.1,4479.3
14.2,4488.6
14.3,4499.2
14.4,4499.2
14.5,4510.1
14.6,4520.7
14.7,4520.7
14.8,4527.5
14.9,4527.5
15.0,4532.5
15.1,4532.5
15.2,4532.5
15.3,4532.5
15.4,4532.5
15.5,4532.5
15.6,4532.5
15.7,4532.5
15.8,4532.5
15.9,4532.5
16.0,4532.5
16.1,4532.5
16.2,4532.5
16.3,4532.5
16.4,4532.5
16.5,4532.5
16.6,4532.5
16.7,4532.5
16.8,4532.5
16.9,4532.5
17.0,4541.3
17.1,4541.3
17.2,4542.1
17.3,4542.1
17.4,4542.1
17.5,4542.1
17.6,4553.7
17.7,4553.7
17.8,4566.9
17.9,4566.9
18.0,4567.3
18.1,4575.3
18.2,4575.3
18.3,4575.3
18.4,4575.3
18.5,4575.3
18.6,4581.7
18.7,4581.7
18.8,4581.7
18.9,4581.7
19.0,4581.7
19.1,4581.7
19.2,4581.7
19.3,4581.7
19.4,4581.7
19.5,4581.7
19.6,4595.0
19.7,4595.0
19.8,4609.4
19.9,4609.4
20.0,4609.4


==> dimacs/hamming10-4/gurobi.txt <==
x,y
0.1,3032.0
0.2,3032.0
0.3,3032.0
0.4,3032.0
0.5,3032.0
0.6,3032.0
0.7,3032.0
0.8,3032.0
0.9,3032.0
1.0,3113.9
1.1,3322.8
1.2,3339.3
1.3,3339.3
1.4,3365.4
1.5,3365.4
1.6,3365.4
1.7,3365.4
1.8,3365.4
1.9,3365.4
2.0,3365.4
2.1,3365.4
2.2,3365.4
2.3,3365.4
2.4,3365.4
2.5,3365.4
2.6,3365.4
2.7,3365.4
2.8,3365.4
2.9,3365.4
3.0,3365.4
3.1,3365.4
3.2,3365.4
3.3,3365.4
3.4,3365.4
3.5,3365.4
3.6,3365.4
3.7,3365.4
3.8,3365.4
3.9,3365.4
4.0,3365.4
4.1,3365.4
4.2,3365.4
4.3,3365.4
4.4,3365.4
4.5,3365.4
4.6,3365.4
4.7,3365.4
4.8,3365.4
4.9,3365.4
5.0,3365.4
5.1,3365.4
5.2,3365.4
5.3,3365.4
5.4,3365.4
5.5,3365.4
5.6,3365.4
5.7,3365.4
5.8,3365.4
5.9,3365.4
6.0,3365.4
6.1,3365.4
6.2,3365.4
6.3,3365.4
6.4,3365.4
6.5,3365.4
6.6,3365.4
6.7,3365.4
6.8,3365.4
6.9,3365.4
7.0,3365.4
7.1,3365.4
7.2,3365.4
7.3,3365.4
7.4,3365.4
7.5,3365.4
7.6,3365.4
7.7,3365.4
7.8,3365.4
7.9,3365.4
8.0,3365.4
8.1,3365.4
8.2,3365.4
8.3,3365.4
8.4,3365.4
8.5,3365.4
8.6,3365.4
8.7,3365.4
8.8,3365.4
8.9,3365.4
9.0,3365.4
9.1,3365.4
9.2,3365.4
9.3,3365.4
9.4,3365.4
9.5,3365.4
9.6,3365.4
9.7,3365.4
9.8,3365.4
9.9,3365.4
10.0,3365.4
10.1,3365.4
10.2,3365.4
10.3,3365.4
10.4,3365.4
10.5,3365.4
10.6,3365.4
10.7,3365.4
10.8,3365.4
10.9,3365.4
11.0,3365.4
11.1,3365.4
11.2,3365.4
11.3,3365.4
11.4,3365.4
11.5,3365.4
11.6,3365.4
11.7,3365.4
11.8,3365.4
11.9,3365.4
12.0,3365.4
12.1,3365.4
12.2,3365.4
12.3,3365.4
12.4,3365.4
12.5,3365.4
12.6,3365.4
12.7,3365.4
12.8,3365.4
12.9,3365.4
13.0,3365.4
13.1,3365.4
13.2,3365.4
13.3,3365.4
13.4,3365.4
13.5,3365.4
13.6,3365.4
13.7,3365.4
13.8,3365.4
13.9,3365.4
14.0,3365.4
14.1,3365.4
14.2,3365.4
14.3,3365.4
14.4,3365.4
14.5,3365.4
14.6,3365.4
14.7,3365.4
14.8,3365.4
14.9,3365.4
15.0,3365.4
15.1,3365.4
15.2,3365.4
15.3,3365.4
15.4,3365.4
15.5,3365.4
15.6,3365.4
15.7,3365.4
15.8,3365.4
15.9,3365.4
16.0,3365.4
16.1,3365.4
16.2,3365.4
16.3,3365.4
16.4,3365.4
16.5,3365.4
16.6,3365.4
16.7,3365.4
16.8,3365.4
16.9,3365.4
17.0,3365.4
17.1,3365.4
17.2,3365.4
17.3,3365.4
17.4,3365.4
17.5,3365.4
17.6,3365.4
17.7,3365.4
17.8,3365.4
17.9,3365.4
18.0,3365.4
18.1,3365.4
18.2,3365.4
18.3,3365.4
18.4,3365.4
18.5,3365.4
18.6,3365.4
18.7,3365.4
18.8,3365.4
18.9,3365.4
19.0,3365.4
19.1,3365.4
19.2,3365.4
19.3,3365.4
19.4,3365.4
19.5,3365.4
19.6,3365.4
19.7,3365.4
19.8,3365.4
19.9,3365.4
20.0,3365.4


==> dimacs/hamming10-4/lscc.txt <==
x,y
0.1,5112.4
0.2,5119.0
0.3,5119.0
0.4,5119.0
0.5,5119.0
0.6,5119.0
0.7,5119.0
0.8,5119.0
0.9,5119.0
1.0,5119.0
1.1,5121.4
1.2,5122.2
1.3,5122.2
1.4,5122.2
1.5,5122.2
1.6,5122.2
1.7,5122.2
1.8,5122.2
1.9,5122.2
2.0,5122.2
2.1,5122.2
2.2,5122.6
2.3,5123.2
2.4,5123.4
2.5,5123.7
2.6,5123.8
2.7,5125.0
2.8,5125.3
2.9,5125.9
3.0,5126.2
3.1,5126.2
3.2,5126.2
3.3,5126.2
3.4,5126.2
3.5,5126.2
3.6,5126.2
3.7,5126.2
3.8,5126.2
3.9,5126.2
4.0,5126.2
4.1,5126.2
4.2,5126.2
4.3,5126.2
4.4,5126.2
4.5,5126.2
4.6,5126.2
4.7,5126.2
4.8,5126.3
4.9,5126.3
5.0,5126.4
5.1,5126.4
5.2,5126.4
5.3,5126.4
5.4,5126.4
5.5,5126.7
5.6,5126.7
5.7,5127.0
5.8,5127.0
5.9,5127.0
6.0,5127.0
6.1,5127.0
6.2,5127.0
6.3,5127.0
6.4,5127.0
6.5,5127.0
6.6,5127.0
6.7,5127.0
6.8,5127.0
6.9,5127.0
7.0,5127.0
7.1,5127.0
7.2,5127.0
7.3,5127.0
7.4,5127.0
7.5,5127.0
7.6,5127.0
7.7,5127.0
7.8,5127.0
7.9,5127.0
8.0,5127.0
8.1,5127.0
8.2,5127.0
8.3,5127.0
8.4,5127.0
8.5,5127.0
8.6,5127.0
8.7,5127.0
8.8,5127.0
8.9,5127.0
9.0,5127.0
9.1,5127.0
9.2,5127.0
9.3,5127.0
9.4,5127.0
9.5,5127.0
9.6,5127.0
9.7,5127.0
9.8,5127.0
9.9,5127.0
10.0,5127.0
10.1,5127.0
10.2,5127.0
10.3,5127.0
10.4,5127.0
10.5,5127.0
10.6,5127.0
10.7,5127.0
10.8,5127.4
10.9,5127.6
11.0,5127.8
11.1,5127.8
11.2,5128.0
11.3,5128.0
11.4,5128.4
11.5,5128.4
11.6,5128.4
11.7,5128.4
11.8,5128.4
11.9,5128.4
12.0,5128.4
12.1,5128.4
12.2,5128.4
12.3,5128.6
12.4,5128.6
12.5,5128.6
12.6,5128.6
12.7,5128.6
12.8,5128.6
12.9,5128.6
13.0,5128.6
13.1,5128.6
13.2,5128.6
13.3,5128.6
13.4,5128.6
13.5,5128.6
13.6,5128.6
13.7,5128.6
13.8,5128.6
13.9,5128.6
14.0,5128.6
14.1,5128.6
14.2,5128.6
14.3,5128.6
14.4,5128.6
14.5,5128.6
14.6,5128.6
14.7,5128.6
14.8,5128.6
14.9,5128.6
15.0,5128.6
15.1,5128.6
15.2,5128.6
15.3,5128.6
15.4,5128.6
15.5,5128.6
15.6,5128.6
15.7,5128.6
15.8,5128.6
15.9,5128.6
16.0,5128.6
16.1,5128.6
16.2,5128.6
16.3,5128.6
16.4,5128.6
16.5,5128.6
16.6,5128.6
16.7,5128.6
16.8,5128.6
16.9,5128.6
17.0,5128.6
17.1,5128.6
17.2,5128.6
17.3,5128.6
17.4,5128.6
17.5,5128.6
17.6,5128.6
17.7,5128.6
17.8,5128.6
17.9,5128.6
18.0,5128.6
18.1,5128.6
18.2,5128.6
18.3,5128.6
18.4,5128.6
18.5,5128.6
18.6,5128.6
18.7,5128.6
18.8,5128.6
18.9,5128.6
19.0,5128.6
19.1,5128.6
19.2,5128.6
19.3,5128.6
19.4,5128.6
19.5,5128.6
19.6,5128.6
19.7,5128.6
19.8,5128.6
19.9,5128.6
20.0,5128.6


==> dimacs/hamming10-4/mssp.txt <==
x,y
0.1,3968.9
0.2,4315.1
0.3,4546.0
0.4,4691.4
0.5,4838.0
0.6,4873.5
0.7,4902.2
0.8,4933.4
0.9,4944.7
1.0,4968.2
1.1,4970.0
1.2,4976.8
1.3,4978.4
1.4,4979.1
1.5,4987.0
1.6,4987.0
1.7,4987.0
1.8,4987.0
1.9,4987.0
2.0,4987.3
2.1,4992.9
2.2,4992.9
2.3,4992.9
2.4,4995.6
2.5,4997.4
2.6,5009.9
2.7,5009.9
2.8,5009.9
2.9,5009.9
3.0,5018.8
3.1,5020.0
3.2,5024.8
3.3,5024.8
3.4,5024.8
3.5,5028.7
3.6,5028.7
3.7,5028.7
3.8,5028.9
3.9,5028.9
4.0,5028.9
4.1,5028.9
4.2,5028.9
4.3,5028.9
4.4,5029.2
4.5,5030.4
4.6,5030.4
4.7,5030.8
4.8,5030.8
4.9,5030.8
5.0,5030.8
5.1,5030.8
5.2,5030.8
5.3,5030.8
5.4,5030.8
5.5,5032.9
5.6,5032.9
5.7,5032.9
5.8,5032.9
5.9,5032.9
6.0,5032.9
6.1,5032.9
6.2,5032.9
6.3,5032.9
6.4,5032.9
6.5,5032.9
6.6,5032.9
6.7,5032.9
6.8,5032.9
6.9,5032.9
7.0,5032.9
7.1,5032.9
7.2,5032.9
7.3,5032.9
7.4,5032.9
7.5,5032.9
7.6,5032.9
7.7,5032.9
7.8,5032.9
7.9,5032.9
8.0,5032.9
8.1,5032.9
8.2,5032.9
8.3,5032.9
8.4,5032.9
8.5,5032.9
8.6,5032.9
8.7,5032.9
8.8,5032.9
8.9,5032.9
9.0,5032.9
9.1,5032.9
9.2,5032.9
9.3,5032.9
9.4,5032.9
9.5,5032.9
9.6,5032.9
9.7,5032.9
9.8,5032.9
9.9,5032.9
10.0,5032.9
10.1,5032.9
10.2,5032.9
10.3,5032.9
10.4,5032.9
10.5,5032.9
10.6,5032.9
10.7,5032.9
10.8,5032.9
10.9,5032.9
11.0,5032.9
11.1,5032.9
11.2,5032.9
11.3,5032.9
11.4,5032.9
11.5,5032.9
11.6,5032.9
11.7,5032.9
11.8,5032.9
11.9,5032.9
12.0,5032.9
12.1,5032.9
12.2,5032.9
12.3,5032.9
12.4,5032.9
12.5,5032.9
12.6,5032.9
12.7,5032.9
12.8,5032.9
12.9,5032.9
13.0,5032.9
13.1,5032.9
13.2,5032.9
13.3,5032.9
13.4,5032.9
13.5,5032.9
13.6,5032.9
13.7,5032.9
13.8,5036.6
13.9,5036.6
14.0,5036.6
14.1,5036.6
14.2,5036.6
14.3,5036.6
14.4,5036.6
14.5,5036.6
14.6,5036.6
14.7,5036.6
14.8,5036.6
14.9,5036.6
15.0,5036.6
15.1,5036.6
15.2,5036.6
15.3,5036.6
15.4,5036.6
15.5,5036.6
15.6,5036.6
15.7,5036.6
15.8,5036.6
15.9,5036.6
16.0,5036.6
16.1,5036.6
16.2,5036.6
16.3,5036.6
16.4,5036.6
16.5,5036.6
16.6,5036.6
16.7,5036.6
16.8,5036.6
16.9,5036.6
17.0,5036.6
17.1,5036.6
17.2,5036.6
17.3,5036.6
17.4,5036.6
17.5,5036.6
17.6,5036.6
17.7,5036.6
17.8,5036.6
17.9,5036.6
18.0,5036.6
18.1,5036.6
18.2,5036.6
18.3,5036.6
18.4,5036.6
18.5,5036.6
18.6,5036.6
18.7,5036.6
18.8,5036.6
18.9,5036.6
19.0,5036.6
19.1,5036.6
19.2,5036.6
19.3,5036.6
19.4,5036.6
19.5,5036.6
19.6,5036.6
19.7,5036.6
19.8,5036.6
19.9,5036.6
20.0,5036.6


==> dimacs/hamming10-4/sssp.txt <==
x,y
0.1,3960.7
0.2,3960.7
0.3,3980.6
0.4,3980.6
0.5,3984.3
0.6,3984.8
0.7,3984.8
0.8,3996.3
0.9,4009.7
1.0,4009.7
1.1,4009.7
1.2,4009.7
1.3,4023.5
1.4,4023.5
1.5,4023.5
1.6,4024.0
1.7,4024.0
1.8,4024.0
1.9,4046.1
2.0,4046.1
2.1,4062.8
2.2,4073.5
2.3,4073.5
2.4,4073.5
2.5,4073.5
2.6,4089.9
2.7,4089.9
2.8,4089.9
2.9,4100.9
3.0,4100.9
3.1,4100.9
3.2,4108.8
3.3,4108.8
3.4,4108.8
3.5,4108.8
3.6,4108.8
3.7,4108.8
3.8,4114.8
3.9,4114.8
4.0,4114.8
4.1,4114.8
4.2,4114.8
4.3,4114.8
4.4,4114.8
4.5,4117.4
4.6,4121.0
4.7,4121.0
4.8,4121.0
4.9,4126.6
5.0,4126.6
5.1,4126.6
5.2,4126.6
5.3,4126.6
5.4,4126.6
5.5,4126.6
5.6,4126.6
5.7,4126.6
5.8,4126.6
5.9,4126.6
6.0,4164.5
6.1,4164.5
6.2,4164.5
6.3,4164.5
6.4,4164.5
6.5,4164.5
6.6,4164.5
6.7,4164.5
6.8,4164.5
6.9,4164.5
7.0,4164.5
7.1,4164.5
7.2,4164.5
7.3,4164.5
7.4,4164.5
7.5,4168.7
7.6,4168.7
7.7,4168.7
7.8,4180.4
7.9,4180.4
8.0,4180.4
8.1,4180.4
8.2,4180.4
8.3,4180.4
8.4,4180.4
8.5,4180.4
8.6,4180.4
8.7,4180.4
8.8,4180.4
8.9,4180.4
9.0,4180.4
9.1,4180.4
9.2,4180.4
9.3,4180.4
9.4,4180.4
9.5,4180.4
9.6,4180.4
9.7,4180.4
9.8,4180.4
9.9,4180.4
10.0,4180.4
10.1,4180.4
10.2,4188.2
10.3,4188.2
10.4,4188.2
10.5,4190.6
10.6,4200.0
10.7,4200.0
10.8,4200.0
10.9,4208.1
11.0,4208.1
11.1,4208.1
11.2,4223.4
11.3,4223.4
11.4,4223.4
11.5,4223.4
11.6,4223.4
11.7,4223.4
11.8,4223.4
11.9,4223.4
12.0,4223.4
12.1,4223.4
12.2,4223.4
12.3,4223.4
12.4,4223.4
12.5,4223.4
12.6,4223.4
12.7,4223.4
12.8,4223.4
12.9,4223.4
13.0,4223.4
13.1,4223.4
13.2,4223.4
13.3,4223.4
13.4,4223.4
13.5,4223.4
13.6,4225.7
13.7,4225.7
13.8,4225.7
13.9,4225.7
14.0,4225.7
14.1,4225.7
14.2,4225.7
14.3,4225.7
14.4,4225.7
14.5,4225.7
14.6,4225.9
14.7,4225.9
14.8,4225.9
14.9,4225.9
15.0,4225.9
15.1,4225.9
15.2,4225.9
15.3,4225.9
15.4,4234.1
15.5,4234.1
15.6,4234.1
15.7,4234.1
15.8,4234.1
15.9,4234.1
16.0,4234.1
16.1,4234.1
16.2,4234.1
16.3,4234.1
16.4,4234.1
16.5,4234.1
16.6,4234.1
16.7,4234.1
16.8,4234.1
16.9,4234.1
17.0,4234.1
17.1,4234.1
17.2,4234.1
17.3,4234.1
17.4,4235.6
17.5,4248.3
17.6,4248.3
17.7,4248.3
17.8,4248.3
17.9,4248.3
18.0,4248.3
18.1,4248.3
18.2,4248.3
18.3,4248.3
18.4,4248.3
18.5,4248.3
18.6,4248.3
18.7,4248.3
18.8,4248.3
18.9,4248.3
19.0,4248.3
19.1,4248.3
19.2,4248.3
19.3,4248.3
19.4,4248.3
19.5,4248.3
19.6,4248.3
19.7,4248.3
19.8,4248.3
19.9,4248.3
20.0,4248.3


==> dimacs/hamming10-4/tsm.txt <==
x,y
0.1,4321.8
0.2,4415.3
0.3,4457.0
0.4,4457.0
0.5,4464.0
0.6,4464.0
0.7,4464.0
0.8,4464.0
0.9,4464.0
1.0,4469.7
1.1,4488.5
1.2,4504.0
1.3,4504.0
1.4,4504.0
1.5,4504.0
1.6,4504.0
1.7,4507.8
1.8,4507.8
1.9,4514.0
2.0,4514.0
2.1,4514.0
2.2,4514.0
2.3,4514.0
2.4,4514.0
2.5,4514.0
2.6,4514.0
2.7,4521.9
2.8,4530.3
2.9,4562.4
3.0,4571.8
3.1,4580.2
3.2,4581.2
3.3,4581.2
3.4,4581.2
3.5,4581.2
3.6,4581.2
3.7,4581.2
3.8,4581.2
3.9,4581.2
4.0,4581.2
4.1,4581.2
4.2,4581.2
4.3,4581.2
4.4,4581.2
4.5,4581.2
4.6,4597.0
4.7,4597.0
4.8,4597.5
4.9,4598.0
5.0,4598.0
5.1,4598.0
5.2,4598.0
5.3,4598.0
5.4,4598.0
5.5,4598.0
5.6,4598.0
5.7,4598.0
5.8,4598.0
5.9,4598.0
6.0,4598.0
6.1,4598.0
6.2,4598.0
6.3,4598.0
6.4,4601.3
6.5,4603.5
6.6,4603.5
6.7,4605.7
6.8,4605.7
6.9,4605.7
7.0,4605.7
7.1,4606.8
7.2,4606.8
7.3,4606.8
7.4,4606.8
7.5,4606.8
7.6,4606.8
7.7,4606.8
7.8,4606.8
7.9,4606.8
8.0,4606.8
8.1,4606.8
8.2,4606.8
8.3,4606.8
8.4,4606.8
8.5,4606.8
8.6,4606.8
8.7,4606.8
8.8,4606.8
8.9,4606.8
9.0,4606.8
9.1,4606.8
9.2,4606.8
9.3,4606.8
9.4,4606.8
9.5,4606.8
9.6,4606.8
9.7,4606.8
9.8,4606.8
9.9,4606.8
10.0,4606.8
10.1,4606.8
10.2,4606.8
10.3,4606.8
10.4,4606.8
10.5,4607.9
10.6,4609.0
10.7,4609.0
10.8,4609.0
10.9,4609.0
11.0,4609.0
11.1,4609.0
11.2,4609.0
11.3,4609.0
11.4,4609.0
11.5,4609.0
11.6,4609.0
11.7,4609.0
11.8,4609.0
11.9,4609.0
12.0,4609.0
12.1,4609.0
12.2,4609.0
12.3,4609.0
12.4,4609.0
12.5,4609.0
12.6,4609.0
12.7,4609.0
12.8,4609.0
12.9,4609.0
13.0,4609.0
13.1,4609.0
13.2,4609.0
13.3,4609.0
13.4,4609.0
13.5,4609.0
13.6,4609.0
13.7,4609.0
13.8,4609.0
13.9,4609.0
14.0,4609.0
14.1,4609.0
14.2,4609.0
14.3,4609.0
14.4,4609.0
14.5,4609.0
14.6,4609.0
14.7,4609.0
14.8,4609.0
14.9,4609.0
15.0,4609.0
15.1,4609.0
15.2,4609.9
15.3,4609.9
15.4,4610.8
15.5,4611.7
15.6,4611.7
15.7,4613.5
15.8,4614.4
15.9,4615.3
16.0,4615.3
16.1,4615.3
16.2,4615.3
16.3,4615.3
16.4,4615.3
16.5,4615.3
16.6,4615.3
16.7,4615.3
16.8,4615.3
16.9,4615.3
17.0,4616.2
17.1,4616.2
17.2,4616.2
17.3,4616.2
17.4,4616.2
17.5,4616.2
17.6,4616.2
17.7,4616.2
17.8,4616.2
17.9,4616.2
18.0,4616.2
18.1,4616.2
18.2,4616.2
18.3,4616.2
18.4,4616.2
18.5,4616.2
18.6,4616.2
18.7,4616.2
18.8,4616.2
18.9,4616.2
19.0,4616.2
19.1,4616.2
19.2,4616.2
19.3,4616.2
19.4,4616.2
19.5,4616.2
19.6,4616.2
19.7,4616.2
19.8,4616.2
19.9,4616.2
20.0,4616.2


==> dimacs/keller6/aco.txt <==
x,y
0.1,4440.9
0.2,4639.6
0.3,4674.0
0.4,4708.2
0.5,4712.6
0.6,4712.6
0.7,4736.2
0.8,4744.7
0.9,4833.4
1.0,4846.0
1.1,4854.3
1.2,4863.7
1.3,4863.7
1.4,4863.7
1.5,4900.2
1.6,4917.4
1.7,4938.5
1.8,4949.7
1.9,4949.7
2.0,4949.7
2.1,4949.7
2.2,4949.7
2.3,5000.3
2.4,5000.3
2.5,5044.3
2.6,5044.3
2.7,5050.1
2.8,5055.2
2.9,5055.2
3.0,5063.4
3.1,5068.0
3.2,5097.7
3.3,5099.8
3.4,5099.8
3.5,5099.8
3.6,5099.8
3.7,5111.1
3.8,5111.5
3.9,5177.8
4.0,5202.4
4.1,5250.6
4.2,5332.7
4.3,5398.4
4.4,5453.4
4.5,5479.1
4.6,5486.8
4.7,5486.8
4.8,5549.0
4.9,5572.2
5.0,5572.2
5.1,5572.2
5.2,5572.2
5.3,5572.2
5.4,5605.6
5.5,5607.9
5.6,5609.2
5.7,5609.2
5.8,5636.7
5.9,5679.4
6.0,5691.8
6.1,5691.8
6.2,5691.8
6.3,5696.1
6.4,5721.2
6.5,5721.2
6.6,5721.2
6.7,5721.2
6.8,5721.2
6.9,5721.2
7.0,5721.2
7.1,5721.2
7.2,5721.2
7.3,5721.2
7.4,5721.2
7.5,5721.2
7.6,5721.2
7.7,5721.2
7.8,5721.2
7.9,5721.2
8.0,5721.2
8.1,5721.2
8.2,5721.2
8.3,5721.2
8.4,5721.2
8.5,5721.2
8.6,5721.2
8.7,5721.2
8.8,5721.2
8.9,5721.2
9.0,5721.2
9.1,5721.2
9.2,5721.2
9.3,5721.2
9.4,5721.2
9.5,5721.2
9.6,5721.2
9.7,5721.2
9.8,5721.2
9.9,5721.2
10.0,5721.2
10.1,5721.2
10.2,5721.2
10.3,5721.2
10.4,5721.2
10.5,5721.2
10.6,5721.2
10.7,5721.2
10.8,5721.2
10.9,5721.2
11.0,5721.2
11.1,5721.2
11.2,5721.2
11.3,5721.2
11.4,5721.2
11.5,5721.2
11.6,5721.2
11.7,5721.2
11.8,5721.2
11.9,5721.2
12.0,5721.2
12.1,5721.2
12.2,5721.2
12.3,5721.2
12.4,5721.2
12.5,5721.2
12.6,5721.2
12.7,5721.2
12.8,5721.2
12.9,5721.2
13.0,5721.2
13.1,5721.2
13.2,5721.2
13.3,5721.2
13.4,5721.2
13.5,5721.2
13.6,5721.2
13.7,5721.2
13.8,5721.2
13.9,5721.2
14.0,5721.2
14.1,5721.2
14.2,5721.2
14.3,5721.2
14.4,5721.2
14.5,5721.2
14.6,5721.2
14.7,5721.2
14.8,5721.2
14.9,5721.2
15.0,5721.2
15.1,5721.2
15.2,5721.2
15.3,5721.2
15.4,5721.2
15.5,5721.2
15.6,5721.2
15.7,5721.2
15.8,5721.2
15.9,5721.2
16.0,5721.2
16.1,5721.2
16.2,5721.2
16.3,5721.2
16.4,5721.2
16.5,5721.2
16.6,5721.2
16.7,5721.2
16.8,5721.2
16.9,5721.2
17.0,5721.2
17.1,5721.2
17.2,5721.2
17.3,5721.2
17.4,5721.2
17.5,5721.2
17.6,5721.2
17.7,5721.2
17.8,5721.2
17.9,5721.2
18.0,5721.2
18.1,5721.2
18.2,5721.2
18.3,5721.2
18.4,5721.2
18.5,5721.2
18.6,5721.2
18.7,5721.2
18.8,5721.2
18.9,5721.2
19.0,5721.2
19.1,5721.2
19.2,5721.2
19.3,5721.2
19.4,5721.2
19.5,5721.2
19.6,5721.2
19.7,5721.2
19.8,5721.2
19.9,5721.2
20.0,5721.2


==> dimacs/keller6/fastwclq.txt <==
x,y
0.1,4023.2
0.2,4313.5
0.3,4421.9
0.4,4477.3
0.5,4477.3
0.6,4542.1
0.7,4576.8
0.8,4601.0
0.9,4601.0
1.0,4601.0
1.1,4601.2
1.2,4611.4
1.3,4611.4
1.4,4611.4
1.5,4611.4
1.6,4641.7
1.7,4641.7
1.8,4641.7
1.9,4641.7
2.0,4651.1
2.1,4651.1
2.2,4669.8
2.3,4669.8
2.4,4669.8
2.5,4669.8
2.6,4669.8
2.7,4699.4
2.8,4699.4
2.9,4699.4
3.0,4703.0
3.1,4703.0
3.2,4713.5
3.3,4717.1
3.4,4717.1
3.5,4736.4
3.6,4736.4
3.7,4736.4
3.8,4736.4
3.9,4736.4
4.0,4736.4
4.1,4736.4
4.2,4736.4
4.3,4736.4
4.4,4736.4
4.5,4736.4
4.6,4736.4
4.7,4736.4
4.8,4750.0
4.9,4750.0
5.0,4762.9
5.1,4775.8
5.2,4775.8
5.3,4775.8
5.4,4775.8
5.5,4779.2
5.6,4779.2
5.7,4779.2
5.8,4779.2
5.9,4779.2
6.0,4779.2
6.1,4848.7
6.2,4848.7
6.3,4848.7
6.4,4848.7
6.5,4852.1
6.6,4852.1
6.7,4852.1
6.8,4852.1
6.9,4868.5
7.0,4868.5
7.1,4868.5
7.2,4868.5
7.3,4868.5
7.4,4899.2
7.5,4899.2
7.6,4899.2
7.7,4899.2
7.8,4899.2
7.9,4911.1
8.0,4911.1
8.1,4912.8
8.2,4912.8
8.3,4914.9
8.4,4914.9
8.5,4914.9
8.6,4917.0
8.7,4917.0
8.8,4917.0
8.9,4917.0
9.0,4917.0
9.1,4917.0
9.2,4917.0
9.3,4917.0
9.4,4917.0
9.5,4917.0
9.6,4940.4
9.7,4940.4
9.8,4940.4
9.9,4940.4
10.0,4940.4
10.1,4940.4
10.2,4940.4
10.3,4940.4
10.4,4940.4
10.5,4940.4
10.6,4940.4
10.7,4940.4
10.8,4940.4
10.9,4940.4
11.0,4940.4
11.1,4940.4
11.2,4940.4
11.3,4940.4
11.4,4940.4
11.5,4940.4
11.6,4940.4
11.7,4940.4
11.8,4940.4
11.9,4940.4
12.0,4940.4
12.1,4940.4
12.2,4940.4
12.3,4963.8
12.4,4963.8
12.5,4963.8
12.6,4963.8
12.7,4963.8
12.8,4963.8
12.9,4963.8
13.0,4963.8
13.1,4963.8
13.2,4963.8
13.3,4963.8
13.4,4963.8
13.5,4963.8
13.6,4963.8
13.7,4963.8
13.8,4963.8
13.9,4963.8
14.0,4963.8
14.1,4963.8
14.2,4963.8
14.3,4963.8
14.4,4963.8
14.5,4963.8
14.6,4963.8
14.7,4963.8
14.8,4963.8
14.9,4963.8
15.0,4963.8
15.1,4963.8
15.2,4963.8
15.3,4963.8
15.4,4963.8
15.5,4963.8
15.6,4963.8
15.7,4963.8
15.8,4966.0
15.9,4966.0
16.0,4966.0
16.1,4966.0
16.2,4966.0
16.3,4966.0
16.4,4966.0
16.5,4966.0
16.6,4966.0
16.7,4966.0
16.8,4966.0
16.9,4966.0
17.0,4966.0
17.1,4966.0
17.2,4966.0
17.3,4966.0
17.4,4966.0
17.5,4966.0
17.6,4967.4
17.7,4967.4
17.8,4967.4
17.9,4967.4
18.0,4987.3
18.1,4987.3
18.2,4987.3
18.3,4988.7
18.4,4988.7
18.5,4988.7
18.6,4988.7
18.7,4988.7
18.8,4988.7
18.9,4988.7
19.0,4988.7
19.1,4988.7
19.2,4988.7
19.3,4988.7
19.4,4988.7
19.5,4988.7
19.6,5005.2
19.7,5005.2
19.8,5005.2
19.9,5005.2
20.0,5005.2


==> dimacs/keller6/gurobi.txt <==
x,y
0.1,2674.0
0.2,2674.0
0.3,2674.0
0.4,2674.0
0.5,2674.0
0.6,2674.0
0.7,2674.0
0.8,2674.0
0.9,2674.0
1.0,2674.0
1.1,2674.0
1.2,2674.0
1.3,2674.0
1.4,2674.0
1.5,2674.0
1.6,2674.0
1.7,2674.0
1.8,2674.0
1.9,2674.0
2.0,2674.0
2.1,2674.0
2.2,2674.0
2.3,2674.0
2.4,2674.0
2.5,2674.0
2.6,2674.0
2.7,2674.0
2.8,2674.0
2.9,2674.0
3.0,2674.0
3.1,2674.0
3.2,2674.0
3.3,2674.0
3.4,2674.0
3.5,2674.0
3.6,2674.0
3.7,2674.0
3.8,2674.0
3.9,2674.0
4.0,2674.0
4.1,2674.0
4.2,2674.0
4.3,2674.0
4.4,2674.0
4.5,2674.0
4.6,2674.0
4.7,2674.0
4.8,2674.0
4.9,2674.0
5.0,2674.0
5.1,2674.0
5.2,2674.0
5.3,2674.0
5.4,2674.0
5.5,2674.0
5.6,2674.0
5.7,2674.0
5.8,2674.0
5.9,2674.0
6.0,2674.0
6.1,2674.0
6.2,2674.0
6.3,2674.0
6.4,2674.0
6.5,2674.0
6.6,2674.0
6.7,2674.0
6.8,2674.0
6.9,2674.0
7.0,2674.0
7.1,2674.0
7.2,2674.0
7.3,2674.0
7.4,2674.0
7.5,2674.0
7.6,2674.0
7.7,2674.0
7.8,2674.0
7.9,2674.0
8.0,2674.0
8.1,2674.0
8.2,2674.0
8.3,2674.0
8.4,2674.0
8.5,2674.0
8.6,2674.0
8.7,2674.0
8.8,2674.0
8.9,2674.0
9.0,2674.0
9.1,2674.0
9.2,2674.0
9.3,2674.0
9.4,2674.0
9.5,2674.0
9.6,2739.0
9.7,2739.0
9.8,2744.1
9.9,2809.1
10.0,2939.1
10.1,3011.0
10.2,3011.5
10.3,3207.0
10.4,3207.2
10.5,3214.1
10.6,3214.1
10.7,3214.1
10.8,3214.1
10.9,3214.1
11.0,3214.1
11.1,3279.1
11.2,3290.9
11.3,3290.9
11.4,3290.9
11.5,3290.9
11.6,3355.9
11.7,3361.3
11.8,3361.3
11.9,3361.3
12.0,3361.3
12.1,3361.3
12.2,3361.3
12.3,3361.3
12.4,3361.3
12.5,3361.3
12.6,3361.3
12.7,3361.3
12.8,3361.3
12.9,3361.3
13.0,3361.3
13.1,3361.3
13.2,3361.3
13.3,3361.3
13.4,3361.3
13.5,3361.3
13.6,3361.3
13.7,3361.3
13.8,3361.3
13.9,3361.3
14.0,3361.3
14.1,3361.3
14.2,3361.3
14.3,3361.3
14.4,3475.4
14.5,3475.4
14.6,3475.4
14.7,3589.2
14.8,3706.9
14.9,4063.5
15.0,4294.8
15.1,4294.8
15.2,4294.8
15.3,4294.8
15.4,4294.8
15.5,4294.8
15.6,4294.8
15.7,4294.8
15.8,4367.8
15.9,4367.8
16.0,4418.2
16.1,4558.7
16.2,4655.9
16.3,4706.5
16.4,4706.5
16.5,4882.9
16.6,4882.9
16.7,4882.9
16.8,4990.3
16.9,5120.9
17.0,5120.9
17.1,5120.9
17.2,5120.9
17.3,5120.9
17.4,5120.9
17.5,5120.9
17.6,5120.9
17.7,5120.9
17.8,5120.9
17.9,5120.9
18.0,5120.9
18.1,5240.6
18.2,5240.6
18.3,5240.6
18.4,5240.6
18.5,5240.6
18.6,5240.6
18.7,5240.6
18.8,5240.6
18.9,5240.6
19.0,5240.6
19.1,5240.6
19.2,5240.6
19.3,5240.6
19.4,5309.7
19.5,5309.7
19.6,5309.7
19.7,5309.7
19.8,5309.7
19.9,5309.7
20.0,5309.7


==> dimacs/keller6/lscc.txt <==
x,y
0.1,6455.0
0.2,6455.0
0.3,6904.0
0.4,7154.2
0.5,7154.2
0.6,7218.6
0.7,7329.0
0.8,7329.0
0.9,7329.0
1.0,7329.0
1.1,7329.0
1.2,7329.0
1.3,7329.0
1.4,7329.0
1.5,7329.0
1.6,7329.0
1.7,7329.0
1.8,7329.0
1.9,7329.0
2.0,7329.0
2.1,7329.0
2.2,7329.0
2.3,7329.0
2.4,7329.0
2.5,7329.0
2.6,7329.0
2.7,7329.0
2.8,7329.0
2.9,7329.0
3.0,7329.0
3.1,7329.0
3.2,7329.0
3.3,7329.0
3.4,7329.0
3.5,7329.0
3.6,7329.0
3.7,7329.0
3.8,7329.0
3.9,7329.0
4.0,7329.0
4.1,7329.0
4.2,7329.0
4.3,7329.0
4.4,7329.0
4.5,7329.0
4.6,7329.0
4.7,7329.0
4.8,7329.0
4.9,7329.0
5.0,7329.0
5.1,7348.0
5.2,7386.0
5.3,7386.0
5.4,7386.0
5.5,7395.5
5.6,7395.5
5.7,7395.5
5.8,7395.5
5.9,7395.5
6.0,7395.5
6.1,7405.0
6.2,7405.0
6.3,7405.0
6.4,7405.0
6.5,7405.0
6.6,7405.0
6.7,7405.0
6.8,7405.0
6.9,7405.0
7.0,7405.0
7.1,7405.0
7.2,7405.0
7.3,7405.0
7.4,7405.0
7.5,7405.0
7.6,7405.0
7.7,7405.0
7.8,7405.0
7.9,7405.0
8.0,7405.0
8.1,7405.0
8.2,7405.0
8.3,7405.0
8.4,7405.0
8.5,7405.0
8.6,7405.0
8.7,7405.0
8.8,7405.0
8.9,7405.0
9.0,7405.0
9.1,7405.0
9.2,7405.0
9.3,7405.0
9.4,7405.0
9.5,7405.0
9.6,7405.0
9.7,7405.0
9.8,7405.0
9.9,7405.0
10.0,7405.0
10.1,7405.0
10.2,7405.0
10.3,7405.0
10.4,7405.0
10.5,7405.0
10.6,7405.0
10.7,7405.0
10.8,7405.0
10.9,7405.0
11.0,7405.0
11.1,7405.0
11.2,7405.0
11.3,7405.0
11.4,7405.0
11.5,7414.5
11.6,7424.0
11.7,7424.0
11.8,7424.0
11.9,7424.0
12.0,7424.0
12.1,7424.0
12.2,7424.0
12.3,7424.0
12.4,7424.0
12.5,7424.0
12.6,7424.0
12.7,7424.0
12.8,7424.0
12.9,7424.0
13.0,7424.0
13.1,7424.0
13.2,7424.0
13.3,7424.0
13.4,7424.0
13.5,7424.0
13.6,7424.0
13.7,7424.0
13.8,7424.0
13.9,7424.0
14.0,7424.0
14.1,7424.0
14.2,7424.0
14.3,7424.0
14.4,7424.0
14.5,7424.0
14.6,7424.0
14.7,7424.0
14.8,7424.0
14.9,7424.0
15.0,7424.0
15.1,7424.0
15.2,7424.0
15.3,7424.0
15.4,7424.0
15.5,7424.0
15.6,7424.0
15.7,7424.0
15.8,7424.0
15.9,7424.0
16.0,7424.0
16.1,7424.0
16.2,7424.0
16.3,7424.0
16.4,7424.0
16.5,7424.0
16.6,7424.0
16.7,7424.0
16.8,7424.0
16.9,7424.0
17.0,7424.0
17.1,7424.0
17.2,7424.0
17.3,7424.0
17.4,7424.0
17.5,7424.0
17.6,7424.0
17.7,7424.0
17.8,7424.0
17.9,7424.0
18.0,7424.0
18.1,7424.0
18.2,7424.0
18.3,7424.0
18.4,7424.0
18.5,7424.0
18.6,7424.0
18.7,7424.0
18.8,7424.0
18.9,7424.0
19.0,7424.0
19.1,7424.0
19.2,7424.0
19.3,7424.0
19.4,7424.0
19.5,7424.0
19.6,7424.0
19.7,7424.0
19.8,7424.0
19.9,7424.0
20.0,7424.0


==> dimacs/keller6/mssp.txt <==
x,y
0.1,4920.2
0.2,4920.2
0.3,4920.2
0.4,4920.2
0.5,4920.2
0.6,4920.2
0.7,4920.2
0.8,4920.2
0.9,4920.2
1.0,5622.5
1.1,5622.5
1.2,5622.5
1.3,5622.5
1.4,5622.5
1.5,5622.5
1.6,5906.3
1.7,5906.3
1.8,5906.3
1.9,5906.3
2.0,5906.3
2.1,5906.3
2.2,6116.5
2.3,6116.5
2.4,6116.5
2.5,6116.5
2.6,6116.5
2.7,6116.5
2.8,6292.6
2.9,6292.6
3.0,6292.6
3.1,6292.6
3.2,6292.6
3.3,6292.6
3.4,6486.7
3.5,6511.7
3.6,6511.7
3.7,6511.7
3.8,6511.7
3.9,6511.7
4.0,6536.4
4.1,6680.7
4.2,6680.7
4.3,6680.7
4.4,6680.7
4.5,6680.7
4.6,6696.1
4.7,6865.0
4.8,6872.5
4.9,6872.5
5.0,6872.5
5.1,6872.5
5.2,6872.5
5.3,6893.1
5.4,6945.2
5.5,6945.2
5.6,6945.2
5.7,6945.2
5.8,6945.2
5.9,6979.9
6.0,7074.5
6.1,7083.8
6.2,7083.8
6.3,7083.8
6.4,7083.8
6.5,7086.2
6.6,7130.1
6.7,7158.4
6.8,7158.5
6.9,7158.5
7.0,7158.5
7.1,7173.3
7.2,7179.7
7.3,7189.8
7.4,7190.6
7.5,7199.3
7.6,7199.3
7.7,7199.3
7.8,7214.2
7.9,7225.9
8.0,7246.1
8.1,7248.3
8.2,7248.3
8.3,7248.3
8.4,7267.9
8.5,7267.9
8.6,7272.3
8.7,7280.2
8.8,7280.2
8.9,7280.2
9.0,7280.2
9.1,7286.6
9.2,7293.0
9.3,7300.1
9.4,7306.0
9.5,7306.8
9.6,7309.5
9.7,7309.5
9.8,7309.5
9.9,7310.6
10.0,7321.0
10.1,7341.2
10.2,7341.2
10.3,7341.2
10.4,7341.2
10.5,7341.2
10.6,7341.6
10.7,7356.1
10.8,7356.1
10.9,7356.9
11.0,7357.1
11.1,7357.7
11.2,7357.7
11.3,7357.7
11.4,7380.0
11.5,7380.9
11.6,7381.1
11.7,7381.1
11.8,7389.2
11.9,7389.2
12.0,7389.2
12.1,7396.8
12.2,7417.0
12.3,7417.0
12.4,7417.0
12.5,7423.9
12.6,7423.9
12.7,7423.9
12.8,7424.1
12.9,7425.4
13.0,7425.4
13.1,7427.2
13.2,7443.5
13.3,7444.1
13.4,7444.1
13.5,7444.4
13.6,7445.4
13.7,7445.4
13.8,7445.4
13.9,7446.2
14.0,7454.2
14.1,7454.2
14.2,7454.5
14.3,7454.5
14.4,7454.5
14.5,7454.5
14.6,7454.5
14.7,7454.5
14.8,7457.7
14.9,7458.0
15.0,7458.0
15.1,7458.0
15.2,7458.6
15.3,7458.6
15.4,7458.6
15.5,7458.6
15.6,7458.6
15.7,7458.6
15.8,7458.6
15.9,7459.2
16.0,7459.2
16.1,7459.2
16.2,7459.2
16.3,7459.2
16.4,7459.4
16.5,7459.4
16.6,7459.4
16.7,7459.4
16.8,7459.4
16.9,7461.1
17.0,7461.1
17.1,7461.5
17.2,7464.5
17.3,7464.5
17.4,7464.5
17.5,7464.5
17.6,7464.5
17.7,7465.3
17.8,7465.3
17.9,7465.3
18.0,7465.3
18.1,7465.3
18.2,7465.3
18.3,7465.3
18.4,7465.3
18.5,7465.3
18.6,7465.3
18.7,7465.3
18.8,7465.3
18.9,7465.3
19.0,7465.3
19.1,7465.3
19.2,7465.3
19.3,7465.3
19.4,7465.5
19.5,7465.5
19.6,7474.0
19.7,7474.0
19.8,7474.0
19.9,7474.0
20.0,7475.4


==> dimacs/keller6/sssp.txt <==
x,y
0.1,4970.4
0.2,4970.4
0.3,4970.4
0.4,4970.4
0.5,4970.4
0.6,4970.4
0.7,4970.4
0.8,4970.4
0.9,4970.4
1.0,5570.4
1.1,5570.4
1.2,5570.4
1.3,5570.4
1.4,5570.4
1.5,5570.4
1.6,5582.1
1.7,5582.1
1.8,5582.1
1.9,5582.1
2.0,5582.1
2.1,5582.1
2.2,5654.8
2.3,5654.8
2.4,5654.8
2.5,5654.8
2.6,5654.8
2.7,5654.8
2.8,5684.4
2.9,5684.4
3.0,5684.4
3.1,5684.4
3.2,5684.4
3.3,5684.4
3.4,5693.7
3.5,5693.7
3.6,5693.7
3.7,5693.7
3.8,5693.7
3.9,5693.7
4.0,5734.6
4.1,5734.6
4.2,5734.6
4.3,5734.6
4.4,5734.6
4.5,5734.6
4.6,5735.2
4.7,5735.2
4.8,5735.2
4.9,5735.2
5.0,5735.2
5.1,5751.1
5.2,5751.1
5.3,5751.1
5.4,5751.1
5.5,5751.1
5.6,5751.1
5.7,5767.4
5.8,5784.1
5.9,5784.1
6.0,5784.1
6.1,5784.1
6.2,5784.1
6.3,5784.1
6.4,5784.1
6.5,5784.1
6.6,5784.1
6.7,5784.1
6.8,5784.1
6.9,5784.1
7.0,5784.1
7.1,5784.1
7.2,5784.1
7.3,5784.1
7.4,5784.1
7.5,5784.1
7.6,5807.8
7.7,5807.8
7.8,5807.8
7.9,5807.8
8.0,5807.8
8.1,5807.8
8.2,5809.7
8.3,5809.7
8.4,5809.7
8.5,5809.7
8.6,5809.7
8.7,5816.0
8.8,5816.0
8.9,5816.0
9.0,5816.0
9.1,5816.0
9.2,5816.0
9.3,5816.0
9.4,5833.8
9.5,5833.8
9.6,5833.8
9.7,5833.8
9.8,5833.8
9.9,5833.8
10.0,5833.8
10.1,5833.8
10.2,5833.8
10.3,5833.8
10.4,5833.8
10.5,5833.8
10.6,5833.8
10.7,5833.8
10.8,5833.8
10.9,5833.8
11.0,5833.8
11.1,5833.8
11.2,5840.3
11.3,5840.3
11.4,5840.3
11.5,5840.3
11.6,5840.3
11.7,5840.3
11.8,5867.2
11.9,5867.2
12.0,5867.2
12.1,5867.2
12.2,5867.2
12.3,5867.2
12.4,5867.2
12.5,5867.2
12.6,5867.2
12.7,5867.2
12.8,5867.2
12.9,5867.2
13.0,5867.2
13.1,5867.2
13.2,5867.2
13.3,5867.2
13.4,5867.2
13.5,5867.2
13.6,5867.2
13.7,5867.2
13.8,5867.2
13.9,5867.2
14.0,5867.2
14.1,5867.2
14.2,5883.0
14.3,5883.0
14.4,5883.0
14.5,5883.0
14.6,5883.0
14.7,5883.0
14.8,5883.0
14.9,5883.0
15.0,5883.0
15.1,5883.0
15.2,5883.0
15.3,5883.0
15.4,5883.0
15.5,5883.0
15.6,5883.0
15.7,5883.0
15.8,5883.0
15.9,5886.4
16.0,5886.4
16.1,5886.4
16.2,5886.4
16.3,5886.4
16.4,5886.4
16.5,5886.4
16.6,5886.4
16.7,5886.4
16.8,5886.4
16.9,5886.4
17.0,5886.4
17.1,5886.4
17.2,5887.8
17.3,5887.8
17.4,5887.8
17.5,5887.8
17.6,5887.8
17.7,5887.8
17.8,5888.6
17.9,5888.6
18.0,5888.6
18.1,5888.6
18.2,5888.6
18.3,5888.6
18.4,5888.6
18.5,5888.6
18.6,5888.6
18.7,5888.6
18.8,5888.6
18.9,5888.6
19.0,5888.6
19.1,5888.6
19.2,5888.6
19.3,5888.6
19.4,5888.6
19.5,5888.6
19.6,5888.6
19.7,5888.6
19.8,5888.6
19.9,5900.0
20.0,5900.0


==> dimacs/keller6/tsm.txt <==
x,y
0.1,4382.4
0.2,4411.8
0.3,4413.0
0.4,4413.0
0.5,4413.6
0.6,4414.4
0.7,4414.6
0.8,4414.6
0.9,4415.0
1.0,4415.0
1.1,4415.0
1.2,4415.0
1.3,4415.0
1.4,4415.0
1.5,4415.0
1.6,4415.0
1.7,4415.0
1.8,4415.0
1.9,4415.0
2.0,4415.0
2.1,4415.0
2.2,4415.0
2.3,4415.0
2.4,4415.0
2.5,4431.5
2.6,4440.9
2.7,4440.9
2.8,4440.9
2.9,4444.6
3.0,4444.6
3.1,4444.6
3.2,4444.6
3.3,4444.6
3.4,4444.6
3.5,4444.6
3.6,4444.6
3.7,4444.6
3.8,4444.6
3.9,4444.6
4.0,4448.3
4.1,4452.0
4.2,4452.0
4.3,4452.0
4.4,4452.0
4.5,4452.0
4.6,4452.0
4.7,4452.0
4.8,4453.5
4.9,4458.0
5.0,4462.5
5.1,4462.5
5.2,4462.5
5.3,4462.5
5.4,4462.5
5.5,4462.5
5.6,4462.5
5.7,4464.0
5.8,4464.0
5.9,4464.0
6.0,4464.0
6.1,4464.0
6.2,4464.0
6.3,4464.0
6.4,4464.0
6.5,4464.0
6.6,4464.0
6.7,4464.0
6.8,4464.0
6.9,4464.0
7.0,4464.0
7.1,4464.0
7.2,4464.0
7.3,4464.0
7.4,4464.0
7.5,4464.0
7.6,4464.0
7.7,4464.0
7.8,4464.0
7.9,4464.0
8.0,4465.5
8.1,4465.5
8.2,4467.0
8.3,4467.0
8.4,4467.0
8.5,4467.0
8.6,4467.0
8.7,4467.0
8.8,4467.0
8.9,4467.0
9.0,4467.0
9.1,4467.0
9.2,4467.0
9.3,4467.0
9.4,4467.0
9.5,4467.0
9.6,4467.0
9.7,4467.0
9.8,4467.0
9.9,4467.0
10.0,4467.0
10.1,4467.0
10.2,4467.0
10.3,4467.0
10.4,4467.0
10.5,4467.0
10.6,4467.0
10.7,4467.0
10.8,4467.0
10.9,4467.0
11.0,4467.0
11.1,4467.0
11.2,4467.0
11.3,4467.0
11.4,4467.0
11.5,4467.0
11.6,4467.0
11.7,4467.0
11.8,4467.0
11.9,4467.0
12.0,4467.0
12.1,4467.0
12.2,4467.0
12.3,4467.0
12.4,4467.0
12.5,4467.0
12.6,4467.0
12.7,4467.0
12.8,4467.6
12.9,4468.8
13.0,4470.0
13.1,4470.6
13.2,4470.6
13.3,4470.6
13.4,4471.2
13.5,4471.2
13.6,4471.2
13.7,4471.2
13.8,4471.2
13.9,4471.2
14.0,4471.2
14.1,4471.2
14.2,4471.2
14.3,4471.2
14.4,4471.2
14.5,4471.2
14.6,4471.2
14.7,4471.2
14.8,4471.2
14.9,4471.2
15.0,4471.2
15.1,4471.2
15.2,4471.2
15.3,4471.2
15.4,4471.2
15.5,4471.2
15.6,4471.2
15.7,4471.2
15.8,4481.8
15.9,4493.0
16.0,4503.6
16.1,4521.3
16.2,4524.8
16.3,4535.4
16.4,4535.4
16.5,4535.4
16.6,4546.0
16.7,4546.0
16.8,4546.0
16.9,4546.0
17.0,4546.0
17.1,4546.0
17.2,4546.0
17.3,4546.0
17.4,4546.0
17.5,4546.0
17.6,4546.0
17.7,4546.0
17.8,4546.0
17.9,4546.0
18.0,4546.0
18.1,4546.0
18.2,4546.9
18.3,4556.8
18.4,4556.8
18.5,4562.2
18.6,4573.0
18.7,4573.0
18.8,4573.0
18.9,4578.4
19.0,4578.4
19.1,4578.4
19.2,4590.2
19.3,4590.2
19.4,4593.4
19.5,4596.6
19.6,4599.8
19.7,4599.8
19.8,4603.0
19.9,4613.6
20.0,4613.6


==> dimacs/p-hat1500-3/aco.txt <==
x,y
0.1,6278.3
0.2,6552.8
0.3,6845.5
0.4,6937.8
0.5,6985.7
0.6,6995.4
0.7,7011.9
0.8,7039.4
0.9,7138.0
1.0,7139.0
1.1,7147.7
1.2,7172.7
1.3,7240.7
1.4,7242.9
1.5,7256.1
1.6,7299.5
1.7,7429.5
1.8,7570.1
1.9,7652.7
2.0,7907.3
2.1,8396.1
2.2,8672.0
2.3,8813.5
2.4,8898.4
2.5,8933.7
2.6,9052.7
2.7,9106.2
2.8,9116.0
2.9,9163.3
3.0,9189.4
3.1,9194.1
3.2,9213.0
3.3,9230.9
3.4,9235.9
3.5,9244.3
3.6,9266.2
3.7,9271.8
3.8,9277.7
3.9,9280.6
4.0,9286.1
4.1,9296.9
4.2,9297.3
4.3,9297.3
4.4,9297.3
4.5,9297.3
4.6,9297.3
4.7,9302.4
4.8,9302.4
4.9,9302.4
5.0,9302.4
5.1,9309.5
5.2,9309.5
5.3,9309.5
5.4,9309.5
5.5,9309.5
5.6,9309.5
5.7,9309.5
5.8,9309.5
5.9,9309.5
6.0,9309.5
6.1,9309.5
6.2,9309.5
6.3,9309.5
6.4,9309.5
6.5,9309.5
6.6,9309.5
6.7,9309.5
6.8,9309.5
6.9,9309.5
7.0,9309.5
7.1,9309.5
7.2,9309.5
7.3,9309.5
7.4,9309.5
7.5,9309.5
7.6,9309.5
7.7,9309.5
7.8,9309.5
7.9,9309.5
8.0,9309.5
8.1,9309.5
8.2,9309.5
8.3,9309.5
8.4,9309.5
8.5,9309.5
8.6,9309.5
8.7,9309.5
8.8,9309.5
8.9,9309.5
9.0,9309.5
9.1,9309.5
9.2,9309.5
9.3,9309.5
9.4,9309.5
9.5,9309.5
9.6,9309.5
9.7,9309.5
9.8,9309.5
9.9,9309.5
10.0,9309.5
10.1,9309.5
10.2,9309.5
10.3,9309.5
10.4,9309.5
10.5,9309.5
10.6,9309.5
10.7,9309.5
10.8,9309.5
10.9,9309.5
11.0,9309.5
11.1,9309.5
11.2,9309.5
11.3,9309.5
11.4,9309.5
11.5,9309.5
11.6,9309.5
11.7,9309.5
11.8,9309.5
11.9,9309.5
12.0,9309.5
12.1,9309.5
12.2,9309.5
12.3,9309.5
12.4,9309.5
12.5,9309.5
12.6,9309.5
12.7,9309.5
12.8,9309.5
12.9,9309.5
13.0,9309.5
13.1,9309.5
13.2,9309.5
13.3,9309.5
13.4,9309.5
13.5,9309.5
13.6,9309.5
13.7,9309.5
13.8,9309.5
13.9,9309.5
14.0,9309.5
14.1,9309.5
14.2,9309.5
14.3,9309.5
14.4,9309.5
14.5,9309.5
14.6,9309.5
14.7,9309.5
14.8,9309.5
14.9,9309.5
15.0,9309.5
15.1,9309.5
15.2,9309.5
15.3,9309.5
15.4,9309.5
15.5,9309.5
15.6,9309.5
15.7,9309.5
15.8,9309.5
15.9,9309.5
16.0,9309.5
16.1,9309.5
16.2,9309.5
16.3,9309.5
16.4,9309.5
16.5,9309.5
16.6,9309.5
16.7,9309.5
16.8,9309.5
16.9,9309.5
17.0,9309.5
17.1,9309.5
17.2,9309.5
17.3,9309.5
17.4,9309.5
17.5,9309.5
17.6,9309.5
17.7,9309.5
17.8,9309.5
17.9,9309.5
18.0,9309.5
18.1,9309.5
18.2,9309.5
18.3,9309.5
18.4,9309.5
18.5,9309.5
18.6,9309.5
18.7,9309.5
18.8,9309.5
18.9,9309.5
19.0,9309.5
19.1,9309.5
19.2,9309.5
19.3,9309.5
19.4,9309.5
19.5,9309.5
19.6,9309.5
19.7,9309.5
19.8,9309.5
19.9,9309.5
20.0,9309.5


==> dimacs/p-hat1500-3/fastwclq.txt <==
x,y
0.1,7956.1
0.2,8192.8
0.3,8217.0
0.4,8249.6
0.5,8287.4
0.6,8305.6
0.7,8374.6
0.8,8374.6
0.9,8387.2
1.0,8402.3
1.1,8402.3
1.2,8402.3
1.3,8437.1
1.4,8456.9
1.5,8475.5
1.6,8485.3
1.7,8485.3
1.8,8485.3
1.9,8485.3
2.0,8485.3
2.1,8507.8
2.2,8531.1
2.3,8531.1
2.4,8531.1
2.5,8531.1
2.6,8531.1
2.7,8566.0
2.8,8566.0
2.9,8566.0
3.0,8566.0
3.1,8566.0
3.2,8566.0
3.3,8566.0
3.4,8569.1
3.5,8569.1
3.6,8569.1
3.7,8569.1
3.8,8569.1
3.9,8569.1
4.0,8569.1
4.1,8575.6
4.2,8575.6
4.3,8575.6
4.4,8581.1
4.5,8591.5
4.6,8591.5
4.7,8606.2
4.8,8606.2
4.9,8606.2
5.0,8606.2
5.1,8606.2
5.2,8606.2
5.3,8606.2
5.4,8606.2
5.5,8606.2
5.6,8606.2
5.7,8606.2
5.8,8606.2
5.9,8606.2
6.0,8606.2
6.1,8606.2
6.2,8606.2
6.3,8606.2
6.4,8606.2
6.5,8606.2
6.6,8639.5
6.7,8639.5
6.8,8639.5
6.9,8639.5
7.0,8639.5
7.1,8639.5
7.2,8657.9
7.3,8657.9
7.4,8657.9
7.5,8657.9
7.6,8657.9
7.7,8687.8
7.8,8687.8
7.9,8710.3
8.0,8710.3
8.1,8710.3
8.2,8710.3
8.3,8710.3
8.4,8710.3
8.5,8710.3
8.6,8715.5
8.7,8715.5
8.8,8715.5
8.9,8715.5
9.0,8715.5
9.1,8715.5
9.2,8715.5
9.3,8719.3
9.4,8719.3
9.5,8719.3
9.6,8719.3
9.7,8719.3
9.8,8730.7
9.9,8730.7
10.0,8730.7
10.1,8730.7
10.2,8730.7
10.3,8730.7
10.4,8730.7
10.5,8730.7
10.6,8730.7
10.7,8730.7
10.8,8730.7
10.9,8730.7
11.0,8730.7
11.1,8730.7
11.2,8740.6
11.3,8740.6
11.4,8747.4
11.5,8747.4
11.6,8747.4
11.7,8747.4
11.8,8747.4
11.9,8747.4
12.0,8747.4
12.1,8747.4
12.2,8747.4
12.3,8747.4
12.4,8747.4
12.5,8747.4
12.6,8747.4
12.7,8747.4
12.8,8747.4
12.9,8747.4
13.0,8749.9
13.1,8749.9
13.2,8749.9
13.3,8749.9
13.4,8749.9
13.5,8778.1
13.6,8778.1
13.7,8790.1
13.8,8790.1
13.9,8790.1
14.0,8790.1
14.1,8790.1
14.2,8867.9
14.3,8867.9
14.4,8867.9
14.5,8883.3
14.6,8883.3
14.7,8883.3
14.8,8883.3
14.9,8883.3
15.0,8883.3
15.1,8883.3
15.2,8883.3
15.3,8886.2
15.4,8886.2
15.5,8886.2
15.6,8886.2
15.7,8898.1
15.8,8898.1
15.9,8898.1
16.0,8898.1
16.1,8898.1
16.2,8898.1
16.3,8927.5
16.4,8927.5
16.5,8927.5
16.6,8927.5
16.7,8927.5
16.8,8927.5
16.9,8927.5
17.0,8927.5
17.1,8927.5
17.2,8927.5
17.3,8927.5
17.4,8927.5
17.5,8927.5
17.6,8927.5
17.7,8927.5
17.8,8927.5
17.9,8927.5
18.0,8927.5
18.1,8927.5
18.2,8927.5
18.3,8956.2
18.4,8956.2
18.5,8956.2
18.6,8956.2
18.7,8956.2
18.8,8956.2
18.9,8956.2
19.0,8956.2
19.1,8956.2
19.2,8956.2
19.3,8956.2
19.4,8956.2
19.5,8956.2
19.6,8956.2
19.7,8956.2
19.8,8956.2
19.9,8956.2
20.0,8960.4


==> dimacs/p-hat1500-3/gurobi.txt <==
x,y
0.1,3802.0
0.2,3802.0
0.3,3802.0
0.4,3802.0
0.5,3802.0
0.6,3802.0
0.7,3802.0
0.8,3802.0
0.9,3802.0
1.0,3802.0
1.1,3802.0
1.2,3802.0
1.3,3802.0
1.4,3802.0
1.5,3802.0
1.6,3802.0
1.7,3802.0
1.8,3802.0
1.9,3802.0
2.0,3802.0
2.1,3802.0
2.2,3802.0
2.3,3802.0
2.4,3802.0
2.5,3802.0
2.6,3802.0
2.7,3802.0
2.8,3802.0
2.9,3802.0
3.0,3805.4
3.1,3812.0
3.2,4017.7
3.3,5022.1
3.4,5471.3
3.5,5777.1
3.6,6074.5
3.7,6098.4
3.8,6098.4
3.9,6098.4
4.0,6098.4
4.1,6098.4
4.2,6098.4
4.3,6098.4
4.4,6098.4
4.5,6098.4
4.6,6098.4
4.7,6098.4
4.8,6098.4
4.9,6098.4
5.0,6098.4
5.1,6098.4
5.2,6098.4
5.3,6098.4
5.4,6098.4
5.5,6098.4
5.6,6098.4
5.7,6098.4
5.8,6098.4
5.9,6098.4
6.0,6098.4
6.1,6098.4
6.2,6098.4
6.3,6098.4
6.4,6098.4
6.5,6098.4
6.6,6098.4
6.7,6098.4
6.8,6098.4
6.9,6098.4
7.0,6098.4
7.1,6098.4
7.2,6098.4
7.3,6098.4
7.4,6098.4
7.5,6098.4
7.6,6098.4
7.7,6098.4
7.8,6098.4
7.9,6098.4
8.0,6098.4
8.1,6098.4
8.2,6098.4
8.3,6098.4
8.4,6098.4
8.5,6098.4
8.6,6098.4
8.7,6098.4
8.8,6098.4
8.9,6098.4
9.0,6098.4
9.1,6098.4
9.2,6098.4
9.3,6098.4
9.4,6098.4
9.5,6098.4
9.6,6098.4
9.7,6098.4
9.8,6098.4
9.9,6098.4
10.0,6098.4
10.1,6098.4
10.2,6098.4
10.3,6098.4
10.4,6098.4
10.5,6098.4
10.6,6098.4
10.7,6098.4
10.8,6098.4
10.9,6098.4
11.0,6098.4
11.1,6098.4
11.2,6098.4
11.3,6098.4
11.4,6098.4
11.5,6098.4
11.6,6098.4
11.7,6098.4
11.8,6098.4
11.9,6098.4
12.0,6098.4
12.1,6098.4
12.2,6098.4
12.3,6098.4
12.4,6098.4
12.5,6098.4
12.6,6098.4
12.7,6098.4
12.8,6098.4
12.9,6098.4
13.0,6098.4
13.1,6098.4
13.2,6098.4
13.3,6098.4
13.4,6098.4
13.5,6098.4
13.6,6098.4
13.7,6098.4
13.8,6098.4
13.9,6098.4
14.0,6098.4
14.1,6098.4
14.2,6098.4
14.3,6098.4
14.4,6098.4
14.5,6098.4
14.6,6098.4
14.7,6098.4
14.8,6098.4
14.9,6098.4
15.0,6098.4
15.1,6098.4
15.2,6098.4
15.3,6098.4
15.4,6098.4
15.5,6098.4
15.6,6098.4
15.7,6098.4
15.8,6098.4
15.9,6098.4
16.0,6098.4
16.1,6098.4
16.2,6098.4
16.3,6098.4
16.4,6098.4
16.5,6098.4
16.6,6098.4
16.7,6098.4
16.8,6098.4
16.9,6098.4
17.0,6098.4
17.1,6098.4
17.2,6098.4
17.3,6098.4
17.4,6098.4
17.5,6098.4
17.6,6098.4
17.7,6098.4
17.8,6098.4
17.9,6098.4
18.0,6098.4
18.1,6098.4
18.2,6098.4
18.3,6098.4
18.4,6098.4
18.5,6098.4
18.6,6098.4
18.7,6098.4
18.8,6098.4
18.9,6098.4
19.0,6098.4
19.1,6098.4
19.2,6098.4
19.3,6098.4
19.4,6098.4
19.5,6098.4
19.6,6098.4
19.7,6098.4
19.8,6098.4
19.9,6098.4
20.0,6098.4


==> dimacs/p-hat1500-3/lscc.txt <==
x,y
0.1,9508.0
0.2,9508.0
0.3,9742.0
0.4,9768.0
0.5,9822.8
0.6,9905.0
0.7,10025.6
0.8,10039.0
0.9,10039.0
1.0,10063.0
1.1,10082.2
1.2,10087.0
1.3,10094.2
1.4,10108.6
1.5,10119.4
1.6,10123.0
1.7,10123.0
1.8,10123.0
1.9,10123.0
2.0,10123.0
2.1,10123.0
2.2,10123.0
2.3,10123.0
2.4,10123.0
2.5,10123.0
2.6,10123.0
2.7,10123.0
2.8,10123.0
2.9,10123.0
3.0,10123.0
3.1,10123.0
3.2,10123.0
3.3,10131.2
3.4,10135.3
3.5,10143.5
3.6,10151.7
3.7,10160.4
3.8,10174.4
3.9,10174.4
4.0,10181.4
4.1,10187.2
4.2,10190.1
4.3,10190.1
4.4,10201.1
4.5,10201.1
4.6,10206.5
4.7,10209.2
4.8,10209.2
4.9,10214.6
5.0,10217.3
5.1,10217.3
5.2,10220.0
5.3,10220.0
5.4,10220.0
5.5,10220.0
5.6,10220.0
5.7,10220.0
5.8,10220.0
5.9,10220.0
6.0,10220.0
6.1,10220.0
6.2,10220.0
6.3,10220.0
6.4,10220.0
6.5,10220.0
6.6,10220.0
6.7,10220.0
6.8,10220.0
6.9,10220.0
7.0,10220.0
7.1,10220.0
7.2,10220.0
7.3,10220.0
7.4,10220.0
7.5,10220.0
7.6,10220.0
7.7,10220.0
7.8,10220.0
7.9,10220.0
8.0,10220.0
8.1,10220.0
8.2,10220.0
8.3,10220.0
8.4,10220.0
8.5,10220.0
8.6,10220.0
8.7,10220.0
8.8,10220.0
8.9,10220.0
9.0,10220.0
9.1,10220.0
9.2,10220.0
9.3,10220.0
9.4,10220.0
9.5,10220.0
9.6,10220.0
9.7,10220.0
9.8,10220.0
9.9,10220.0
10.0,10220.0
10.1,10220.0
10.2,10220.0
10.3,10220.0
10.4,10220.0
10.5,10220.0
10.6,10220.0
10.7,10220.0
10.8,10220.0
10.9,10220.0
11.0,10220.0
11.1,10220.0
11.2,10220.0
11.3,10220.0
11.4,10220.0
11.5,10220.0
11.6,10220.0
11.7,10220.0
11.8,10220.0
11.9,10223.3
12.0,10229.9
12.1,10229.9
12.2,10229.9
12.3,10229.9
12.4,10229.9
12.5,10233.2
12.6,10236.5
12.7,10236.5
12.8,10239.8
12.9,10239.8
13.0,10239.8
13.1,10243.1
13.2,10243.1
13.3,10243.1
13.4,10243.1
13.5,10243.1
13.6,10243.1
13.7,10246.4
13.8,10246.4
13.9,10246.4
14.0,10246.4
14.1,10253.0
14.2,10253.0
14.3,10253.0
14.4,10253.0
14.5,10253.0
14.6,10253.0
14.7,10253.0
14.8,10253.0
14.9,10253.0
15.0,10253.0
15.1,10253.0
15.2,10253.0
15.3,10253.0
15.4,10253.0
15.5,10253.0
15.6,10253.0
15.7,10253.0
15.8,10253.0
15.9,10253.0
16.0,10253.0
16.1,10253.0
16.2,10253.0
16.3,10253.0
16.4,10253.0
16.5,10253.0
16.6,10253.0
16.7,10253.0
16.8,10253.0
16.9,10253.0
17.0,10253.0
17.1,10253.0
17.2,10253.0
17.3,10253.0
17.4,10253.0
17.5,10253.0
17.6,10253.0
17.7,10258.0
17.8,10260.5
17.9,10260.5
18.0,10260.5
18.1,10260.5
18.2,10260.5
18.3,10260.5
18.4,10263.0
18.5,10263.0
18.6,10263.0
18.7,10263.0
18.8,10268.0
18.9,10268.0
19.0,10268.0
19.1,10268.0
19.2,10268.0
19.3,10268.0
19.4,10268.0
19.5,10270.5
19.6,10270.5
19.7,10270.5
19.8,10270.5
19.9,10273.0
20.0,10273.0


==> dimacs/p-hat1500-3/mssp.txt <==
x,y
0.1,6193.8
0.2,6193.8
0.3,6193.8
0.4,8894.4
0.5,8894.4
0.6,8894.4
0.7,9511.0
0.8,9511.0
0.9,9511.0
1.0,9684.7
1.1,9684.7
1.2,9684.7
1.3,9719.0
1.4,9810.4
1.5,9810.4
1.6,9818.4
1.7,9903.0
1.8,9903.0
1.9,9907.2
2.0,9975.1
2.1,9975.1
2.2,9980.3
2.3,10039.1
2.4,10039.1
2.5,10042.1
2.6,10061.6
2.7,10061.6
2.8,10061.6
2.9,10078.0
3.0,10078.0
3.1,10081.2
3.2,10089.9
3.3,10094.9
3.4,10096.7
3.5,10102.8
3.6,10107.1
3.7,10111.8
3.8,10122.8
3.9,10122.8
4.0,10122.8
4.1,10125.7
4.2,10132.5
4.3,10132.5
4.4,10138.1
4.5,10146.0
4.6,10146.0
4.7,10146.0
4.8,10153.1
4.9,10155.2
5.0,10155.2
5.1,10159.1
5.2,10159.1
5.3,10159.1
5.4,10163.1
5.5,10163.1
5.6,10163.1
5.7,10163.1
5.8,10163.1
5.9,10163.1
6.0,10163.1
6.1,10163.1
6.2,10163.1
6.3,10163.1
6.4,10163.1
6.5,10163.1
6.6,10163.1
6.7,10163.1
6.8,10163.1
6.9,10163.1
7.0,10163.1
7.1,10163.1
7.2,10163.1
7.3,10163.3
7.4,10165.4
7.5,10165.4
7.6,10165.4
7.7,10170.4
7.8,10170.4
7.9,10170.4
8.0,10175.7
8.1,10175.7
8.2,10175.7
8.3,10175.9
8.4,10175.9
8.5,10175.9
8.6,10175.9
8.7,10175.9
8.8,10175.9
8.9,10175.9
9.0,10175.9
9.1,10175.9
9.2,10175.9
9.3,10175.9
9.4,10175.9
9.5,10175.9
9.6,10178.8
9.7,10178.8
9.8,10178.8
9.9,10178.8
10.0,10178.8
10.1,10178.8
10.2,10178.8
10.3,10178.8
10.4,10178.8
10.5,10178.8
10.6,10178.8
10.7,10178.8
10.8,10178.8
10.9,10178.8
11.0,10178.8
11.1,10178.8
11.2,10178.8
11.3,10178.8
11.4,10178.8
11.5,10178.8
11.6,10178.8
11.7,10178.8
11.8,10178.8
11.9,10178.8
12.0,10178.8
12.1,10178.8
12.2,10178.8
12.3,10178.8
12.4,10178.8
12.5,10178.8
12.6,10178.8
12.7,10178.8
12.8,10178.8
12.9,10178.8
13.0,10178.8
13.1,10178.8
13.2,10178.8
13.3,10178.8
13.4,10178.8
13.5,10178.8
13.6,10178.8
13.7,10178.8
13.8,10178.8
13.9,10178.8
14.0,10178.8
14.1,10178.8
14.2,10178.8
14.3,10178.8
14.4,10178.8
14.5,10178.8
14.6,10178.8
14.7,10178.8
14.8,10178.8
14.9,10178.8
15.0,10178.8
15.1,10178.8
15.2,10178.8
15.3,10178.8
15.4,10178.8
15.5,10178.8
15.6,10178.8
15.7,10178.8
15.8,10178.8
15.9,10178.8
16.0,10178.8
16.1,10178.8
16.2,10178.8
16.3,10178.8
16.4,10178.8
16.5,10178.8
16.6,10178.8
16.7,10178.8
16.8,10178.8
16.9,10178.8
17.0,10178.8
17.1,10178.8
17.2,10178.8
17.3,10178.8
17.4,10178.8
17.5,10178.8
17.6,10178.8
17.7,10178.8
17.8,10178.8
17.9,10178.8
18.0,10178.8
18.1,10178.8
18.2,10179.9
18.3,10179.9
18.4,10179.9
18.5,10180.1
18.6,10180.1
18.7,10180.1
18.8,10180.1
18.9,10180.1
19.0,10180.1
19.1,10180.1
19.2,10180.1
19.3,10180.1
19.4,10180.1
19.5,10180.1
19.6,10180.1
19.7,10180.1
19.8,10180.1
19.9,10184.4
20.0,10184.4


==> dimacs/p-hat1500-3/sssp.txt <==
x,y
0.1,6070.1
0.2,6070.1
0.3,6070.1
0.4,8902.4
0.5,8902.4
0.6,8902.4
0.7,8939.9
0.8,8939.9
0.9,8939.9
1.0,8942.1
1.1,8942.1
1.2,8942.9
1.3,8942.9
1.4,8942.9
1.5,8946.3
1.6,8946.3
1.7,8946.3
1.8,8946.3
1.9,8946.3
2.0,8946.3
2.1,8946.9
2.2,8946.9
2.3,8946.9
2.4,8946.9
2.5,8946.9
2.6,8962.1
2.7,8962.1
2.8,8969.5
2.9,8969.5
3.0,8969.5
3.1,8969.5
3.2,8969.5
3.3,8969.5
3.4,8969.5
3.5,8969.5
3.6,8969.5
3.7,8969.5
3.8,8969.5
3.9,8969.5
4.0,8969.5
4.1,8969.5
4.2,8974.9
4.3,8974.9
4.4,8974.9
4.5,8991.6
4.6,8991.6
4.7,8991.6
4.8,8992.8
4.9,8992.8
5.0,9001.2
5.1,9001.2
5.2,9001.2
5.3,9017.1
5.4,9017.1
5.5,9017.1
5.6,9024.0
5.7,9024.0
5.8,9024.0
5.9,9024.0
6.0,9065.1
6.1,9086.6
6.2,9086.6
6.3,9086.6
6.4,9086.6
6.5,9086.6
6.6,9086.6
6.7,9086.6
6.8,9086.6
6.9,9086.6
7.0,9086.6
7.1,9098.0
7.2,9098.0
7.3,9098.3
7.4,9098.3
7.5,9098.3
7.6,9103.7
7.7,9103.7
7.8,9103.7
7.9,9103.7
8.0,9103.7
8.1,9103.7
8.2,9103.7
8.3,9103.7
8.4,9103.7
8.5,9103.7
8.6,9103.7
8.7,9103.7
8.8,9103.7
8.9,9103.7
9.0,9103.7
9.1,9103.7
9.2,9103.7
9.3,9103.7
9.4,9103.7
9.5,9103.7
9.6,9103.7
9.7,9111.9
9.8,9111.9
9.9,9111.9
10.0,9111.9
10.1,9111.9
10.2,9111.9
10.3,9111.9
10.4,9111.9
10.5,9111.9
10.6,9111.9
10.7,9111.9
10.8,9111.9
10.9,9111.9
11.0,9111.9
11.1,9111.9
11.2,9111.9
11.3,9111.9
11.4,9111.9
11.5,9111.9
11.6,9111.9
11.7,9111.9
11.8,9111.9
11.9,9114.5
12.0,9114.5
12.1,9114.5
12.2,9114.5
12.3,9114.5
12.4,9120.8
12.5,9120.8
12.6,9120.8
12.7,9120.8
12.8,9120.8
12.9,9120.8
13.0,9120.8
13.1,9120.8
13.2,9120.8
13.3,9120.8
13.4,9120.8
13.5,9120.8
13.6,9120.8
13.7,9120.8
13.8,9120.8
13.9,9120.8
14.0,9120.8
14.1,9120.8
14.2,9120.8
14.3,9120.8
14.4,9120.8
14.5,9120.8
14.6,9120.8
14.7,9120.8
14.8,9120.8
14.9,9120.8
15.0,9120.8
15.1,9120.8
15.2,9120.8
15.3,9120.8
15.4,9120.8
15.5,9120.8
15.6,9120.8
15.7,9123.3
15.8,9123.3
15.9,9123.3
16.0,9123.3
16.1,9123.3
16.2,9123.3
16.3,9123.3
16.4,9123.3
16.5,9123.3
16.6,9126.1
16.7,9126.1
16.8,9126.1
16.9,9126.1
17.0,9126.1
17.1,9126.1
17.2,9126.1
17.3,9126.1
17.4,9126.1
17.5,9126.1
17.6,9126.1
17.7,9126.1
17.8,9126.1
17.9,9126.1
18.0,9138.3
18.1,9138.3
18.2,9138.3
18.3,9138.3
18.4,9138.3
18.5,9138.3
18.6,9138.3
18.7,9138.3
18.8,9138.3
18.9,9138.3
19.0,9138.3
19.1,9138.3
19.2,9138.3
19.3,9138.3
19.4,9138.3
19.5,9152.2
19.6,9152.2
19.7,9152.2
19.8,9152.2
19.9,9152.2
20.0,9152.2


==> dimacs/p-hat1500-3/tsm.txt <==
x,y
0.1,9193.9
0.2,9257.0
0.3,9280.7
0.4,9285.3
0.5,9338.0
0.6,9391.1
0.7,9439.9
0.8,9447.0
0.9,9447.0
1.0,9447.0
1.1,9447.0
1.2,9447.0
1.3,9447.0
1.4,9447.0
1.5,9448.7
1.6,9457.2
1.7,9460.6
1.8,9462.3
1.9,9464.0
2.0,9464.0
2.1,9467.0
2.2,9474.4
2.3,9498.8
2.4,9505.1
2.5,9513.8
2.6,9519.5
2.7,9519.8
2.8,9524.0
2.9,9524.0
3.0,9524.0
3.1,9524.0
3.2,9524.0
3.3,9524.2
3.4,9524.4
3.5,9524.6
3.6,9524.7
3.7,9524.8
3.8,9524.9
3.9,9524.9
4.0,9525.0
4.1,9525.0
4.2,9525.0
4.3,9525.0
4.4,9543.2
4.5,9561.4
4.6,9579.6
4.7,9579.6
4.8,9588.7
4.9,9597.8
5.0,9606.9
5.1,9606.9
5.2,9606.9
5.3,9616.0
5.4,9616.0
5.5,9616.0
5.6,9616.0
5.7,9616.0
5.8,9616.0
5.9,9616.0
6.0,9616.0
6.1,9616.0
6.2,9616.0
6.3,9616.0
6.4,9616.0
6.5,9616.0
6.6,9616.0
6.7,9616.0
6.8,9616.0
6.9,9616.0
7.0,9616.0
7.1,9616.0
7.2,9616.0
7.3,9616.0
7.4,9616.0
7.5,9616.0
7.6,9616.0
7.7,9616.0
7.8,9616.0
7.9,9616.0
8.0,9616.0
8.1,9616.0
8.2,9616.0
8.3,9616.0
8.4,9616.0
8.5,9616.0
8.6,9616.0
8.7,9616.0
8.8,9616.0
8.9,9616.0
9.0,9616.0
9.1,9616.0
9.2,9616.0
9.3,9616.0
9.4,9616.0
9.5,9616.0
9.6,9616.0
9.7,9616.0
9.8,9616.0
9.9,9616.0
10.0,9616.0
10.1,9616.0
10.2,9616.0
10.3,9616.0
10.4,9616.0
10.5,9616.0
10.6,9616.0
10.7,9616.0
10.8,9616.0
10.9,9616.0
11.0,9616.0
11.1,9616.0
11.2,9616.0
11.3,9616.0
11.4,9616.0
11.5,9616.0
11.6,9616.0
11.7,9616.0
11.8,9616.0
11.9,9616.0
12.0,9616.0
12.1,9616.0
12.2,9616.0
12.3,9616.0
12.4,9616.0
12.5,9616.0
12.6,9616.0
12.7,9616.0
12.8,9616.0
12.9,9616.0
13.0,9616.0
13.1,9616.0
13.2,9616.0
13.3,9616.0
13.4,9616.0
13.5,9616.0
13.6,9619.8
13.7,9621.7
13.8,9621.7
13.9,9621.7
14.0,9623.6
14.1,9627.4
14.2,9627.4
14.3,9627.4
14.4,9627.4
14.5,9629.3
14.6,9629.3
14.7,9629.3
14.8,9631.1
14.9,9631.1
15.0,9632.0
15.1,9632.0
15.2,9632.0
15.3,9635.7
15.4,9636.6
15.5,9636.6
15.6,9638.5
15.7,9638.5
15.8,9638.5
15.9,9639.4
16.0,9639.4
16.1,9639.4
16.2,9639.4
16.3,9641.3
16.4,9641.3
16.5,9641.3
16.6,9642.2
16.7,9642.2
16.8,9642.2
16.9,9642.2
17.0,9643.1
17.1,9643.1
17.2,9643.1
17.3,9643.1
17.4,9643.1
17.5,9643.1
17.6,9643.1
17.7,9643.1
17.8,9643.9
17.9,9644.8
18.0,9645.2
18.1,9645.2
18.2,9645.2
18.3,9645.6
18.4,9646.0
18.5,9646.0
18.6,9646.4
18.7,9646.4
18.8,9646.4
18.9,9646.4
19.0,9646.8
19.1,9646.8
19.2,9646.8
19.3,9646.8
19.4,9646.8
19.5,9646.8
19.6,9646.8
19.7,9646.8
19.8,9646.8
19.9,9647.2
20.0,9647.2


==> figures/feats_1.txt <==
x,y,label,size
-0.325807,0.143815,non-optimal,0.5
0.0857545,0.321897,non-optimal,0.5
0.0854551,0.128368,non-optimal,0.5
0.0625871,0.202491,non-optimal,0.5
-0.276705,0.160602,non-optimal,0.5
0.0724442,0.355177,non-optimal,0.5
0.118063,0.0791371,non-optimal,0.5
-0.479978,0.10078,non-optimal,0.5
0.637537,0.551012,non-optimal,0.5
0.13518,0.164798,non-optimal,0.5
-0.265016,0.364789,non-optimal,0.5
0.170981,0.116953,non-optimal,0.5
0.305794,0.289732,non-optimal,0.5
0.500612,0.28847,non-optimal,0.5
-0.255892,0.0491294,non-optimal,0.5
0.138318,0.130721,non-optimal,0.5
0.357728,0.306971,non-optimal,0.5
-0.223656,0.240306,non-optimal,0.5
-0.222136,0.306193,non-optimal,0.5
0.288959,0.240753,non-optimal,0.5
-0.502808,0.1763,non-optimal,0.5
-0.184711,0.0987082,non-optimal,0.5
0.0914751,0.149494,non-optimal,0.5
0.00698639,0.110163,non-optimal,0.5
-0.473509,0.0841521,non-optimal,0.5
-0.598444,0.67593,non-optimal,0.5
0.296351,0.129051,non-optimal,0.5
-0.19482,0.226554,non-optimal,0.5
-0.517774,0.1246,non-optimal,0.5
-0.344256,0.0863151,non-optimal,0.5
-0.172135,0.101807,non-optimal,0.5
0.319568,0.207719,non-optimal,0.5
0.0816809,0.130506,non-optimal,0.5
0.395559,0.293657,non-optimal,0.5
-1.02407,0.0815711,non-optimal,0.5
0.428512,0.153076,non-optimal,0.5
-0.318721,0.105895,non-optimal,0.5
-0.222126,0.195807,non-optimal,0.5
-0.763321,0.0540451,non-optimal,0.5
-0.237227,0.257353,non-optimal,0.5
0.182428,0.121194,non-optimal,0.5
-0.42331,0.232323,non-optimal,0.5
0.430844,0.708308,non-optimal,0.5
-0.236885,0.596065,non-optimal,0.5
0.387139,0.276044,non-optimal,0.5
-0.223119,0.241049,non-optimal,0.5
-0.0307688,0.127963,non-optimal,0.5
0.326704,0.23005,non-optimal,0.5
0.0847994,0.200193,non-optimal,0.5
-0.187217,0.125698,non-optimal,0.5
-0.524569,0.0892214,non-optimal,0.5
-0.018989,0.153477,non-optimal,0.5
-0.0511141,0.0800723,non-optimal,0.5
0.309274,0.248757,non-optimal,0.5
0.508163,0.414606,non-optimal,0.5
0.606339,0.805964,non-optimal,0.5
-0.179462,0.0964756,non-optimal,0.5
-0.437119,0.153315,non-optimal,0.5
-0.419169,0.0802161,non-optimal,0.5
-0.66426,0.0829159,non-optimal,0.5
0.11924,0.694344,non-optimal,0.5
0.0932841,0.225582,non-optimal,0.5
0.318478,0.648045,non-optimal,0.5
-0.281218,0.0531667,non-optimal,0.5
-0.0466054,0.265225,non-optimal,0.5
-0.148994,0.0904949,non-optimal,0.5
0.479028,0.331972,non-optimal,0.5
0.0662952,0.204134,non-optimal,0.5
-0.192985,0.61568,non-optimal,0.5
-0.173319,0.102099,non-optimal,0.5
-0.0960879,0.68467,non-optimal,0.5
0.16592,0.263772,non-optimal,0.5
-0.331382,0.0743651,non-optimal,0.5
-0.249041,0.121857,non-optimal,0.5
-0.526114,0.107598,non-optimal,0.5
-0.171788,0.115613,non-optimal,0.5
-0.660164,0.0847034,non-optimal,0.5
0.635389,0.542169,non-optimal,0.5
0.460771,0.333304,non-optimal,0.5
-0.55677,0.0876798,non-optimal,0.5
-0.135571,0.10401,non-optimal,0.5
-0.412469,0.143229,non-optimal,0.5
0.305235,0.255811,non-optimal,0.5
0.459756,0.346696,non-optimal,0.5
-1.03519,0.081187,non-optimal,0.5
0.50879,0.341764,non-optimal,0.5
0.0301702,0.105997,non-optimal,0.5
0.383755,0.117726,non-optimal,0.5
-0.0762836,0.163028,non-optimal,0.5
-0.47159,0.105923,non-optimal,0.5
0.560987,0.171404,non-optimal,0.5
0.117551,0.288654,non-optimal,0.5
0.128543,0.629606,non-optimal,0.5
-0.223656,0.0609102,non-optimal,0.5
-0.349612,0.463091,non-optimal,0.5
-0.0163214,0.102154,non-optimal,0.5
0.296279,0.153727,non-optimal,0.5
-0.473779,0.0873356,non-optimal,0.5
0.229138,0.230239,non-optimal,0.5
-0.114277,0.0661281,non-optimal,0.5
0.214391,0.109451,non-optimal,0.5
0.210952,0.117123,non-optimal,0.5
1.0,0.306441,non-optimal,0.5
-0.596383,0.138295,non-optimal,0.5
-0.239177,0.214947,non-optimal,0.5
-0.413631,0.116699,non-optimal,0.5
-0.413083,0.0544734,non-optimal,0.5
-0.335907,0.269894,non-optimal,0.5
0.0534748,0.364938,non-optimal,0.5
-0.809904,0.068559,non-optimal,0.5
-0.0583258,0.143633,non-optimal,0.5
-0.0585942,0.0585928,non-optimal,0.5
0.945648,0.47443,non-optimal,0.5
-0.182699,0.0996937,non-optimal,0.5
-0.725565,0.0451903,non-optimal,0.5
-0.202311,0.652338,non-optimal,0.5
-0.486258,0.207409,non-optimal,0.5
-0.00217434,0.0513893,non-optimal,0.5
-0.154239,0.197018,non-optimal,0.5
0.843584,0.962044,non-optimal,0.5
-0.072968,0.169507,non-optimal,0.5
-0.0416632,0.108552,non-optimal,0.5
-0.059403,0.124102,non-optimal,0.5
-0.166845,0.26625,non-optimal,0.5
-0.154013,0.218073,non-optimal,0.5
-0.238192,0.122315,non-optimal,0.5
-0.225903,0.123632,non-optimal,0.5
0.503549,0.314774,non-optimal,0.5
-0.0947176,0.120643,non-optimal,0.5
0.100109,0.255951,non-optimal,0.5
-0.495372,0.0677628,non-optimal,0.5
0.18439,0.385285,non-optimal,0.5
-0.323379,0.0513489,non-optimal,0.5
-0.275493,0.33575,non-optimal,0.5
0.00806623,0.139057,non-optimal,0.5
0.0745883,0.686305,non-optimal,0.5
0.438514,0.212064,non-optimal,0.5
-0.239802,0.126523,non-optimal,0.5
-0.923308,0.147822,non-optimal,0.5
0.616794,0.516529,non-optimal,0.5
-0.0536175,0.120048,non-optimal,0.5
-0.0925247,0.226125,non-optimal,0.5
-0.789394,0.123523,non-optimal,0.5
-0.0273554,0.147511,non-optimal,0.5
-0.178945,0.123079,non-optimal,0.5
0.490685,0.490111,non-optimal,0.5
0.240288,0.299329,non-optimal,0.5
0.113958,0.13058,non-optimal,0.5
0.613513,0.60461,non-optimal,0.5
-0.780952,0.0718303,non-optimal,0.5
-0.0926874,0.10617,non-optimal,0.5
-0.55071,0.0584914,non-optimal,0.5
-0.541309,0.0647608,non-optimal,0.5
0.171953,0.223282,non-optimal,0.5
-0.153898,0.0743573,non-optimal,0.5
0.137607,0.13719,non-optimal,0.5
-0.00576224,0.078147,non-optimal,0.5
-0.0373178,0.144884,non-optimal,0.5
0.0461019,0.177832,non-optimal,0.5
-0.288053,0.273032,non-optimal,0.5
-0.12548,0.108514,non-optimal,0.5
-0.0777087,0.355787,non-optimal,0.5
-0.375534,0.0813033,non-optimal,0.5
-0.366688,0.0909671,non-optimal,0.5
0.904542,0.292481,non-optimal,0.5
0.0321967,0.184048,non-optimal,0.5
-0.248327,0.151606,non-optimal,0.5
-0.298231,0.131475,non-optimal,0.5
-0.323999,0.117783,non-optimal,0.5
0.355184,0.126422,non-optimal,0.5
0.146398,0.240976,non-optimal,0.5
0.382478,0.308563,non-optimal,0.5
0.129734,0.603819,non-optimal,0.5
-0.59775,0.0787941,non-optimal,0.5
-0.268448,0.0828201,non-optimal,0.5
-0.405292,0.118446,non-optimal,0.5
-0.480275,0.121212,non-optimal,0.5
-0.0732505,0.163416,non-optimal,0.5
-0.0476937,0.175234,non-optimal,0.5
-0.0943271,0.0886817,non-optimal,0.5
0.117606,0.211202,non-optimal,0.5
0.105347,0.301718,non-optimal,0.5
0.0500429,0.0851328,non-optimal,0.5
0.22022,0.125811,non-optimal,0.5
-0.40802,0.122481,non-optimal,0.5
0.380415,0.222062,non-optimal,0.5
0.855252,0.376117,non-optimal,0.5
-0.371925,0.0743536,non-optimal,0.5
0.363239,0.391069,non-optimal,0.5
-0.472081,0.153715,non-optimal,0.5
-0.0669511,0.121074,non-optimal,0.5
0.437029,0.212375,non-optimal,0.5
0.683202,0.288768,non-optimal,0.5
-0.0856917,0.292167,non-optimal,0.5
-0.110591,0.124382,non-optimal,0.5
-0.494632,0.111653,non-optimal,0.5
-0.0493494,0.118257,non-optimal,0.5
0.498871,0.853267,non-optimal,0.5
-0.625983,0.0878834,non-optimal,0.5
0.727343,0.473063,non-optimal,0.5
-0.483367,0.174949,non-optimal,0.5
0.0915722,0.172217,non-optimal,0.5
0.930384,0.411437,non-optimal,0.5
-0.457521,0.14113,non-optimal,0.5
0.0241519,0.316763,non-optimal,0.5
0.186091,0.487004,non-optimal,0.5
0.827981,0.227557,non-optimal,0.5
-0.176849,0.0950879,non-optimal,0.5
-0.387983,0.13255,non-optimal,0.5
-0.349701,0.123054,non-optimal,0.5
0.846892,0.376154,non-optimal,0.5
-0.00620387,0.173079,non-optimal,0.5
0.251253,0.0850099,non-optimal,0.5
-0.48709,0.0690503,non-optimal,0.5
-0.288943,0.278485,non-optimal,0.5
0.427341,0.180255,non-optimal,0.5
-0.47641,0.0703397,non-optimal,0.5
-0.151501,0.107218,non-optimal,0.5
-0.485108,0.1518,non-optimal,0.5
-0.0447337,0.200708,non-optimal,0.5
-0.261773,0.110398,non-optimal,0.5
0.32815,0.183515,non-optimal,0.5
0.626138,0.233797,non-optimal,0.5
0.30421,0.154575,non-optimal,0.5
-0.311522,0.121553,non-optimal,0.5
0.20167,0.131413,non-optimal,0.5
-0.568873,0.212314,non-optimal,0.5
-0.287686,0.21814,non-optimal,0.5
-0.206468,0.163118,non-optimal,0.5
-0.389413,0.0791223,non-optimal,0.5
-0.061797,0.212953,non-optimal,0.5
0.414136,0.5888,non-optimal,0.5
-0.184071,0.0874114,non-optimal,0.5
0.521748,0.354323,non-optimal,0.5
-0.214098,0.189828,non-optimal,0.5
-0.0663878,0.0464575,non-optimal,0.5
0.574371,0.337692,non-optimal,0.5
-0.594956,0.081588,non-optimal,0.5
-0.0707183,0.093415,non-optimal,0.5
0.398992,0.236103,non-optimal,0.5
0.166083,0.308298,non-optimal,0.5
0.635797,0.799458,non-optimal,0.5
-0.0671924,0.105495,non-optimal,0.5
0.460582,0.251788,non-optimal,0.5
0.301148,0.163662,non-optimal,0.5
0.0337676,0.133751,non-optimal,0.5
-0.640832,0.116091,non-optimal,0.5
-0.291786,0.0712341,non-optimal,0.5
-0.0270979,0.16922,non-optimal,0.5
0.437795,0.297584,non-optimal,0.5
0.00916888,0.265528,non-optimal,0.5
-0.203615,0.263854,non-optimal,0.5
0.101938,0.16575,non-optimal,0.5
0.193081,0.186789,non-optimal,0.5
-0.44302,0.074884,non-optimal,0.5
-0.0733065,0.143694,non-optimal,0.5
-0.426711,0.0755983,non-optimal,0.5
0.230766,0.446874,non-optimal,0.5
-0.364746,0.131863,non-optimal,0.5
-0.071199,0.684843,non-optimal,0.5
-0.267975,0.188855,non-optimal,0.5
0.367971,0.379976,non-optimal,0.5
0.540053,0.765022,non-optimal,0.5
0.436792,0.243519,non-optimal,0.5
-0.0115787,0.675529,non-optimal,0.5
0.151514,0.162433,non-optimal,0.5
-0.333452,0.0688199,non-optimal,0.5
0.589049,0.411173,non-optimal,0.5
-0.854505,0.044627,non-optimal,0.5
-0.0941703,0.0869387,non-optimal,0.5
-0.208164,0.116077,non-optimal,0.5
0.0896028,0.326494,non-optimal,0.5
-0.335286,0.368837,non-optimal,0.5
0.429317,0.252332,non-optimal,0.5
-0.0464825,0.18218,non-optimal,0.5
-0.475545,0.133143,non-optimal,0.5
-0.277737,0.0942043,non-optimal,0.5
-0.530948,0.0901208,non-optimal,0.5
0.156539,0.375084,non-optimal,0.5
-0.382269,0.116818,non-optimal,0.5
-0.321046,0.111597,non-optimal,0.5
-0.529934,0.0864136,non-optimal,0.5
0.0322265,0.209179,non-optimal,0.5
0.653894,0.244007,non-optimal,0.5
0.244895,0.38238,non-optimal,0.5
0.55693,0.304124,non-optimal,0.5
-0.200538,0.121928,non-optimal,0.5
-0.0678923,0.0628084,non-optimal,0.5
0.290882,0.15993,non-optimal,0.5
0.349981,0.229059,non-optimal,0.5
0.326704,0.34571,non-optimal,0.5
-0.467565,0.0347835,non-optimal,0.5
0.0761365,0.124712,non-optimal,0.5
-0.369578,0.128194,non-optimal,0.5
0.360893,0.129564,non-optimal,0.5
-0.177139,0.116325,non-optimal,0.5
0.104817,0.12197,non-optimal,0.5
-0.490825,0.105852,non-optimal,0.5
-0.672731,0.0815413,non-optimal,0.5
0.305391,0.196698,non-optimal,0.5
-0.331076,0.176598,non-optimal,0.5
-0.136724,0.127892,non-optimal,0.5
0.41771,0.506872,non-optimal,0.5
-0.297617,0.176832,non-optimal,0.5
0.303261,0.487497,non-optimal,0.5
0.428813,0.170343,non-optimal,0.5
-0.283278,0.0866396,non-optimal,0.5
0.258755,0.16372,non-optimal,0.5
0.0225357,0.725619,non-optimal,0.5
-0.627569,0.150879,non-optimal,0.5
-0.330638,0.136787,non-optimal,0.5
-0.0152296,0.157577,non-optimal,0.5
-0.292785,0.091791,non-optimal,0.5
-0.1361,0.0841703,non-optimal,0.5
-0.470648,0.133494,non-optimal,0.5
-0.255103,0.116749,non-optimal,0.5
0.285862,0.121551,non-optimal,0.5
-0.739351,0.0619267,non-optimal,0.5
0.948156,0.899006,non-optimal,0.5
-0.146902,0.0941672,non-optimal,0.5
0.743376,0.531117,non-optimal,0.5
-0.596816,0.0883568,non-optimal,0.5
-0.260145,0.11367,non-optimal,0.5
-0.281958,0.17521,non-optimal,0.5
-0.684188,0.0788458,non-optimal,0.5
0.387649,0.187035,non-optimal,0.5
-0.40897,0.239204,non-optimal,0.5
0.233919,0.139048,non-optimal,0.5
0.149537,0.195869,non-optimal,0.5
0.129461,0.13284,non-optimal,0.5
0.49422,0.195519,non-optimal,0.5
-0.109647,0.135005,non-optimal,0.5
-0.0463769,0.792219,non-optimal,0.5
0.49323,0.331072,non-optimal,0.5
-0.299334,0.148206,non-optimal,0.5
-0.013232,0.254643,non-optimal,0.5
0.180477,0.267532,non-optimal,0.5
-0.272457,0.149837,non-optimal,0.5
0.445907,0.842737,non-optimal,0.5
-0.0547049,0.34207,non-optimal,0.5
-0.179942,0.220132,non-optimal,0.5
0.633681,0.284714,non-optimal,0.5
-0.0719236,0.16287,non-optimal,0.5
-0.198062,0.394829,non-optimal,0.5
0.077578,0.167347,non-optimal,0.5
-0.354833,0.115098,non-optimal,0.5
-0.330156,0.121862,non-optimal,0.5
-0.290475,0.151335,non-optimal,0.5
0.796539,0.468724,non-optimal,0.5
0.626081,0.332726,non-optimal,0.5
-0.612211,0.091093,non-optimal,0.5
-0.132206,0.150514,non-optimal,0.5
0.245706,0.089328,non-optimal,0.5
-0.0990128,0.104307,non-optimal,0.5
-0.186109,0.111858,non-optimal,0.5
-0.19926,0.123044,non-optimal,0.5
0.131237,0.184914,non-optimal,0.5
0.135973,0.229045,non-optimal,0.5
-0.423961,0.0676369,non-optimal,0.5
-0.145016,0.223605,non-optimal,0.5
-0.536131,0.0343333,non-optimal,0.5
0.131177,0.422324,non-optimal,0.5
-0.353411,0.10692,non-optimal,0.5
0.315947,0.64439,non-optimal,0.5
-0.0975695,0.160464,non-optimal,0.5
0.253948,0.152829,non-optimal,0.5
-0.304736,0.0992025,non-optimal,0.5
-0.17176,0.0874096,non-optimal,0.5
0.0439289,0.251173,non-optimal,0.5
0.401074,0.14057,non-optimal,0.5
-0.45959,0.168238,non-optimal,0.5
-0.656753,0.13796,non-optimal,0.5
-0.39441,0.111958,non-optimal,0.5
-0.0834403,0.125779,non-optimal,0.5
0.104113,0.249803,non-optimal,0.5
0.575669,0.754813,non-optimal,0.5
-0.128655,0.095971,non-optimal,0.5
0.424407,0.301157,non-optimal,0.5
0.141344,0.396205,non-optimal,0.5
0.943489,0.502053,non-optimal,0.5
-0.390189,0.141281,non-optimal,0.5
-0.262409,0.130682,non-optimal,0.5
-0.154095,0.353725,non-optimal,0.5
0.165414,0.138644,non-optimal,0.5
0.106706,0.278598,non-optimal,0.5
-0.451694,0.144635,non-optimal,0.5
0.164749,0.2169,non-optimal,0.5
0.459943,0.171303,non-optimal,0.5
-0.0205185,0.0817268,non-optimal,0.5
0.268675,0.279368,non-optimal,0.5
-0.594471,0.0678474,non-optimal,0.5
-0.38363,0.113039,non-optimal,0.5
-0.071486,0.307023,non-optimal,0.5
-0.208094,0.0997471,non-optimal,0.5
-0.301419,0.446327,non-optimal,0.5
-0.358026,0.10938,non-optimal,0.5
0.020674,0.199542,non-optimal,0.5
0.827977,0.319649,non-optimal,0.5
0.13782,0.139842,non-optimal,0.5
-0.239074,0.13296,non-optimal,0.5
0.14788,0.111603,non-optimal,0.5
-0.474557,0.135563,non-optimal,0.5
-0.263979,0.145629,non-optimal,0.5
0.351736,0.106815,non-optimal,0.5
-0.108284,0.136875,non-optimal,0.5
0.861557,0.445404,optimal,1.25
0.501043,0.269782,optimal,1.25
0.633513,1.0,optimal,1.25
0.43141,0.717828,optimal,1.25
0.55938,0.743739,optimal,1.25
0.24322,0.179894,optimal,1.25
0.237727,0.520624,optimal,1.25
0.278412,0.161484,optimal,1.25
0.178152,0.16351,optimal,1.25
0.639392,0.40631,optimal,1.25
0.561217,0.140978,optimal,1.25
0.615217,0.384426,optimal,1.25
0.54085,0.739203,optimal,1.25
0.252412,0.226389,optimal,1.25
0.370525,0.887849,optimal,1.25
0.750999,0.370819,optimal,1.25
0.354246,0.198402,optimal,1.25
0.0175872,0.103006,optimal,1.25
0.452434,0.170288,optimal,1.25
0.400455,0.985862,optimal,1.25
-0.0551972,0.0870009,optimal,1.25
0.617782,0.182604,optimal,1.25
0.364016,0.295048,optimal,1.25
-0.135961,0.166536,optimal,1.25
0.572789,0.320679,optimal,1.25
0.669306,0.706259,optimal,1.25
0.616224,0.377222,optimal,1.25
0.252096,0.205761,optimal,1.25
0.583393,0.392451,optimal,1.25
0.463346,0.343601,optimal,1.25


==> figures/feats_5.txt <==
x,y,label,size
-0.259902,0.117527,non-optimal,0.5
0.0287912,0.247484,non-optimal,0.5
0.0362488,0.107281,non-optimal,0.5
0.0148638,0.163813,non-optimal,0.5
-0.227609,0.133127,non-optimal,0.5
0.0269506,0.226845,non-optimal,0.5
0.0603357,0.06734,non-optimal,0.5
-0.372877,0.0856027,non-optimal,0.5
0.42643,0.393099,non-optimal,0.5
0.0674233,0.137845,non-optimal,0.5
-0.210946,0.22995,non-optimal,0.5
0.0966045,0.0982288,non-optimal,0.5
0.187337,0.228799,non-optimal,0.5
0.32591,0.230555,non-optimal,0.5
-0.205278,0.042013,non-optimal,0.5
0.0740266,0.106569,non-optimal,0.5
0.229314,0.236282,non-optimal,0.5
-0.183872,0.167222,non-optimal,0.5
-0.228497,0.212106,non-optimal,0.5
0.183269,0.188138,non-optimal,0.5
-0.392458,0.146111,non-optimal,0.5
-0.155236,0.0825604,non-optimal,0.5
0.0397861,0.124253,non-optimal,0.5
-0.0234964,0.0935297,non-optimal,0.5
-0.366174,0.0712505,non-optimal,0.5
-0.456857,0.345083,non-optimal,0.5
0.150244,0.0994378,non-optimal,0.5
-0.167011,0.170205,non-optimal,0.5
-0.399888,0.103924,non-optimal,0.5
-0.273087,0.0735355,non-optimal,0.5
-0.147053,0.0847378,non-optimal,0.5
0.202043,0.169191,non-optimal,0.5
0.0313066,0.109009,non-optimal,0.5
0.257098,0.211539,non-optimal,0.5
-0.761025,0.0693255,non-optimal,0.5
0.277744,0.128697,non-optimal,0.5
-0.299602,0.0818641,non-optimal,0.5
-0.185807,0.154532,non-optimal,0.5
-0.570324,0.0462167,non-optimal,0.5
-0.198022,0.199757,non-optimal,0.5
0.0664804,0.0931405,non-optimal,0.5
-0.323188,0.160137,non-optimal,0.5
0.280834,0.371585,non-optimal,0.5
-0.197073,0.282648,non-optimal,0.5
0.248177,0.219233,non-optimal,0.5
-0.190647,0.19222,non-optimal,0.5
-0.0483226,0.107061,non-optimal,0.5
0.207891,0.178634,non-optimal,0.5
0.0342675,0.159415,non-optimal,0.5
-0.161578,0.10543,non-optimal,0.5
-0.44957,0.0683882,non-optimal,0.5
-0.0413546,0.12688,non-optimal,0.5
-0.0597619,0.067347,non-optimal,0.5
0.186642,0.205777,non-optimal,0.5
0.34075,0.294232,non-optimal,0.5
0.404135,0.442397,non-optimal,0.5
-0.151485,0.0804813,non-optimal,0.5
-0.345514,0.127962,non-optimal,0.5
-0.325143,0.0679961,non-optimal,0.5
-0.504573,0.0707815,non-optimal,0.5
0.0553509,0.360308,non-optimal,0.5
0.040331,0.169112,non-optimal,0.5
0.198417,0.440704,non-optimal,0.5
-0.222525,0.0453282,non-optimal,0.5
-0.0596401,0.20016,non-optimal,0.5
-0.131299,0.0763764,non-optimal,0.5
0.311138,0.258384,non-optimal,0.5
0.0233398,0.159143,non-optimal,0.5
-0.166404,0.299017,non-optimal,0.5
-0.149447,0.0859375,non-optimal,0.5
-0.0964529,0.352882,non-optimal,0.5
0.0945363,0.186943,non-optimal,0.5
-0.261642,0.0628866,non-optimal,0.5
-0.248604,0.0945258,non-optimal,0.5
-0.404473,0.0904388,non-optimal,0.5
-0.150552,0.097311,non-optimal,0.5
-0.498848,0.0717672,non-optimal,0.5
0.421585,0.378432,non-optimal,0.5
0.298753,0.256938,non-optimal,0.5
-0.425676,0.074026,non-optimal,0.5
-0.165968,0.0800388,non-optimal,0.5
-0.325304,0.119801,non-optimal,0.5
0.189645,0.194726,non-optimal,0.5
0.300777,0.271973,non-optimal,0.5
-0.770327,0.069303,non-optimal,0.5
0.33727,0.259621,non-optimal,0.5
-0.00692826,0.0903247,non-optimal,0.5
0.250211,0.0988812,non-optimal,0.5
-0.12131,0.128558,non-optimal,0.5
-0.362605,0.0874754,non-optimal,0.5
0.37532,0.142857,non-optimal,0.5
0.0624535,0.203627,non-optimal,0.5
0.064078,0.310571,non-optimal,0.5
-0.184656,0.0520874,non-optimal,0.5
-0.281045,0.313117,non-optimal,0.5
-0.0364852,0.0857194,non-optimal,0.5
0.186148,0.127655,non-optimal,0.5
-0.364917,0.0737814,non-optimal,0.5
0.133217,0.191043,non-optimal,0.5
-0.103221,0.0561653,non-optimal,0.5
0.0905839,0.085623,non-optimal,0.5
0.127522,0.0981668,non-optimal,0.5
0.686155,0.249027,non-optimal,0.5
-0.457398,0.115736,non-optimal,0.5
-0.194964,0.166075,non-optimal,0.5
-0.321933,0.0967311,non-optimal,0.5
-0.31588,0.0458843,non-optimal,0.5
-0.267838,0.191928,non-optimal,0.5
0.00636674,0.276242,non-optimal,0.5
-0.605127,0.0584635,non-optimal,0.5
-0.0694664,0.119788,non-optimal,0.5
-0.0642804,0.0498956,non-optimal,0.5
0.650216,0.317658,non-optimal,0.5
-0.156151,0.0836311,non-optimal,0.5
-0.542559,0.0386445,non-optimal,0.5
-0.174444,0.328866,non-optimal,0.5
-0.374567,0.15448,non-optimal,0.5
-0.0203597,0.0435614,non-optimal,0.5
-0.14076,0.160051,non-optimal,0.5
0.568483,0.569108,non-optimal,0.5
-0.0839949,0.140666,non-optimal,0.5
-0.0568406,0.0916331,non-optimal,0.5
-0.0709412,0.104642,non-optimal,0.5
-0.145569,0.188947,non-optimal,0.5
-0.177834,0.16967,non-optimal,0.5
-0.200757,0.103226,non-optimal,0.5
-0.191303,0.104279,non-optimal,0.5
0.336625,0.232576,non-optimal,0.5
-0.136483,0.0928605,non-optimal,0.5
0.04236,0.200776,non-optimal,0.5
-0.376421,0.0572788,non-optimal,0.5
0.101239,0.25299,non-optimal,0.5
-0.253507,0.0439111,non-optimal,0.5
-0.224664,0.211287,non-optimal,0.5
-0.0220198,0.115828,non-optimal,0.5
0.0214554,0.357265,non-optimal,0.5
0.287047,0.174477,non-optimal,0.5
-0.194606,0.101329,non-optimal,0.5
-0.691033,0.1213,non-optimal,0.5
0.381785,0.377128,non-optimal,0.5
-0.0688522,0.101794,non-optimal,0.5
-0.0959859,0.176731,non-optimal,0.5
-0.59192,0.101798,non-optimal,0.5
-0.0473336,0.123086,non-optimal,0.5
-0.15192,0.0999856,non-optimal,0.5
0.318172,0.337242,non-optimal,0.5
0.108458,0.233993,non-optimal,0.5
0.0543731,0.109151,non-optimal,0.5
0.411378,0.396479,non-optimal,0.5
-0.582924,0.0606688,non-optimal,0.5
-0.0954205,0.0903814,non-optimal,0.5
-0.419895,0.050019,non-optimal,0.5
-0.411665,0.0551509,non-optimal,0.5
0.0972993,0.176313,non-optimal,0.5
-0.134803,0.0631569,non-optimal,0.5
0.0751065,0.110741,non-optimal,0.5
-0.0256717,0.0658444,non-optimal,0.5
-0.0537351,0.120688,non-optimal,0.5
0.00736039,0.140343,non-optimal,0.5
-0.23364,0.194821,non-optimal,0.5
-0.118163,0.0920972,non-optimal,0.5
-0.0847161,0.227999,non-optimal,0.5
-0.293959,0.0688595,non-optimal,0.5
-0.288385,0.0765862,non-optimal,0.5
0.618641,0.233376,non-optimal,0.5
-0.00477512,0.150258,non-optimal,0.5
-0.209314,0.127334,non-optimal,0.5
-0.241618,0.110321,non-optimal,0.5
-0.259328,0.0983534,non-optimal,0.5
0.227496,0.105896,non-optimal,0.5
0.0702431,0.200738,non-optimal,0.5
0.213607,0.227024,non-optimal,0.5
0.0686758,0.288587,non-optimal,0.5
-0.454245,0.0670053,non-optimal,0.5
-0.219629,0.0706954,non-optimal,0.5
-0.320175,0.100261,non-optimal,0.5
-0.376983,0.103226,non-optimal,0.5
-0.121255,0.125288,non-optimal,0.5
-0.0678415,0.147893,non-optimal,0.5
-0.0922315,0.0750395,non-optimal,0.5
0.0592253,0.167675,non-optimal,0.5
0.0454222,0.236709,non-optimal,0.5
0.0109416,0.072287,non-optimal,0.5
0.129594,0.106227,non-optimal,0.5
-0.364961,0.0928745,non-optimal,0.5
0.24268,0.182056,non-optimal,0.5
0.575597,0.305936,non-optimal,0.5
-0.292128,0.0633198,non-optimal,0.5
0.227738,0.29192,non-optimal,0.5
-0.370499,0.128971,non-optimal,0.5
-0.0726674,0.0990349,non-optimal,0.5
0.283831,0.17423,non-optimal,0.5
0.459757,0.226344,non-optimal,0.5
-0.0883053,0.227746,non-optimal,0.5
-0.106818,0.104378,non-optimal,0.5
-0.381975,0.0925685,non-optimal,0.5
-0.0608533,0.0992252,non-optimal,0.5
0.328731,0.471022,non-optimal,0.5
-0.475139,0.0742618,non-optimal,0.5
0.489927,0.324195,non-optimal,0.5
-0.381039,0.146216,non-optimal,0.5
0.0376572,0.142873,non-optimal,0.5
0.613356,0.308419,non-optimal,0.5
-0.354031,0.11244,non-optimal,0.5
-0.00980623,0.240065,non-optimal,0.5
0.1045,0.323492,non-optimal,0.5
0.567674,0.186128,non-optimal,0.5
-0.151205,0.0792894,non-optimal,0.5
-0.306452,0.110267,non-optimal,0.5
-0.281108,0.104385,non-optimal,0.5
0.57403,0.29149,non-optimal,0.5
-0.0329228,0.140755,non-optimal,0.5
0.156323,0.0720711,non-optimal,0.5
-0.37133,0.0581622,non-optimal,0.5
-0.23498,0.19926,non-optimal,0.5
0.277613,0.15,non-optimal,0.5
-0.36753,0.060151,non-optimal,0.5
-0.133856,0.0900485,non-optimal,0.5
-0.376543,0.126448,non-optimal,0.5
-0.0604579,0.164619,non-optimal,0.5
-0.211112,0.0907384,non-optimal,0.5
0.206726,0.150352,non-optimal,0.5
0.418284,0.191087,non-optimal,0.5
0.187538,0.12969,non-optimal,0.5
-0.250411,0.101443,non-optimal,0.5
0.118536,0.110345,non-optimal,0.5
-0.435031,0.163511,non-optimal,0.5
-0.231927,0.176496,non-optimal,0.5
-0.173885,0.128416,non-optimal,0.5
-0.305358,0.0673704,non-optimal,0.5
-0.0733449,0.171166,non-optimal,0.5
0.264763,0.387999,non-optimal,0.5
-0.156367,0.0735437,non-optimal,0.5
0.34653,0.266076,non-optimal,0.5
-0.181493,0.146662,non-optimal,0.5
-0.0672015,0.0395088,non-optimal,0.5
0.383405,0.247204,non-optimal,0.5
-0.451516,0.0690048,non-optimal,0.5
-0.0753596,0.0789754,non-optimal,0.5
0.258071,0.187312,non-optimal,0.5
0.0824835,0.250085,non-optimal,0.5
0.425187,0.442602,non-optimal,0.5
-0.0772007,0.0898028,non-optimal,0.5
0.297303,0.205359,non-optimal,0.5
0.188147,0.136726,non-optimal,0.5
-0.0014542,0.110983,non-optimal,0.5
-0.485751,0.0970045,non-optimal,0.5
-0.281953,0.0534707,non-optimal,0.5
-0.0878954,0.126848,non-optimal,0.5
0.290462,0.224108,non-optimal,0.5
-0.0197814,0.188262,non-optimal,0.5
-0.173297,0.197688,non-optimal,0.5
0.0443604,0.137097,non-optimal,0.5
0.1102,0.152096,non-optimal,0.5
-0.341423,0.063607,non-optimal,0.5
-0.0787219,0.118912,non-optimal,0.5
-0.332012,0.064371,non-optimal,0.5
0.140094,0.298039,non-optimal,0.5
-0.29186,0.111257,non-optimal,0.5
-0.0833747,0.355338,non-optimal,0.5
-0.22137,0.153258,non-optimal,0.5
0.235902,0.270923,non-optimal,0.5
0.361124,0.402679,non-optimal,0.5
0.284367,0.192941,non-optimal,0.5
-0.0367639,0.345708,non-optimal,0.5
0.0797896,0.133169,non-optimal,0.5
-0.261533,0.0582389,non-optimal,0.5
0.391779,0.318977,non-optimal,0.5
-0.633073,0.0381628,non-optimal,0.5
-0.0921194,0.0735935,non-optimal,0.5
-0.175829,0.0978279,non-optimal,0.5
0.038448,0.237248,non-optimal,0.5
-0.268792,0.238859,non-optimal,0.5
0.247046,0.191655,non-optimal,0.5
-0.0663472,0.15215,non-optimal,0.5
-0.368335,0.11117,non-optimal,0.5
-0.224069,0.0793246,non-optimal,0.5
-0.409974,0.076741,non-optimal,0.5
0.0848036,0.243556,non-optimal,0.5
-0.302368,0.0982327,non-optimal,0.5
-0.255768,0.0932845,non-optimal,0.5
-0.406498,0.0734526,non-optimal,0.5
-0.00750435,0.17042,non-optimal,0.5
0.445748,0.18319,non-optimal,0.5
0.14252,0.292517,non-optimal,0.5
0.340361,0.235584,non-optimal,0.5
-0.172495,0.102386,non-optimal,0.5
-0.0700725,0.0531775,non-optimal,0.5
0.183056,0.1311,non-optimal,0.5
0.226074,0.171891,non-optimal,0.5
0.204988,0.253261,non-optimal,0.5
-0.352948,0.0296169,non-optimal,0.5
0.0273443,0.104607,non-optimal,0.5
-0.295313,0.108197,non-optimal,0.5
0.234676,0.107691,non-optimal,0.5
-0.156455,0.0985369,non-optimal,0.5
0.049321,0.101629,non-optimal,0.5
-0.377099,0.0874553,non-optimal,0.5
-0.509945,0.0695107,non-optimal,0.5
0.189064,0.162032,non-optimal,0.5
-0.264386,0.139822,non-optimal,0.5
-0.127573,0.107576,non-optimal,0.5
0.26865,0.343904,non-optimal,0.5
-0.243886,0.142847,non-optimal,0.5
0.181729,0.336482,non-optimal,0.5
0.281627,0.139671,non-optimal,0.5
-0.273661,0.0663217,non-optimal,0.5
0.158584,0.135287,non-optimal,0.5
-0.0144298,0.385847,non-optimal,0.5
-0.470895,0.119416,non-optimal,0.5
-0.262622,0.111762,non-optimal,0.5
-0.076893,0.124772,non-optimal,0.5
-0.28062,0.0701524,non-optimal,0.5
-0.122849,0.0716718,non-optimal,0.5
-0.366881,0.112363,non-optimal,0.5
-0.21149,0.0989448,non-optimal,0.5
0.176505,0.10289,non-optimal,0.5
-0.551606,0.0518753,non-optimal,0.5
0.628322,0.496236,non-optimal,0.5
-0.130569,0.079566,non-optimal,0.5
0.505663,0.35802,non-optimal,0.5
-0.454295,0.0750254,non-optimal,0.5
-0.210732,0.0920055,non-optimal,0.5
-0.228566,0.134507,non-optimal,0.5
-0.518133,0.0674251,non-optimal,0.5
0.253798,0.1471,non-optimal,0.5
-0.32476,0.193051,non-optimal,0.5
0.141583,0.115739,non-optimal,0.5
0.0756696,0.162567,non-optimal,0.5
0.0692852,0.108195,non-optimal,0.5
0.324702,0.162598,non-optimal,0.5
-0.108893,0.113415,non-optimal,0.5
-0.0675222,0.42636,non-optimal,0.5
0.325418,0.241937,non-optimal,0.5
-0.243099,0.123059,non-optimal,0.5
-0.0365224,0.192384,non-optimal,0.5
0.100487,0.205184,non-optimal,0.5
-0.223199,0.122836,non-optimal,0.5
0.258321,0.469793,non-optimal,0.5
-0.0682766,0.249629,non-optimal,0.5
-0.161087,0.180666,non-optimal,0.5
0.425072,0.227232,non-optimal,0.5
-0.0812634,0.135061,non-optimal,0.5
-0.169328,0.258795,non-optimal,0.5
0.0306194,0.13376,non-optimal,0.5
-0.282068,0.0966513,non-optimal,0.5
-0.26301,0.0998416,non-optimal,0.5
-0.23745,0.126857,non-optimal,0.5
0.538707,0.321131,non-optimal,0.5
0.417562,0.259089,non-optimal,0.5
-0.463847,0.077086,non-optimal,0.5
-0.123663,0.123681,non-optimal,0.5
0.152359,0.0756128,non-optimal,0.5
-0.140881,0.0802667,non-optimal,0.5
-0.160786,0.0939906,non-optimal,0.5
-0.172263,0.103673,non-optimal,0.5
0.0674538,0.151183,non-optimal,0.5
0.072351,0.178977,non-optimal,0.5
-0.327803,0.0575422,non-optimal,0.5
-0.130701,0.167673,non-optimal,0.5
-0.402901,0.0293601,non-optimal,0.5
0.0632104,0.30599,non-optimal,0.5
-0.278149,0.0893853,non-optimal,0.5
0.202556,0.320945,non-optimal,0.5
-0.0975118,0.130167,non-optimal,0.5
0.155148,0.127285,non-optimal,0.5
-0.244112,0.0835168,non-optimal,0.5
-0.147569,0.0739538,non-optimal,0.5
0.00580752,0.195921,non-optimal,0.5
0.261039,0.117468,non-optimal,0.5
-0.358307,0.132693,non-optimal,0.5
-0.495679,0.111602,non-optimal,0.5
-0.3059,0.0920945,non-optimal,0.5
-0.0836677,0.102984,non-optimal,0.5
0.0473376,0.194507,non-optimal,0.5
0.37955,0.411089,non-optimal,0.5
-0.11598,0.0808116,non-optimal,0.5
0.275515,0.235439,non-optimal,0.5
0.0718287,0.260667,non-optimal,0.5
0.645076,0.375503,non-optimal,0.5
-0.310695,0.119541,non-optimal,0.5
-0.215314,0.108854,non-optimal,0.5
-0.139305,0.226307,non-optimal,0.5
0.0949788,0.111741,non-optimal,0.5
0.0506708,0.198711,non-optimal,0.5
-0.352664,0.119571,non-optimal,0.5
0.0839797,0.179947,non-optimal,0.5
0.303874,0.140353,non-optimal,0.5
-0.0402495,0.0695453,non-optimal,0.5
0.128835,0.217738,non-optimal,0.5
-0.448873,0.0575897,non-optimal,0.5
-0.29898,0.0932212,non-optimal,0.5
-0.0781532,0.232147,non-optimal,0.5
-0.175779,0.0845755,non-optimal,0.5
-0.248536,0.300428,non-optimal,0.5
-0.285724,0.0929687,non-optimal,0.5
-0.0137146,0.15493,non-optimal,0.5
0.562527,0.257453,non-optimal,0.5
0.0736707,0.115056,non-optimal,0.5
-0.200035,0.111532,non-optimal,0.5
0.0832754,0.0926278,non-optimal,0.5
-0.366924,0.111892,non-optimal,0.5
-0.216435,0.120674,non-optimal,0.5
0.22896,0.0897471,non-optimal,0.5
-0.105874,0.114874,non-optimal,0.5
1.0,0.785211,optimal,1.25
0.701392,0.676329,optimal,1.25
0.815524,1.0,optimal,1.25
0.673753,0.833134,optimal,1.25
0.768891,0.844982,optimal,1.25
0.526944,0.604517,optimal,1.25
0.554522,0.799246,optimal,1.25
0.663009,0.583148,optimal,1.25
0.52198,0.589081,optimal,1.25
0.913228,0.719832,optimal,1.25
0.842507,0.564326,optimal,1.25
0.810522,0.745659,optimal,1.25
0.775676,0.847464,optimal,1.25
0.573923,0.634918,optimal,1.25
0.699656,0.90874,optimal,1.25
0.952771,0.730922,optimal,1.25
0.627617,0.616214,optimal,1.25
0.467548,0.540561,optimal,1.25
0.783635,0.591186,optimal,1.25
0.630673,0.988419,optimal,1.25
0.403464,0.52775,optimal,1.25
0.849062,0.606328,optimal,1.25
0.642949,0.667777,optimal,1.25
0.33472,0.586296,optimal,1.25
0.765508,0.706823,optimal,1.25
0.865527,0.824802,optimal,1.25
0.803396,0.734544,optimal,1.25
0.564583,0.6228,optimal,1.25
0.805433,0.741612,optimal,1.25
0.704081,0.722902,optimal,1.25


==> figures/mwc_ap.txt <==
x,ER_0.1,ER_0.18,ER_0.26,BA_50,BA_100,BA_150
1,0.0791,0.1009,0.0877,0.8383,0.8758,0.973
2,0.1508,0.1617,0.1404,0.8833,0.9416,0.9892
3,0.1585,0.1973,0.1587,0.8969,0.9667,0.9895
4,0.1651,0.2044,0.1761,0.9136,0.9559,0.9811
5,0.1664,0.2076,0.1812,0.9238,0.9461,0.9703
6,0.1676,0.2087,0.1848,0.9286,0.9411,0.9562
7,0.1676,0.2081,0.1852,0.9306,0.935,0.9453
8,0.1666,0.2085,0.1837,0.9325,0.9307,0.9368
9,0.1672,0.2092,0.1867,0.9337,0.9272,0.9292
10,0.1675,0.2095,0.1863,0.9355,0.926,0.9249
11,0.1678,0.2101,0.1906,0.9364,0.9229,0.9232
12,0.1672,0.2103,0.192,0.9369,0.9209,0.9208
13,0.1667,0.2109,0.1924,0.9384,0.9205,0.9186
14,0.1671,0.213,0.1932,0.9394,0.9183,0.9171
15,0.1676,0.2118,0.1938,0.9396,0.9187,0.9159
16,0.1672,0.2131,0.1936,0.9398,0.9171,0.9142
17,0.168,0.2167,0.1948,0.9397,0.9165,0.9134
18,0.1674,0.216,0.1948,0.9401,0.9156,0.9116
19,0.1674,0.2159,0.1949,0.9401,0.9146,0.911
20,0.1678,0.2162,0.1949,0.9407,0.9141,0.9097


==> figures/mwc_gap.txt <==
x,ER_0.1,ER_0.18,ER_0.26,BA_50,BA_100,BA_150
1,0.7806,1.445,3.1076,0.1192,0.2929,0.3005
2,0.2279,0.689,2.1458,0.1305,0.3198,0.079
3,0.0925,0.5753,2.156,0.1337,0.0239,0.0454
4,0.0836,0.5062,1.9212,0.0727,0.0139,0.0319
5,0.1202,0.6216,1.8528,0.0466,0.0169,0.026
6,0.0754,0.5472,1.8562,0.0361,0.0154,0.026
7,0.0616,0.3537,2.0017,0.0257,0.0153,0.0165
8,0.2439,0.5315,2.016,0.0307,0.0116,0.018
9,0.0974,0.3419,2.093,0.0108,0.0054,0.0183
10,0.0398,0.5305,1.8355,0.0269,0.0122,0.0094
11,0.155,0.3752,2.0212,0.0081,0.0127,0.0084
12,0.1302,0.5116,1.9968,0.0109,0.0046,0.009
13,0.0964,0.2993,1.926,0.0059,0.0127,0.0084
14,0.1095,0.509,1.8959,0.0,0.0107,0.0096
15,0.1328,0.3705,1.9964,0.0051,0.009,0.0086
16,0.0449,0.4544,1.7519,0.0095,0.0004,0.0084
17,0.0525,0.4355,1.9664,0.0044,0.0019,0.0084
18,0.0773,0.4876,1.8274,0.0088,0.0002,0.0084
19,0.1838,0.3952,1.9349,0.0,0.0052,0.0086
20,0.089,0.5161,1.7643,0.0,0.0,0.0084


==> figures/mwc_time.txt <==
name,mean,std
0.1,0.47660064,0.26304711245168694
0.18,0.74809451,0.32837212547186446
0.26,1.0779254,0.37562100435079503


==> figures/mwc_time_all.txt <==
name,mean,std
BA_50,0.9564632100000001,0.9799268168297804
BA_100,2.4689165,0.664125070682285
BA_150,5.925651899999999,0.605092011496921
ER_0.1,0.47660064,0.26304711245168694
ER_0.18,0.74809451,0.32837212547186446
ER_0.26,1.0779254,0.37562100435079503


==> figures/op/aco_100const.txt <==
x,y
0.07980928666666666,14.8
0.15961857333333332,19.266666666666666
0.23942786,25.1
0.31923714666666664,34.36666666666667
0.3990464333333333,40.4
0.47885571999999993,43.666666666666664
0.5586650066666666,45.733333333333334
0.6384742933333333,46.93333333333333
0.7182835799999999,47.86666666666667
0.7980928666666666,48.2
0.8779021533333332,48.56666666666667
0.9577114399999999,49.333333333333336
1.0375207266666666,49.666666666666664
1.1173300133333333,49.96666666666667
1.1971393,50.1
1.2769485866666666,50.233333333333334
1.3567578733333332,50.3
1.4365671599999998,50.43333333333333
1.5163764466666665,50.56666666666667
1.5961857333333331,50.733333333333334
1.6759950199999998,50.766666666666666
1.7558043066666664,50.833333333333336
1.835613593333333,50.93333333333333
1.9154228799999997,50.96666666666667
1.9952321666666664,51.03333333333333
2.0750414533333332,51.166666666666664
2.15485074,51.233333333333334
2.234660026666667,51.3
2.314469313333334,51.333333333333336
2.3942786000000007,51.333333333333336
2.4740878866666676,51.333333333333336
2.5538971733333344,51.36666666666667
2.6337064600000013,51.36666666666667
2.713515746666668,51.36666666666667
2.793325033333335,51.4
2.873134320000002,51.4
2.9529436066666688,51.4
3.0327528933333356,51.4
3.1125621800000025,51.4
3.1923714666666694,51.4
3.2721807533333362,51.43333333333333
3.351990040000003,51.43333333333333
3.43179932666667,51.46666666666667
3.511608613333337,51.46666666666667
3.5914179000000037,51.46666666666667
3.6712271866666706,51.46666666666667
3.7510364733333375,51.46666666666667
3.8308457600000043,51.46666666666667
3.910655046666671,51.46666666666667
3.990464333333338,51.46666666666667
4.0702736200000045,51.46666666666667
4.150082906666671,51.46666666666667
4.229892193333337,51.46666666666667
4.309701480000004,51.46666666666667
4.38951076666667,51.46666666666667
4.469320053333337,51.46666666666667
4.549129340000003,51.46666666666667
4.628938626666669,51.46666666666667
4.708747913333336,51.46666666666667
4.788557200000002,51.46666666666667
4.868366486666669,51.46666666666667
4.948175773333335,51.46666666666667
5.027985060000002,51.46666666666667
5.107794346666668,51.46666666666667
5.187603633333334,51.46666666666667
5.267412920000001,51.46666666666667
5.347222206666667,51.46666666666667
5.427031493333334,51.46666666666667
5.50684078,51.46666666666667
5.5866500666666665,51.46666666666667
5.666459353333333,51.46666666666667
5.746268639999999,51.46666666666667
5.826077926666666,51.46666666666667
5.905887213333332,51.46666666666667
5.985696499999999,51.46666666666667
6.065505786666665,51.46666666666667
6.1453150733333315,51.46666666666667
6.225124359999998,51.46666666666667
6.304933646666664,51.46666666666667
6.384742933333331,51.46666666666667
6.464552219999997,51.46666666666667
6.544361506666664,51.46666666666667
6.62417079333333,51.46666666666667
6.7039800799999965,51.46666666666667
6.783789366666663,51.46666666666667
6.863598653333329,51.46666666666667
6.943407939999996,51.46666666666667
7.023217226666662,51.46666666666667
7.103026513333329,51.46666666666667
7.182835799999995,51.46666666666667
7.262645086666661,51.46666666666667
7.342454373333328,51.46666666666667
7.422263659999994,51.46666666666667
7.502072946666661,51.46666666666667
7.581882233333327,51.46666666666667
7.6616915199999935,51.46666666666667
7.74150080666666,51.46666666666667
7.821310093333326,51.46666666666667
7.901119379999993,51.46666666666667
7.980928666666659,51.46666666666667


==> figures/op/aco_100dist.txt <==
x,y
0.07980928666666666,7.535333333333333
0.15961857333333332,10.375333333333334
0.23942786,12.661666666666667
0.31923714666666664,17.561999999999998
0.3990464333333333,21.10533333333333
0.47885571999999993,22.297000000000004
0.5586650066666666,23.581666666666667
0.6384742933333333,24.135
0.7182835799999999,24.769333333333336
0.7980928666666666,25.338000000000005
0.8779021533333332,25.68866666666667
0.9577114399999999,25.975333333333335
1.0375207266666666,26.124
1.1173300133333333,26.231333333333335
1.1971393,26.38866666666667
1.2769485866666666,26.427333333333333
1.3567578733333332,26.492
1.4365671599999998,26.599
1.5163764466666665,26.645333333333333
1.5961857333333331,26.709999999999997
1.6759950199999998,26.71633333333333
1.7558043066666664,26.734999999999996
1.835613593333333,26.734999999999996
1.9154228799999997,26.74333333333333
1.9952321666666664,26.74333333333333
2.0750414533333332,26.74766666666666
2.15485074,26.74766666666666
2.234660026666667,26.74766666666666
2.314469313333334,26.74766666666666
2.3942786000000007,26.74766666666666
2.4740878866666676,26.74766666666666
2.5538971733333344,26.74766666666666
2.6337064600000013,26.74766666666666
2.713515746666668,26.74766666666666
2.793325033333335,26.74766666666666
2.873134320000002,26.74766666666666
2.9529436066666688,26.74766666666666
3.0327528933333356,26.74766666666666
3.1125621800000025,26.74766666666666
3.1923714666666694,26.74766666666666
3.2721807533333362,26.74766666666666
3.351990040000003,26.74766666666666
3.43179932666667,26.74766666666666
3.511608613333337,26.74766666666666
3.5914179000000037,26.74766666666666
3.6712271866666706,26.74766666666666
3.7510364733333375,26.74766666666666
3.8308457600000043,26.74766666666666
3.910655046666671,26.74766666666666
3.990464333333338,26.74766666666666
4.0702736200000045,26.74766666666666
4.150082906666671,26.74766666666666
4.229892193333337,26.74766666666666
4.309701480000004,26.74766666666666
4.38951076666667,26.74766666666666
4.469320053333337,26.74766666666666
4.549129340000003,26.74766666666666
4.628938626666669,26.74766666666666
4.708747913333336,26.74766666666666
4.788557200000002,26.74766666666666
4.868366486666669,26.74766666666666
4.948175773333335,26.74766666666666
5.027985060000002,26.74766666666666
5.107794346666668,26.74766666666666
5.187603633333334,26.74766666666666
5.267412920000001,26.74766666666666
5.347222206666667,26.74766666666666
5.427031493333334,26.74766666666666
5.50684078,26.74766666666666
5.5866500666666665,26.74766666666666
5.666459353333333,26.74766666666666
5.746268639999999,26.74766666666666
5.826077926666666,26.74766666666666
5.905887213333332,26.74766666666666
5.985696499999999,26.74766666666666
6.065505786666665,26.74766666666666
6.1453150733333315,26.74766666666666
6.225124359999998,26.74766666666666
6.304933646666664,26.74766666666666
6.384742933333331,26.74766666666666
6.464552219999997,26.74766666666666
6.544361506666664,26.74766666666666
6.62417079333333,26.74766666666666
6.7039800799999965,26.74766666666666
6.783789366666663,26.74766666666666
6.863598653333329,26.74766666666666
6.943407939999996,26.74766666666666
7.023217226666662,26.74766666666666
7.103026513333329,26.74766666666666
7.182835799999995,26.74766666666666
7.262645086666661,26.74766666666666
7.342454373333328,26.74766666666666
7.422263659999994,26.74766666666666
7.502072946666661,26.74766666666666
7.581882233333327,26.74766666666666
7.6616915199999935,26.74766666666666
7.74150080666666,26.74766666666666
7.821310093333326,26.74766666666666
7.901119379999993,26.74766666666666
7.980928666666659,26.74766666666666


==> figures/op/aco_100unif.txt <==
x,y
0.07980928666666666,9.377666666666666
0.15961857333333332,12.343999999999998
0.23942786,15.866333333333333
0.31923714666666664,20.939333333333334
0.3990464333333333,23.567333333333337
0.47885571999999993,25.409333333333326
0.5586650066666666,25.988
0.6384742933333333,26.710999999999995
0.7182835799999999,27.184333333333335
0.7980928666666666,27.46766666666667
0.8779021533333332,27.609333333333336
0.9577114399999999,27.751333333333335
1.0375207266666666,27.788333333333338
1.1173300133333333,28.022000000000002
1.1971393,28.100000000000005
1.2769485866666666,28.139333333333337
1.3567578733333332,28.161666666666672
1.4365671599999998,28.17900000000001
1.5163764466666665,28.203666666666674
1.5961857333333331,28.237333333333343
1.6759950199999998,28.26600000000001
1.7558043066666664,28.277666666666676
1.835613593333333,28.30433333333334
1.9154228799999997,28.31933333333334
1.9952321666666664,28.36666666666667
2.0750414533333332,28.36666666666667
2.15485074,28.368666666666673
2.234660026666667,28.368666666666673
2.314469313333334,28.368666666666673
2.3942786000000007,28.368666666666673
2.4740878866666676,28.368666666666673
2.5538971733333344,28.368666666666673
2.6337064600000013,28.374333333333336
2.713515746666668,28.374333333333336
2.793325033333335,28.37866666666667
2.873134320000002,28.37866666666667
2.9529436066666688,28.384000000000004
3.0327528933333356,28.384000000000004
3.1125621800000025,28.384000000000004
3.1923714666666694,28.384000000000004
3.2721807533333362,28.384000000000004
3.351990040000003,28.384333333333338
3.43179932666667,28.384333333333338
3.511608613333337,28.38833333333334
3.5914179000000037,28.38833333333334
3.6712271866666706,28.38833333333334
3.7510364733333375,28.38833333333334
3.8308457600000043,28.38833333333334
3.910655046666671,28.38833333333334
3.990464333333338,28.38833333333334
4.0702736200000045,28.38833333333334
4.150082906666671,28.38833333333334
4.229892193333337,28.38833333333334
4.309701480000004,28.38833333333334
4.38951076666667,28.38833333333334
4.469320053333337,28.38833333333334
4.549129340000003,28.38833333333334
4.628938626666669,28.38833333333334
4.708747913333336,28.38833333333334
4.788557200000002,28.38833333333334
4.868366486666669,28.38833333333334
4.948175773333335,28.38833333333334
5.027985060000002,28.38833333333334
5.107794346666668,28.38833333333334
5.187603633333334,28.38833333333334
5.267412920000001,28.38833333333334
5.347222206666667,28.38833333333334
5.427031493333334,28.38833333333334
5.50684078,28.38833333333334
5.5866500666666665,28.38833333333334
5.666459353333333,28.38833333333334
5.746268639999999,28.38833333333334
5.826077926666666,28.38833333333334
5.905887213333332,28.38833333333334
5.985696499999999,28.38833333333334
6.065505786666665,28.38833333333334
6.1453150733333315,28.38833333333334
6.225124359999998,28.38833333333334
6.304933646666664,28.38833333333334
6.384742933333331,28.38833333333334
6.464552219999997,28.38833333333334
6.544361506666664,28.38833333333334
6.62417079333333,28.38833333333334
6.7039800799999965,28.38833333333334
6.783789366666663,28.38833333333334
6.863598653333329,28.38833333333334
6.943407939999996,28.38833333333334
7.023217226666662,28.38833333333334
7.103026513333329,28.38833333333334
7.182835799999995,28.38833333333334
7.262645086666661,28.38833333333334
7.342454373333328,28.38833333333334
7.422263659999994,28.38833333333334
7.502072946666661,28.38833333333334
7.581882233333327,28.38833333333334
7.6616915199999935,28.38833333333334
7.74150080666666,28.38833333333334
7.821310093333326,28.38833333333334
7.901119379999993,28.38833333333334
7.980928666666659,28.38833333333334


==> figures/op/aco_300const.txt <==
x,y
0.31353603333333335,23.166666666666668
0.6270720666666667,28.766666666666666
0.9406081000000001,31.7
1.2541441333333334,49.3
1.5676801666666669,82.46666666666667
1.8812162000000003,103.06666666666666
2.194752233333334,113.36666666666666
2.5082882666666673,118.36666666666666
2.8218243000000007,122.5
3.135360333333334,125.23333333333333
3.4488963666666677,128.26666666666668
3.762432400000001,129.26666666666668
4.075968433333334,131.66666666666666
4.389504466666668,133.66666666666666
4.703040500000001,135.3
5.0165765333333345,136.0
5.330112566666668,136.66666666666666
5.6436486000000015,137.96666666666667
5.957184633333335,138.93333333333334
6.270720666666668,139.66666666666666
6.584256700000002,140.13333333333333
6.897792733333335,140.5
7.211328766666669,140.96666666666667
7.524864800000002,141.33333333333334
7.838400833333336,141.96666666666667
8.151936866666668,142.2
8.465472900000002,142.7
8.779008933333335,142.86666666666667
9.092544966666669,143.1
9.406081000000002,143.23333333333332
9.719617033333336,143.3
10.033153066666669,143.3
10.346689100000003,143.63333333333333
10.660225133333336,143.76666666666668
10.97376116666667,144.0
11.287297200000003,144.1
11.600833233333336,144.3
11.91436926666667,144.4
12.227905300000003,144.56666666666666
12.541441333333337,144.6
12.85497736666667,144.63333333333333
13.168513400000004,144.7
13.482049433333337,144.73333333333332
13.79558546666667,144.76666666666668
14.109121500000004,144.9
14.422657533333338,144.9
14.736193566666671,144.9
15.049729600000004,144.9
15.363265633333338,144.9
15.676801666666671,144.9
15.990337700000005,144.93333333333334
16.303873733333337,145.06666666666666
16.61740976666667,145.16666666666666
16.9309458,145.2
17.24448183333333,145.26666666666668
17.558017866666663,145.33333333333334
17.871553899999995,145.43333333333334
18.185089933333327,145.53333333333333
18.49862596666666,145.53333333333333
18.81216199999999,145.7
19.12569803333332,145.73333333333332
19.439234066666653,145.73333333333332
19.752770099999985,145.73333333333332
20.066306133333317,145.73333333333332
20.37984216666665,145.73333333333332
20.69337819999998,145.76666666666668
21.006914233333312,145.8
21.320450266666644,145.86666666666667
21.633986299999975,146.0
21.947522333333307,146.0
22.26105836666664,146.0
22.57459439999997,146.16666666666666
22.888130433333302,146.2
23.201666466666634,146.2
23.515202499999965,146.2
23.828738533333297,146.23333333333332
24.14227456666663,146.23333333333332
24.45581059999996,146.23333333333332
24.769346633333292,146.26666666666668
25.082882666666624,146.3
25.396418699999955,146.3
25.709954733333287,146.3
26.02349076666662,146.3
26.33702679999995,146.3
26.650562833333282,146.36666666666667
26.964098866666614,146.43333333333334
27.277634899999946,146.46666666666667
27.591170933333277,146.6
27.90470696666661,146.6
28.21824299999994,146.63333333333333
28.531779033333272,146.63333333333333
28.845315066666604,146.63333333333333
29.158851099999936,146.63333333333333
29.472387133333267,146.63333333333333
29.7859231666666,146.63333333333333
30.09945919999993,146.63333333333333
30.412995233333262,146.63333333333333
30.726531266666594,146.66666666666666
31.040067299999926,146.66666666666666
31.353603333333258,146.7
31.66713936666659,146.7
31.98067539999992,146.7
32.29421143333325,146.7
32.60774746666659,146.7
32.92128349999992,146.7
33.23481953333326,146.7
33.548355566666594,146.7
33.86189159999993,146.7
34.175427633333264,146.73333333333332
34.4889636666666,146.73333333333332
34.802499699999935,146.73333333333332
35.11603573333327,146.8
35.429571766666605,146.8
35.74310779999994,146.8
36.056643833333275,146.8
36.37017986666661,146.8
36.683715899999946,146.8
36.99725193333328,146.8
37.31078796666662,146.8
37.62432399999995,146.86666666666667
37.93786003333329,146.86666666666667
38.25139606666662,146.86666666666667
38.56493209999996,146.86666666666667
38.87846813333329,146.86666666666667
39.19200416666663,146.86666666666667
39.50554019999996,146.93333333333334
39.8190762333333,146.93333333333334
40.132612266666634,146.96666666666667
40.44614829999997,146.96666666666667
40.759684333333304,146.96666666666667
41.07322036666664,146.96666666666667
41.386756399999975,147.0
41.70029243333331,147.0
42.013828466666645,147.0
42.32736449999998,147.0
42.640900533333316,147.0
42.95443656666665,147.0
43.267972599999986,147.0
43.58150863333332,147.0
43.89504466666666,147.0
44.20858069999999,147.0
44.52211673333333,147.0
44.83565276666666,147.0
45.1491888,147.0
45.46272483333333,147.0
45.77626086666667,147.0
46.0897969,147.0
46.40333293333334,147.0
46.716868966666674,147.03333333333333
47.03040500000001,147.1
47.343941033333344,147.13333333333333
47.65747706666668,147.13333333333333
47.971013100000015,147.13333333333333
48.28454913333335,147.13333333333333
48.598085166666685,147.13333333333333
48.91162120000002,147.13333333333333
49.225157233333356,147.13333333333333
49.53869326666669,147.13333333333333
49.852229300000026,147.13333333333333
50.16576533333336,147.13333333333333
50.4793013666667,147.13333333333333
50.79283740000003,147.13333333333333
51.10637343333337,147.13333333333333
51.4199094666667,147.13333333333333
51.73344550000004,147.16666666666666
52.04698153333337,147.16666666666666
52.36051756666671,147.16666666666666
52.67405360000004,147.16666666666666
52.98758963333338,147.16666666666666
53.301125666666714,147.16666666666666
53.61466170000005,147.16666666666666
53.928197733333384,147.16666666666666
54.24173376666672,147.16666666666666
54.555269800000055,147.16666666666666
54.86880583333339,147.16666666666666
55.182341866666725,147.16666666666666
55.49587790000006,147.16666666666666
55.809413933333396,147.16666666666666
56.12294996666673,147.23333333333332
56.436486000000066,147.23333333333332
56.7500220333334,147.23333333333332
57.06355806666674,147.23333333333332
57.37709410000007,147.23333333333332
57.69063013333341,147.23333333333332
58.00416616666674,147.26666666666668
58.31770220000008,147.26666666666668
58.63123823333341,147.26666666666668
58.94477426666675,147.3
59.25831030000008,147.3
59.57184633333342,147.3
59.885382366666754,147.3
60.19891840000009,147.3
60.512454433333424,147.3
60.82599046666676,147.3
61.139526500000095,147.3
61.45306253333343,147.3
61.766598566666765,147.3
62.0801346000001,147.3
62.393670633333436,147.3
62.70720666666677,147.3
63.020742700000106,147.36666666666667
63.33427873333344,147.36666666666667
63.64781476666678,147.36666666666667
63.96135080000011,147.4
64.27488683333344,147.4
64.58842286666678,147.4
64.90195890000011,147.43333333333334
65.21549493333345,147.43333333333334
65.52903096666678,147.46666666666667
65.84256700000012,147.46666666666667
66.15610303333345,147.46666666666667
66.46963906666679,147.46666666666667
66.78317510000012,147.46666666666667
67.09671113333346,147.46666666666667
67.41024716666679,147.46666666666667
67.72378320000013,147.46666666666667
68.03731923333346,147.46666666666667
68.3508552666668,147.46666666666667
68.66439130000013,147.46666666666667
68.97792733333347,147.46666666666667
69.2914633666668,147.46666666666667
69.60499940000014,147.46666666666667
69.91853543333347,147.46666666666667
70.23207146666681,147.46666666666667
70.54560750000014,147.46666666666667
70.85914353333348,147.46666666666667
71.17267956666682,147.46666666666667
71.48621560000015,147.46666666666667
71.79975163333349,147.46666666666667
72.11328766666682,147.46666666666667
72.42682370000016,147.46666666666667
72.74035973333349,147.46666666666667
73.05389576666683,147.46666666666667
73.36743180000016,147.46666666666667
73.6809678333335,147.46666666666667
73.99450386666683,147.46666666666667
74.30803990000017,147.46666666666667
74.6215759333335,147.46666666666667
74.93511196666684,147.46666666666667
75.24864800000017,147.46666666666667
75.56218403333351,147.46666666666667
75.87572006666684,147.46666666666667
76.18925610000018,147.46666666666667
76.50279213333351,147.46666666666667
76.81632816666685,147.46666666666667
77.12986420000018,147.46666666666667
77.44340023333352,147.46666666666667
77.75693626666686,147.46666666666667
78.07047230000019,147.46666666666667
78.38400833333353,147.46666666666667
78.69754436666686,147.46666666666667
79.0110804000002,147.46666666666667
79.32461643333353,147.46666666666667
79.63815246666687,147.46666666666667
79.9516885000002,147.46666666666667


==> figures/op/aco_300dist.txt <==
x,y
0.31353603333333335,11.651999999999996
0.6270720666666667,15.05766666666667
0.9406081000000001,16.03066666666667
1.2541441333333334,23.33733333333333
1.5676801666666669,44.24433333333333
1.8812162000000003,53.38333333333333
2.194752233333334,58.28233333333333
2.5082882666666673,62.10166666666667
2.8218243000000007,64.14766666666667
3.135360333333334,65.88
3.4488963666666677,67.44999999999999
3.762432400000001,68.66366666666666
4.075968433333334,69.49399999999999
4.389504466666668,70.563
4.703040500000001,71.83866666666667
5.0165765333333345,72.22500000000001
5.330112566666668,73.052
5.6436486000000015,73.62233333333333
5.957184633333335,73.92800000000001
6.270720666666668,74.34066666666668
6.584256700000002,74.42233333333334
6.897792733333335,74.97233333333334
7.211328766666669,75.11600000000001
7.524864800000002,75.26433333333334
7.838400833333336,75.58466666666668
8.151936866666668,75.82733333333334
8.465472900000002,75.993
8.779008933333335,75.99566666666666
9.092544966666669,76.127
9.406081000000002,76.15699999999998
9.719617033333336,76.49999999999999
10.033153066666669,76.59866666666666
10.346689100000003,76.63600000000001
10.660225133333336,76.65766666666667
10.97376116666667,76.662
11.287297200000003,76.67366666666666
11.600833233333336,76.69533333333334
11.91436926666667,76.69533333333334
12.227905300000003,76.69533333333334
12.541441333333337,76.71499999999999
12.85497736666667,76.72833333333332
13.168513400000004,76.73433333333332
13.482049433333337,76.74299999999998
13.79558546666667,76.74299999999998
14.109121500000004,76.74299999999998
14.422657533333338,76.74299999999998
14.736193566666671,76.75333333333333
15.049729600000004,76.75333333333333
15.363265633333338,76.75333333333333
15.676801666666671,76.75333333333333
15.990337700000005,76.75333333333333
16.303873733333337,76.75333333333333
16.61740976666667,76.75333333333333
16.9309458,76.75333333333333
17.24448183333333,76.75333333333333
17.558017866666663,76.75333333333333
17.871553899999995,76.75333333333333
18.185089933333327,76.75333333333333
18.49862596666666,76.75333333333333
18.81216199999999,76.75333333333333
19.12569803333332,76.75333333333333
19.439234066666653,76.75333333333333
19.752770099999985,76.75333333333333
20.066306133333317,76.75333333333333
20.37984216666665,76.75333333333333
20.69337819999998,76.75333333333333
21.006914233333312,76.75333333333333
21.320450266666644,76.75333333333333
21.633986299999975,76.75333333333333
21.947522333333307,76.75333333333333
22.26105836666664,76.75333333333333
22.57459439999997,76.75333333333333
22.888130433333302,76.75333333333333
23.201666466666634,76.75333333333333
23.515202499999965,76.75333333333333
23.828738533333297,76.75333333333333
24.14227456666663,76.75333333333333
24.45581059999996,76.75333333333333
24.769346633333292,76.75333333333333
25.082882666666624,76.75333333333333
25.396418699999955,76.75333333333333
25.709954733333287,76.75333333333333
26.02349076666662,76.75333333333333
26.33702679999995,76.75333333333333
26.650562833333282,76.75333333333333
26.964098866666614,76.75333333333333
27.277634899999946,76.75333333333333
27.591170933333277,76.75333333333333
27.90470696666661,76.75333333333333
28.21824299999994,76.75333333333333
28.531779033333272,76.75333333333333
28.845315066666604,76.75333333333333
29.158851099999936,76.75333333333333
29.472387133333267,76.75333333333333
29.7859231666666,76.75333333333333
30.09945919999993,76.75333333333333
30.412995233333262,76.75333333333333
30.726531266666594,76.75333333333333
31.040067299999926,76.75333333333333
31.353603333333258,76.75333333333333
31.66713936666659,76.75333333333333
31.98067539999992,76.75333333333333
32.29421143333325,76.75333333333333
32.60774746666659,76.75333333333333
32.92128349999992,76.75333333333333
33.23481953333326,76.75333333333333
33.548355566666594,76.75333333333333
33.86189159999993,76.75333333333333
34.175427633333264,76.75333333333333
34.4889636666666,76.75333333333333
34.802499699999935,76.75333333333333
35.11603573333327,76.75333333333333
35.429571766666605,76.75333333333333
35.74310779999994,76.75333333333333
36.056643833333275,76.75333333333333
36.37017986666661,76.75333333333333
36.683715899999946,76.75333333333333
36.99725193333328,76.75333333333333
37.31078796666662,76.75333333333333
37.62432399999995,76.75333333333333
37.93786003333329,76.75333333333333
38.25139606666662,76.75333333333333
38.56493209999996,76.75333333333333
38.87846813333329,76.75333333333333
39.19200416666663,76.75333333333333
39.50554019999996,76.75333333333333
39.8190762333333,76.75333333333333
40.132612266666634,76.75333333333333
40.44614829999997,76.75333333333333
40.759684333333304,76.75333333333333
41.07322036666664,76.75333333333333
41.386756399999975,76.75333333333333
41.70029243333331,76.75333333333333
42.013828466666645,76.75333333333333
42.32736449999998,76.75333333333333
42.640900533333316,76.75333333333333
42.95443656666665,76.75333333333333
43.267972599999986,76.75333333333333
43.58150863333332,76.75333333333333
43.89504466666666,76.75333333333333
44.20858069999999,76.75333333333333
44.52211673333333,76.75333333333333
44.83565276666666,76.75333333333333
45.1491888,76.75333333333333
45.46272483333333,76.75333333333333
45.77626086666667,76.75333333333333
46.0897969,76.75333333333333
46.40333293333334,76.75333333333333
46.716868966666674,76.75333333333333
47.03040500000001,76.75333333333333
47.343941033333344,76.75333333333333
47.65747706666668,76.75333333333333
47.971013100000015,76.75333333333333
48.28454913333335,76.75333333333333
48.598085166666685,76.75333333333333
48.91162120000002,76.75333333333333
49.225157233333356,76.75333333333333
49.53869326666669,76.75333333333333
49.852229300000026,76.75333333333333
50.16576533333336,76.75333333333333
50.4793013666667,76.75333333333333
50.79283740000003,76.75333333333333
51.10637343333337,76.75333333333333
51.4199094666667,76.75333333333333
51.73344550000004,76.75333333333333
52.04698153333337,76.75333333333333
52.36051756666671,76.75333333333333
52.67405360000004,76.75333333333333
52.98758963333338,76.75333333333333
53.301125666666714,76.75333333333333
53.61466170000005,76.75333333333333
53.928197733333384,76.75333333333333
54.24173376666672,76.75333333333333
54.555269800000055,76.75333333333333
54.86880583333339,76.75333333333333
55.182341866666725,76.75333333333333
55.49587790000006,76.75333333333333
55.809413933333396,76.75333333333333
56.12294996666673,76.75333333333333
56.436486000000066,76.75333333333333
56.7500220333334,76.75333333333333
57.06355806666674,76.75333333333333
57.37709410000007,76.75333333333333
57.69063013333341,76.75333333333333
58.00416616666674,76.75333333333333
58.31770220000008,76.75333333333333
58.63123823333341,76.75333333333333
58.94477426666675,76.75333333333333
59.25831030000008,76.75333333333333
59.57184633333342,76.75333333333333
59.885382366666754,76.75333333333333
60.19891840000009,76.75333333333333
60.512454433333424,76.75333333333333
60.82599046666676,76.75333333333333
61.139526500000095,76.75333333333333
61.45306253333343,76.75333333333333
61.766598566666765,76.75333333333333
62.0801346000001,76.75333333333333
62.393670633333436,76.75333333333333
62.70720666666677,76.75333333333333
63.020742700000106,76.75333333333333
63.33427873333344,76.75333333333333
63.64781476666678,76.75333333333333
63.96135080000011,76.75333333333333
64.27488683333344,76.75333333333333
64.58842286666678,76.75333333333333
64.90195890000011,76.75333333333333
65.21549493333345,76.75333333333333
65.52903096666678,76.75333333333333
65.84256700000012,76.75333333333333
66.15610303333345,76.75333333333333
66.46963906666679,76.75333333333333
66.78317510000012,76.75333333333333
67.09671113333346,76.75333333333333
67.41024716666679,76.75333333333333
67.72378320000013,76.75333333333333
68.03731923333346,76.75333333333333
68.3508552666668,76.75333333333333
68.66439130000013,76.75333333333333
68.97792733333347,76.75333333333333
69.2914633666668,76.75333333333333
69.60499940000014,76.75333333333333
69.91853543333347,76.75333333333333
70.23207146666681,76.75333333333333
70.54560750000014,76.75333333333333
70.85914353333348,76.75333333333333
71.17267956666682,76.75333333333333
71.48621560000015,76.75333333333333
71.79975163333349,76.75333333333333
72.11328766666682,76.75333333333333
72.42682370000016,76.75333333333333
72.74035973333349,76.75333333333333
73.05389576666683,76.75333333333333
73.36743180000016,76.75333333333333
73.6809678333335,76.75333333333333
73.99450386666683,76.75333333333333
74.30803990000017,76.75333333333333
74.6215759333335,76.75333333333333
74.93511196666684,76.75333333333333
75.24864800000017,76.75333333333333
75.56218403333351,76.75333333333333
75.87572006666684,76.75333333333333
76.18925610000018,76.75333333333333
76.50279213333351,76.75333333333333
76.81632816666685,76.75333333333333
77.12986420000018,76.75333333333333
77.44340023333352,76.75333333333333
77.75693626666686,76.75333333333333
78.07047230000019,76.75333333333333
78.38400833333353,76.75333333333333
78.69754436666686,76.75333333333333
79.0110804000002,76.75333333333333
79.32461643333353,76.75333333333333
79.63815246666687,76.75333333333333
79.9516885000002,76.75333333333333


==> figures/op/aco_300unif.txt <==
x,y
0.31353603333333335,14.700333333333335
0.6270720666666667,18.067333333333334
0.9406081000000001,20.244000000000003
1.2541441333333334,32.19466666666666
1.5676801666666669,49.87966666666667
1.8812162000000003,57.86000000000001
2.194752233333334,62.970000000000006
2.5082882666666673,65.705
2.8218243000000007,67.13466666666667
3.135360333333334,68.35866666666666
3.4488963666666677,69.50933333333333
3.762432400000001,70.44266666666665
4.075968433333334,71.54933333333332
4.389504466666668,72.32666666666665
4.703040500000001,72.81666666666665
5.0165765333333345,73.45033333333332
5.330112566666668,73.95466666666668
5.6436486000000015,74.12766666666667
5.957184633333335,74.64533333333334
6.270720666666668,74.884
6.584256700000002,75.17333333333333
6.897792733333335,75.43233333333333
7.211328766666669,75.75933333333334
7.524864800000002,76.01866666666666
7.838400833333336,76.08399999999999
8.151936866666668,76.18266666666665
8.465472900000002,76.33699999999999
8.779008933333335,76.46166666666666
9.092544966666669,76.57666666666665
9.406081000000002,76.76666666666665
9.719617033333336,76.79633333333332
10.033153066666669,76.79633333333332
10.346689100000003,76.81233333333333
10.660225133333336,76.82333333333332
10.97376116666667,76.82633333333332
11.287297200000003,76.83133333333332
11.600833233333336,76.86799999999998
11.91436926666667,76.86799999999998
12.227905300000003,76.871
12.541441333333337,76.871
12.85497736666667,76.871
13.168513400000004,76.871
13.482049433333337,76.871
13.79558546666667,76.871
14.109121500000004,76.90333333333334
14.422657533333338,76.90966666666667
14.736193566666671,76.91666666666667
15.049729600000004,76.91666666666667
15.363265633333338,76.91666666666667
15.676801666666671,76.94133333333333
15.990337700000005,76.94133333333333
16.303873733333337,76.94933333333333
16.61740976666667,76.96333333333332
16.9309458,76.96333333333332
17.24448183333333,76.96333333333332
17.558017866666663,76.96333333333332
17.871553899999995,76.96333333333332
18.185089933333327,76.96333333333332
18.49862596666666,76.97233333333332
18.81216199999999,76.97566666666667
19.12569803333332,76.97566666666667
19.439234066666653,76.97566666666667
19.752770099999985,76.97566666666667
20.066306133333317,76.98266666666667
20.37984216666665,76.98266666666667
20.69337819999998,76.98266666666667
21.006914233333312,76.98266666666667
21.320450266666644,76.98266666666667
21.633986299999975,76.98266666666667
21.947522333333307,76.98266666666667
22.26105836666664,76.98266666666667
22.57459439999997,76.98266666666667
22.888130433333302,76.98266666666667
23.201666466666634,76.98266666666667
23.515202499999965,76.98266666666667
23.828738533333297,76.98266666666667
24.14227456666663,76.98266666666667
24.45581059999996,76.98266666666667
24.769346633333292,76.98266666666667
25.082882666666624,76.98266666666667
25.396418699999955,76.98266666666667
25.709954733333287,76.98266666666667
26.02349076666662,76.98266666666667
26.33702679999995,76.98266666666667
26.650562833333282,76.98266666666667
26.964098866666614,76.98266666666667
27.277634899999946,76.98266666666667
27.591170933333277,76.98266666666667
27.90470696666661,76.98266666666667
28.21824299999994,76.98266666666667
28.531779033333272,76.98266666666667
28.845315066666604,76.98266666666667
29.158851099999936,76.98266666666667
29.472387133333267,76.98266666666667
29.7859231666666,76.98266666666667
30.09945919999993,76.98266666666667
30.412995233333262,76.98266666666667
30.726531266666594,76.98266666666667
31.040067299999926,76.98266666666667
31.353603333333258,76.98266666666667
31.66713936666659,76.98266666666667
31.98067539999992,76.98266666666667
32.29421143333325,76.98266666666667
32.60774746666659,76.98266666666667
32.92128349999992,76.98266666666667
33.23481953333326,76.98266666666667
33.548355566666594,76.98266666666667
33.86189159999993,76.98266666666667
34.175427633333264,76.98266666666667
34.4889636666666,76.98266666666667
34.802499699999935,76.98266666666667
35.11603573333327,76.98266666666667
35.429571766666605,76.98266666666667
35.74310779999994,76.98266666666667
36.056643833333275,76.98266666666667
36.37017986666661,76.98266666666667
36.683715899999946,76.98266666666667
36.99725193333328,76.98266666666667
37.31078796666662,76.98266666666667
37.62432399999995,76.98266666666667
37.93786003333329,76.98266666666667
38.25139606666662,76.98266666666667
38.56493209999996,76.98266666666667
38.87846813333329,76.98266666666667
39.19200416666663,76.98266666666667
39.50554019999996,76.98266666666667
39.8190762333333,76.98266666666667
40.132612266666634,76.98266666666667
40.44614829999997,76.98266666666667
40.759684333333304,76.98266666666667
41.07322036666664,76.98266666666667
41.386756399999975,76.98266666666667
41.70029243333331,76.98266666666667
42.013828466666645,76.98266666666667
42.32736449999998,76.98266666666667
42.640900533333316,76.98266666666667
42.95443656666665,76.98266666666667
43.267972599999986,76.98266666666667
43.58150863333332,76.98266666666667
43.89504466666666,76.98266666666667
44.20858069999999,76.98266666666667
44.52211673333333,76.98266666666667
44.83565276666666,76.98266666666667
45.1491888,76.98266666666667
45.46272483333333,76.98266666666667
45.77626086666667,76.98266666666667
46.0897969,76.98266666666667
46.40333293333334,76.98266666666667
46.716868966666674,76.98266666666667
47.03040500000001,76.98266666666667
47.343941033333344,76.98266666666667
47.65747706666668,76.98266666666667
47.971013100000015,76.98266666666667
48.28454913333335,76.98266666666667
48.598085166666685,76.98266666666667
48.91162120000002,76.98266666666667
49.225157233333356,76.98266666666667
49.53869326666669,76.98266666666667
49.852229300000026,76.98266666666667
50.16576533333336,76.98266666666667
50.4793013666667,76.98266666666667
50.79283740000003,76.98266666666667
51.10637343333337,76.98266666666667
51.4199094666667,76.98266666666667
51.73344550000004,76.98266666666667
52.04698153333337,76.98266666666667
52.36051756666671,76.98266666666667
52.67405360000004,76.98266666666667
52.98758963333338,76.98266666666667
53.301125666666714,76.98266666666667
53.61466170000005,76.98266666666667
53.928197733333384,76.98266666666667
54.24173376666672,76.98266666666667
54.555269800000055,76.98266666666667
54.86880583333339,76.98266666666667
55.182341866666725,76.98266666666667
55.49587790000006,76.98266666666667
55.809413933333396,76.98266666666667
56.12294996666673,76.98266666666667
56.436486000000066,76.98266666666667
56.7500220333334,76.98266666666667
57.06355806666674,76.98266666666667
57.37709410000007,76.98266666666667
57.69063013333341,76.98266666666667
58.00416616666674,76.98266666666667
58.31770220000008,76.98266666666667
58.63123823333341,76.98266666666667
58.94477426666675,76.98266666666667
59.25831030000008,76.98266666666667
59.57184633333342,76.98266666666667
59.885382366666754,76.98266666666667
60.19891840000009,76.98266666666667
60.512454433333424,76.98266666666667
60.82599046666676,76.98266666666667
61.139526500000095,76.98266666666667
61.45306253333343,76.98266666666667
61.766598566666765,76.98266666666667
62.0801346000001,76.98266666666667
62.393670633333436,76.98266666666667
62.70720666666677,76.98266666666667
63.020742700000106,76.98266666666667
63.33427873333344,76.98266666666667
63.64781476666678,76.98266666666667
63.96135080000011,76.98266666666667
64.27488683333344,76.98266666666667
64.58842286666678,76.98266666666667
64.90195890000011,76.98266666666667
65.21549493333345,76.98266666666667
65.52903096666678,76.98266666666667
65.84256700000012,76.98266666666667
66.15610303333345,76.98266666666667
66.46963906666679,76.98266666666667
66.78317510000012,76.98266666666667
67.09671113333346,76.98266666666667
67.41024716666679,76.98266666666667
67.72378320000013,76.98266666666667
68.03731923333346,76.98266666666667
68.3508552666668,76.98266666666667
68.66439130000013,76.98266666666667
68.97792733333347,76.98266666666667
69.2914633666668,76.98266666666667
69.60499940000014,76.98266666666667
69.91853543333347,76.98266666666667
70.23207146666681,76.98266666666667
70.54560750000014,76.98266666666667
70.85914353333348,76.98266666666667
71.17267956666682,76.98266666666667
71.48621560000015,76.98266666666667
71.79975163333349,76.98266666666667
72.11328766666682,76.98266666666667
72.42682370000016,76.98266666666667
72.74035973333349,76.98266666666667
73.05389576666683,76.98266666666667
73.36743180000016,76.98266666666667
73.6809678333335,76.98266666666667
73.99450386666683,76.98266666666667
74.30803990000017,76.98266666666667
74.6215759333335,76.98266666666667
74.93511196666684,76.98266666666667
75.24864800000017,76.98266666666667
75.56218403333351,76.98266666666667
75.87572006666684,76.98266666666667
76.18925610000018,76.98266666666667
76.50279213333351,76.98266666666667
76.81632816666685,76.98266666666667
77.12986420000018,76.98266666666667
77.44340023333352,76.98266666666667
77.75693626666686,76.98266666666667
78.07047230000019,76.98266666666667
78.38400833333353,76.98266666666667
78.69754436666686,76.98266666666667
79.0110804000002,76.98266666666667
79.32461643333353,76.98266666666667
79.63815246666687,76.98266666666667
79.9516885000002,76.98266666666667


==> figures/op/aco_500const.txt <==
x,y
0.6163693333333333,28.166666666666668
1.2327386666666666,33.53333333333333
1.849108,35.733333333333334
2.4654773333333333,48.46666666666667
3.0818466666666664,97.7
3.6982159999999995,142.03333333333333
4.314585333333333,162.76666666666668
4.930954666666666,171.8
5.547323999999999,177.9
6.163693333333332,183.4
6.780062666666665,187.66666666666666
7.396431999999998,190.3
8.012801333333332,194.2
8.629170666666665,196.2
9.245539999999998,197.33333333333334
9.861909333333331,199.9
10.478278666666665,201.9
11.094647999999998,203.6
11.71101733333333,204.6
12.327386666666664,205.83333333333334
12.943755999999997,206.96666666666667
13.56012533333333,208.2
14.176494666666663,208.8
14.792863999999996,209.36666666666667
15.40923333333333,209.93333333333334
16.025602666666664,211.2
16.641972,211.66666666666666
17.258341333333334,212.3
17.87471066666667,212.76666666666668
18.491080000000004,213.6
19.10744933333334,213.66666666666666
19.723818666666673,213.9
20.34018800000001,214.0
20.956557333333343,214.8
21.572926666666678,215.43333333333334
22.189296000000013,215.76666666666668
22.805665333333348,216.03333333333333
23.422034666666683,216.5
24.038404000000018,216.8
24.654773333333353,216.93333333333334
25.271142666666687,217.2
25.887512000000022,217.43333333333334
26.503881333333357,217.96666666666667
27.120250666666692,218.0
27.736620000000027,218.46666666666667
28.352989333333362,218.76666666666668
28.969358666666697,219.1
29.58572800000003,219.46666666666667
30.202097333333366,219.53333333333333
30.8184666666667,219.63333333333333
31.434836000000036,219.96666666666667
32.05120533333337,220.1
32.6675746666667,220.26666666666668
33.283944000000034,220.33333333333334
33.900313333333365,220.33333333333334
34.516682666666696,220.56666666666666
35.13305200000003,220.6
35.74942133333336,220.66666666666666
36.36579066666669,220.9
36.98216000000002,221.03333333333333
37.59852933333335,221.23333333333332
38.214898666666684,221.43333333333334
38.831268000000016,221.6
39.44763733333335,221.66666666666666
40.06400666666668,221.76666666666668
40.68037600000001,221.83333333333334
41.29674533333334,221.86666666666667
41.91311466666667,222.06666666666666
42.529484000000004,222.06666666666666
43.145853333333335,222.4
43.762222666666666,222.46666666666667
44.378592,222.76666666666668
44.99496133333333,222.83333333333334
45.61133066666666,222.86666666666667
46.22769999999999,222.9
46.84406933333332,222.96666666666667
47.460438666666654,223.0
48.076807999999986,223.06666666666666
48.69317733333332,223.2
49.30954666666665,223.43333333333334
49.92591599999998,223.43333333333334
50.54228533333331,223.43333333333334
51.15865466666664,223.5
51.77502399999997,223.86666666666667
52.391393333333305,223.86666666666667
53.007762666666636,224.0
53.62413199999997,224.03333333333333
54.2405013333333,224.16666666666666
54.85687066666663,224.23333333333332
55.47323999999996,224.36666666666667
56.08960933333329,224.36666666666667
56.705978666666624,224.43333333333334
57.322347999999955,224.46666666666667
57.93871733333329,224.63333333333333
58.55508666666662,224.63333333333333
59.17145599999995,224.73333333333332
59.78782533333328,224.73333333333332
60.40419466666661,225.06666666666666
61.02056399999994,225.26666666666668
61.636933333333275,225.36666666666667
62.253302666666606,225.5
62.86967199999994,225.63333333333333
63.48604133333327,225.66666666666666
64.1024106666666,225.76666666666668
64.71877999999994,226.0
65.33514933333328,226.03333333333333
65.95151866666662,226.06666666666666
66.56788799999995,226.06666666666666
67.18425733333329,226.1
67.80062666666663,226.1
68.41699599999997,226.13333333333333
69.03336533333331,226.13333333333333
69.64973466666665,226.2
70.26610399999998,226.2
70.88247333333332,226.2
71.49884266666666,226.2
72.115212,226.23333333333332
72.73158133333334,226.26666666666668
73.34795066666668,226.26666666666668
73.96432000000001,226.26666666666668
74.58068933333335,226.33333333333334
75.19705866666669,226.33333333333334
75.81342800000003,226.33333333333334
76.42979733333337,226.4
77.0461666666667,226.4
77.66253600000005,226.4
78.27890533333338,226.4
78.89527466666672,226.4
79.51164400000006,226.43333333333334
80.1280133333334,226.43333333333334
80.74438266666674,226.43333333333334
81.36075200000008,226.43333333333334
81.97712133333341,226.5
82.59349066666675,226.53333333333333
83.20986000000009,226.53333333333333
83.82622933333343,226.53333333333333
84.44259866666677,226.6
85.0589680000001,226.6
85.67533733333345,226.6
86.29170666666678,226.6
86.90807600000012,226.6
87.52444533333346,226.63333333333333
88.1408146666668,226.66666666666666
88.75718400000014,226.73333333333332
89.37355333333348,226.73333333333332
89.98992266666681,226.83333333333334
90.60629200000015,226.83333333333334
91.22266133333349,227.03333333333333
91.83903066666683,227.03333333333333
92.45540000000017,227.03333333333333
93.0717693333335,227.06666666666666
93.68813866666684,227.13333333333333
94.30450800000018,227.13333333333333
94.92087733333352,227.16666666666666
95.53724666666686,227.16666666666666
96.1536160000002,227.2
96.76998533333354,227.2
97.38635466666688,227.2
98.00272400000021,227.2
98.61909333333355,227.23333333333332
99.23546266666689,227.23333333333332
99.85183200000023,227.33333333333334
100.46820133333357,227.33333333333334
101.0845706666669,227.33333333333334
101.70094000000024,227.33333333333334
102.31730933333358,227.33333333333334
102.93367866666692,227.33333333333334
103.55004800000026,227.33333333333334
104.1664173333336,227.33333333333334
104.78278666666694,227.33333333333334
105.39915600000027,227.36666666666667
106.01552533333361,227.4
106.63189466666695,227.4
107.24826400000029,227.4
107.86463333333363,227.4
108.48100266666697,227.4
109.0973720000003,227.4
109.71374133333364,227.43333333333334
110.33011066666698,227.43333333333334
110.94648000000032,227.43333333333334
111.56284933333366,227.43333333333334
112.179218666667,227.43333333333334
112.79558800000034,227.43333333333334
113.41195733333367,227.43333333333334
114.02832666666701,227.43333333333334
114.64469600000035,227.43333333333334
115.26106533333369,227.43333333333334
115.87743466666703,227.46666666666667
116.49380400000037,227.46666666666667
117.1101733333337,227.46666666666667
117.72654266666704,227.46666666666667
118.34291200000038,227.46666666666667
118.95928133333372,227.46666666666667
119.57565066666706,227.46666666666667
120.1920200000004,227.46666666666667
120.80838933333374,227.46666666666667
121.42475866666707,227.46666666666667
122.04112800000041,227.46666666666667
122.65749733333375,227.53333333333333
123.27386666666709,227.53333333333333
123.89023600000043,227.56666666666666
124.50660533333377,227.56666666666666
125.1229746666671,227.7
125.73934400000044,227.7
126.35571333333378,227.7
126.97208266666712,227.7
127.58845200000046,227.7
128.2048213333338,227.7
128.82119066666712,227.7
129.43756000000045,227.7
130.05392933333377,227.7
130.6702986666671,227.7
131.28666800000042,227.7
131.90303733333374,227.7
132.51940666666707,227.7
133.1357760000004,227.7
133.75214533333371,227.7
134.36851466666704,227.7
134.98488400000036,227.7
135.6012533333337,227.7
136.217622666667,227.7
136.83399200000034,227.7
137.45036133333366,227.7
138.06673066666698,227.7
138.6831000000003,227.7
139.29946933333363,227.73333333333332
139.91583866666696,227.76666666666668
140.53220800000028,227.76666666666668
141.1485773333336,227.76666666666668
141.76494666666693,227.76666666666668
142.38131600000025,227.8
142.99768533333358,227.8
143.6140546666669,227.83333333333334
144.23042400000023,227.86666666666667
144.84679333333355,227.86666666666667
145.46316266666688,227.86666666666667
146.0795320000002,227.86666666666667
146.69590133333352,227.86666666666667
147.31227066666685,227.86666666666667
147.92864000000017,227.86666666666667
148.5450093333335,227.86666666666667
149.16137866666682,227.86666666666667
149.77774800000014,227.86666666666667
150.39411733333347,227.86666666666667
151.0104866666668,227.86666666666667
151.62685600000012,227.86666666666667
152.24322533333344,227.86666666666667
152.85959466666677,227.86666666666667
153.4759640000001,227.86666666666667
154.0923333333334,227.86666666666667
154.70870266666674,227.86666666666667
155.32507200000006,227.86666666666667
155.9414413333334,227.86666666666667
156.5578106666667,227.86666666666667
157.17418000000004,227.86666666666667
157.79054933333336,227.86666666666667
158.40691866666668,227.86666666666667
159.023288,227.86666666666667
159.63965733333333,227.86666666666667
160.25602666666666,227.86666666666667
160.87239599999998,227.86666666666667
161.4887653333333,227.86666666666667
162.10513466666663,227.86666666666667
162.72150399999995,227.86666666666667
163.33787333333328,227.86666666666667
163.9542426666666,227.9
164.57061199999993,227.9
165.18698133333325,227.9
165.80335066666657,227.9
166.4197199999999,227.9
167.03608933333322,227.9
167.65245866666655,227.9
168.26882799999987,227.9
168.8851973333332,227.9
169.50156666666652,227.9
170.11793599999984,227.9
170.73430533333317,227.9
171.3506746666665,227.9
171.96704399999982,227.9
172.58341333333314,227.9
173.19978266666647,227.9
173.8161519999998,227.9
174.4325213333331,227.9
175.04889066666644,227.9
175.66525999999976,227.9
176.2816293333331,227.9
176.8979986666664,227.9
177.51436799999973,227.9
178.13073733333306,227.9
178.74710666666638,227.9
179.3634759999997,227.9
179.97984533333303,227.9
180.59621466666636,227.9
181.21258399999968,227.9
181.828953333333,227.9
182.44532266666633,227.9
183.06169199999965,227.9
183.67806133333298,227.9
184.2944306666663,227.9
184.91079999999963,227.9
185.52716933333295,227.9
186.14353866666627,227.9
186.7599079999996,227.9
187.37627733333292,227.9
187.99264666666625,227.9
188.60901599999957,227.9
189.2253853333329,227.9
189.84175466666622,227.9
190.45812399999954,227.9
191.07449333333287,227.9
191.6908626666662,227.9
192.30723199999952,227.9
192.92360133333284,227.9
193.53997066666616,227.9
194.1563399999995,227.9
194.7727093333328,227.9
195.38907866666614,227.9
196.00544799999946,227.9
196.62181733333279,227.9
197.2381866666661,227.9
197.85455599999943,227.9
198.47092533333276,227.9
199.08729466666608,227.9
199.7036639999994,227.9
200.32003333333273,227.9
200.93640266666605,227.9
201.55277199999938,227.9
202.1691413333327,227.9
202.78551066666603,227.9
203.40187999999935,227.9
204.01824933333268,227.9
204.634618666666,227.9
205.25098799999932,227.9
205.86735733333265,227.9
206.48372666666597,227.9
207.1000959999993,227.9
207.71646533333262,227.9
208.33283466666595,227.9
208.94920399999927,227.9
209.5655733333326,227.9
210.18194266666592,227.9
210.79831199999924,227.9
211.41468133333257,227.9
212.0310506666659,227.9
212.64741999999922,227.9
213.26378933333254,227.9
213.88015866666586,227.9
214.4965279999992,227.9
215.1128973333325,227.9
215.72926666666584,227.9
216.34563599999916,227.9
216.96200533333248,227.9
217.5783746666658,227.9
218.19474399999913,227.9
218.81111333333246,227.9
219.42748266666578,227.9
220.0438519999991,227.9
220.66022133333243,227.9
221.27659066666575,227.9
221.89295999999908,227.9
222.5093293333324,227.9
223.12569866666573,227.9
223.74206799999905,227.9
224.35843733333238,227.9
224.9748066666657,227.9
225.59117599999902,227.9
226.20754533333235,227.9
226.82391466666567,227.9
227.440283999999,227.9
228.05665333333232,227.9
228.67302266666564,227.9
229.28939199999897,227.9
229.9057613333323,227.9
230.52213066666562,227.9
231.13849999999894,227.9
231.75486933333227,227.9
232.3712386666656,227.9
232.98760799999891,227.9
233.60397733333224,227.9
234.22034666666556,227.93333333333334
234.8367159999989,227.96666666666667
235.4530853333322,227.96666666666667
236.06945466666554,227.96666666666667
236.68582399999886,227.96666666666667
237.30219333333218,227.96666666666667
237.9185626666655,227.96666666666667
238.53493199999883,227.96666666666667
239.15130133333216,227.96666666666667
239.76767066666548,227.96666666666667
240.3840399999988,227.96666666666667
241.00040933333213,227.96666666666667
241.61677866666545,227.96666666666667
242.23314799999878,227.96666666666667
242.8495173333321,227.96666666666667
243.46588666666543,227.96666666666667
244.08225599999875,227.96666666666667
244.69862533333207,227.96666666666667
245.3149946666654,227.96666666666667
245.93136399999872,227.96666666666667
246.54773333333205,227.96666666666667
247.16410266666537,227.96666666666667
247.7804719999987,227.96666666666667
248.39684133333202,227.96666666666667
249.01321066666534,227.96666666666667
249.62957999999867,227.96666666666667
250.245949333332,227.96666666666667
250.86231866666532,227.96666666666667
251.47868799999864,227.96666666666667
252.09505733333197,227.96666666666667
252.7114266666653,227.96666666666667
253.3277959999986,227.96666666666667
253.94416533333194,227.96666666666667
254.56053466666526,227.96666666666667
255.1769039999986,227.96666666666667
255.7932733333319,227.96666666666667
256.40964266666526,227.96666666666667
257.0260119999986,227.96666666666667
257.64238133333197,227.96666666666667
258.2587506666653,227.96666666666667
258.8751199999987,227.96666666666667
259.491489333332,227.96666666666667
260.1078586666654,227.96666666666667
260.72422799999873,227.96666666666667
261.3405973333321,227.96666666666667
261.95696666666544,227.96666666666667
262.5733359999988,227.96666666666667
263.18970533333214,227.96666666666667
263.8060746666655,227.96666666666667
264.42244399999885,227.96666666666667
265.0388133333322,227.96666666666667
265.65518266666555,227.96666666666667
266.2715519999989,227.96666666666667
266.88792133333226,227.96666666666667
267.5042906666656,227.96666666666667
268.12065999999896,227.96666666666667
268.7370293333323,227.96666666666667
269.35339866666567,227.96666666666667
269.969767999999,227.96666666666667
270.5861373333324,227.96666666666667
271.2025066666657,227.96666666666667
271.8188759999991,227.96666666666667
272.43524533333243,227.96666666666667
273.0516146666658,227.96666666666667
273.66798399999914,227.96666666666667
274.2843533333325,227.96666666666667
274.90072266666584,227.96666666666667
275.5170919999992,227.96666666666667
276.13346133333255,227.96666666666667
276.7498306666659,227.96666666666667
277.36619999999925,227.96666666666667
277.9825693333326,227.96666666666667
278.59893866666596,227.96666666666667
279.2153079999993,227.96666666666667
279.83167733333266,227.96666666666667
280.448046666666,227.96666666666667
281.06441599999937,227.96666666666667
281.6807853333327,227.96666666666667
282.2971546666661,227.96666666666667
282.9135239999994,227.96666666666667
283.5298933333328,227.96666666666667
284.14626266666613,227.96666666666667
284.7626319999995,227.96666666666667
285.37900133333284,227.96666666666667
285.9953706666662,227.96666666666667
286.61173999999954,227.96666666666667
287.2281093333329,227.96666666666667
287.84447866666625,227.96666666666667
288.4608479999996,227.96666666666667
289.07721733333295,227.96666666666667
289.6935866666663,227.96666666666667
290.30995599999966,227.96666666666667
290.926325333333,227.96666666666667
291.54269466666636,227.96666666666667
292.1590639999997,227.96666666666667
292.77543333333307,227.96666666666667
293.3918026666664,227.96666666666667
294.0081719999998,227.96666666666667
294.6245413333331,227.96666666666667
295.2409106666665,227.96666666666667
295.85727999999983,227.96666666666667
296.4736493333332,227.96666666666667
297.09001866666654,227.96666666666667
297.7063879999999,227.96666666666667
298.32275733333324,227.96666666666667
298.9391266666666,227.96666666666667
299.55549599999995,227.96666666666667


==> figures/op/aco_500dist.txt <==
x,y
0.6163693333333333,14.315999999999999
1.2327386666666666,18.091333333333335
1.849108,18.666
2.4654773333333333,22.03233333333333
3.0818466666666664,52.05533333333333
3.6982159999999995,77.312
4.314585333333333,88.12233333333333
4.930954666666666,92.04966666666664
5.547323999999999,94.91166666666665
6.163693333333332,97.04666666666665
6.780062666666665,99.65199999999999
7.396431999999998,102.46433333333333
8.012801333333332,104.2
8.629170666666665,105.23866666666666
9.245539999999998,106.17066666666668
9.861909333333331,106.84099999999998
10.478278666666665,107.76966666666665
11.094647999999998,108.32666666666665
11.71101733333333,108.966
12.327386666666664,109.70633333333333
12.943755999999997,110.038
13.56012533333333,110.285
14.176494666666663,110.64566666666666
14.792863999999996,110.79599999999999
15.40923333333333,111.23
16.025602666666664,111.44033333333336
16.641972,111.82966666666668
17.258341333333334,111.89900000000002
17.87471066666667,112.07333333333332
18.491080000000004,112.164
19.10744933333334,112.46566666666668
19.723818666666673,112.66533333333332
20.34018800000001,112.86433333333333
20.956557333333343,112.96933333333332
21.572926666666678,113.22266666666665
22.189296000000013,113.22266666666665
22.805665333333348,113.279
23.422034666666683,113.28333333333333
24.038404000000018,113.37833333333334
24.654773333333353,113.41300000000001
25.271142666666687,113.41300000000001
25.887512000000022,113.41300000000001
26.503881333333357,113.44166666666668
27.120250666666692,113.44166666666668
27.736620000000027,113.44166666666668
28.352989333333362,113.44166666666668
28.969358666666697,113.48266666666669
29.58572800000003,113.49966666666667
30.202097333333366,113.49966666666667
30.8184666666667,113.49966666666667
31.434836000000036,113.49966666666667
32.05120533333337,113.56866666666669
32.6675746666667,113.56866666666669
33.283944000000034,113.56866666666669
33.900313333333365,113.56866666666669
34.516682666666696,113.56866666666669
35.13305200000003,113.56866666666669
35.74942133333336,113.56866666666669
36.36579066666669,113.56866666666669
36.98216000000002,113.56866666666669
37.59852933333335,113.56866666666669
38.214898666666684,113.56866666666669
38.831268000000016,113.56866666666669
39.44763733333335,113.56866666666669
40.06400666666668,113.56866666666669
40.68037600000001,113.56866666666669
41.29674533333334,113.56866666666669
41.91311466666667,113.56866666666669
42.529484000000004,113.56866666666669
43.145853333333335,113.56866666666669
43.762222666666666,113.57833333333336
44.378592,113.57933333333335
44.99496133333333,113.57933333333335
45.61133066666666,113.57933333333335
46.22769999999999,113.57933333333335
46.84406933333332,113.57933333333335
47.460438666666654,113.57933333333335
48.076807999999986,113.57933333333335
48.69317733333332,113.57933333333335
49.30954666666665,113.57933333333335
49.92591599999998,113.57933333333335
50.54228533333331,113.57933333333335
51.15865466666664,113.57933333333335
51.77502399999997,113.57933333333335
52.391393333333305,113.57933333333335
53.007762666666636,113.57933333333335
53.62413199999997,113.57933333333335
54.2405013333333,113.57933333333335
54.85687066666663,113.57933333333335
55.47323999999996,113.57933333333335
56.08960933333329,113.57933333333335
56.705978666666624,113.57933333333335
57.322347999999955,113.57933333333335
57.93871733333329,113.57933333333335
58.55508666666662,113.57933333333335
59.17145599999995,113.57933333333335
59.78782533333328,113.57933333333335
60.40419466666661,113.57933333333335
61.02056399999994,113.57933333333335
61.636933333333275,113.57933333333335
62.253302666666606,113.57933333333335
62.86967199999994,113.57933333333335
63.48604133333327,113.57933333333335
64.1024106666666,113.57933333333335
64.71877999999994,113.57933333333335
65.33514933333328,113.57933333333335
65.95151866666662,113.57933333333335
66.56788799999995,113.57933333333335
67.18425733333329,113.57933333333335
67.80062666666663,113.57933333333335
68.41699599999997,113.57933333333335
69.03336533333331,113.57933333333335
69.64973466666665,113.57933333333335
70.26610399999998,113.57933333333335
70.88247333333332,113.57933333333335
71.49884266666666,113.57933333333335
72.115212,113.57933333333335
72.73158133333334,113.57933333333335
73.34795066666668,113.57933333333335
73.96432000000001,113.57933333333335
74.58068933333335,113.57933333333335
75.19705866666669,113.57933333333335
75.81342800000003,113.57933333333335
76.42979733333337,113.57933333333335
77.0461666666667,113.57933333333335
77.66253600000005,113.57933333333335
78.27890533333338,113.57933333333335
78.89527466666672,113.57933333333335
79.51164400000006,113.57933333333335
80.1280133333334,113.57933333333335
80.74438266666674,113.57933333333335
81.36075200000008,113.57933333333335
81.97712133333341,113.57933333333335
82.59349066666675,113.57933333333335
83.20986000000009,113.57933333333335
83.82622933333343,113.57933333333335
84.44259866666677,113.57933333333335
85.0589680000001,113.57933333333335
85.67533733333345,113.57933333333335
86.29170666666678,113.57933333333335
86.90807600000012,113.57933333333335
87.52444533333346,113.57933333333335
88.1408146666668,113.57933333333335
88.75718400000014,113.57933333333335
89.37355333333348,113.57933333333335
89.98992266666681,113.57933333333335
90.60629200000015,113.57933333333335
91.22266133333349,113.57933333333335
91.83903066666683,113.57933333333335
92.45540000000017,113.57933333333335
93.0717693333335,113.57933333333335
93.68813866666684,113.57933333333335
94.30450800000018,113.57933333333335
94.92087733333352,113.57933333333335
95.53724666666686,113.57933333333335
96.1536160000002,113.57933333333335
96.76998533333354,113.57933333333335
97.38635466666688,113.57933333333335
98.00272400000021,113.57933333333335
98.61909333333355,113.57933333333335
99.23546266666689,113.57933333333335
99.85183200000023,113.57933333333335
100.46820133333357,113.57933333333335
101.0845706666669,113.57933333333335
101.70094000000024,113.57933333333335
102.31730933333358,113.57933333333335
102.93367866666692,113.57933333333335
103.55004800000026,113.57933333333335
104.1664173333336,113.57933333333335
104.78278666666694,113.57933333333335
105.39915600000027,113.57933333333335
106.01552533333361,113.57933333333335
106.63189466666695,113.57933333333335
107.24826400000029,113.57933333333335
107.86463333333363,113.57933333333335
108.48100266666697,113.57933333333335
109.0973720000003,113.57933333333335
109.71374133333364,113.57933333333335
110.33011066666698,113.57933333333335
110.94648000000032,113.57933333333335
111.56284933333366,113.57933333333335
112.179218666667,113.57933333333335
112.79558800000034,113.57933333333335
113.41195733333367,113.57933333333335
114.02832666666701,113.57933333333335
114.64469600000035,113.57933333333335
115.26106533333369,113.57933333333335
115.87743466666703,113.57933333333335
116.49380400000037,113.57933333333335
117.1101733333337,113.57933333333335
117.72654266666704,113.57933333333335
118.34291200000038,113.57933333333335
118.95928133333372,113.57933333333335
119.57565066666706,113.57933333333335
120.1920200000004,113.57933333333335
120.80838933333374,113.57933333333335
121.42475866666707,113.57933333333335
122.04112800000041,113.57933333333335
122.65749733333375,113.57933333333335
123.27386666666709,113.57933333333335
123.89023600000043,113.57933333333335
124.50660533333377,113.57933333333335
125.1229746666671,113.57933333333335
125.73934400000044,113.57933333333335
126.35571333333378,113.57933333333335
126.97208266666712,113.57933333333335
127.58845200000046,113.57933333333335
128.2048213333338,113.57933333333335
128.82119066666712,113.57933333333335
129.43756000000045,113.57933333333335
130.05392933333377,113.57933333333335
130.6702986666671,113.57933333333335
131.28666800000042,113.57933333333335
131.90303733333374,113.57933333333335
132.51940666666707,113.57933333333335
133.1357760000004,113.57933333333335
133.75214533333371,113.57933333333335
134.36851466666704,113.57933333333335
134.98488400000036,113.57933333333335
135.6012533333337,113.57933333333335
136.217622666667,113.57933333333335
136.83399200000034,113.57933333333335
137.45036133333366,113.57933333333335
138.06673066666698,113.57933333333335
138.6831000000003,113.57933333333335
139.29946933333363,113.57933333333335
139.91583866666696,113.57933333333335
140.53220800000028,113.57933333333335
141.1485773333336,113.57933333333335
141.76494666666693,113.57933333333335
142.38131600000025,113.57933333333335
142.99768533333358,113.57933333333335
143.6140546666669,113.57933333333335
144.23042400000023,113.57933333333335
144.84679333333355,113.57933333333335
145.46316266666688,113.57933333333335
146.0795320000002,113.57933333333335
146.69590133333352,113.57933333333335
147.31227066666685,113.57933333333335
147.92864000000017,113.57933333333335
148.5450093333335,113.57933333333335
149.16137866666682,113.57933333333335
149.77774800000014,113.57933333333335
150.39411733333347,113.57933333333335
151.0104866666668,113.57933333333335
151.62685600000012,113.57933333333335
152.24322533333344,113.57933333333335
152.85959466666677,113.57933333333335
153.4759640000001,113.57933333333335
154.0923333333334,113.57933333333335
154.70870266666674,113.57933333333335
155.32507200000006,113.57933333333335
155.9414413333334,113.57933333333335
156.5578106666667,113.57933333333335
157.17418000000004,113.57933333333335
157.79054933333336,113.57933333333335
158.40691866666668,113.57933333333335
159.023288,113.57933333333335
159.63965733333333,113.57933333333335
160.25602666666666,113.57933333333335
160.87239599999998,113.57933333333335
161.4887653333333,113.57933333333335
162.10513466666663,113.57933333333335
162.72150399999995,113.57933333333335
163.33787333333328,113.57933333333335
163.9542426666666,113.57933333333335
164.57061199999993,113.57933333333335
165.18698133333325,113.57933333333335
165.80335066666657,113.57933333333335
166.4197199999999,113.57933333333335
167.03608933333322,113.57933333333335
167.65245866666655,113.57933333333335
168.26882799999987,113.57933333333335
168.8851973333332,113.57933333333335
169.50156666666652,113.57933333333335
170.11793599999984,113.57933333333335
170.73430533333317,113.57933333333335
171.3506746666665,113.57933333333335
171.96704399999982,113.57933333333335
172.58341333333314,113.57933333333335
173.19978266666647,113.57933333333335
173.8161519999998,113.57933333333335
174.4325213333331,113.57933333333335
175.04889066666644,113.57933333333335
175.66525999999976,113.57933333333335
176.2816293333331,113.57933333333335
176.8979986666664,113.57933333333335
177.51436799999973,113.57933333333335
178.13073733333306,113.57933333333335
178.74710666666638,113.57933333333335
179.3634759999997,113.57933333333335
179.97984533333303,113.57933333333335
180.59621466666636,113.57933333333335
181.21258399999968,113.57933333333335
181.828953333333,113.57933333333335
182.44532266666633,113.57933333333335
183.06169199999965,113.57933333333335
183.67806133333298,113.57933333333335
184.2944306666663,113.57933333333335
184.91079999999963,113.57933333333335
185.52716933333295,113.57933333333335
186.14353866666627,113.57933333333335
186.7599079999996,113.57933333333335
187.37627733333292,113.57933333333335
187.99264666666625,113.57933333333335
188.60901599999957,113.57933333333335
189.2253853333329,113.57933333333335
189.84175466666622,113.57933333333335
190.45812399999954,113.57933333333335
191.07449333333287,113.57933333333335
191.6908626666662,113.57933333333335
192.30723199999952,113.57933333333335
192.92360133333284,113.57933333333335
193.53997066666616,113.57933333333335
194.1563399999995,113.57933333333335
194.7727093333328,113.57933333333335
195.38907866666614,113.57933333333335
196.00544799999946,113.57933333333335
196.62181733333279,113.57933333333335
197.2381866666661,113.57933333333335
197.85455599999943,113.57933333333335
198.47092533333276,113.57933333333335
199.08729466666608,113.57933333333335
199.7036639999994,113.57933333333335
200.32003333333273,113.57933333333335
200.93640266666605,113.57933333333335
201.55277199999938,113.57933333333335
202.1691413333327,113.57933333333335
202.78551066666603,113.57933333333335
203.40187999999935,113.57933333333335
204.01824933333268,113.57933333333335
204.634618666666,113.57933333333335
205.25098799999932,113.57933333333335
205.86735733333265,113.57933333333335
206.48372666666597,113.57933333333335
207.1000959999993,113.57933333333335
207.71646533333262,113.57933333333335
208.33283466666595,113.57933333333335
208.94920399999927,113.57933333333335
209.5655733333326,113.57933333333335
210.18194266666592,113.57933333333335
210.79831199999924,113.57933333333335
211.41468133333257,113.57933333333335
212.0310506666659,113.57933333333335
212.64741999999922,113.57933333333335
213.26378933333254,113.57933333333335
213.88015866666586,113.57933333333335
214.4965279999992,113.57933333333335
215.1128973333325,113.57933333333335
215.72926666666584,113.57933333333335
216.34563599999916,113.57933333333335
216.96200533333248,113.57933333333335
217.5783746666658,113.57933333333335
218.19474399999913,113.57933333333335
218.81111333333246,113.57933333333335
219.42748266666578,113.57933333333335
220.0438519999991,113.57933333333335
220.66022133333243,113.57933333333335
221.27659066666575,113.57933333333335
221.89295999999908,113.57933333333335
222.5093293333324,113.57933333333335
223.12569866666573,113.57933333333335
223.74206799999905,113.57933333333335
224.35843733333238,113.57933333333335
224.9748066666657,113.57933333333335
225.59117599999902,113.57933333333335
226.20754533333235,113.57933333333335
226.82391466666567,113.57933333333335
227.440283999999,113.57933333333335
228.05665333333232,113.57933333333335
228.67302266666564,113.57933333333335
229.28939199999897,113.57933333333335
229.9057613333323,113.57933333333335
230.52213066666562,113.57933333333335
231.13849999999894,113.57933333333335
231.75486933333227,113.57933333333335
232.3712386666656,113.57933333333335
232.98760799999891,113.57933333333335
233.60397733333224,113.57933333333335
234.22034666666556,113.57933333333335
234.8367159999989,113.57933333333335
235.4530853333322,113.57933333333335
236.06945466666554,113.57933333333335
236.68582399999886,113.57933333333335
237.30219333333218,113.57933333333335
237.9185626666655,113.57933333333335
238.53493199999883,113.57933333333335
239.15130133333216,113.57933333333335
239.76767066666548,113.57933333333335
240.3840399999988,113.57933333333335
241.00040933333213,113.57933333333335
241.61677866666545,113.57933333333335
242.23314799999878,113.57933333333335
242.8495173333321,113.57933333333335
243.46588666666543,113.57933333333335
244.08225599999875,113.57933333333335
244.69862533333207,113.57933333333335
245.3149946666654,113.57933333333335
245.93136399999872,113.57933333333335
246.54773333333205,113.57933333333335
247.16410266666537,113.57933333333335
247.7804719999987,113.57933333333335
248.39684133333202,113.57933333333335
249.01321066666534,113.57933333333335
249.62957999999867,113.57933333333335
250.245949333332,113.57933333333335
250.86231866666532,113.57933333333335
251.47868799999864,113.57933333333335
252.09505733333197,113.57933333333335
252.7114266666653,113.57933333333335
253.3277959999986,113.57933333333335
253.94416533333194,113.57933333333335
254.56053466666526,113.57933333333335
255.1769039999986,113.57933333333335
255.7932733333319,113.57933333333335
256.40964266666526,113.57933333333335
257.0260119999986,113.57933333333335
257.64238133333197,113.57933333333335
258.2587506666653,113.57933333333335
258.8751199999987,113.57933333333335
259.491489333332,113.57933333333335
260.1078586666654,113.57933333333335
260.72422799999873,113.57933333333335
261.3405973333321,113.57933333333335
261.95696666666544,113.57933333333335
262.5733359999988,113.57933333333335
263.18970533333214,113.57933333333335
263.8060746666655,113.57933333333335
264.42244399999885,113.57933333333335
265.0388133333322,113.57933333333335
265.65518266666555,113.57933333333335
266.2715519999989,113.57933333333335
266.88792133333226,113.57933333333335
267.5042906666656,113.57933333333335
268.12065999999896,113.57933333333335
268.7370293333323,113.57933333333335
269.35339866666567,113.57933333333335
269.969767999999,113.57933333333335
270.5861373333324,113.57933333333335
271.2025066666657,113.57933333333335
271.8188759999991,113.57933333333335
272.43524533333243,113.57933333333335
273.0516146666658,113.57933333333335
273.66798399999914,113.57933333333335
274.2843533333325,113.57933333333335
274.90072266666584,113.57933333333335
275.5170919999992,113.57933333333335
276.13346133333255,113.57933333333335
276.7498306666659,113.57933333333335
277.36619999999925,113.57933333333335
277.9825693333326,113.57933333333335
278.59893866666596,113.57933333333335
279.2153079999993,113.57933333333335
279.83167733333266,113.57933333333335
280.448046666666,113.57933333333335
281.06441599999937,113.57933333333335
281.6807853333327,113.57933333333335
282.2971546666661,113.57933333333335
282.9135239999994,113.57933333333335
283.5298933333328,113.57933333333335
284.14626266666613,113.57933333333335
284.7626319999995,113.57933333333335
285.37900133333284,113.57933333333335
285.9953706666662,113.57933333333335
286.61173999999954,113.57933333333335
287.2281093333329,113.57933333333335
287.84447866666625,113.57933333333335
288.4608479999996,113.57933333333335
289.07721733333295,113.57933333333335
289.6935866666663,113.57933333333335
290.30995599999966,113.57933333333335
290.926325333333,113.57933333333335
291.54269466666636,113.57933333333335
292.1590639999997,113.57933333333335
292.77543333333307,113.57933333333335
293.3918026666664,113.57933333333335
294.0081719999998,113.57933333333335
294.6245413333331,113.57933333333335
295.2409106666665,113.57933333333335
295.85727999999983,113.57933333333335
296.4736493333332,113.57933333333335
297.09001866666654,113.57933333333335
297.7063879999999,113.57933333333335
298.32275733333324,113.57933333333335
298.9391266666666,113.57933333333335
299.55549599999995,113.57933333333335


==> figures/op/aco_500unif.txt <==
x,y
0.6163693333333333,17.041666666666668
1.2327386666666666,21.520666666666664
1.849108,22.69233333333333
2.4654773333333333,32.92933333333333
3.0818466666666664,62.51766666666667
3.6982159999999995,84.35000000000001
4.314585333333333,94.70733333333332
4.930954666666666,98.37700000000001
5.547323999999999,101.31700000000001
6.163693333333332,103.65499999999999
6.780062666666665,105.42566666666666
7.396431999999998,106.99133333333333
8.012801333333332,107.85199999999999
8.629170666666665,109.40366666666665
9.245539999999998,110.25633333333333
9.861909333333331,111.20733333333334
10.478278666666665,112.67066666666668
11.094647999999998,113.15966666666665
11.71101733333333,113.74699999999999
12.327386666666664,114.22833333333332
12.943755999999997,114.97866666666667
13.56012533333333,115.13333333333335
14.176494666666663,115.50900000000001
14.792863999999996,115.61733333333333
15.40923333333333,115.72433333333333
16.025602666666664,115.87833333333333
16.641972,115.92699999999999
17.258341333333334,116.01533333333334
17.87471066666667,116.34466666666667
18.491080000000004,116.44333333333334
19.10744933333334,116.53966666666665
19.723818666666673,116.696
20.34018800000001,116.863
20.956557333333343,116.98800000000001
21.572926666666678,117.02333333333334
22.189296000000013,117.14666666666668
22.805665333333348,117.15833333333333
23.422034666666683,117.33600000000001
24.038404000000018,117.40766666666667
24.654773333333353,117.52466666666668
25.271142666666687,117.63133333333334
25.887512000000022,117.761
26.503881333333357,117.787
27.120250666666692,117.787
27.736620000000027,117.787
28.352989333333362,117.787
28.969358666666697,117.80266666666667
29.58572800000003,117.80266666666667
30.202097333333366,117.80266666666667
30.8184666666667,117.80266666666667
31.434836000000036,117.85966666666667
32.05120533333337,117.85966666666667
32.6675746666667,117.85966666666667
33.283944000000034,117.887
33.900313333333365,117.887
34.516682666666696,117.887
35.13305200000003,117.88966666666667
35.74942133333336,117.88966666666667
36.36579066666669,117.88966666666667
36.98216000000002,117.88966666666667
37.59852933333335,117.88966666666667
38.214898666666684,117.88966666666667
38.831268000000016,117.88966666666667
39.44763733333335,117.88966666666667
40.06400666666668,117.91233333333334
40.68037600000001,117.91233333333334
41.29674533333334,117.91233333333334
41.91311466666667,117.91233333333334
42.529484000000004,117.91233333333334
43.145853333333335,117.91233333333334
43.762222666666666,117.91233333333334
44.378592,117.91966666666666
44.99496133333333,117.91966666666666
45.61133066666666,117.91966666666666
46.22769999999999,117.91966666666666
46.84406933333332,117.91966666666666
47.460438666666654,117.91966666666666
48.076807999999986,117.91966666666666
48.69317733333332,117.91966666666666
49.30954666666665,117.91966666666666
49.92591599999998,117.91966666666666
50.54228533333331,117.91966666666666
51.15865466666664,117.91966666666666
51.77502399999997,117.91966666666666
52.391393333333305,117.91966666666666
53.007762666666636,117.91966666666666
53.62413199999997,117.91966666666666
54.2405013333333,117.91966666666666
54.85687066666663,117.91966666666666
55.47323999999996,117.91966666666666
56.08960933333329,117.91966666666666
56.705978666666624,117.91966666666666
57.322347999999955,117.91966666666666
57.93871733333329,117.91966666666666
58.55508666666662,117.91966666666666
59.17145599999995,117.91966666666666
59.78782533333328,117.91966666666666
60.40419466666661,117.91966666666666
61.02056399999994,117.91966666666666
61.636933333333275,117.91966666666666
62.253302666666606,117.91966666666666
62.86967199999994,117.91966666666666
63.48604133333327,117.91966666666666
64.1024106666666,117.91966666666666
64.71877999999994,117.91966666666666
65.33514933333328,117.91966666666666
65.95151866666662,117.91966666666666
66.56788799999995,117.91966666666666
67.18425733333329,117.91966666666666
67.80062666666663,117.91966666666666
68.41699599999997,117.93266666666665
69.03336533333331,117.93266666666665
69.64973466666665,117.93266666666665
70.26610399999998,117.93266666666665
70.88247333333332,117.93266666666665
71.49884266666666,117.93266666666665
72.115212,117.93266666666665
72.73158133333334,117.93266666666665
73.34795066666668,117.93266666666665
73.96432000000001,117.93266666666665
74.58068933333335,117.93266666666665
75.19705866666669,117.93266666666665
75.81342800000003,117.93266666666665
76.42979733333337,117.93266666666665
77.0461666666667,117.93266666666665
77.66253600000005,117.93266666666665
78.27890533333338,117.93266666666665
78.89527466666672,117.93266666666665
79.51164400000006,117.93266666666665
80.1280133333334,117.93266666666665
80.74438266666674,117.93266666666665
81.36075200000008,117.93266666666665
81.97712133333341,117.93266666666665
82.59349066666675,117.93266666666665
83.20986000000009,117.93266666666665
83.82622933333343,117.93266666666665
84.44259866666677,117.93266666666665
85.0589680000001,117.93266666666665
85.67533733333345,117.93266666666665
86.29170666666678,117.93266666666665
86.90807600000012,117.93266666666665
87.52444533333346,117.93266666666665
88.1408146666668,117.93266666666665
88.75718400000014,117.93266666666665
89.37355333333348,117.93266666666665
89.98992266666681,117.93266666666665
90.60629200000015,117.93266666666665
91.22266133333349,117.93266666666665
91.83903066666683,117.93266666666665
92.45540000000017,117.93266666666665
93.0717693333335,117.93266666666665
93.68813866666684,117.93266666666665
94.30450800000018,117.93266666666665
94.92087733333352,117.93266666666665
95.53724666666686,117.93266666666665
96.1536160000002,117.93266666666665
96.76998533333354,117.93266666666665
97.38635466666688,117.93266666666665
98.00272400000021,117.93266666666665
98.61909333333355,117.93266666666665
99.23546266666689,117.93266666666665
99.85183200000023,117.93266666666665
100.46820133333357,117.93266666666665
101.0845706666669,117.93266666666665
101.70094000000024,117.93266666666665
102.31730933333358,117.93266666666665
102.93367866666692,117.93266666666665
103.55004800000026,117.93266666666665
104.1664173333336,117.93266666666665
104.78278666666694,117.93266666666665
105.39915600000027,117.93266666666665
106.01552533333361,117.93266666666665
106.63189466666695,117.93266666666665
107.24826400000029,117.93266666666665
107.86463333333363,117.93266666666665
108.48100266666697,117.93266666666665
109.0973720000003,117.93266666666665
109.71374133333364,117.93266666666665
110.33011066666698,117.93266666666665
110.94648000000032,117.93266666666665
111.56284933333366,117.93266666666665
112.179218666667,117.93266666666665
112.79558800000034,117.93266666666665
113.41195733333367,117.93266666666665
114.02832666666701,117.93266666666665
114.64469600000035,117.93266666666665
115.26106533333369,117.93266666666665
115.87743466666703,117.93266666666665
116.49380400000037,117.93266666666665
117.1101733333337,117.93266666666665
117.72654266666704,117.93266666666665
118.34291200000038,117.93266666666665
118.95928133333372,117.93266666666665
119.57565066666706,117.93266666666665
120.1920200000004,117.93266666666665
120.80838933333374,117.93266666666665
121.42475866666707,117.93266666666665
122.04112800000041,117.93266666666665
122.65749733333375,117.93266666666665
123.27386666666709,117.93266666666665
123.89023600000043,117.93266666666665
124.50660533333377,117.93266666666665
125.1229746666671,117.93266666666665
125.73934400000044,117.93266666666665
126.35571333333378,117.93266666666665
126.97208266666712,117.93266666666665
127.58845200000046,117.93266666666665
128.2048213333338,117.93266666666665
128.82119066666712,117.93266666666665
129.43756000000045,117.93266666666665
130.05392933333377,117.93266666666665
130.6702986666671,117.93266666666665
131.28666800000042,117.93266666666665
131.90303733333374,117.93266666666665
132.51940666666707,117.93266666666665
133.1357760000004,117.93266666666665
133.75214533333371,117.93266666666665
134.36851466666704,117.93266666666665
134.98488400000036,117.93266666666665
135.6012533333337,117.93266666666665
136.217622666667,117.93266666666665
136.83399200000034,117.93266666666665
137.45036133333366,117.93266666666665
138.06673066666698,117.93266666666665
138.6831000000003,117.93266666666665
139.29946933333363,117.93266666666665
139.91583866666696,117.93266666666665
140.53220800000028,117.93266666666665
141.1485773333336,117.93266666666665
141.76494666666693,117.93266666666665
142.38131600000025,117.93266666666665
142.99768533333358,117.93266666666665
143.6140546666669,117.93266666666665
144.23042400000023,117.93266666666665
144.84679333333355,117.93266666666665
145.46316266666688,117.93266666666665
146.0795320000002,117.93266666666665
146.69590133333352,117.93266666666665
147.31227066666685,117.93266666666665
147.92864000000017,117.93266666666665
148.5450093333335,117.93266666666665
149.16137866666682,117.93266666666665
149.77774800000014,117.93266666666665
150.39411733333347,117.93266666666665
151.0104866666668,117.93266666666665
151.62685600000012,117.93266666666665
152.24322533333344,117.93266666666665
152.85959466666677,117.93266666666665
153.4759640000001,117.93266666666665
154.0923333333334,117.93266666666665
154.70870266666674,117.93266666666665
155.32507200000006,117.93266666666665
155.9414413333334,117.93266666666665
156.5578106666667,117.93266666666665
157.17418000000004,117.93266666666665
157.79054933333336,117.93266666666665
158.40691866666668,117.93266666666665
159.023288,117.93266666666665
159.63965733333333,117.93266666666665
160.25602666666666,117.93266666666665
160.87239599999998,117.93266666666665
161.4887653333333,117.93266666666665
162.10513466666663,117.93266666666665
162.72150399999995,117.93266666666665
163.33787333333328,117.93266666666665
163.9542426666666,117.93266666666665
164.57061199999993,117.93266666666665
165.18698133333325,117.93266666666665
165.80335066666657,117.93266666666665
166.4197199999999,117.93266666666665
167.03608933333322,117.93266666666665
167.65245866666655,117.93266666666665
168.26882799999987,117.93266666666665
168.8851973333332,117.93266666666665
169.50156666666652,117.93266666666665
170.11793599999984,117.93266666666665
170.73430533333317,117.93266666666665
171.3506746666665,117.93266666666665
171.96704399999982,117.93266666666665
172.58341333333314,117.93266666666665
173.19978266666647,117.93266666666665
173.8161519999998,117.93266666666665
174.4325213333331,117.93266666666665
175.04889066666644,117.93266666666665
175.66525999999976,117.93266666666665
176.2816293333331,117.93266666666665
176.8979986666664,117.93266666666665
177.51436799999973,117.93266666666665
178.13073733333306,117.93266666666665
178.74710666666638,117.93266666666665
179.3634759999997,117.93266666666665
179.97984533333303,117.93266666666665
180.59621466666636,117.93266666666665
181.21258399999968,117.93266666666665
181.828953333333,117.93266666666665
182.44532266666633,117.93266666666665
183.06169199999965,117.93266666666665
183.67806133333298,117.93266666666665
184.2944306666663,117.93266666666665
184.91079999999963,117.93266666666665
185.52716933333295,117.93266666666665
186.14353866666627,117.93266666666665
186.7599079999996,117.93266666666665
187.37627733333292,117.93266666666665
187.99264666666625,117.93266666666665
188.60901599999957,117.93266666666665
189.2253853333329,117.93266666666665
189.84175466666622,117.93266666666665
190.45812399999954,117.93266666666665
191.07449333333287,117.93266666666665
191.6908626666662,117.93266666666665
192.30723199999952,117.93266666666665
192.92360133333284,117.93266666666665
193.53997066666616,117.93266666666665
194.1563399999995,117.93266666666665
194.7727093333328,117.93266666666665
195.38907866666614,117.93266666666665
196.00544799999946,117.93266666666665
196.62181733333279,117.93266666666665
197.2381866666661,117.93266666666665
197.85455599999943,117.93266666666665
198.47092533333276,117.93266666666665
199.08729466666608,117.93266666666665
199.7036639999994,117.93266666666665
200.32003333333273,117.93266666666665
200.93640266666605,117.93266666666665
201.55277199999938,117.93266666666665
202.1691413333327,117.93266666666665
202.78551066666603,117.93266666666665
203.40187999999935,117.93266666666665
204.01824933333268,117.93266666666665
204.634618666666,117.93266666666665
205.25098799999932,117.93266666666665
205.86735733333265,117.93266666666665
206.48372666666597,117.93266666666665
207.1000959999993,117.93266666666665
207.71646533333262,117.93266666666665
208.33283466666595,117.93266666666665
208.94920399999927,117.93266666666665
209.5655733333326,117.93266666666665
210.18194266666592,117.93266666666665
210.79831199999924,117.93266666666665
211.41468133333257,117.93266666666665
212.0310506666659,117.93266666666665
212.64741999999922,117.93266666666665
213.26378933333254,117.93266666666665
213.88015866666586,117.93266666666665
214.4965279999992,117.93266666666665
215.1128973333325,117.93266666666665
215.72926666666584,117.93266666666665
216.34563599999916,117.93266666666665
216.96200533333248,117.93266666666665
217.5783746666658,117.93266666666665
218.19474399999913,117.93266666666665
218.81111333333246,117.93266666666665
219.42748266666578,117.93266666666665
220.0438519999991,117.93266666666665
220.66022133333243,117.93266666666665
221.27659066666575,117.93266666666665
221.89295999999908,117.93266666666665
222.5093293333324,117.93266666666665
223.12569866666573,117.93266666666665
223.74206799999905,117.93266666666665
224.35843733333238,117.93266666666665
224.9748066666657,117.93266666666665
225.59117599999902,117.93266666666665
226.20754533333235,117.93266666666665
226.82391466666567,117.93266666666665
227.440283999999,117.93266666666665
228.05665333333232,117.93266666666665
228.67302266666564,117.93266666666665
229.28939199999897,117.93266666666665
229.9057613333323,117.93266666666665
230.52213066666562,117.93266666666665
231.13849999999894,117.93266666666665
231.75486933333227,117.93266666666665
232.3712386666656,117.93266666666665
232.98760799999891,117.93266666666665
233.60397733333224,117.93266666666665
234.22034666666556,117.93266666666665
234.8367159999989,117.93266666666665
235.4530853333322,117.93266666666665
236.06945466666554,117.93266666666665
236.68582399999886,117.93266666666665
237.30219333333218,117.93266666666665
237.9185626666655,117.93266666666665
238.53493199999883,117.93266666666665
239.15130133333216,117.93266666666665
239.76767066666548,117.93266666666665
240.3840399999988,117.93266666666665
241.00040933333213,117.93266666666665
241.61677866666545,117.93266666666665
242.23314799999878,117.93266666666665
242.8495173333321,117.93266666666665
243.46588666666543,117.93266666666665
244.08225599999875,117.93266666666665
244.69862533333207,117.93266666666665
245.3149946666654,117.93266666666665
245.93136399999872,117.93266666666665
246.54773333333205,117.93266666666665
247.16410266666537,117.93266666666665
247.7804719999987,117.93266666666665
248.39684133333202,117.93266666666665
249.01321066666534,117.93266666666665
249.62957999999867,117.93266666666665
250.245949333332,117.93266666666665
250.86231866666532,117.93266666666665
251.47868799999864,117.93266666666665
252.09505733333197,117.93266666666665
252.7114266666653,117.93266666666665
253.3277959999986,117.93266666666665
253.94416533333194,117.93266666666665
254.56053466666526,117.93266666666665
255.1769039999986,117.93266666666665
255.7932733333319,117.93266666666665
256.40964266666526,117.93266666666665
257.0260119999986,117.93266666666665
257.64238133333197,117.93266666666665
258.2587506666653,117.93266666666665
258.8751199999987,117.93266666666665
259.491489333332,117.93266666666665
260.1078586666654,117.93266666666665
260.72422799999873,117.93266666666665
261.3405973333321,117.93266666666665
261.95696666666544,117.93266666666665
262.5733359999988,117.93266666666665
263.18970533333214,117.93266666666665
263.8060746666655,117.93266666666665
264.42244399999885,117.93266666666665
265.0388133333322,117.93266666666665
265.65518266666555,117.93266666666665
266.2715519999989,117.93266666666665
266.88792133333226,117.93266666666665
267.5042906666656,117.93266666666665
268.12065999999896,117.93266666666665
268.7370293333323,117.93266666666665
269.35339866666567,117.93266666666665
269.969767999999,117.93266666666665
270.5861373333324,117.93266666666665
271.2025066666657,117.93266666666665
271.8188759999991,117.93266666666665
272.43524533333243,117.93266666666665
273.0516146666658,117.93266666666665
273.66798399999914,117.93266666666665
274.2843533333325,117.93266666666665
274.90072266666584,117.93266666666665
275.5170919999992,117.93266666666665
276.13346133333255,117.93266666666665
276.7498306666659,117.93266666666665
277.36619999999925,117.93266666666665
277.9825693333326,117.93266666666665
278.59893866666596,117.93266666666665
279.2153079999993,117.93266666666665
279.83167733333266,117.93266666666665
280.448046666666,117.93266666666665
281.06441599999937,117.93266666666665
281.6807853333327,117.93266666666665
282.2971546666661,117.93266666666665
282.9135239999994,117.93266666666665
283.5298933333328,117.93266666666665
284.14626266666613,117.93266666666665
284.7626319999995,117.93266666666665
285.37900133333284,117.93266666666665
285.9953706666662,117.93266666666665
286.61173999999954,117.93266666666665
287.2281093333329,117.93266666666665
287.84447866666625,117.93266666666665
288.4608479999996,117.93266666666665
289.07721733333295,117.93266666666665
289.6935866666663,117.93266666666665
290.30995599999966,117.93266666666665
290.926325333333,117.93266666666665
291.54269466666636,117.93266666666665
292.1590639999997,117.93266666666665
292.77543333333307,117.93266666666665
293.3918026666664,117.93266666666665
294.0081719999998,117.93266666666665
294.6245413333331,117.93266666666665
295.2409106666665,117.93266666666665
295.85727999999983,117.93266666666665
296.4736493333332,117.93266666666665
297.09001866666654,117.93266666666665
297.7063879999999,117.93266666666665
298.32275733333324,117.93266666666665
298.9391266666666,117.93266666666665
299.55549599999995,117.93266666666665


==> figures/op/aco_50const.txt <==
x,y
0.039115319999999995,10.7
0.07823063999999999,14.633333333333333
0.11734595999999999,18.5
0.15646127999999998,21.166666666666668
0.1955766,22.966666666666665
0.23469192,23.766666666666666
0.27380724,24.0
0.31292256,24.4
0.35203788,24.6
0.39115320000000003,24.766666666666666
0.43026852000000004,24.9
0.46938384000000005,25.0
0.5084991600000001,25.1
0.54761448,25.1
0.5867298,25.1
0.6258451199999999,25.133333333333333
0.6649604399999999,25.133333333333333
0.7040757599999998,25.133333333333333
0.7431910799999998,25.133333333333333
0.7823063999999997,25.166666666666668
0.8214217199999997,25.166666666666668
0.8605370399999996,25.166666666666668
0.8996523599999996,25.166666666666668
0.9387676799999995,25.166666666666668
0.9778829999999995,25.166666666666668
1.0169983199999995,25.166666666666668
1.0561136399999995,25.166666666666668
1.0952289599999996,25.166666666666668
1.1343442799999996,25.166666666666668
1.1734595999999997,25.166666666666668
1.2125749199999998,25.166666666666668
1.2516902399999998,25.166666666666668
1.29080556,25.166666666666668
1.32992088,25.166666666666668
1.3690362,25.166666666666668
1.40815152,25.166666666666668
1.4472668400000002,25.166666666666668
1.4863821600000002,25.166666666666668
1.5254974800000003,25.166666666666668
1.5646128000000004,25.166666666666668
1.6037281200000004,25.166666666666668
1.6428434400000005,25.166666666666668
1.6819587600000006,25.166666666666668
1.7210740800000006,25.166666666666668
1.7601894000000007,25.166666666666668
1.7993047200000007,25.166666666666668
1.8384200400000008,25.166666666666668
1.8775353600000009,25.166666666666668
1.916650680000001,25.166666666666668
1.955766000000001,25.166666666666668
1.994881320000001,25.166666666666668


==> figures/op/aco_50dist.txt <==
x,y
0.039115319999999995,5.612333333333334
0.07823063999999999,7.930666666666668
0.11734595999999999,9.608333333333333
0.15646127999999998,11.030000000000001
0.1955766,11.886
0.23469192,12.201
0.27380724,12.43966666666667
0.31292256,12.625666666666667
0.35203788,12.71166666666667
0.39115320000000003,12.783333333333335
0.43026852000000004,12.910333333333336
0.46938384000000005,12.916000000000002
0.5084991600000001,12.947000000000001
0.54761448,12.982333333333333
0.5867298,12.988
0.6258451199999999,13.005
0.6649604399999999,13.012666666666668
0.7040757599999998,13.012666666666668
0.7431910799999998,13.012666666666668
0.7823063999999997,13.012666666666668
0.8214217199999997,13.012666666666668
0.8605370399999996,13.012666666666668
0.8996523599999996,13.012666666666668
0.9387676799999995,13.012666666666668
0.9778829999999995,13.012666666666668
1.0169983199999995,13.012666666666668
1.0561136399999995,13.012666666666668
1.0952289599999996,13.012666666666668
1.1343442799999996,13.012666666666668
1.1734595999999997,13.012666666666668
1.2125749199999998,13.012666666666668
1.2516902399999998,13.012666666666668
1.29080556,13.012666666666668
1.32992088,13.012666666666668
1.3690362,13.012666666666668
1.40815152,13.012666666666668
1.4472668400000002,13.012666666666668
1.4863821600000002,13.012666666666668
1.5254974800000003,13.012666666666668
1.5646128000000004,13.012666666666668
1.6037281200000004,13.012666666666668
1.6428434400000005,13.012666666666668
1.6819587600000006,13.012666666666668
1.7210740800000006,13.012666666666668
1.7601894000000007,13.012666666666668
1.7993047200000007,13.012666666666668
1.8384200400000008,13.012666666666668
1.8775353600000009,13.012666666666668
1.916650680000001,13.012666666666668
1.955766000000001,13.012666666666668
1.994881320000001,13.012666666666668


==> figures/op/aco_50unif.txt <==
x,y
0.039115319999999995,6.825666666666667
0.07823063999999999,9.699666666666667
0.11734595999999999,11.594333333333335
0.15646127999999998,13.258333333333331
0.1955766,13.950666666666667
0.23469192,14.434333333333335
0.27380724,14.596666666666668
0.31292256,14.718666666666667
0.35203788,14.761333333333333
0.39115320000000003,14.820666666666666
0.43026852000000004,14.856333333333334
0.46938384000000005,14.874333333333334
0.5084991600000001,14.883999999999999
0.54761448,14.888333333333332
0.5867298,14.888333333333332
0.6258451199999999,14.890666666666666
0.6649604399999999,14.891666666666667
0.7040757599999998,14.896333333333335
0.7431910799999998,14.896333333333335
0.7823063999999997,14.896333333333335
0.8214217199999997,14.901000000000002
0.8605370399999996,14.901000000000002
0.8996523599999996,14.901000000000002
0.9387676799999995,14.901000000000002
0.9778829999999995,14.901000000000002
1.0169983199999995,14.910666666666668
1.0561136399999995,14.910666666666668
1.0952289599999996,14.910666666666668
1.1343442799999996,14.910666666666668
1.1734595999999997,14.910666666666668
1.2125749199999998,14.910666666666668
1.2516902399999998,14.910666666666668
1.29080556,14.910666666666668
1.32992088,14.910666666666668
1.3690362,14.910666666666668
1.40815152,14.910666666666668
1.4472668400000002,14.910666666666668
1.4863821600000002,14.910666666666668
1.5254974800000003,14.910666666666668
1.5646128000000004,14.910666666666668
1.6037281200000004,14.910666666666668
1.6428434400000005,14.910666666666668
1.6819587600000006,14.910666666666668
1.7210740800000006,14.910666666666668
1.7601894000000007,14.910666666666668
1.7993047200000007,14.910666666666668
1.8384200400000008,14.910666666666668
1.8775353600000009,14.910666666666668
1.916650680000001,14.910666666666668
1.955766000000001,14.910666666666668
1.994881320000001,14.910666666666668


==> figures/op/gurobi_100const.txt <==
x,y
0.001,0.0
0.081,1.0
0.161,1.4
0.241,1.4333333333333333
0.321,1.4333333333333333
0.401,1.4333333333333333
0.48100000000000004,1.4333333333333333
0.561,1.4333333333333333
0.641,1.4333333333333333
0.721,1.4333333333333333
0.8009999999999999,1.4333333333333333
0.8809999999999999,1.4333333333333333
0.9609999999999999,1.4333333333333333
1.041,1.4333333333333333
1.121,1.4333333333333333
1.201,1.4333333333333333
1.2810000000000001,1.4333333333333333
1.3610000000000002,1.4333333333333333
1.4410000000000003,1.4333333333333333
1.5210000000000004,1.4333333333333333
1.6010000000000004,1.4333333333333333
1.6810000000000005,1.4333333333333333
1.7610000000000006,1.4333333333333333
1.8410000000000006,1.4333333333333333
1.9210000000000007,1.4333333333333333
2.001000000000001,1.8666666666666667
2.081000000000001,1.8666666666666667
2.161000000000001,2.966666666666667
2.241000000000001,2.966666666666667
2.321000000000001,2.966666666666667
2.401000000000001,3.033333333333333
2.481000000000001,3.466666666666667
2.5610000000000013,3.466666666666667
2.6410000000000013,5.633333333333334
2.7210000000000014,6.433333333333334
2.8010000000000015,6.733333333333333
2.8810000000000016,7.666666666666667
2.9610000000000016,9.066666666666666
3.0410000000000017,9.066666666666666
3.1210000000000018,9.1
3.201000000000002,9.1
3.281000000000002,10.266666666666667
3.361000000000002,10.266666666666667
3.441000000000002,12.566666666666666
3.521000000000002,12.566666666666666
3.601000000000002,14.3
3.6810000000000023,16.533333333333335
3.7610000000000023,18.133333333333333
3.8410000000000024,18.133333333333333
3.9210000000000025,18.133333333333333
4.001000000000002,18.3
4.081000000000002,18.3
4.161000000000002,18.4
4.241000000000002,18.4
4.321000000000002,18.4
4.4010000000000025,18.433333333333334
4.4810000000000025,18.433333333333334
4.561000000000003,19.966666666666665
4.641000000000003,19.966666666666665
4.721000000000003,19.966666666666665
4.801000000000003,19.966666666666665
4.881000000000003,19.966666666666665
4.961000000000003,19.966666666666665
5.041000000000003,20.0
5.121000000000003,21.633333333333333
5.201000000000003,21.633333333333333
5.281000000000003,21.633333333333333
5.361000000000003,21.633333333333333
5.441000000000003,21.633333333333333
5.5210000000000035,22.0
5.6010000000000035,22.0
5.681000000000004,22.0
5.761000000000004,22.0
5.841000000000004,22.0
5.921000000000004,22.0
6.001000000000004,22.0
6.081000000000004,22.0
6.161000000000004,22.0
6.241000000000004,22.0
6.321000000000004,22.0
6.401000000000004,22.0
6.481000000000004,22.0
6.561000000000004,22.0
6.6410000000000045,22.0
6.7210000000000045,22.0
6.801000000000005,23.6
6.881000000000005,23.6
6.961000000000005,23.6
7.041000000000005,23.6
7.121000000000005,23.6
7.201000000000005,23.6
7.281000000000005,23.6
7.361000000000005,23.6
7.441000000000005,23.6
7.521000000000005,23.6
7.601000000000005,23.6
7.681000000000005,25.9
7.7610000000000054,25.9
7.8410000000000055,25.9
7.921000000000006,25.9


==> figures/op/gurobi_100dist.txt <==
x,y
0.001,0.0
0.081,0.5186666666666666
0.161,0.5186666666666666
0.241,0.5186666666666666
0.321,0.5186666666666666
0.401,0.5186666666666666
0.48100000000000004,0.5186666666666666
0.561,0.5186666666666666
0.641,0.5186666666666666
0.721,0.5186666666666666
0.8009999999999999,0.5186666666666666
0.8809999999999999,0.5186666666666666
0.9609999999999999,0.5186666666666666
1.041,0.5186666666666666
1.121,0.5186666666666666
1.201,0.5186666666666666
1.2810000000000001,0.5186666666666666
1.3610000000000002,0.5186666666666666
1.4410000000000003,0.5186666666666666
1.5210000000000004,0.5186666666666666
1.6010000000000004,0.5186666666666666
1.6810000000000005,0.5186666666666666
1.7610000000000006,0.5186666666666666
1.8410000000000006,0.5186666666666666
1.9210000000000007,0.5186666666666666
2.001000000000001,0.5186666666666666
2.081000000000001,0.5186666666666666
2.161000000000001,0.5186666666666666
2.241000000000001,0.5186666666666666
2.321000000000001,0.5186666666666666
2.401000000000001,0.5186666666666666
2.481000000000001,0.5186666666666666
2.5610000000000013,0.5186666666666666
2.6410000000000013,1.769
2.7210000000000014,1.769
2.8010000000000015,1.769
2.8810000000000016,1.7803333333333333
2.9610000000000016,1.7803333333333333
3.0410000000000017,1.7853333333333334
3.1210000000000018,1.7853333333333334
3.201000000000002,1.7853333333333334
3.281000000000002,1.7853333333333334
3.361000000000002,1.7853333333333334
3.441000000000002,1.7853333333333334
3.521000000000002,1.7853333333333334
3.601000000000002,1.7853333333333334
3.6810000000000023,1.7853333333333334
3.7610000000000023,1.7853333333333334
3.8410000000000024,1.7853333333333334
3.9210000000000025,1.7853333333333334
4.001000000000002,1.7853333333333334
4.081000000000002,1.7853333333333334
4.161000000000002,1.7853333333333334
4.241000000000002,1.7853333333333334
4.321000000000002,1.7853333333333334
4.4010000000000025,1.7853333333333334
4.4810000000000025,1.7853333333333334
4.561000000000003,1.7853333333333334
4.641000000000003,1.7853333333333334
4.721000000000003,1.7853333333333334
4.801000000000003,1.7853333333333334
4.881000000000003,1.7853333333333334
4.961000000000003,1.7853333333333334
5.041000000000003,1.7853333333333334
5.121000000000003,1.7853333333333334
5.201000000000003,1.7853333333333334
5.281000000000003,1.7853333333333334
5.361000000000003,1.7853333333333334
5.441000000000003,1.7853333333333334
5.5210000000000035,1.7853333333333334
5.6010000000000035,1.7853333333333334
5.681000000000004,1.7853333333333334
5.761000000000004,1.7853333333333334
5.841000000000004,1.7853333333333334
5.921000000000004,1.7853333333333334
6.001000000000004,1.7853333333333334
6.081000000000004,1.7853333333333334
6.161000000000004,1.7853333333333334
6.241000000000004,1.7853333333333334
6.321000000000004,1.7853333333333334
6.401000000000004,1.7853333333333334
6.481000000000004,1.7853333333333334
6.561000000000004,1.7853333333333334
6.6410000000000045,1.7853333333333334
6.7210000000000045,1.7853333333333334
6.801000000000005,1.7853333333333334
6.881000000000005,1.7853333333333334
6.961000000000005,1.7853333333333334
7.041000000000005,1.7853333333333334
7.121000000000005,1.7853333333333334
7.201000000000005,1.7853333333333334
7.281000000000005,1.7853333333333334
7.361000000000005,1.7853333333333334
7.441000000000005,1.7853333333333334
7.521000000000005,1.7853333333333334
7.601000000000005,1.7853333333333334
7.681000000000005,1.7853333333333334
7.7610000000000054,1.7853333333333334
7.8410000000000055,1.7853333333333334
7.921000000000006,1.7853333333333334


==> figures/op/gurobi_100unif.txt <==
x,y
0.001,0.0
0.081,0.528
0.161,1.3666666666666667
0.241,1.3666666666666667
0.321,1.3666666666666667
0.401,1.4326666666666665
0.48100000000000004,1.5736666666666665
0.561,1.5736666666666665
0.641,1.5736666666666665
0.721,1.5736666666666665
0.8009999999999999,1.5736666666666665
0.8809999999999999,1.5736666666666665
0.9609999999999999,1.5736666666666665
1.041,1.5736666666666665
1.121,1.5736666666666665
1.201,1.5736666666666665
1.2810000000000001,1.5736666666666665
1.3610000000000002,1.5736666666666665
1.4410000000000003,1.5736666666666665
1.5210000000000004,1.5736666666666665
1.6010000000000004,1.5736666666666665
1.6810000000000005,1.5736666666666665
1.7610000000000006,1.5736666666666665
1.8410000000000006,2.182
1.9210000000000007,2.182
2.001000000000001,2.7426666666666666
2.081000000000001,2.7426666666666666
2.161000000000001,2.7426666666666666
2.241000000000001,2.7426666666666666
2.321000000000001,2.7426666666666666
2.401000000000001,2.874
2.481000000000001,2.874
2.5610000000000013,2.874
2.6410000000000013,2.876333333333333
2.7210000000000014,2.8903333333333334
2.8010000000000015,3.17
2.8810000000000016,3.17
2.9610000000000016,3.897666666666667
3.0410000000000017,3.897666666666667
3.1210000000000018,3.928
3.201000000000002,3.928
3.281000000000002,4.209666666666667
3.361000000000002,4.791333333333333
3.441000000000002,4.791333333333333
3.521000000000002,4.972333333333333
3.601000000000002,4.972333333333333
3.6810000000000023,4.972333333333333
3.7610000000000023,6.47
3.8410000000000024,6.47
3.9210000000000025,6.47
4.001000000000002,6.503333333333333
4.081000000000002,6.503333333333333
4.161000000000002,6.535333333333333
4.241000000000002,8.508333333333333
4.321000000000002,8.536
4.4010000000000025,8.536
4.4810000000000025,8.972333333333333
4.561000000000003,9.663
4.641000000000003,9.663
4.721000000000003,9.663
4.801000000000003,9.663
4.881000000000003,10.330666666666666
4.961000000000003,10.330666666666666
5.041000000000003,10.330666666666666
5.121000000000003,10.330666666666666
5.201000000000003,10.330666666666666
5.281000000000003,10.330666666666666
5.361000000000003,10.333333333333334
5.441000000000003,11.012666666666666
5.5210000000000035,11.012666666666666
5.6010000000000035,11.150333333333334
5.681000000000004,11.150333333333334
5.761000000000004,11.150333333333334
5.841000000000004,11.150333333333334
5.921000000000004,11.150333333333334
6.001000000000004,11.150333333333334
6.081000000000004,11.150333333333334
6.161000000000004,11.150333333333334
6.241000000000004,11.150333333333334
6.321000000000004,11.150333333333334
6.401000000000004,11.150333333333334
6.481000000000004,11.150333333333334
6.561000000000004,11.150333333333334
6.6410000000000045,11.150333333333334
6.7210000000000045,11.150333333333334
6.801000000000005,11.150333333333334
6.881000000000005,11.150333333333334
6.961000000000005,11.150333333333334
7.041000000000005,11.150333333333334
7.121000000000005,11.150333333333334
7.201000000000005,11.150333333333334
7.281000000000005,11.150333333333334
7.361000000000005,11.150333333333334
7.441000000000005,11.150333333333334
7.521000000000005,11.150333333333334
7.601000000000005,11.150333333333334
7.681000000000005,11.150333333333334
7.7610000000000054,11.150333333333334
7.8410000000000055,11.150333333333334
7.921000000000006,11.150333333333334


==> figures/op/gurobi_300const.txt <==
x,y
0.001,0.0
0.801,1.0
1.601,1.0
2.401,1.1
3.2009999999999996,1.1333333333333333
4.0009999999999994,1.1333333333333333
4.800999999999999,1.1333333333333333
5.600999999999999,1.1333333333333333
6.400999999999999,1.1333333333333333
7.200999999999999,1.1333333333333333
8.001,1.1333333333333333
8.801,1.1333333333333333
9.601,1.1333333333333333
10.401000000000002,1.1333333333333333
11.201000000000002,1.1333333333333333
12.001000000000003,1.1333333333333333
12.801000000000004,1.1333333333333333
13.601000000000004,1.1333333333333333
14.401000000000005,1.1333333333333333
15.201000000000006,1.1333333333333333
16.001000000000005,1.1333333333333333
16.801000000000005,1.1333333333333333
17.601000000000006,1.1333333333333333
18.401000000000007,1.1333333333333333
19.201000000000008,1.1333333333333333
20.00100000000001,1.1333333333333333
20.80100000000001,1.1333333333333333
21.60100000000001,1.1333333333333333
22.40100000000001,1.1333333333333333
23.20100000000001,1.1333333333333333
24.001000000000012,1.1333333333333333
24.801000000000013,1.1333333333333333
25.601000000000013,1.1333333333333333
26.401000000000014,1.1333333333333333
27.201000000000015,1.1333333333333333
28.001000000000015,1.1333333333333333
28.801000000000016,1.1333333333333333
29.601000000000017,1.1333333333333333
30.401000000000018,1.1333333333333333
31.20100000000002,1.1333333333333333
32.00100000000002,1.1333333333333333
32.801000000000016,1.1333333333333333
33.60100000000001,1.1333333333333333
34.40100000000001,1.1333333333333333
35.20100000000001,1.1333333333333333
36.001000000000005,1.1333333333333333
36.801,1.1333333333333333
37.601,1.1333333333333333
38.400999999999996,1.1333333333333333
39.20099999999999,1.1333333333333333
40.00099999999999,1.1333333333333333
40.80099999999999,1.1333333333333333
41.600999999999985,1.1333333333333333
42.40099999999998,1.1333333333333333
43.20099999999998,1.1333333333333333
44.000999999999976,1.1333333333333333
44.80099999999997,1.1333333333333333
45.60099999999997,1.1333333333333333
46.40099999999997,1.1333333333333333
47.200999999999965,1.1333333333333333
48.00099999999996,1.1333333333333333
48.80099999999996,1.1333333333333333
49.60099999999996,1.1333333333333333
50.400999999999954,1.3333333333333333
51.20099999999995,1.3333333333333333
52.00099999999995,1.3333333333333333
52.800999999999945,1.3666666666666667
53.60099999999994,1.3666666666666667
54.40099999999994,1.3666666666666667
55.20099999999994,1.3666666666666667
56.000999999999934,1.3666666666666667
56.80099999999993,1.4333333333333333
57.60099999999993,1.4333333333333333
58.400999999999925,1.4333333333333333
59.20099999999992,1.4333333333333333
60.00099999999992,1.4333333333333333
60.80099999999992,1.4333333333333333
61.600999999999914,1.4666666666666666
62.40099999999991,1.4666666666666666
63.20099999999991,1.4666666666666666
64.0009999999999,1.4666666666666666
64.8009999999999,1.4666666666666666
65.6009999999999,1.4666666666666666
66.4009999999999,1.4666666666666666
67.2009999999999,1.4666666666666666
68.00099999999989,1.4666666666666666
68.80099999999989,1.4666666666666666
69.60099999999989,1.4666666666666666
70.40099999999988,1.4666666666666666
71.20099999999988,1.4666666666666666
72.00099999999988,1.4666666666666666
72.80099999999987,1.4666666666666666
73.60099999999987,1.4666666666666666
74.40099999999987,1.4666666666666666
75.20099999999987,1.4666666666666666
76.00099999999986,1.4666666666666666
76.80099999999986,1.4666666666666666
77.60099999999986,1.4666666666666666
78.40099999999985,1.4666666666666666
79.20099999999985,1.4666666666666666


==> figures/op/gurobi_300dist.txt <==
x,y
0.001,0.0
0.801,0.5506666666666666
1.601,0.5506666666666666
2.401,0.5506666666666666
3.2009999999999996,0.5506666666666666
4.0009999999999994,0.5506666666666666
4.800999999999999,0.5506666666666666
5.600999999999999,0.5506666666666666
6.400999999999999,0.5506666666666666
7.200999999999999,0.5506666666666666
8.001,0.5506666666666666
8.801,0.5506666666666666
9.601,0.5506666666666666
10.401000000000002,0.5506666666666666
11.201000000000002,0.5506666666666666
12.001000000000003,0.5506666666666666
12.801000000000004,0.5506666666666666
13.601000000000004,0.5506666666666666
14.401000000000005,0.5506666666666666
15.201000000000006,0.5506666666666666
16.001000000000005,0.5506666666666666
16.801000000000005,0.5506666666666666
17.601000000000006,0.5506666666666666
18.401000000000007,0.5506666666666666
19.201000000000008,0.5506666666666666
20.00100000000001,0.5506666666666666
20.80100000000001,0.5506666666666666
21.60100000000001,0.5506666666666666
22.40100000000001,0.5506666666666666
23.20100000000001,0.5506666666666666
24.001000000000012,0.5506666666666666
24.801000000000013,0.5506666666666666
25.601000000000013,0.5506666666666666
26.401000000000014,0.5506666666666666
27.201000000000015,0.5506666666666666
28.001000000000015,0.5506666666666666
28.801000000000016,0.5506666666666666
29.601000000000017,0.5506666666666666
30.401000000000018,0.5506666666666666
31.20100000000002,0.5506666666666666
32.00100000000002,0.5506666666666666
32.801000000000016,0.5506666666666666
33.60100000000001,0.5506666666666666
34.40100000000001,0.5506666666666666
35.20100000000001,0.5506666666666666
36.001000000000005,0.5506666666666666
36.801,0.5506666666666666
37.601,0.5506666666666666
38.400999999999996,0.5506666666666666
39.20099999999999,0.5506666666666666
40.00099999999999,0.5506666666666666
40.80099999999999,0.5506666666666666
41.600999999999985,0.5506666666666666
42.40099999999998,0.5506666666666666
43.20099999999998,0.5506666666666666
44.000999999999976,0.5506666666666666
44.80099999999997,0.5506666666666666
45.60099999999997,0.5506666666666666
46.40099999999997,0.5506666666666666
47.200999999999965,0.5506666666666666
48.00099999999996,0.5506666666666666
48.80099999999996,0.5506666666666666
49.60099999999996,0.5506666666666666
50.400999999999954,0.5506666666666666
51.20099999999995,0.5506666666666666
52.00099999999995,0.5506666666666666
52.800999999999945,0.5506666666666666
53.60099999999994,0.5506666666666666
54.40099999999994,0.5506666666666666
55.20099999999994,0.5506666666666666
56.000999999999934,0.5506666666666666
56.80099999999993,0.5506666666666666
57.60099999999993,0.5506666666666666
58.400999999999925,0.5506666666666666
59.20099999999992,0.5506666666666666
60.00099999999992,0.5506666666666666
60.80099999999992,0.5506666666666666
61.600999999999914,0.5506666666666666
62.40099999999991,0.5506666666666666
63.20099999999991,0.5506666666666666
64.0009999999999,0.5506666666666666
64.8009999999999,0.5506666666666666
65.6009999999999,0.5506666666666666
66.4009999999999,0.5506666666666666
67.2009999999999,0.5506666666666666
68.00099999999989,0.5506666666666666
68.80099999999989,0.5506666666666666
69.60099999999989,0.5506666666666666
70.40099999999988,0.5506666666666666
71.20099999999988,0.5506666666666666
72.00099999999988,0.5506666666666666
72.80099999999987,0.5506666666666666
73.60099999999987,0.5506666666666666
74.40099999999987,0.5506666666666666
75.20099999999987,0.5506666666666666
76.00099999999986,0.5506666666666666
76.80099999999986,0.5506666666666666
77.60099999999986,0.5506666666666666
78.40099999999985,0.5506666666666666
79.20099999999985,0.5506666666666666


==> figures/op/gurobi_300unif.txt <==
x,y
0.001,0.0
0.801,0.5433333333333333
1.601,0.5433333333333333
2.401,0.8083333333333333
3.2009999999999996,0.839
4.0009999999999994,0.839
4.800999999999999,0.839
5.600999999999999,0.839
6.400999999999999,0.839
7.200999999999999,0.839
8.001,0.839
8.801,0.839
9.601,0.839
10.401000000000002,0.839
11.201000000000002,0.839
12.001000000000003,0.839
12.801000000000004,0.839
13.601000000000004,0.839
14.401000000000005,0.839
15.201000000000006,0.839
16.001000000000005,0.839
16.801000000000005,0.839
17.601000000000006,0.839
18.401000000000007,0.839
19.201000000000008,0.839
20.00100000000001,0.839
20.80100000000001,0.839
21.60100000000001,0.839
22.40100000000001,0.839
23.20100000000001,0.839
24.001000000000012,0.839
24.801000000000013,0.839
25.601000000000013,0.839
26.401000000000014,0.839
27.201000000000015,0.839
28.001000000000015,0.839
28.801000000000016,0.839
29.601000000000017,0.839
30.401000000000018,0.839
31.20100000000002,0.839
32.00100000000002,0.839
32.801000000000016,0.839
33.60100000000001,0.839
34.40100000000001,0.839
35.20100000000001,0.839
36.001000000000005,0.839
36.801,0.839
37.601,0.839
38.400999999999996,0.839
39.20099999999999,0.839
40.00099999999999,0.839
40.80099999999999,0.839
41.600999999999985,0.839
42.40099999999998,0.839
43.20099999999998,0.839
44.000999999999976,0.839
44.80099999999997,0.839
45.60099999999997,0.839
46.40099999999997,0.839
47.200999999999965,0.839
48.00099999999996,0.839
48.80099999999996,0.839
49.60099999999996,0.839
50.400999999999954,0.839
51.20099999999995,0.9003333333333333
52.00099999999995,0.9003333333333333
52.800999999999945,0.9003333333333333
53.60099999999994,1.0253333333333334
54.40099999999994,1.0496666666666667
55.20099999999994,1.059
56.000999999999934,1.0776666666666666
56.80099999999993,1.1
57.60099999999993,1.1
58.400999999999925,1.1
59.20099999999992,1.1
60.00099999999992,1.1
60.80099999999992,1.1
61.600999999999914,1.1
62.40099999999991,1.1
63.20099999999991,1.1
64.0009999999999,1.1
64.8009999999999,1.1
65.6009999999999,1.1
66.4009999999999,1.1
67.2009999999999,1.1
68.00099999999989,1.1
68.80099999999989,1.1
69.60099999999989,1.1
70.40099999999988,1.1
71.20099999999988,1.1
72.00099999999988,1.1
72.80099999999987,1.1
73.60099999999987,1.1
74.40099999999987,1.1
75.20099999999987,1.1
76.00099999999986,1.1
76.80099999999986,1.1
77.60099999999986,1.1
78.40099999999985,1.1
79.20099999999985,1.1


==> figures/op/gurobi_500const.txt <==
x,y
0.001,0.0
3.001,1.0
6.0009999999999994,1.0
9.001,1.0
12.001,1.5
15.001,1.5
18.000999999999998,1.5
21.000999999999998,1.5
24.000999999999998,1.5
27.000999999999998,1.5
30.000999999999998,1.5
33.001,1.5
36.001,1.5
39.001,1.5
42.001,1.5
45.001,1.5
48.001,1.5
51.001,1.5
54.001,1.5
57.001,1.5
60.001,1.5
63.001,1.5
66.001,1.5
69.001,1.5
72.001,1.5
75.001,1.5
78.001,1.5
81.001,1.5
84.001,1.5
87.001,1.5
90.001,1.5
93.001,1.5
96.001,1.5
99.001,1.5
102.001,1.5
105.001,1.5
108.001,1.5
111.001,1.5
114.001,1.5
117.001,1.5
120.001,1.5
123.001,1.5
126.001,1.5
129.001,1.5
132.001,1.5
135.001,1.5
138.001,1.5
141.001,1.5
144.001,1.5
147.001,1.5
150.001,1.5
153.001,1.5
156.001,1.5
159.001,1.5
162.001,1.5
165.001,1.5
168.001,1.5
171.001,1.5
174.001,1.5
177.001,1.5
180.001,1.5
183.001,1.5
186.001,1.5
189.001,1.5
192.001,1.5
195.001,1.5
198.001,1.5
201.001,1.5
204.001,1.5
207.001,1.5
210.001,1.5
213.001,1.5
216.001,1.5
219.001,1.5
222.001,1.5
225.001,1.5
228.001,1.5
231.001,1.5
234.001,1.5
237.001,1.5
240.001,1.5
243.001,1.5
246.001,1.5
249.001,1.5
252.001,1.5
255.001,1.5
258.001,1.5
261.001,1.5
264.001,1.5
267.001,1.5
270.001,1.5
273.001,1.5
276.001,1.5
279.001,1.5
282.001,1.5
285.001,1.5
288.001,1.5
291.001,1.5
294.001,1.5
297.001,1.5


==> figures/op/gurobi_500dist.txt <==
x,y
0.001,0.0
3.001,0.455
6.0009999999999994,0.455
9.001,0.455
12.001,0.455
15.001,0.455
18.000999999999998,0.455
21.000999999999998,0.455
24.000999999999998,0.455
27.000999999999998,0.455
30.000999999999998,0.455
33.001,0.455
36.001,0.455
39.001,0.455
42.001,0.455
45.001,0.455
48.001,0.455
51.001,0.455
54.001,0.455
57.001,0.455
60.001,0.455
63.001,0.455
66.001,0.455
69.001,0.455
72.001,0.455
75.001,0.455
78.001,0.455
81.001,0.455
84.001,0.455
87.001,0.455
90.001,0.455
93.001,0.455
96.001,0.455
99.001,0.455
102.001,0.455
105.001,0.455
108.001,0.455
111.001,0.455
114.001,0.455
117.001,0.455
120.001,0.455
123.001,0.455
126.001,0.455
129.001,0.455
132.001,0.455
135.001,0.455
138.001,0.455
141.001,0.455
144.001,0.455
147.001,0.455
150.001,0.455
153.001,0.455
156.001,0.455
159.001,0.455
162.001,0.455
165.001,0.455
168.001,0.455
171.001,0.455
174.001,0.455
177.001,0.455
180.001,0.455
183.001,0.455
186.001,0.455
189.001,0.455
192.001,0.455
195.001,0.455
198.001,0.455
201.001,0.455
204.001,0.455
207.001,0.455
210.001,0.455
213.001,0.455
216.001,0.455
219.001,0.455
222.001,0.455
225.001,0.455
228.001,0.455
231.001,0.455
234.001,0.455
237.001,0.455
240.001,0.455
243.001,0.455
246.001,0.455
249.001,0.455
252.001,0.455
255.001,0.455
258.001,0.455
261.001,0.455
264.001,0.455
267.001,0.455
270.001,0.455
273.001,0.455
276.001,0.455
279.001,0.455
282.001,0.455
285.001,0.455
288.001,0.455
291.001,0.455
294.001,0.455
297.001,0.455


==> figures/op/gurobi_500unif.txt <==
x,y
0.001,0.0
3.001,0.454
6.0009999999999994,0.454
9.001,0.8806666666666667
12.001,1.028
15.001,1.028
18.000999999999998,1.028
21.000999999999998,1.028
24.000999999999998,1.028
27.000999999999998,1.028
30.000999999999998,1.028
33.001,1.028
36.001,1.028
39.001,1.028
42.001,1.028
45.001,1.028
48.001,1.028
51.001,1.028
54.001,1.028
57.001,1.028
60.001,1.028
63.001,1.028
66.001,1.028
69.001,1.028
72.001,1.028
75.001,1.028
78.001,1.028
81.001,1.028
84.001,1.028
87.001,1.028
90.001,1.028
93.001,1.028
96.001,1.028
99.001,1.028
102.001,1.028
105.001,1.028
108.001,1.028
111.001,1.028
114.001,1.028
117.001,1.028
120.001,1.028
123.001,1.028
126.001,1.028
129.001,1.028
132.001,1.028
135.001,1.028
138.001,1.028
141.001,1.028
144.001,1.028
147.001,1.028
150.001,1.028
153.001,1.028
156.001,1.028
159.001,1.028
162.001,1.028
165.001,1.028
168.001,1.028
171.001,1.028
174.001,1.028
177.001,1.028
180.001,1.028
183.001,1.028
186.001,1.028
189.001,1.028
192.001,1.028
195.001,1.0293333333333332
198.001,1.0293333333333332
201.001,1.0293333333333332
204.001,1.0293333333333332
207.001,1.0293333333333332
210.001,1.0293333333333332
213.001,1.0293333333333332
216.001,1.0293333333333332
219.001,1.0573333333333332
222.001,1.0573333333333332
225.001,1.0573333333333332
228.001,1.0573333333333332
231.001,1.0573333333333332
234.001,1.0573333333333332
237.001,1.0573333333333332
240.001,1.0573333333333332
243.001,1.0573333333333332
246.001,1.0573333333333332
249.001,1.0573333333333332
252.001,1.0573333333333332
255.001,1.0573333333333332
258.001,1.0573333333333332
261.001,1.0573333333333332
264.001,1.0573333333333332
267.001,1.0573333333333332
270.001,1.0573333333333332
273.001,1.0573333333333332
276.001,1.0573333333333332
279.001,1.0573333333333332
282.001,1.0573333333333332
285.001,1.0573333333333332
288.001,1.0573333333333332
291.001,1.0573333333333332
294.001,1.0573333333333332
297.001,1.0573333333333332


==> figures/op/gurobi_50const.txt <==
x,y
0.001,0.0
0.021,1.0
0.041,1.0
0.061,1.0
0.081,2.3666666666666667
0.101,3.2
0.12100000000000001,3.2333333333333334
0.14100000000000001,3.2333333333333334
0.161,3.3
0.181,4.066666666666666
0.20099999999999998,4.1
0.22099999999999997,4.1
0.24099999999999996,5.166666666666667
0.26099999999999995,5.466666666666667
0.28099999999999997,5.566666666666666
0.301,6.566666666666666
0.321,6.566666666666666
0.341,6.566666666666666
0.36100000000000004,7.733333333333333
0.38100000000000006,8.7
0.4010000000000001,9.5
0.4210000000000001,11.5
0.4410000000000001,11.566666666666666
0.46100000000000013,11.566666666666666
0.48100000000000015,11.766666666666667
0.5010000000000001,11.833333333333334
0.5210000000000001,11.833333333333334
0.5410000000000001,11.966666666666667
0.5610000000000002,12.1
0.5810000000000002,13.166666666666666
0.6010000000000002,13.166666666666666
0.6210000000000002,13.2
0.6410000000000002,14.0
0.6610000000000003,14.0
0.6810000000000003,14.1
0.7010000000000003,14.1
0.7210000000000003,14.133333333333333
0.7410000000000003,14.166666666666666
0.7610000000000003,14.166666666666666
0.7810000000000004,14.2
0.8010000000000004,14.2
0.8210000000000004,14.2
0.8410000000000004,14.2
0.8610000000000004,14.8
0.8810000000000004,14.8
0.9010000000000005,14.8
0.9210000000000005,15.333333333333334
0.9410000000000005,15.333333333333334
0.9610000000000005,15.333333333333334
0.9810000000000005,15.333333333333334
1.0010000000000006,15.733333333333333
1.0210000000000006,15.733333333333333
1.0410000000000006,16.333333333333332
1.0610000000000006,16.333333333333332
1.0810000000000006,16.333333333333332
1.1010000000000006,16.333333333333332
1.1210000000000007,16.466666666666665
1.1410000000000007,16.466666666666665
1.1610000000000007,16.466666666666665
1.1810000000000007,16.466666666666665
1.2010000000000007,16.466666666666665
1.2210000000000008,16.566666666666666
1.2410000000000008,16.566666666666666
1.2610000000000008,16.566666666666666
1.2810000000000008,16.966666666666665
1.3010000000000008,16.966666666666665
1.3210000000000008,16.966666666666665
1.3410000000000009,16.966666666666665
1.3610000000000009,16.966666666666665
1.381000000000001,17.133333333333333
1.401000000000001,17.133333333333333
1.421000000000001,17.133333333333333
1.441000000000001,17.133333333333333
1.461000000000001,17.133333333333333
1.481000000000001,17.133333333333333
1.501000000000001,17.133333333333333
1.521000000000001,17.133333333333333
1.541000000000001,17.133333333333333
1.561000000000001,17.133333333333333
1.581000000000001,17.133333333333333
1.601000000000001,17.133333333333333
1.621000000000001,17.133333333333333
1.6410000000000011,17.133333333333333
1.6610000000000011,17.133333333333333
1.6810000000000012,17.133333333333333
1.7010000000000012,17.133333333333333
1.7210000000000012,17.3
1.7410000000000012,17.3
1.7610000000000012,17.3
1.7810000000000012,17.3
1.8010000000000013,17.3
1.8210000000000013,17.3
1.8410000000000013,17.3
1.8610000000000013,17.3
1.8810000000000013,17.333333333333332
1.9010000000000014,17.333333333333332
1.9210000000000014,17.333333333333332
1.9410000000000014,17.333333333333332
1.9610000000000014,17.333333333333332
1.9810000000000014,17.333333333333332


==> figures/op/gurobi_50dist.txt <==
x,y
0.001,0.0
0.021,0.5166666666666667
0.041,0.6536666666666666
0.061,0.6536666666666666
0.081,0.6536666666666666
0.101,0.6536666666666666
0.12100000000000001,0.6536666666666666
0.14100000000000001,0.675
0.161,0.675
0.181,0.675
0.20099999999999998,0.675
0.22099999999999997,0.89
0.24099999999999996,0.8906666666666666
0.26099999999999995,0.8906666666666666
0.28099999999999997,0.8906666666666666
0.301,0.8906666666666666
0.321,0.8933333333333333
0.341,0.8933333333333333
0.36100000000000004,0.8933333333333333
0.38100000000000006,0.8933333333333333
0.4010000000000001,1.09
0.4210000000000001,1.1456666666666666
0.4410000000000001,1.1456666666666666
0.46100000000000013,1.1456666666666666
0.48100000000000015,1.4703333333333333
0.5010000000000001,1.4703333333333333
0.5210000000000001,1.4703333333333333
0.5410000000000001,2.2243333333333335
0.5610000000000002,2.2733333333333334
0.5810000000000002,2.2733333333333334
0.6010000000000002,2.2733333333333334
0.6210000000000002,2.2733333333333334
0.6410000000000002,2.2733333333333334
0.6610000000000003,2.2733333333333334
0.6810000000000003,2.2733333333333334
0.7010000000000003,2.2733333333333334
0.7210000000000003,2.2733333333333334
0.7410000000000003,2.2733333333333334
0.7610000000000003,2.2733333333333334
0.7810000000000004,2.2733333333333334
0.8010000000000004,2.2733333333333334
0.8210000000000004,2.2733333333333334
0.8410000000000004,2.2733333333333334
0.8610000000000004,2.2733333333333334
0.8810000000000004,2.658
0.9010000000000005,2.658
0.9210000000000005,2.658
0.9410000000000005,2.658
0.9610000000000005,2.658
0.9810000000000005,2.658
1.0010000000000006,2.658
1.0210000000000006,2.658
1.0410000000000006,3.0976666666666666
1.0610000000000006,3.0976666666666666
1.0810000000000006,3.0976666666666666
1.1010000000000006,3.0976666666666666
1.1210000000000007,3.0976666666666666
1.1410000000000007,3.0976666666666666
1.1610000000000007,3.0976666666666666
1.1810000000000007,3.0976666666666666
1.2010000000000007,3.0976666666666666
1.2210000000000008,3.0976666666666666
1.2410000000000008,3.0976666666666666
1.2610000000000008,3.0976666666666666
1.2810000000000008,3.0976666666666666
1.3010000000000008,3.0976666666666666
1.3210000000000008,3.0976666666666666
1.3410000000000009,3.0976666666666666
1.3610000000000009,3.1166666666666667
1.381000000000001,3.1166666666666667
1.401000000000001,3.1166666666666667
1.421000000000001,3.1166666666666667
1.441000000000001,3.1166666666666667
1.461000000000001,3.339
1.481000000000001,3.339
1.501000000000001,3.339
1.521000000000001,3.339
1.541000000000001,3.339
1.561000000000001,3.339
1.581000000000001,3.349
1.601000000000001,3.349
1.621000000000001,3.349
1.6410000000000011,3.352
1.6610000000000011,3.8906666666666667
1.6810000000000012,3.8906666666666667
1.7010000000000012,3.8906666666666667
1.7210000000000012,3.8906666666666667
1.7410000000000012,3.8906666666666667
1.7610000000000012,3.8906666666666667
1.7810000000000012,3.8906666666666667
1.8010000000000013,3.8906666666666667
1.8210000000000013,3.8906666666666667
1.8410000000000013,3.8906666666666667
1.8610000000000013,3.8906666666666667
1.8810000000000013,3.8906666666666667
1.9010000000000014,3.8906666666666667
1.9210000000000014,3.8906666666666667
1.9410000000000014,3.8906666666666667
1.9610000000000014,3.8906666666666667
1.9810000000000014,3.8906666666666667


==> figures/op/gurobi_50unif.txt <==
x,y
0.001,0.0
0.021,0.506
0.041,1.1546666666666667
0.061,1.1546666666666667
0.081,1.1936666666666667
0.101,1.1936666666666667
0.12100000000000001,1.1936666666666667
0.14100000000000001,1.1936666666666667
0.161,1.1936666666666667
0.181,1.1936666666666667
0.20099999999999998,1.1936666666666667
0.22099999999999997,1.1936666666666667
0.24099999999999996,1.1936666666666667
0.26099999999999995,1.1936666666666667
0.28099999999999997,1.8566666666666667
0.301,2.8596666666666666
0.321,2.887
0.341,2.887
0.36100000000000004,2.887
0.38100000000000006,2.887
0.4010000000000001,3.534
0.4210000000000001,3.717
0.4410000000000001,3.792
0.46100000000000013,4.1129999999999995
0.48100000000000015,4.1386666666666665
0.5010000000000001,4.1386666666666665
0.5210000000000001,4.251333333333333
0.5410000000000001,4.520666666666667
0.5610000000000002,5.365
0.5810000000000002,5.365
0.6010000000000002,6.182666666666667
0.6210000000000002,6.207666666666666
0.6410000000000002,6.644666666666667
0.6610000000000003,6.963666666666667
0.6810000000000003,7.713
0.7010000000000003,7.713
0.7210000000000003,7.713
0.7410000000000003,7.713
0.7610000000000003,7.713
0.7810000000000004,8.079333333333333
0.8010000000000004,8.079333333333333
0.8210000000000004,8.372333333333334
0.8410000000000004,8.490666666666666
0.8610000000000004,8.490666666666666
0.8810000000000004,9.039
0.9010000000000005,9.039
0.9210000000000005,9.039
0.9410000000000005,9.040333333333333
0.9610000000000005,9.040333333333333
0.9810000000000005,9.040333333333333
1.0010000000000006,9.045666666666667
1.0210000000000006,9.071666666666667
1.0410000000000006,9.071666666666667
1.0610000000000006,9.074
1.0810000000000006,9.074
1.1010000000000006,9.074
1.1210000000000007,9.074
1.1410000000000007,9.182
1.1610000000000007,9.182
1.1810000000000007,9.221666666666668
1.2010000000000007,9.427333333333333
1.2210000000000008,9.481
1.2410000000000008,9.496666666666666
1.2610000000000008,9.502333333333333
1.2810000000000008,9.502333333333333
1.3010000000000008,9.502333333333333
1.3210000000000008,9.543333333333333
1.3410000000000009,9.547666666666666
1.3610000000000009,9.550666666666666
1.381000000000001,9.731333333333334
1.401000000000001,9.744
1.421000000000001,9.744
1.441000000000001,9.744
1.461000000000001,9.744
1.481000000000001,9.744
1.501000000000001,9.744
1.521000000000001,9.744
1.541000000000001,9.748
1.561000000000001,9.748
1.581000000000001,9.748
1.601000000000001,9.748
1.621000000000001,9.748
1.6410000000000011,9.748
1.6610000000000011,9.748
1.6810000000000012,9.748
1.7010000000000012,9.748
1.7210000000000012,9.748
1.7410000000000012,9.748
1.7610000000000012,9.749666666666666
1.7810000000000012,9.749666666666666
1.8010000000000013,9.749666666666666
1.8210000000000013,9.749666666666666
1.8410000000000013,10.003666666666666
1.8610000000000013,10.003666666666666
1.8810000000000013,10.003666666666666
1.9010000000000014,10.003666666666666
1.9210000000000014,10.003666666666666
1.9410000000000014,10.003666666666666
1.9610000000000014,10.003666666666666
1.9810000000000014,10.003666666666666


==> figures/op/mssp_100const.txt <==
x,y
0.102959445,53.7
0.166078162,54.56666666666667
0.22919687900000002,54.8
0.292315596,54.9
0.355434313,54.96666666666667
0.41855303,55.0
0.481671747,55.0
0.5447904640000001,55.03333333333333
0.6079091810000001,55.03333333333333
0.6710278980000002,55.03333333333333
0.7341466150000002,55.06666666666667
0.7972653320000003,55.06666666666667
0.8603840490000003,55.06666666666667
0.9235027660000004,55.06666666666667
0.9866214830000004,55.06666666666667
1.0497402000000002,55.06666666666667
1.1128589170000003,55.06666666666667
1.1759776340000003,55.06666666666667
1.2390963510000004,55.13333333333333
1.3022150680000004,55.13333333333333
1.3653337850000005,55.13333333333333
1.4284525020000005,55.13333333333333
1.4915712190000006,55.166666666666664
1.5546899360000006,55.166666666666664
1.6178086530000007,55.166666666666664
1.6809273700000007,55.166666666666664
1.7440460870000007,55.166666666666664
1.8071648040000008,55.166666666666664
1.8702835210000008,55.166666666666664
1.9334022380000009,55.166666666666664
1.996520955000001,55.166666666666664
2.059639672000001,55.2
2.1227583890000012,55.2
2.1858771060000013,55.2
2.2489958230000013,55.2
2.3121145400000014,55.2
2.3752332570000014,55.2
2.4383519740000015,55.2
2.5014706910000015,55.233333333333334
2.5645894080000016,55.233333333333334
2.6277081250000016,55.233333333333334
2.6908268420000017,55.233333333333334
2.7539455590000017,55.233333333333334
2.8170642760000018,55.233333333333334
2.880182993000002,55.233333333333334
2.943301710000002,55.233333333333334
3.006420427000002,55.233333333333334
3.069539144000002,55.266666666666666
3.132657861000002,55.266666666666666
3.195776578000002,55.266666666666666
3.258895295000002,55.3
3.322014012000002,55.3
3.385132729000002,55.3
3.448251446000002,55.3
3.5113701630000023,55.3
3.5744888800000023,55.3
3.6376075970000024,55.3
3.7007263140000024,55.3
3.7638450310000025,55.3
3.8269637480000025,55.3
3.8900824650000025,55.3
3.9532011820000026,55.3
4.016319899000003,55.3
4.079438616000002,55.3
4.142557333000002,55.3
4.205676050000002,55.3
4.268794767000002,55.3
4.331913484000002,55.3
4.395032201000002,55.3
4.458150918000002,55.3
4.521269635000002,55.3
4.584388352000002,55.3
4.647507069000002,55.3
4.710625786000002,55.3
4.773744503000002,55.3
4.836863220000002,55.3
4.899981937000002,55.3
4.963100654000002,55.3
5.0262193710000025,55.3
5.0893380880000025,55.3
5.152456805000003,55.3
5.215575522000003,55.3
5.278694239000003,55.3
5.341812956000003,55.3
5.404931673000003,55.3
5.468050390000003,55.3
5.531169107000003,55.333333333333336
5.594287824000003,55.333333333333336
5.657406541000003,55.333333333333336
5.720525258000003,55.333333333333336
5.783643975000003,55.333333333333336
5.846762692000003,55.333333333333336
5.909881409000003,55.333333333333336
5.973000126000003,55.333333333333336
6.036118843000003,55.333333333333336
6.099237560000003,55.333333333333336
6.162356277000003,55.333333333333336
6.225474994000003,55.333333333333336
6.288593711000003,55.333333333333336


==> figures/op/mssp_100dist.txt <==
x,y
0.102959445,29.074333333333335
0.166078162,29.636666666666663
0.22919687900000002,29.773666666666664
0.292315596,29.788999999999994
0.355434313,29.826666666666664
0.41855303,29.857666666666667
0.481671747,29.911666666666672
0.5447904640000001,29.97966666666667
0.6079091810000001,29.981333333333335
0.6710278980000002,30.008333333333336
0.7341466150000002,30.016333333333332
0.7972653320000003,30.033
0.8603840490000003,30.03766666666667
0.9235027660000004,30.04533333333334
0.9866214830000004,30.050333333333334
1.0497402000000002,30.067333333333334
1.1128589170000003,30.074666666666666
1.1759776340000003,30.076
1.2390963510000004,30.076
1.3022150680000004,30.084666666666667
1.3653337850000005,30.084666666666667
1.4284525020000005,30.088333333333328
1.4915712190000006,30.088333333333328
1.5546899360000006,30.089000000000002
1.6178086530000007,30.089000000000002
1.6809273700000007,30.101666666666667
1.7440460870000007,30.101666666666667
1.8071648040000008,30.108
1.8702835210000008,30.109333333333332
1.9334022380000009,30.13833333333333
1.996520955000001,30.17133333333333
2.059639672000001,30.186666666666664
2.1227583890000012,30.210666666666665
2.1858771060000013,30.210666666666665
2.2489958230000013,30.210666666666665
2.3121145400000014,30.215
2.3752332570000014,30.215
2.4383519740000015,30.220000000000002
2.5014706910000015,30.220000000000002
2.5645894080000016,30.220000000000002
2.6277081250000016,30.220000000000002
2.6908268420000017,30.220000000000002
2.7539455590000017,30.220000000000002
2.8170642760000018,30.220000000000002
2.880182993000002,30.22533333333333
2.943301710000002,30.22533333333333
3.006420427000002,30.22533333333333
3.069539144000002,30.22533333333333
3.132657861000002,30.22533333333333
3.195776578000002,30.233999999999998
3.258895295000002,30.236333333333334
3.322014012000002,30.242666666666665
3.385132729000002,30.242666666666665
3.448251446000002,30.242666666666665
3.5113701630000023,30.251666666666665
3.5744888800000023,30.251666666666665
3.6376075970000024,30.258333333333333
3.7007263140000024,30.258333333333333
3.7638450310000025,30.281333333333333
3.8269637480000025,30.281333333333333
3.8900824650000025,30.281333333333333
3.9532011820000026,30.281333333333333
4.016319899000003,30.28233333333333
4.079438616000002,30.285999999999998
4.142557333000002,30.29033333333333
4.205676050000002,30.29133333333333
4.268794767000002,30.29133333333333
4.331913484000002,30.29133333333333
4.395032201000002,30.29133333333333
4.458150918000002,30.299999999999997
4.521269635000002,30.30033333333333
4.584388352000002,30.314666666666664
4.647507069000002,30.314666666666664
4.710625786000002,30.314666666666664
4.773744503000002,30.314666666666664
4.836863220000002,30.31766666666666
4.899981937000002,30.327333333333332
4.963100654000002,30.327333333333332
5.0262193710000025,30.330333333333336
5.0893380880000025,30.330333333333336
5.152456805000003,30.330333333333336
5.215575522000003,30.331333333333337
5.278694239000003,30.331333333333337
5.341812956000003,30.331333333333337
5.404931673000003,30.331333333333337
5.468050390000003,30.331333333333337
5.531169107000003,30.331666666666667
5.594287824000003,30.352333333333334
5.657406541000003,30.352333333333334
5.720525258000003,30.35666666666667
5.783643975000003,30.35666666666667
5.846762692000003,30.369333333333334
5.909881409000003,30.369333333333334
5.973000126000003,30.369333333333334
6.036118843000003,30.369333333333334
6.099237560000003,30.386000000000006
6.162356277000003,30.386000000000006
6.225474994000003,30.393666666666668
6.288593711000003,30.393666666666668


==> figures/op/mssp_100unif.txt <==
x,y
0.102959445,29.433999999999994
0.166078162,29.772333333333336
0.22919687900000002,29.846333333333337
0.292315596,29.86866666666667
0.355434313,29.93066666666667
0.41855303,29.951000000000004
0.481671747,30.000000000000004
0.5447904640000001,30.031
0.6079091810000001,30.05
0.6710278980000002,30.063333333333336
0.7341466150000002,30.075
0.7972653320000003,30.08533333333333
0.8603840490000003,30.087
0.9235027660000004,30.093333333333337
0.9866214830000004,30.094
1.0497402000000002,30.102333333333334
1.1128589170000003,30.102333333333334
1.1759776340000003,30.113333333333333
1.2390963510000004,30.12
1.3022150680000004,30.121666666666666
1.3653337850000005,30.121666666666666
1.4284525020000005,30.124666666666666
1.4915712190000006,30.125999999999998
1.5546899360000006,30.134666666666664
1.6178086530000007,30.134666666666664
1.6809273700000007,30.134666666666664
1.7440460870000007,30.150333333333332
1.8071648040000008,30.150666666666666
1.8702835210000008,30.150666666666666
1.9334022380000009,30.156999999999996
1.996520955000001,30.156999999999996
2.059639672000001,30.156999999999996
2.1227583890000012,30.156999999999996
2.1858771060000013,30.156999999999996
2.2489958230000013,30.168
2.3121145400000014,30.173
2.3752332570000014,30.187333333333335
2.4383519740000015,30.187333333333335
2.5014706910000015,30.199333333333332
2.5645894080000016,30.199333333333332
2.6277081250000016,30.205
2.6908268420000017,30.205
2.7539455590000017,30.205666666666666
2.8170642760000018,30.205666666666666
2.880182993000002,30.205666666666666
2.943301710000002,30.205666666666666
3.006420427000002,30.205666666666666
3.069539144000002,30.205666666666666
3.132657861000002,30.205666666666666
3.195776578000002,30.205666666666666
3.258895295000002,30.209000000000003
3.322014012000002,30.232999999999997
3.385132729000002,30.236666666666668
3.448251446000002,30.242
3.5113701630000023,30.242
3.5744888800000023,30.24933333333333
3.6376075970000024,30.24933333333333
3.7007263140000024,30.24933333333333
3.7638450310000025,30.24933333333333
3.8269637480000025,30.25733333333333
3.8900824650000025,30.25733333333333
3.9532011820000026,30.25733333333333
4.016319899000003,30.266333333333332
4.079438616000002,30.266333333333332
4.142557333000002,30.266333333333332
4.205676050000002,30.266333333333332
4.268794767000002,30.266333333333332
4.331913484000002,30.266333333333332
4.395032201000002,30.266333333333332
4.458150918000002,30.266333333333332
4.521269635000002,30.277
4.584388352000002,30.27766666666667
4.647507069000002,30.27766666666667
4.710625786000002,30.291
4.773744503000002,30.305666666666664
4.836863220000002,30.305666666666664
4.899981937000002,30.324666666666666
4.963100654000002,30.324666666666666
5.0262193710000025,30.331
5.0893380880000025,30.331
5.152456805000003,30.331
5.215575522000003,30.331
5.278694239000003,30.331
5.341812956000003,30.35
5.404931673000003,30.35
5.468050390000003,30.35
5.531169107000003,30.35
5.594287824000003,30.353666666666665
5.657406541000003,30.353666666666665
5.720525258000003,30.353666666666665
5.783643975000003,30.353666666666665
5.846762692000003,30.353666666666665
5.909881409000003,30.35533333333333
5.973000126000003,30.35533333333333
6.036118843000003,30.35533333333333
6.099237560000003,30.35533333333333
6.162356277000003,30.35533333333333
6.225474994000003,30.360666666666663
6.288593711000003,30.366999999999997


==> figures/op/mssp_300const.txt <==
x,y
0.8308372,148.73333333333332
1.3488921400000002,159.06666666666666
1.86694708,162.56666666666666
2.3850020200000004,164.2
2.9030569600000002,165.3
3.4211119,165.93333333333334
3.93916684,166.53333333333333
4.457221779999999,167.0
4.975276719999999,167.36666666666667
5.493331659999999,167.53333333333333
6.011386599999999,167.86666666666667
6.529441539999999,167.96666666666667
7.047496479999999,168.13333333333333
7.5655514199999985,168.26666666666668
8.08360636,168.4
8.6016613,168.56666666666666
9.11971624,168.8
9.637771180000001,168.9
10.155826120000002,168.93333333333334
10.673881060000003,168.96666666666667
11.191936000000004,169.03333333333333
11.709990940000004,169.06666666666666
12.228045880000005,169.16666666666666
12.746100820000006,169.23333333333332
13.264155760000007,169.26666666666668
13.782210700000007,169.33333333333334
14.300265640000008,169.4
14.818320580000009,169.43333333333334
15.33637552000001,169.53333333333333
15.85443046000001,169.63333333333333
16.37248540000001,169.66666666666666
16.89054034000001,169.76666666666668
17.408595280000007,169.8
17.926650220000006,169.86666666666667
18.444705160000005,169.93333333333334
18.962760100000004,170.03333333333333
19.480815040000003,170.1
19.998869980000002,170.2
20.51692492,170.26666666666668
21.03497986,170.33333333333334
21.5530348,170.4
22.071089739999998,170.5
22.589144679999997,170.6
23.107199619999996,170.66666666666666
23.625254559999995,170.66666666666666
24.143309499999994,170.66666666666666
24.661364439999993,170.7
25.17941937999999,170.73333333333332
25.69747431999999,170.76666666666668
26.21552925999999,170.76666666666668
26.73358419999999,170.83333333333334
27.251639139999988,170.83333333333334
27.769694079999987,170.83333333333334
28.287749019999985,170.9
28.805803959999984,170.9
29.323858899999983,170.9
29.841913839999982,170.9
30.35996877999998,170.93333333333334
30.87802371999998,170.93333333333334
31.39607865999998,171.0
31.91413359999998,171.03333333333333
32.43218853999998,171.06666666666666
32.950243479999976,171.06666666666666
33.468298419999975,171.06666666666666
33.986353359999974,171.1
34.50440829999997,171.1
35.02246323999997,171.13333333333333
35.54051817999997,171.2
36.05857311999997,171.2
36.57662805999997,171.23333333333332
37.09468299999997,171.23333333333332
37.61273793999997,171.26666666666668
38.130792879999966,171.3
38.648847819999965,171.3
39.166902759999964,171.33333333333334
39.68495769999996,171.4
40.20301263999996,171.4
40.72106757999996,171.4
41.23912251999996,171.4
41.75717745999996,171.43333333333334
42.27523239999996,171.46666666666667
42.79328733999996,171.46666666666667
43.311342279999955,171.53333333333333
43.829397219999954,171.6
44.34745215999995,171.6
44.86550709999995,171.6
45.38356203999995,171.63333333333333
45.90161697999995,171.63333333333333
46.41967191999995,171.66666666666666
46.93772685999995,171.66666666666666
47.45578179999995,171.7
47.973836739999946,171.7
48.491891679999945,171.7
49.009946619999944,171.73333333333332
49.52800155999994,171.76666666666668
50.04605649999994,171.76666666666668
50.56411143999994,171.86666666666667
51.08216637999994,171.9
51.60022131999994,171.9


==> figures/op/mssp_300dist.txt <==
x,y
0.8308372,83.88966666666666
1.3488921400000002,89.91633333333333
1.86694708,92.11466666666665
2.3850020200000004,93.11266666666666
2.9030569600000002,93.71800000000002
3.4211119,94.16300000000001
3.93916684,94.45133333333334
4.457221779999999,94.81200000000003
4.975276719999999,95.00400000000003
5.493331659999999,95.23766666666666
6.011386599999999,95.39833333333331
6.529441539999999,95.57533333333332
7.047496479999999,95.711
7.5655514199999985,95.82866666666668
8.08360636,95.95866666666669
8.6016613,96.07633333333334
9.11971624,96.2003333333333
9.637771180000001,96.33033333333334
10.155826120000002,96.39399999999999
10.673881060000003,96.45833333333331
11.191936000000004,96.53066666666665
11.709990940000004,96.60299999999998
12.228045880000005,96.679
12.746100820000006,96.74233333333333
13.264155760000007,96.77166666666668
13.782210700000007,96.81000000000002
14.300265640000008,96.84400000000001
14.818320580000009,96.89600000000002
15.33637552000001,96.95733333333334
15.85443046000001,97.01233333333333
16.37248540000001,97.07233333333332
16.89054034000001,97.10833333333333
17.408595280000007,97.14
17.926650220000006,97.17333333333335
18.444705160000005,97.20233333333334
18.962760100000004,97.23166666666667
19.480815040000003,97.25966666666666
19.998869980000002,97.27800000000002
20.51692492,97.30466666666668
21.03497986,97.31700000000001
21.5530348,97.34
22.071089739999998,97.35566666666666
22.589144679999997,97.36366666666666
23.107199619999996,97.37833333333333
23.625254559999995,97.39666666666669
24.143309499999994,97.406
24.661364439999993,97.42433333333334
25.17941937999999,97.44233333333332
25.69747431999999,97.45866666666664
26.21552925999999,97.46866666666665
26.73358419999999,97.47633333333332
27.251639139999988,97.503
27.769694079999987,97.53599999999999
28.287749019999985,97.53999999999999
28.805803959999984,97.575
29.323858899999983,97.58333333333334
29.841913839999982,97.60233333333333
30.35996877999998,97.605
30.87802371999998,97.622
31.39607865999998,97.67699999999999
31.91413359999998,97.70333333333333
32.43218853999998,97.71733333333334
32.950243479999976,97.731
33.468298419999975,97.74666666666667
33.986353359999974,97.76299999999999
34.50440829999997,97.768
35.02246323999997,97.77900000000001
35.54051817999997,97.78133333333334
36.05857311999997,97.79433333333333
36.57662805999997,97.79766666666667
37.09468299999997,97.8
37.61273793999997,97.80499999999999
38.130792879999966,97.81266666666667
38.648847819999965,97.816
39.166902759999964,97.81699999999998
39.68495769999996,97.81999999999998
40.20301263999996,97.82433333333331
40.72106757999996,97.8253333333333
41.23912251999996,97.826
41.75717745999996,97.82799999999997
42.27523239999996,97.835
42.79328733999996,97.83833333333332
43.311342279999955,97.84499999999998
43.829397219999954,97.84933333333332
44.34745215999995,97.87000000000002
44.86550709999995,97.88033333333333
45.38356203999995,97.89533333333333
45.90161697999995,97.89533333333333
46.41967191999995,97.89566666666666
46.93772685999995,97.90166666666664
47.45578179999995,97.91633333333333
47.973836739999946,97.92933333333333
48.491891679999945,97.93366666666665
49.009946619999944,97.934
49.52800155999994,97.94266666666665
50.04605649999994,97.945
50.56411143999994,97.94866666666665
51.08216637999994,97.9503333333333
51.60022131999994,97.95733333333331


==> figures/op/mssp_300unif.txt <==
x,y
0.8308372,79.69666666666664
1.3488921400000002,84.08433333333332
1.86694708,86.00733333333332
2.3850020200000004,86.82666666666667
2.9030569600000002,87.24066666666667
3.4211119,87.58300000000001
3.93916684,87.82300000000004
4.457221779999999,88.13533333333334
4.975276719999999,88.299
5.493331659999999,88.49166666666669
6.011386599999999,88.60066666666668
6.529441539999999,88.69233333333335
7.047496479999999,88.77266666666667
7.5655514199999985,88.93900000000001
8.08360636,89.03833333333334
8.6016613,89.14066666666665
9.11971624,89.23
9.637771180000001,89.25733333333334
10.155826120000002,89.28866666666667
10.673881060000003,89.32699999999998
11.191936000000004,89.37166666666666
11.709990940000004,89.44099999999999
12.228045880000005,89.49099999999999
12.746100820000006,89.526
13.264155760000007,89.61200000000001
13.782210700000007,89.70166666666667
14.300265640000008,89.73233333333333
14.818320580000009,89.80933333333334
15.33637552000001,89.863
15.85443046000001,89.94766666666666
16.37248540000001,89.97066666666666
16.89054034000001,90.02166666666669
17.408595280000007,90.06866666666669
17.926650220000006,90.10633333333334
18.444705160000005,90.16499999999999
18.962760100000004,90.21866666666666
19.480815040000003,90.27566666666667
19.998869980000002,90.316
20.51692492,90.32733333333334
21.03497986,90.36233333333332
21.5530348,90.435
22.071089739999998,90.47066666666667
22.589144679999997,90.48166666666667
23.107199619999996,90.49500000000002
23.625254559999995,90.52666666666667
24.143309499999994,90.54400000000003
24.661364439999993,90.56533333333336
25.17941937999999,90.60266666666665
25.69747431999999,90.64433333333331
26.21552925999999,90.65399999999997
26.73358419999999,90.66866666666665
27.251639139999988,90.70599999999999
27.769694079999987,90.73633333333332
28.287749019999985,90.76099999999998
28.805803959999984,90.78433333333332
29.323858899999983,90.81866666666664
29.841913839999982,90.872
30.35996877999998,90.89433333333332
30.87802371999998,90.92999999999999
31.39607865999998,90.94699999999997
31.91413359999998,90.95699999999998
32.43218853999998,90.97199999999998
32.950243479999976,91.01933333333334
33.468298419999975,91.04666666666665
33.986353359999974,91.07033333333331
34.50440829999997,91.1
35.02246323999997,91.13566666666667
35.54051817999997,91.14200000000001
36.05857311999997,91.14500000000001
36.57662805999997,91.16066666666667
37.09468299999997,91.177
37.61273793999997,91.19066666666666
38.130792879999966,91.20266666666666
38.648847819999965,91.21866666666668
39.166902759999964,91.24300000000001
39.68495769999996,91.25833333333335
40.20301263999996,91.27066666666666
40.72106757999996,91.29733333333334
41.23912251999996,91.30933333333336
41.75717745999996,91.32833333333335
42.27523239999996,91.34666666666666
42.79328733999996,91.36233333333332
43.311342279999955,91.36766666666666
43.829397219999954,91.372
44.34745215999995,91.38366666666667
44.86550709999995,91.38699999999999
45.38356203999995,91.39033333333333
45.90161697999995,91.395
46.41967191999995,91.40533333333333
46.93772685999995,91.43366666666665
47.45578179999995,91.44399999999999
47.973836739999946,91.44733333333333
48.491891679999945,91.46233333333333
49.009946619999944,91.46299999999998
49.52800155999994,91.472
50.04605649999994,91.47633333333333
50.56411143999994,91.48133333333334
51.08216637999994,91.53433333333334
51.60022131999994,91.54966666666668


==> figures/op/mssp_500const.txt <==
x,y
2.35105533,223.83333333333334
3.8510097299999995,243.26666666666668
5.3509641299999995,252.3
6.8509185299999995,257.7
8.35087293,261.06666666666666
9.850827329999998,262.9
11.350781729999998,263.9
12.850736129999998,265.06666666666666
14.350690529999998,265.96666666666664
15.850644929999998,266.6
17.350599329999998,267.43333333333334
18.850553729999998,267.96666666666664
20.350508129999998,268.43333333333334
21.850462529999998,268.8666666666667
23.350416929999998,269.3
24.850371329999998,269.6
26.350325729999998,270.0
27.850280129999998,270.2
29.350234529999998,270.6333333333333
30.850188929999998,270.93333333333334
32.350143329999995,271.1666666666667
33.850097729999995,271.4
35.350052129999995,271.73333333333335
36.850006529999995,272.0
38.349960929999995,272.1
39.849915329999995,272.3
41.349869729999995,272.46666666666664
42.849824129999995,272.76666666666665
44.349778529999995,272.96666666666664
45.849732929999995,273.2
47.349687329999995,273.3
48.849641729999995,273.6
50.349596129999995,273.73333333333335
51.849550529999995,273.8666666666667
53.349504929999995,273.93333333333334
54.849459329999995,273.96666666666664
56.349413729999995,274.1333333333333
57.849368129999995,274.26666666666665
59.349322529999995,274.43333333333334
60.849276929999995,274.5
62.349231329999995,274.6
63.849185729999995,274.73333333333335
65.34914013,274.8666666666667
66.84909452999999,275.0
68.34904892999998,275.06666666666666
69.84900332999997,275.1
71.34895772999997,275.23333333333335
72.84891212999996,275.3
74.34886652999995,275.46666666666664
75.84882092999995,275.6
77.34877532999994,275.6333333333333
78.84872972999993,275.7
80.34868412999992,275.8
81.84863852999992,275.9
83.34859292999991,276.0
84.8485473299999,276.1
86.3485017299999,276.1666666666667
87.84845612999989,276.2
89.34841052999988,276.26666666666665
90.84836492999987,276.3666666666667
92.34831932999987,276.43333333333334
93.84827372999986,276.43333333333334
95.34822812999985,276.56666666666666
96.84818252999985,276.6
98.34813692999984,276.6333333333333
99.84809132999983,276.7
101.34804572999982,276.7
102.84800012999982,276.8
104.34795452999981,276.9
105.8479089299998,276.96666666666664
107.3478633299998,277.06666666666666
108.84781772999979,277.06666666666666
110.34777212999978,277.06666666666666
111.84772652999978,277.1
113.34768092999977,277.1333333333333
114.84763532999976,277.3333333333333
116.34758972999975,277.4
117.84754412999975,277.46666666666664
119.34749852999974,277.5
120.84745292999973,277.5
122.34740732999973,277.53333333333336
123.84736172999972,277.6
125.34731612999971,277.6333333333333
126.8472705299997,277.6333333333333
128.3472249299997,277.6666666666667
129.8471793299997,277.7
131.3471337299997,277.76666666666665
132.84708812999972,277.8333333333333
134.34704252999973,277.8333333333333
135.84699692999973,277.8333333333333
137.34695132999974,277.93333333333334
138.84690572999975,277.96666666666664
140.34686012999975,277.96666666666664
141.84681452999976,278.0
143.34676892999977,278.1
144.84672332999978,278.1666666666667
146.34667772999978,278.23333333333335
147.8466321299998,278.23333333333335
149.3465865299998,278.23333333333335


==> figures/op/mssp_500dist.txt <==
x,y
2.35105533,126.16666666666667
3.8510097299999995,140.00233333333333
5.3509641299999995,145.48666666666668
6.8509185299999995,148.58966666666666
8.35087293,150.45466666666664
9.850827329999998,151.33366666666663
11.350781729999998,152.14433333333332
12.850736129999998,152.86200000000002
14.350690529999998,153.44933333333339
15.850644929999998,153.96333333333334
17.350599329999998,154.35866666666666
18.850553729999998,154.7286666666667
20.350508129999998,155.09400000000002
21.850462529999998,155.439
23.350416929999998,155.75900000000001
24.850371329999998,156.10733333333334
26.350325729999998,156.30466666666663
27.850280129999998,156.48366666666666
29.350234529999998,156.69833333333332
30.850188929999998,156.8563333333333
32.350143329999995,157.024
33.850097729999995,157.16333333333333
35.350052129999995,157.31333333333336
36.850006529999995,157.42266666666666
38.349960929999995,157.5533333333333
39.849915329999995,157.67766666666662
41.349869729999995,157.8156666666667
42.849824129999995,157.89466666666664
44.349778529999995,158.02566666666664
45.849732929999995,158.13233333333335
47.349687329999995,158.23933333333332
48.849641729999995,158.34066666666664
50.349596129999995,158.44133333333332
51.849550529999995,158.51666666666662
53.349504929999995,158.6053333333334
54.849459329999995,158.7336666666667
56.349413729999995,158.82566666666668
57.849368129999995,158.89800000000002
59.349322529999995,158.96133333333333
60.849276929999995,159.045
62.349231329999995,159.10333333333335
63.849185729999995,159.14633333333333
65.34914013,159.19899999999998
66.84909452999999,159.247
68.34904892999998,159.3076666666667
69.84900332999997,159.33
71.34895772999997,159.36100000000002
72.84891212999996,159.40633333333332
74.34886652999995,159.44099999999997
75.84882092999995,159.47733333333332
77.34877532999994,159.51000000000002
78.84872972999993,159.5413333333333
80.34868412999992,159.607
81.84863852999992,159.62933333333336
83.34859292999991,159.662
84.8485473299999,159.70033333333333
86.3485017299999,159.71966666666665
87.84845612999989,159.74933333333328
89.34841052999988,159.77533333333335
90.84836492999987,159.85566666666665
92.34831932999987,159.887
93.84827372999986,159.943
95.34822812999985,160.0066666666667
96.84818252999985,160.03633333333335
98.34813692999984,160.05733333333333
99.84809132999983,160.08800000000005
101.34804572999982,160.10233333333332
102.84800012999982,160.11266666666668
104.34795452999981,160.11933333333334
105.8479089299998,160.161
107.3478633299998,160.17666666666662
108.84781772999979,160.21233333333333
110.34777212999978,160.2653333333333
111.84772652999978,160.32366666666664
113.34768092999977,160.35733333333334
114.84763532999976,160.3913333333333
116.34758972999975,160.4043333333333
117.84754412999975,160.41766666666666
119.34749852999974,160.43466666666666
120.84745292999973,160.45733333333334
122.34740732999973,160.47
123.84736172999972,160.48833333333334
125.34731612999971,160.49400000000003
126.8472705299997,160.51900000000003
128.3472249299997,160.53766666666667
129.8471793299997,160.54866666666666
131.3471337299997,160.60866666666666
132.84708812999972,160.6293333333333
134.34704252999973,160.6583333333333
135.84699692999973,160.697
137.34695132999974,160.725
138.84690572999975,160.73166666666665
140.34686012999975,160.75866666666667
141.84681452999976,160.763
143.34676892999977,160.79833333333332
144.84672332999978,160.8383333333333
146.34667772999978,160.88966666666664
147.8466321299998,160.90999999999997
149.3465865299998,160.92866666666666


==> figures/op/mssp_500unif.txt <==
x,y
2.35105533,121.44966666666664
3.8510097299999995,132.38433333333333
5.3509641299999995,137.44433333333333
6.8509185299999995,139.90766666666667
8.35087293,141.37666666666667
9.850827329999998,142.42866666666666
11.350781729999998,143.25733333333335
12.850736129999998,143.817
14.350690529999998,144.22033333333331
15.850644929999998,144.7783333333333
17.350599329999998,145.34966666666665
18.850553729999998,145.79066666666665
20.350508129999998,146.07266666666663
21.850462529999998,146.37866666666665
23.350416929999998,146.65966666666665
24.850371329999998,146.86599999999999
26.350325729999998,147.14433333333335
27.850280129999998,147.34966666666665
29.350234529999998,147.55
30.850188929999998,147.74699999999999
32.350143329999995,148.00166666666664
33.850097729999995,148.1553333333333
35.350052129999995,148.31699999999998
36.850006529999995,148.48399999999998
38.349960929999995,148.66166666666666
39.849915329999995,148.76799999999997
41.349869729999995,148.93099999999998
42.849824129999995,149.07366666666667
44.349778529999995,149.19466666666668
45.849732929999995,149.35100000000003
47.349687329999995,149.43100000000004
48.849641729999995,149.51100000000002
50.349596129999995,149.61700000000002
51.849550529999995,149.72333333333336
53.349504929999995,149.79466666666667
54.849459329999995,149.8886666666667
56.349413729999995,149.98633333333336
57.849368129999995,150.03766666666667
59.349322529999995,150.07500000000002
60.849276929999995,150.14666666666668
62.349231329999995,150.25000000000003
63.849185729999995,150.2906666666667
65.34914013,150.3723333333333
66.84909452999999,150.4373333333333
68.34904892999998,150.53333333333333
69.84900332999997,150.6003333333333
71.34895772999997,150.69166666666663
72.84891212999996,150.7823333333333
74.34886652999995,150.87699999999998
75.84882092999995,150.91399999999996
77.34877532999994,150.99566666666664
78.84872972999993,151.06166666666664
80.34868412999992,151.11800000000002
81.84863852999992,151.16833333333335
83.34859292999991,151.20466666666667
84.8485473299999,151.249
86.3485017299999,151.27633333333333
87.84845612999989,151.359
89.34841052999988,151.386
90.84836492999987,151.41766666666666
92.34831932999987,151.4676666666667
93.84827372999986,151.511
95.34822812999985,151.5583333333333
96.84818252999985,151.61566666666667
98.34813692999984,151.68866666666665
99.84809132999983,151.71166666666667
101.34804572999982,151.75366666666665
102.84800012999982,151.80866666666668
104.34795452999981,151.85166666666666
105.8479089299998,151.887
107.3478633299998,151.91899999999998
108.84781772999979,151.94233333333335
110.34777212999978,151.9886666666667
111.84772652999978,152.04866666666666
113.34768092999977,152.10833333333338
114.84763532999976,152.18166666666667
116.34758972999975,152.21133333333333
117.84754412999975,152.23399999999998
119.34749852999974,152.26899999999998
120.84745292999973,152.2793333333333
122.34740732999973,152.31399999999996
123.84736172999972,152.339
125.34731612999971,152.36866666666668
126.8472705299997,152.39666666666668
128.3472249299997,152.42266666666666
129.8471793299997,152.45899999999997
131.3471337299997,152.51699999999997
132.84708812999972,152.585
134.34704252999973,152.61766666666665
135.84699692999973,152.64899999999997
137.34695132999974,152.6733333333333
138.84690572999975,152.70466666666664
140.34686012999975,152.73033333333333
141.84681452999976,152.76266666666666
143.34676892999977,152.78133333333332
144.84672332999978,152.81399999999996
146.34667772999978,152.873
147.8466321299998,152.89
149.3465865299998,152.9226666666667


==> figures/op/mssp_50const.txt <==
x,y
0.03179480949999999,25.366666666666667
0.049123874,25.533333333333335
0.06645293849999999,25.633333333333333
0.083782003,25.633333333333333
0.10111106749999998,25.7
0.11844013199999998,25.7
0.13576919649999997,25.7
0.15309826099999996,25.733333333333334
0.17042732549999995,25.733333333333334
0.18775638999999994,25.733333333333334
0.20508545449999993,25.733333333333334
0.22241451899999992,25.733333333333334
0.2397435834999999,25.733333333333334
0.2570726479999999,25.733333333333334
0.2744017124999999,25.733333333333334
0.2917307769999999,25.733333333333334
0.3090598414999999,25.733333333333334
0.32638890599999987,25.766666666666666
0.34371797049999986,25.766666666666666
0.36104703499999985,25.766666666666666
0.37837609949999984,25.766666666666666
0.39570516399999983,25.766666666666666
0.4130342284999998,25.766666666666666
0.4303632929999998,25.766666666666666
0.4476923574999998,25.766666666666666
0.4650214219999998,25.766666666666666
0.4823504864999998,25.766666666666666
0.4996795509999998,25.766666666666666
0.5170086154999998,25.766666666666666
0.5343376799999998,25.766666666666666
0.5516667444999999,25.766666666666666
0.5689958089999999,25.8
0.5863248735,25.8
0.603653938,25.8
0.6209830025,25.833333333333332
0.6383120670000001,25.833333333333332
0.6556411315000001,25.833333333333332
0.6729701960000002,25.833333333333332
0.6902992605000002,25.833333333333332
0.7076283250000003,25.833333333333332
0.7249573895000003,25.833333333333332
0.7422864540000004,25.833333333333332
0.7596155185000004,25.833333333333332
0.7769445830000005,25.833333333333332
0.7942736475000005,25.833333333333332
0.8116027120000006,25.833333333333332
0.8289317765000006,25.833333333333332
0.8462608410000007,25.833333333333332
0.8635899055000007,25.833333333333332
0.8809189700000007,25.833333333333332
0.8982480345000008,25.833333333333332
0.9155770990000008,25.833333333333332
0.9329061635000009,25.833333333333332
0.9502352280000009,25.833333333333332
0.967564292500001,25.833333333333332
0.984893357000001,25.833333333333332
1.002222421500001,25.833333333333332
1.0195514860000012,25.833333333333332
1.0368805505000012,25.833333333333332
1.054209615000001,25.833333333333332
1.071538679500001,25.833333333333332
1.088867744000001,25.833333333333332
1.106196808500001,25.833333333333332
1.1235258730000008,25.866666666666667
1.1408549375000008,25.866666666666667
1.1581840020000007,25.866666666666667
1.1755130665000006,25.866666666666667
1.1928421310000006,25.866666666666667
1.2101711955000005,25.866666666666667
1.2275002600000005,25.866666666666667
1.2448293245000004,25.866666666666667
1.2621583890000003,25.866666666666667
1.2794874535000003,25.866666666666667
1.2968165180000002,25.866666666666667
1.3141455825000001,25.866666666666667
1.331474647,25.866666666666667
1.3488037115,25.866666666666667
1.366132776,25.866666666666667
1.3834618404999999,25.866666666666667
1.4007909049999998,25.866666666666667
1.4181199694999997,25.866666666666667
1.4354490339999997,25.866666666666667
1.4527780984999996,25.866666666666667
1.4701071629999996,25.866666666666667
1.4874362274999995,25.866666666666667
1.5047652919999994,25.866666666666667
1.5220943564999994,25.866666666666667
1.5394234209999993,25.866666666666667
1.5567524854999992,25.866666666666667
1.5740815499999992,25.866666666666667
1.591410614499999,25.866666666666667
1.608739678999999,25.866666666666667
1.626068743499999,25.866666666666667
1.643397807999999,25.866666666666667
1.6607268724999988,25.866666666666667
1.6780559369999988,25.866666666666667
1.6953850014999987,25.866666666666667
1.7127140659999986,25.866666666666667
1.7300431304999986,25.866666666666667


==> figures/op/mssp_50dist.txt <==
x,y
0.03179480949999999,13.219999999999999
0.049123874,13.361666666666666
0.06645293849999999,13.390666666666666
0.083782003,13.469333333333333
0.10111106749999998,13.517333333333331
0.11844013199999998,13.573999999999996
0.13576919649999997,13.582666666666663
0.15309826099999996,13.603999999999997
0.17042732549999995,13.613333333333332
0.18775638999999994,13.613333333333332
0.20508545449999993,13.614999999999997
0.22241451899999992,13.614999999999997
0.2397435834999999,13.616999999999996
0.2570726479999999,13.616999999999996
0.2744017124999999,13.62433333333333
0.2917307769999999,13.641999999999996
0.3090598414999999,13.654999999999996
0.32638890599999987,13.654999999999996
0.34371797049999986,13.663666666666662
0.36104703499999985,13.674666666666663
0.37837609949999984,13.689999999999996
0.39570516399999983,13.689999999999996
0.4130342284999998,13.689999999999996
0.4303632929999998,13.689999999999996
0.4476923574999998,13.704666666666663
0.4650214219999998,13.704666666666663
0.4823504864999998,13.704666666666663
0.4996795509999998,13.704666666666663
0.5170086154999998,13.70833333333333
0.5343376799999998,13.72433333333333
0.5516667444999999,13.72433333333333
0.5689958089999999,13.72433333333333
0.5863248735,13.72433333333333
0.603653938,13.72433333333333
0.6209830025,13.727999999999998
0.6383120670000001,13.727999999999998
0.6556411315000001,13.727999999999998
0.6729701960000002,13.727999999999998
0.6902992605000002,13.727999999999998
0.7076283250000003,13.727999999999998
0.7249573895000003,13.727999999999998
0.7422864540000004,13.727999999999998
0.7596155185000004,13.727999999999998
0.7769445830000005,13.727999999999998
0.7942736475000005,13.727999999999998
0.8116027120000006,13.727999999999998
0.8289317765000006,13.727999999999998
0.8462608410000007,13.727999999999998
0.8635899055000007,13.727999999999998
0.8809189700000007,13.727999999999998
0.8982480345000008,13.727999999999998
0.9155770990000008,13.727999999999998
0.9329061635000009,13.727999999999998
0.9502352280000009,13.727999999999998
0.967564292500001,13.727999999999998
0.984893357000001,13.727999999999998
1.002222421500001,13.727999999999998
1.0195514860000012,13.727999999999998
1.0368805505000012,13.727999999999998
1.054209615000001,13.727999999999998
1.071538679500001,13.727999999999998
1.088867744000001,13.727999999999998
1.106196808500001,13.727999999999998
1.1235258730000008,13.727999999999998
1.1408549375000008,13.727999999999998
1.1581840020000007,13.727999999999998
1.1755130665000006,13.727999999999998
1.1928421310000006,13.727999999999998
1.2101711955000005,13.727999999999998
1.2275002600000005,13.727999999999998
1.2448293245000004,13.727999999999998
1.2621583890000003,13.727999999999998
1.2794874535000003,13.727999999999998
1.2968165180000002,13.727999999999998
1.3141455825000001,13.727999999999998
1.331474647,13.727999999999998
1.3488037115,13.727999999999998
1.366132776,13.73733333333333
1.3834618404999999,13.73733333333333
1.4007909049999998,13.73733333333333
1.4181199694999997,13.73733333333333
1.4354490339999997,13.73733333333333
1.4527780984999996,13.73733333333333
1.4701071629999996,13.73733333333333
1.4874362274999995,13.73733333333333
1.5047652919999994,13.73733333333333
1.5220943564999994,13.73733333333333
1.5394234209999993,13.73733333333333
1.5567524854999992,13.73733333333333
1.5740815499999992,13.73733333333333
1.591410614499999,13.73733333333333
1.608739678999999,13.73733333333333
1.626068743499999,13.73733333333333
1.643397807999999,13.73733333333333
1.6607268724999988,13.73733333333333
1.6780559369999988,13.73733333333333
1.6953850014999987,13.73733333333333
1.7127140659999986,13.73733333333333
1.7300431304999986,13.73733333333333


==> figures/op/mssp_50unif.txt <==
x,y
0.03179480949999999,14.698333333333332
0.049123874,14.740000000000004
0.06645293849999999,14.759666666666668
0.083782003,14.772666666666668
0.10111106749999998,14.776333333333332
0.11844013199999998,14.776333333333332
0.13576919649999997,14.776333333333332
0.15309826099999996,14.776333333333332
0.17042732549999995,14.776666666666666
0.18775638999999994,14.779333333333332
0.20508545449999993,14.790999999999999
0.22241451899999992,14.790999999999999
0.2397435834999999,14.790999999999999
0.2570726479999999,14.806333333333333
0.2744017124999999,14.806666666666667
0.2917307769999999,14.806666666666667
0.3090598414999999,14.806666666666667
0.32638890599999987,14.806666666666667
0.34371797049999986,14.806666666666667
0.36104703499999985,14.816666666666666
0.37837609949999984,14.816666666666666
0.39570516399999983,14.816666666666666
0.4130342284999998,14.816666666666666
0.4303632929999998,14.816666666666666
0.4476923574999998,14.816666666666666
0.4650214219999998,14.816666666666666
0.4823504864999998,14.816666666666666
0.4996795509999998,14.816666666666666
0.5170086154999998,14.816666666666666
0.5343376799999998,14.816666666666666
0.5516667444999999,14.816666666666666
0.5689958089999999,14.816666666666666
0.5863248735,14.816666666666666
0.603653938,14.816666666666666
0.6209830025,14.816666666666666
0.6383120670000001,14.823
0.6556411315000001,14.823
0.6729701960000002,14.823666666666666
0.6902992605000002,14.823666666666666
0.7076283250000003,14.823666666666666
0.7249573895000003,14.823666666666666
0.7422864540000004,14.823666666666666
0.7596155185000004,14.831666666666667
0.7769445830000005,14.831666666666667
0.7942736475000005,14.831666666666667
0.8116027120000006,14.831666666666667
0.8289317765000006,14.831666666666667
0.8462608410000007,14.831666666666667
0.8635899055000007,14.831666666666667
0.8809189700000007,14.831666666666667
0.8982480345000008,14.831666666666667
0.9155770990000008,14.831666666666667
0.9329061635000009,14.831666666666667
0.9502352280000009,14.831666666666667
0.967564292500001,14.831666666666667
0.984893357000001,14.831666666666667
1.002222421500001,14.831666666666667
1.0195514860000012,14.831666666666667
1.0368805505000012,14.831666666666667
1.054209615000001,14.831666666666667
1.071538679500001,14.834333333333332
1.088867744000001,14.834333333333332
1.106196808500001,14.834333333333332
1.1235258730000008,14.834333333333332
1.1408549375000008,14.838333333333333
1.1581840020000007,14.838333333333333
1.1755130665000006,14.847333333333331
1.1928421310000006,14.847333333333331
1.2101711955000005,14.847666666666665
1.2275002600000005,14.847666666666665
1.2448293245000004,14.847666666666665
1.2621583890000003,14.847666666666665
1.2794874535000003,14.847666666666665
1.2968165180000002,14.847666666666665
1.3141455825000001,14.847666666666665
1.331474647,14.847666666666665
1.3488037115,14.847666666666665
1.366132776,14.848666666666668
1.3834618404999999,14.848666666666668
1.4007909049999998,14.848666666666668
1.4181199694999997,14.848666666666668
1.4354490339999997,14.848666666666668
1.4527780984999996,14.848666666666668
1.4701071629999996,14.848666666666668
1.4874362274999995,14.848666666666668
1.5047652919999994,14.848666666666668
1.5220943564999994,14.848666666666668
1.5394234209999993,14.848666666666668
1.5567524854999992,14.848666666666668
1.5740815499999992,14.860000000000001
1.591410614499999,14.860000000000001
1.608739678999999,14.860000000000001
1.626068743499999,14.860000000000001
1.643397807999999,14.860000000000001
1.6607268724999988,14.860000000000001
1.6780559369999988,14.860000000000001
1.6953850014999987,14.860000000000001
1.7127140659999986,14.860000000000001
1.7300431304999986,14.860000000000001


==> figures/op/ortools_unif100.txt <==
x,y
0.1,19.982
1,19.982
2,19.982
3,19.982
4,19.982
5,19.982
6,19.982
7,19.982
8,19.982


==> figures/op/ortools_unif300.txt <==
x,y
0.1,38.216
1,38.216
2,43.609
3,44.868
4,45.209
5,45.352
10,45.352
20,45.352
40,45.352
60,45.352


==> figures/op/ortools_unif50.txt <==
x,y
0.1,11.018
1,11.018
2,11.018
3,11.018


==> figures/op/ortools_unif500.txt <==
x,y
0.1,36.218
1,36.218
2,48.805
3,55.26
4,59.597
5,62.739
10,67.212
20,67.321
40,67.321
80,67.321
120,67.321
200,67.321
300,67.321


==> figures/op_ap.txt <==
x,y50unif,y50const,y50dist
1.0,0.3028605511628809,0.3303817333353395,0.2947885902406034
2.0,0.34788793040919136,0.3809185712666487,0.3619586380288227
3.0,0.3534760981260273,0.3992322813813735,0.3992957086834194
4.0,0.3583144532297565,0.4048244096453037,0.4109733625692147
5.0,0.3614128791508459,0.40801444879826093,0.42345909431662154
6.0,0.36405515102382724,0.40816446185433364,0.4312957856273532
7.0,0.3655552599110809,0.4074295991523787,0.43467934716077605
8.0,0.36828561635537627,0.40997873691419967,0.4363510363408276
9.0,0.3678422965821832,0.41016601977228095,0.43977768507549947
10.0,0.36811636112370744,0.41155757503865337,0.44167285267486833
11.0,0.3692631704305269,0.40954435126869515,0.4436540498036311
12.0,0.369750646901565,0.41294756954690887,0.4472098353841589
13.0,0.3720260235176857,0.4125921519255736,0.4461913449444412
14.0,0.37267626408855425,0.4140702803278268,0.4477259584717349
15.0,0.37441961447052646,0.4120817827422749,0.44994523843479683
16.0,0.3753622988822872,0.4133561193113355,0.4523438253499933
17.0,0.37646283413762605,0.4172847274481091,0.45356983757935476
18.0,0.37792039419607226,0.41502223684647266,0.45610842154290765
19.0,0.3790880196873552,0.4175404097128374,0.45640285794208524
20.0,0.38115768673334266,0.41601569886138934,0.4553830332641706


==> figures/op_bo100_greedy_obj_size_unif.txt <==
x,50unif,100unif,300unif,500unif
1.0,0.0,0.0,0.0,0.0
2.0,11.025891844631609,9.2301786861843,2.4486528026554932,1.510048770602146
3.0,16.673447657961038,15.95409278915203,3.6072337528380016,2.072950581434063
4.0,18.731117824773435,21.284056258329407,5.507277290936763,2.531147144648771
5.0,20.873622520970603,23.81662993457234,6.837380818107164,2.4875051441563434
6.0,21.778235614920494,26.285371712980755,6.306595875860865,2.0065542996258623
7.0,21.736684008691242,26.866328242595692,7.132943146255855,3.3850548813710635
8.0,21.394748915762808,27.838039498143274,6.24318804075632,2.443596491929778
9.0,22.901860300037225,28.20507291069143,7.283719380882392,2.6638508243538084
10.0,22.545209013235933,28.841235406001076,7.47803371426734,2.16130118935558
11.0,22.566850474813684,28.8615063465296,7.769066911337141,1.843718973959696
12.0,23.181467983621772,29.241478657287434,8.405044575415864,3.2240861178440383
13.0,23.23167617448214,29.80690850905081,8.821286331666812,4.057639438858085
14.0,23.04902223876595,29.90481283883739,8.875635904613578,3.147201534491817
15.0,23.227347882166605,30.168335065708042,8.826107664750783,4.393887275645847
16.0,23.235138808334565,30.29039200548611,9.737924021634626,2.3642231590586205
17.0,23.280153048416285,29.969076033278874,9.275660449581991,2.7372689351618185
18.0,23.528597027328836,30.570734800029363,8.324981226021166,3.006053883204718
19.0,23.769250080073423,30.928279687223757,8.374071162876294,3.0168088364829204
20.0,24.006440498965542,30.697536002484327,8.520172165421403,1.8325196011245382


==> figures/op_bo500_greedy_obj_size_unif.txt <==
x,50unif,100unif,300unif,500unif
1.0,0.0,0.0,0.0,0.0
2.0,11.66914305150284,13.980875383084236,6.642284902945761,3.470907999900552
3.0,14.0885412004798,20.943253113997983,13.077412099813968,9.107516306219598
4.0,15.551100051914602,23.010483025916017,19.33753176830344,14.515908550246559
5.0,15.63971285870287,24.017572550343512,22.608848718138997,18.716113776048203
6.0,15.503660872522884,24.536243385083512,24.32357335404913,22.438583160832405
7.0,15.508136266805096,25.28246296304415,25.33812240052722,24.856554976015556
8.0,15.850056389967971,25.68100209134394,25.903587290641994,26.209340969532136
9.0,15.575267181038676,25.68100209134394,26.566666521190776,26.94005844319538
10.0,15.710424088362206,25.263171740112146,27.034953498623082,27.48694259713602
11.0,16.00580011098982,25.189514343462683,27.45305128462505,28.012789331098787
12.0,15.684466801525243,25.481074871866838,27.731055762373845,28.486353194314738
13.0,15.882279228800078,25.634089344668396,28.109584098900385,28.88526528452886
14.0,16.196451907413056,25.970370435323996,28.349764838179837,29.316044183907874
15.0,16.575965342546706,25.910743018988725,28.482875302408072,29.52118122006382
16.0,16.39426433468789,26.041835647549362,28.66442924706032,29.77274260494742
17.0,16.500778718605112,26.102778374539092,28.825762039223246,30.0444537549575
18.0,16.27253361021108,26.215018217052567,28.916102583797752,30.34670023185544
19.0,16.447073987218296,26.297444351398404,28.957126792445152,30.445673747785285
20.0,16.34682515529622,26.371101748047863,29.18668778976987,30.710283658984295


==> figures/op_greedy_obj_opt.txt <==
x,y50unif,y50const,y50dist
1.0,24.77,19.093548387096774,32.24444444444445
2.0,16.198,11.836559139784947,16.200000000000003
3.0,11.565000000000003,9.621505376344086,11.393333333333338
4.0,11.047000000000002,8.358064516129032,9.715555555555557
5.0,10.923000000000002,7.731182795698925,8.89111111111111
6.0,9.799000000000003,7.406451612903226,8.326666666666666
7.0,9.904000000000002,7.5731182795698935,7.311111111111111
8.0,8.614,7.238709677419355,6.644444444444445
9.0,8.258000000000001,7.404301075268817,7.224444444444444
10.0,8.359,7.36236559139785,7.071111111111112
11.0,8.532000000000002,7.051612903225807,6.546666666666666
12.0,8.162,6.417204301075269,7.397777777777778
13.0,8.458,6.6107526881720435,7.1466666666666665
14.0,8.461000000000002,6.753763440860215,7.442222222222222
15.0,8.025,6.633333333333333,7.779999999999999
16.0,7.555000000000001,6.446236559139786,7.262222222222222
17.0,7.400000000000001,6.533333333333332,6.651111111111111
18.0,7.544,6.366666666666666,6.4511111111111115
19.0,7.463,6.273118279569894,6.097777777777778
20.0,7.249,6.620430107526882,5.768888888888888


==> figures/op_time.txt <==
name,mean,std
50,0.015070446800000002,0.003712918332645597
100,0.06357304200000001,0.008866190315351683
300,0.52172758,0.026641925736395258
500,1.5081651999999999,0.05173239786594084


==> figures/tsp/aco_100.txt <==
x,y
0.04860061333333334,40.31669999999999
0.09720122666666668,16.3704
0.14580184000000002,14.399766666666666
0.19440245333333336,13.853766666666669
0.2430030666666667,12.7814
0.29160368000000003,12.330866666666669
0.34020429333333335,11.995566666666665
0.38880490666666667,11.970199999999998
0.43740552,11.723466666666665
0.4860061333333333,11.5533
0.5346067466666666,11.510433333333333
0.58320736,11.183733333333333
0.6318079733333333,10.901733333333334
0.6804085866666666,10.740633333333333
0.7290091999999999,10.631400000000001
0.7776098133333332,10.584033333333334
0.8262104266666666,10.445233333333334
0.8748110399999999,10.336199999999998
0.9234116533333332,10.281933333333333
0.9720122666666665,10.258
1.0206128799999998,10.230133333333331
1.0692134933333333,10.137799999999999
1.1178141066666667,9.984333333333334
1.1664147200000001,9.902666666666667
1.2150153333333336,9.879933333333332
1.263615946666667,9.854299999999999
1.3122165600000004,9.7972
1.3608171733333339,9.776033333333334
1.4094177866666673,9.7576
1.4580184000000007,9.7576
1.5066190133333341,9.7505
1.5552196266666676,9.725133333333332
1.603820240000001,9.718966666666667
1.6524208533333344,9.718966666666667
1.7010214666666679,9.670333333333334
1.7496220800000013,9.670333333333334
1.7982226933333347,9.5657
1.8468233066666682,9.500699999999998
1.8954239200000016,9.500699999999998
1.944024533333335,9.500699999999998
1.9926251466666685,9.500699999999998
2.041225760000002,9.500699999999998
2.0898263733333353,9.500699999999998
2.1384269866666687,9.500699999999998
2.187027600000002,9.500699999999998
2.2356282133333356,9.500699999999998
2.284228826666669,9.488533333333331
2.3328294400000025,9.488533333333331
2.381430053333336,9.488533333333331
2.4300306666666693,9.488533333333331
2.4786312800000028,9.4622
2.527231893333336,9.420566666666666
2.5758325066666696,9.358366666666665
2.624433120000003,9.358366666666665
2.6730337333333365,9.305399999999997
2.72163434666667,9.305399999999997
2.7702349600000034,9.286233333333334
2.818835573333337,9.280400000000002
2.86743618666667,9.2585
2.9160368000000036,9.2585
2.964637413333337,9.2585


==> figures/tsp/aco_1000.txt <==
x,y
1.5989953333333335,100
3.197990666666667,43.25099999999999
4.796986,39.747766666666685
6.395981333333334,37.782500000000006
7.994976666666668,36.74276666666667
9.593972,36.2107
11.192967333333334,35.23196666666666
12.791962666666667,34.60153333333333
14.390958,33.74326666666666
15.989953333333332,33.33096666666666
17.588948666666667,32.86013333333333
19.187944,32.515966666666664
20.786939333333336,32.28286666666666
22.38593466666667,31.961766666666666
23.984930000000006,31.6655
25.58392533333334,31.582366666666665
27.182920666666675,31.330499999999997
28.78191600000001,31.22686666666667
30.380911333333344,31.2118
31.97990666666668,31.048199999999998
33.578902000000014,30.90113333333333
35.17789733333335,30.837999999999997
36.77689266666668,30.80073333333333
38.37588800000002,30.7798
39.97488333333335,30.725900000000003
41.57387866666669,30.650233333333336
43.17287400000002,30.407233333333334
44.771869333333356,30.3201
46.37086466666669,30.229866666666666
47.969860000000025,30.093733333333333
49.56885533333336,29.9552
51.167850666666695,29.812733333333334
52.76684600000003,29.81063333333333
54.365841333333364,29.779533333333333
55.9648366666667,29.64123333333333
57.56383200000003,29.63833333333333
59.16282733333337,29.587233333333334
60.7618226666667,29.587233333333334
62.36081800000004,29.464866666666662
63.95981333333337,29.34753333333333
65.5588086666667,29.345299999999998
67.15780400000004,29.345299999999998
68.75679933333338,29.304599999999997
70.35579466666671,29.301566666666666
71.95479000000005,29.24503333333333
73.55378533333338,29.1528
75.15278066666671,29.091733333333334
76.75177600000005,29.086133333333333
78.35077133333338,29.010333333333335
79.94976666666672,28.9283
81.54876200000005,28.864
83.14775733333339,28.864
84.74675266666672,28.7593
86.34574800000006,28.723
87.94474333333339,28.714366666666667
89.54373866666673,28.714366666666667
91.14273400000006,28.676033333333336
92.7417293333334,28.659366666666667
94.34072466666673,28.659366666666667
95.93972000000007,28.650433333333336
97.5387153333334,28.650433333333336
99.13771066666673,28.642933333333335
100.73670600000007,28.6246
102.3357013333334,28.6246
103.93469666666674,28.567033333333335
105.53369200000007,28.567033333333335
107.13268733333341,28.502600000000005
108.73168266666674,28.502600000000005
110.33067800000008,28.487666666666666
111.92967333333341,28.461366666666667
113.52866866666675,28.405366666666666
115.12766400000008,28.398999999999997
116.72665933333342,28.398999999999997
118.32565466666675,28.398999999999997
119.92465000000009,28.398999999999997
121.52364533333342,28.398999999999997
123.12264066666675,28.365599999999997
124.72163600000009,28.365599999999997
126.32063133333342,28.36403333333333
127.91962666666676,28.3577
129.51862200000008,28.3577
131.1176173333334,28.3577
132.71661266666675,28.3577
134.31560800000008,28.324166666666667
135.91460333333342,28.315266666666666
137.51359866666675,28.315266666666666
139.1125940000001,28.314366666666665
140.71158933333342,28.295099999999998
142.31058466666676,28.27923333333333
143.9095800000001,28.269766666666662
145.50857533333343,28.269766666666662
147.10757066666676,28.22153333333333
148.7065660000001,28.188399999999994
150.30556133333343,28.184599999999996
151.90455666666676,28.170799999999996
153.5035520000001,28.170799999999996
155.10254733333343,28.151266666666668
156.70154266666677,28.0942
158.3005380000001,28.0942
159.89953333333344,28.0942
161.49852866666677,28.062233333333335
163.0975240000001,28.062233333333335
164.69651933333344,28.036900000000003
166.29551466666678,28.036900000000003
167.8945100000001,27.924700000000005
169.49350533333345,27.924700000000005
171.09250066666678,27.89293333333334
172.69149600000011,27.89293333333334
174.29049133333345,27.89293333333334
175.88948666666678,27.89293333333334
177.48848200000012,27.833733333333335
179.08747733333345,27.76876666666666
180.6864726666668,27.76876666666666
182.28546800000012,27.76876666666666
183.88446333333346,27.76876666666666
185.4834586666668,27.700366666666664
187.08245400000013,27.700366666666664
188.68144933333346,27.700366666666664
190.2804446666668,27.700366666666664
191.87944000000013,27.700366666666664
193.47843533333346,27.700366666666664
195.0774306666668,27.700366666666664
196.67642600000013,27.700366666666664
198.27542133333347,27.650066666666664
199.8744166666668,27.6481


==> figures/tsp/aco_30.txt <==
x,y
0.015138540000000002,18.952099999999998
0.030277080000000005,4.9945
0.045415620000000004,4.366266666666665
0.06055416000000001,3.8465
0.07569270000000002,3.525366666666667
0.09083124000000002,3.464466666666667
0.10596978000000003,3.3635333333333337
0.12110832000000003,3.1208
0.13624686000000003,3.0718000000000005
0.15138540000000003,3.0718000000000005
0.16652394000000004,2.939566666666667
0.18166248000000004,2.8537666666666666
0.19680102000000005,2.8370666666666673
0.21193956000000005,2.8148000000000004
0.22707810000000006,2.7378333333333336
0.24221664000000007,2.731133333333333
0.25735518000000007,2.7051000000000003
0.27249372000000005,2.7051000000000003
0.28763226000000003,2.7051000000000003
0.3027708,2.5862333333333334
0.31790934,2.5862333333333334
0.33304787999999996,2.517866666666667
0.34818641999999994,2.517866666666667
0.3633249599999999,2.4960333333333335
0.3784634999999999,2.4960333333333335
0.3936020399999999,2.4387666666666665
0.40874057999999985,2.4387666666666665
0.42387911999999983,2.3971666666666662
0.4390176599999998,2.3971666666666662
0.4541561999999998,2.3971666666666662
0.46929473999999977,2.3900333333333332
0.48443327999999974,2.3830999999999998
0.4995718199999997,2.3603333333333336
0.5147103599999997,2.3603333333333336
0.5298488999999997,2.3603333333333336
0.5449874399999998,2.3603333333333336
0.5601259799999998,2.3603333333333336
0.5752645199999998,2.3603333333333336
0.5904030599999999,2.3549333333333333
0.6055415999999999,2.3549333333333333
0.6206801399999999,2.350433333333333
0.63581868,2.350433333333333
0.65095722,2.350433333333333
0.66609576,2.350433333333333
0.6812343000000001,2.350433333333333
0.6963728400000001,2.350433333333333
0.7115113800000001,2.3091999999999997
0.7266499200000002,2.3091999999999997
0.7417884600000002,2.2995666666666663
0.7569270000000002,2.288533333333333
0.7720655400000003,2.288533333333333
0.7872040800000003,2.288533333333333
0.8023426200000003,2.288533333333333
0.8174811600000004,2.288533333333333
0.8326197000000004,2.288533333333333
0.8477582400000004,2.288533333333333
0.8628967800000005,2.288533333333333
0.8780353200000005,2.288533333333333
0.8931738600000005,2.2668999999999997
0.9083124000000006,2.2668999999999997
0.9234509400000006,2.2668999999999997
0.9385894800000006,2.2668999999999997
0.9537280200000007,2.2668999999999997
0.9688665600000007,2.2668999999999997
0.9840051000000007,2.2668999999999997
0.9991436400000008,2.2668999999999997


==> figures/tsp/aco_300.txt <==
x,y
0.20233833333333334,73.73679999999999
0.4046766666666667,28.12023333333333
0.6070150000000001,25.79396666666667
0.8093533333333334,24.3903
1.0116916666666667,23.749233333333333
1.21403,23.213
1.4163683333333332,22.86256666666667
1.6187066666666665,22.439199999999996
1.8210449999999998,22.211166666666664
2.0233833333333333,21.993833333333328
2.225721666666667,21.843799999999995
2.4280600000000003,21.723333333333333
2.630398333333334,21.66453333333333
2.8327366666666673,21.46666666666666
3.035075000000001,21.410800000000002
3.2374133333333344,21.289166666666667
3.439751666666668,21.154366666666665
3.6420900000000014,21.13723333333333
3.844428333333335,21.13723333333333
4.046766666666668,21.05383333333333
4.249105000000002,20.784333333333333
4.451443333333335,20.607166666666668
4.653781666666669,20.4209
4.856120000000002,20.3891
5.058458333333336,20.33983333333333
5.2607966666666695,20.287566666666667
5.463135000000003,20.248933333333333
5.6654733333333365,20.185633333333335
5.86781166666667,20.185633333333335
6.0701500000000035,20.156366666666667
6.272488333333337,20.047266666666665
6.4748266666666705,19.958433333333335
6.677165000000004,19.888766666666665
6.8795033333333375,19.837566666666667
7.081841666666671,19.817533333333337
7.2841800000000045,19.817533333333337
7.486518333333338,19.678600000000003
7.688856666666672,19.67526666666667
7.891195000000005,19.63113333333333
8.093533333333339,19.609866666666665
8.295871666666672,19.522466666666666
8.498210000000006,19.473366666666667
8.700548333333339,19.441666666666666
8.902886666666673,19.4099
9.105225000000006,19.4003
9.30756333333334,19.33176666666667
9.509901666666673,19.266900000000003
9.712240000000007,19.266900000000003
9.91457833333334,19.266900000000003
10.116916666666674,19.1646
10.319255000000007,19.1646
10.52159333333334,19.1646
10.723931666666674,19.1646
10.926270000000008,19.143066666666666
11.128608333333341,19.143066666666666
11.330946666666675,19.143066666666666
11.533285000000008,19.086866666666666
11.735623333333342,19.086866666666666
11.937961666666675,19.076199999999996
12.140300000000009,19.0155
12.342638333333342,19.0155
12.544976666666676,19.014666666666667
12.74731500000001,19.014666666666667
12.949653333333343,19.014666666666667
13.151991666666676,18.980033333333335
13.35433000000001,18.980033333333335
13.556668333333343,18.8968
13.759006666666677,18.8968
13.96134500000001,18.849633333333333
14.163683333333344,18.822033333333334
14.366021666666677,18.741
14.56836000000001,18.741
14.770698333333344,18.7054
14.973036666666678,18.7054
15.175375000000011,18.7054
15.377713333333345,18.7054
15.580051666666678,18.653166666666667
15.782390000000012,18.653166666666667
15.984728333333345,18.624133333333337
16.187066666666677,18.611033333333335
16.38940500000001,18.611033333333335
16.591743333333344,18.511733333333332
16.794081666666678,18.511733333333332
16.99642000000001,18.4869
17.198758333333345,18.482066666666665
17.401096666666678,18.413466666666668
17.60343500000001,18.412899999999997
17.805773333333345,18.412899999999997
18.00811166666668,18.389
18.210450000000012,18.389
18.412788333333346,18.389
18.61512666666668,18.378266666666665
18.817465000000013,18.378266666666665
19.019803333333346,18.378266666666665
19.22214166666668,18.378266666666665
19.424480000000013,18.378266666666665
19.626818333333347,18.3294
19.82915666666668,18.3294


==> figures/tsp/aco_500.txt <==
x,y
0.4043635666666667,97.02289999999999
0.8087271333333333,34.53996666666667
1.2130907,31.38363333333333
1.6174542666666667,29.56723333333333
2.0218178333333334,28.60036666666667
2.4261814,27.89923333333333
2.8305449666666664,27.565499999999997
3.234908533333333,27.386199999999995
3.6392720999999995,26.9574
4.043635666666666,26.3178
4.4479992333333325,26.087366666666664
4.852362799999999,25.970166666666664
5.2567263666666655,25.770633333333333
5.661089933333332,25.582833333333333
6.0654534999999985,25.492266666666662
6.469817066666665,25.368066666666664
6.8741806333333315,25.216833333333334
7.278544199999998,25.041866666666667
7.6829077666666645,25.041866666666667
8.087271333333332,24.781966666666666
8.4916349,24.641033333333333
8.895998466666667,24.57213333333333
9.300362033333334,24.36046666666666
9.704725600000002,24.17893333333333
10.109089166666669,24.139866666666663
10.513452733333336,24.139866666666663
10.917816300000004,24.006066666666666
11.322179866666671,24.006066666666666
11.726543433333338,23.9612
12.130907000000006,23.9612
12.535270566666673,23.847399999999997
12.93963413333334,23.847399999999997
13.343997700000008,23.847399999999997
13.748361266666675,23.847399999999997
14.152724833333343,23.812399999999993
14.55708840000001,23.812399999999993
14.961451966666678,23.768633333333334
15.365815533333345,23.635266666666663
15.770179100000012,23.61973333333333
16.174542666666678,23.61973333333333
16.578906233333345,23.61973333333333
16.983269800000013,23.61973333333333
17.38763336666668,23.58193333333333
17.791996933333348,23.58193333333333
18.196360500000015,23.45983333333333
18.600724066666682,23.293799999999994
19.00508763333335,23.245966666666664
19.409451200000017,23.229266666666664
19.813814766666685,23.229266666666664
20.218178333333352,23.19996666666666
20.62254190000002,23.10853333333333
21.026905466666687,22.963266666666662
21.431269033333354,22.963266666666662
21.83563260000002,22.963266666666662
22.23999616666669,22.963266666666662
22.644359733333356,22.932566666666663
23.048723300000024,22.932566666666663
23.45308686666669,22.932566666666663
23.85745043333336,22.927699999999998
24.261814000000026,22.912466666666663
24.666177566666693,22.888266666666663
25.07054113333336,22.888266666666663
25.474904700000028,22.888266666666663
25.879268266666696,22.888266666666663
26.283631833333363,22.888266666666663
26.68799540000003,22.82153333333333
27.092358966666698,22.82153333333333
27.496722533333365,22.811233333333334
27.901086100000033,22.800833333333333
28.3054496666667,22.800833333333333
28.709813233333367,22.760733333333334
29.114176800000035,22.68313333333333
29.518540366666702,22.660199999999996
29.92290393333337,22.639566666666664
30.327267500000037,22.639566666666664
30.731631066666704,22.62413333333333
31.13599463333337,22.62413333333333
31.54035820000004,22.616866666666663
31.944721766666706,22.616866666666663
32.34908533333337,22.459466666666664
32.75344890000004,22.459466666666664
33.157812466666705,22.459466666666664
33.56217603333337,22.459466666666664
33.96653960000004,22.459466666666664
34.37090316666671,22.459466666666664
34.775266733333375,22.459466666666664
35.17963030000004,22.459466666666664
35.58399386666671,22.458766666666666
35.98835743333338,22.458766666666666
36.392721000000044,22.458766666666666
36.79708456666671,22.458766666666666
37.20144813333338,22.458766666666666
37.60581170000005,22.4544
38.010175266666714,22.4544
38.41453883333338,22.428333333333335
38.81890240000005,22.428333333333335
39.223265966666716,22.428333333333335
39.62762953333338,22.390266666666665
40.03199310000005,22.390266666666665
40.43635666666672,22.390266666666665
40.840720233333386,22.390266666666665
41.24508380000005,22.367166666666666
41.64944736666672,22.367166666666666
42.05381093333339,22.367166666666666
42.458174500000055,22.367166666666666
42.86253806666672,22.362366666666667
43.26690163333339,22.362366666666667
43.67126520000006,22.362366666666667
44.075628766666725,22.362366666666667
44.47999233333339,22.362366666666667
44.88435590000006,22.362366666666667
45.28871946666673,22.321166666666667
45.693083033333394,22.253133333333334
46.09744660000006,22.253133333333334
46.50181016666673,22.253133333333334
46.9061737333334,22.253133333333334
47.310537300000064,22.253133333333334
47.71490086666673,22.221800000000005
48.1192644333334,22.2009
48.523628000000066,22.2009
48.92799156666673,22.2009
49.3323551333334,22.17506666666667
49.73671870000007,22.1305


==> figures/tsp/gurobi_100.txt <==
x,y
0.121,8.8358
0.181,8.8358
0.241,8.8358
0.301,8.136333333333333
0.361,8.125366666666666
0.421,8.125366666666666
0.481,7.4031666666666665
0.5409999999999999,7.3517
0.601,7.3252
0.661,6.520566666666666
0.7210000000000001,6.1216
0.7810000000000001,6.118566666666666
0.8410000000000002,6.108833333333333
0.9010000000000002,6.108833333333333
0.9610000000000003,6.108833333333333
1.0210000000000004,6.108833333333333
1.0810000000000004,6.0752
1.1410000000000005,6.0752
1.2010000000000005,0.2987666666666667
1.2610000000000006,0.29806666666666665
1.3210000000000006,0.29806666666666665
1.3810000000000007,0.29806666666666665
1.4410000000000007,0.29806666666666665
1.5010000000000008,0.29806666666666665
1.5610000000000008,0.17246666666666666
1.6210000000000009,0.17246666666666666
1.681000000000001,0.17046666666666666
1.741000000000001,0.16093333333333332
1.801000000000001,0.16093333333333332
1.861000000000001,0.1211
1.9210000000000012,0.10443333333333334
1.9810000000000012,0.10393333333333334
2.0410000000000013,0.005900000000000001
2.1010000000000013,0.0016333333333333332
2.1610000000000014,0.0016333333333333332
2.2210000000000014,0.0016333333333333332
2.2810000000000015,0.0016333333333333332
2.3410000000000015,0.0
2.4010000000000016,0.0
2.4610000000000016,0.0
2.5210000000000017,0.0
2.5810000000000017,0.0
2.641000000000002,0.0
2.701000000000002,0.0
2.761000000000002,0.0
2.821000000000002,0.0
2.881000000000002,0.0


==> figures/tsp/gurobi_1000.txt <==
x,y
8.001000000000001,100.0
12.001000000000001,100.0
16.001,100.0
20.001,100.0
24.001,100.0
28.001,100.0
32.001000000000005,100.0
36.001000000000005,100.0
40.001000000000005,100.0
44.001000000000005,100.0
48.001000000000005,100.0
52.001000000000005,100.0
56.001000000000005,100.0
60.001000000000005,100.0
64.001,100.0
68.001,100.0
72.001,100.0
76.001,100.0
80.001,100.0
84.001,100.0
88.001,100.0
92.001,100.0
96.001,100.0
100.001,100.0
104.001,100.0
108.001,100.0
112.001,100.0
116.001,100.0
120.001,100.0
124.001,100.0
128.001,100.0
132.001,100.0
136.001,100.0
140.001,100.0
144.001,100.0
148.001,100.0
152.001,100.0
156.001,100.0
160.001,100.0
164.001,100.0
168.001,100.0
172.001,100.0
176.001,100.0
180.001,100.0
184.001,100.0
188.001,100.0
192.001,100.0


==> figures/tsp/gurobi_30.txt <==
x,y
0.041,2.429933333333333
0.061,0.10863333333333333
0.081,0.0
0.101,0.0
0.12100000000000001,0.0
0.14100000000000001,0.0
0.161,0.0
0.181,0.0
0.20099999999999998,0.0
0.22099999999999997,0.0
0.24099999999999996,0.0
0.26099999999999995,0.0
0.28099999999999997,0.0
0.301,0.0
0.321,0.0
0.341,0.0
0.36100000000000004,0.0
0.38100000000000006,0.0
0.4010000000000001,0.0
0.4210000000000001,0.0
0.4410000000000001,0.0
0.46100000000000013,0.0
0.48100000000000015,0.0
0.5010000000000001,0.0
0.5210000000000001,0.0
0.5410000000000001,0.0
0.5610000000000002,0.0
0.5810000000000002,0.0
0.6010000000000002,0.0
0.6210000000000002,0.0
0.6410000000000002,0.0
0.6610000000000003,0.0
0.6810000000000003,0.0
0.7010000000000003,0.0
0.7210000000000003,0.0
0.7410000000000003,0.0
0.7610000000000003,0.0
0.7810000000000004,0.0
0.8010000000000004,0.0
0.8210000000000004,0.0
0.8410000000000004,0.0
0.8610000000000004,0.0
0.8810000000000004,0.0
0.9010000000000005,0.0
0.9210000000000005,0.0
0.9410000000000005,0.0
0.9610000000000005,0.0


==> figures/tsp/gurobi_300.txt <==
x,y
0.801,45.899
1.201,45.899
1.601,45.899
2.001,45.899
2.401,45.899
2.8009999999999997,45.899
3.2009999999999996,45.899
3.6009999999999995,45.899
4.0009999999999994,45.899
4.401,45.899
4.801,45.899
5.2010000000000005,45.899
5.601000000000001,45.899
6.001000000000001,45.899
6.401000000000002,45.899
6.801000000000002,45.899
7.201000000000002,45.899
7.601000000000003,45.899
8.001000000000003,45.899
8.401000000000003,45.899
8.801000000000004,45.899
9.201000000000004,45.899
9.601000000000004,45.899
10.001000000000005,45.899
10.401000000000005,45.899
10.801000000000005,45.899
11.201000000000006,45.899
11.601000000000006,45.899
12.001000000000007,45.899
12.401000000000007,45.899
12.801000000000007,45.899
13.201000000000008,45.899
13.601000000000008,45.899
14.001000000000008,45.899
14.401000000000009,45.899
14.801000000000009,45.899
15.20100000000001,45.899
15.60100000000001,45.899
16.00100000000001,45.899
16.401000000000007,45.899
16.801000000000005,45.899
17.201000000000004,45.897
17.601000000000003,45.897
18.001,45.897
18.401,45.897
18.801,45.897
19.200999999999997,45.897


==> figures/tsp/gurobi_500.txt <==
x,y
2.001,86.23743333333334
3.001,86.23743333333334
4.0009999999999994,86.23743333333334
5.0009999999999994,86.23743333333334
6.0009999999999994,86.23743333333334
7.0009999999999994,86.23743333333334
8.001,86.23743333333334
9.001,86.23743333333334
10.001,86.23743333333334
11.001,86.23743333333334
12.001,86.23743333333334
13.001,86.23743333333334
14.001,86.23743333333334
15.001,86.23743333333334
16.000999999999998,86.23743333333334
17.000999999999998,86.23743333333334
18.000999999999998,86.23743333333334
19.000999999999998,86.23743333333334
20.000999999999998,86.23743333333334
21.000999999999998,86.23743333333334
22.000999999999998,86.23743333333334
23.000999999999998,86.23743333333334
24.000999999999998,86.23743333333334
25.000999999999998,86.23743333333334
26.000999999999998,86.23743333333334
27.000999999999998,86.23743333333334
28.000999999999998,86.23743333333334
29.000999999999998,86.23743333333334
30.000999999999998,86.23743333333334
31.000999999999998,86.23743333333334
32.001,86.23743333333334
33.001,86.23743333333334
34.001,86.23743333333334
35.001,86.23743333333334
36.001,86.23743333333334
37.001,86.23743333333334
38.001,86.23743333333334
39.001,86.23743333333334
40.001,86.23743333333334
41.001,86.23743333333334
42.001,86.23743333333334
43.001,86.23743333333334
44.001,86.23743333333334
45.001,86.23743333333334
46.001,86.23743333333334
47.001,86.23743333333334
48.001,86.23743333333334


==> figures/tsp/mssp_100.txt <==
x,y
0.04066511666666667,14.455499999999999
0.07074373333333334,8.842099999999999
0.10082234999999999,6.4281
0.13090096666666667,4.690233333333333
0.16097958333333331,3.9838999999999998
0.19105819999999998,3.4621
0.22113681666666665,2.9946333333333324
0.25121543333333335,2.6387999999999994
0.28129404999999996,2.448866666666666
0.31137266666666663,2.351399999999999
0.3414512833333333,2.3235666666666663
0.37152989999999997,2.267333333333333
0.40160851666666664,2.2230666666666665
0.4316871333333333,2.209133333333333
0.46176575,2.1783666666666663
0.49184436666666664,2.1403666666666665
0.5219229833333333,2.0928
0.5520016,2.057733333333333
0.5820802166666666,2.0361333333333334
0.6121588333333333,2.0361333333333334
0.64223745,2.0181666666666667
0.6723160666666667,2.0181666666666667
0.7023946833333333,2.0120999999999998
0.7324733,1.9579
0.7625519166666667,1.929633333333333
0.7926305333333333,1.8815666666666668
0.82270915,1.8713000000000002
0.8527877666666667,1.8435333333333335
0.8828663833333333,1.8164333333333333
0.912945,1.7996666666666667
0.9430236166666667,1.7967333333333333
0.9731022333333333,1.7948666666666666
1.00318085,1.7668333333333335
1.0332594666666666,1.7308999999999997
1.0633380833333332,1.6990666666666665
1.0934167,1.6790999999999998
1.1234953166666666,1.6473999999999998
1.1535739333333332,1.6264
1.18365255,1.601533333333333
1.2137311666666666,1.5692999999999997
1.2438097833333333,1.5645999999999998
1.2738884,1.5374
1.3039670166666666,1.5374
1.3340456333333333,1.5286666666666666
1.36412425,1.5286666666666666
1.3942028666666666,1.5282666666666667
1.4242814833333333,1.5171333333333332
1.4543601,1.4772333333333332
1.4844387166666666,1.4629
1.5145173333333333,1.4491666666666665
1.54459595,1.4284666666666666
1.5746745666666666,1.4284666666666666
1.6047531833333333,1.4144
1.6348318,1.4103666666666668
1.6649104166666666,1.3859
1.6949890333333333,1.3827999999999998
1.72506765,1.3756
1.7551462666666666,1.3739999999999999
1.7852248833333333,1.3739999999999999
1.8153035,1.3676
1.8453821166666666,1.3642333333333334
1.8754607333333333,1.3610666666666666
1.90553935,1.3308666666666664
1.9356179666666666,1.3230333333333333
1.9656965833333333,1.3014999999999999
1.9957752,1.3014999999999999
2.0258538166666664,1.3014999999999999
2.055932433333333,1.2975999999999996
2.0860110499999998,1.2975999999999996
2.1160896666666664,1.288833333333333
2.146168283333333,1.2882333333333333
2.1762468999999998,1.2876666666666665
2.2063255166666664,1.2876333333333332
2.236404133333333,1.2663333333333333
2.2664827499999998,1.2402666666666664
2.2965613666666664,1.2382333333333333
2.326639983333333,1.2368333333333332
2.3567185999999998,1.2324999999999997
2.3867972166666664,1.2302
2.416875833333333,1.2301333333333333
2.44695445,1.2112333333333332
2.4770330666666664,1.2077666666666667
2.507111683333333,1.1896333333333333
2.5371903,1.1858333333333333
2.5672689166666665,1.1768999999999998
2.597347533333333,1.1695333333333333
2.62742615,1.1651333333333331
2.6575047666666665,1.1642
2.687583383333333,1.1500666666666666
2.717662,1.1400666666666666
2.7477406166666665,1.1158000000000001
2.777819233333333,1.1158000000000001
2.80789785,1.1103333333333334
2.8379764666666665,1.1103333333333334
2.868055083333333,1.1103333333333334
2.8981337,1.0910333333333333
2.9282123166666665,1.0910333333333333
2.958290933333333,1.0878
2.98836955,1.0878


==> figures/tsp/mssp_1000.txt <==
x,y
5.507649733333333,56.527866666666654
10.314521066666666,28.28756666666667
15.1213924,19.11206666666667
19.928263733333335,19.11206666666667
24.73513506666667,18.924133333333334
29.5420064,18.85926666666667
34.34887773333333,18.657033333333338
39.155749066666665,18.147499999999997
43.9626204,17.992399999999996
48.76949173333333,17.90276666666667
53.576363066666666,17.89956666666667
58.3832344,17.897000000000002
63.19010573333333,17.816166666666668
67.99697706666667,17.783133333333335
72.8038484,17.783133333333335
77.61071973333334,17.736066666666666
82.41759106666667,17.7349
87.22446240000001,17.669666666666668
92.03133373333334,17.654
96.83820506666667,17.632133333333336
101.64507640000001,17.606
106.45194773333334,17.530033333333336
111.25881906666667,17.5024
116.06569040000001,17.4285
120.87256173333334,17.40263333333333
125.67943306666668,17.368
130.4863044,17.332666666666668
135.29317573333333,17.274800000000003
140.10004706666666,17.254133333333336
144.9069184,17.201266666666665
149.71378973333333,17.189733333333333
154.52066106666666,17.189733333333333
159.3275324,17.1413
164.13440373333333,17.1413
168.94127506666666,17.061866666666667
173.7481464,17.061866666666667
178.55501773333333,17.061866666666667
183.36188906666666,16.9538
188.1687604,16.938233333333333
192.97563173333333,16.927766666666667
197.78250306666666,16.837466666666668


==> figures/tsp/mssp_30.txt <==
x,y
0.0034396716000000003,2.3459333333333334
0.005784263266666667,1.4511000000000005
0.008128854933333334,1.2270000000000003
0.0104734466,0.7546000000000002
0.012818038266666667,0.4875666666666667
0.015162629933333333,0.3731666666666667
0.0175072216,0.31726666666666664
0.019851813266666667,0.19726666666666667
0.022196404933333334,0.17776666666666668
0.0245409966,0.17106666666666664
0.026885588266666666,0.15713333333333332
0.029230179933333333,0.15669999999999998
0.0315747716,0.13913333333333336
0.03391936326666667,0.13286666666666666
0.036263954933333335,0.12246666666666667
0.0386085466,0.12246666666666667
0.04095313826666667,0.12246666666666667
0.043297729933333334,0.12246666666666667
0.0456423216,0.12246666666666667
0.04798691326666667,0.12159999999999999
0.05033150493333333,0.12159999999999999
0.0526760966,0.10759999999999999
0.055020688266666666,0.10759999999999999
0.05736527993333333,0.10759999999999999
0.0597098716,0.10276666666666667
0.062054463266666665,0.10276666666666667
0.06439905493333334,0.10276666666666667
0.06674364660000001,0.10276666666666667
0.06908823826666668,0.10276666666666667
0.07143282993333336,0.10276666666666667
0.07377742160000003,0.0982
0.0761220132666667,0.0982
0.07846660493333338,0.0982
0.08081119660000005,0.0982
0.08315578826666672,0.0982
0.0855003799333334,0.0982
0.08784497160000007,0.0982
0.09018956326666674,0.0982
0.09253415493333342,0.0982
0.09487874660000009,0.0982
0.09722333826666676,0.0982
0.09956792993333344,0.0982
0.10191252160000011,0.0982
0.10425711326666678,0.0982
0.10660170493333346,0.09813333333333334
0.10894629660000013,0.09813333333333334
0.1112908882666668,0.09813333333333334
0.11363547993333348,0.09813333333333334
0.11598007160000015,0.09813333333333334
0.11832466326666682,0.09813333333333334
0.1206692549333335,0.09813333333333334
0.12301384660000017,0.09813333333333334
0.12535843826666684,0.09813333333333334
0.1277030299333335,0.09813333333333334
0.13004762160000016,0.09813333333333334
0.13239221326666684,0.09813333333333334
0.1347368049333335,0.09813333333333334
0.13708139660000018,0.09813333333333334
0.13942598826666686,0.09813333333333334
0.14177057993333353,0.09813333333333334
0.1441151716000002,0.09813333333333334
0.14645976326666688,0.09813333333333334
0.14880435493333355,0.09813333333333334
0.15114894660000022,0.09813333333333334
0.1534935382666669,0.09813333333333334
0.15583812993333357,0.09813333333333334
0.15818272160000024,0.09813333333333334
0.16052731326666692,0.09813333333333334
0.1628719049333336,0.09813333333333334
0.16521649660000026,0.09813333333333334
0.16756108826666694,0.09813333333333334
0.1699056799333336,0.09813333333333334
0.17225027160000028,0.09813333333333334
0.17459486326666696,0.09813333333333334
0.17693945493333363,0.09813333333333334
0.1792840466000003,0.09813333333333334
0.18162863826666698,0.09813333333333334
0.18397322993333365,0.09813333333333334
0.18631782160000032,0.09813333333333334
0.188662413266667,0.09813333333333334
0.19100700493333367,0.09813333333333334
0.19335159660000034,0.09813333333333334
0.19569618826666701,0.09813333333333334
0.1980407799333337,0.09813333333333334
0.20038537160000036,0.09813333333333334
0.20272996326666703,0.09813333333333334
0.2050745549333337,0.09813333333333334
0.20741914660000038,0.09813333333333334
0.20976373826666705,0.09813333333333334
0.21210832993333373,0.09813333333333334
0.2144529216000004,0.09813333333333334
0.21679751326666707,0.09813333333333334
0.21914210493333375,0.09813333333333334
0.22148669660000042,0.09813333333333334
0.2238312882666671,0.09813333333333334
0.22617587993333377,0.09813333333333334
0.22852047160000044,0.09813333333333334
0.23086506326666711,0.09813333333333334
0.2332096549333338,0.09813333333333334


==> figures/tsp/mssp_300.txt <==
x,y
0.37380605,32.020133333333334
0.6763598833333334,19.738066666666665
0.9789137166666668,15.46106666666667
1.2814675500000001,15.052066666666667
1.5840213833333334,14.207300000000002
1.8865752166666667,13.617633333333336
2.18912905,13.013766666666667
2.4916828833333335,12.320633333333335
2.794236716666667,12.274466666666667
3.0967905500000006,12.2614
3.399344383333334,12.078899999999999
3.7018982166666676,11.840233333333334
4.004452050000001,11.724433333333334
4.307005883333334,11.6278
4.609559716666667,11.498833333333334
4.912113550000001,11.372466666666668
5.214667383333334,11.1788
5.517221216666668,11.070166666666667
5.819775050000001,10.955433333333332
6.122328883333335,10.8632
6.424882716666668,10.7202
6.727436550000002,10.661466666666666
7.0299903833333355,10.6147
7.332544216666669,10.570133333333334
7.6350980500000025,10.551066666666667
7.937651883333336,10.512366666666669
8.240205716666669,10.451500000000001
8.542759550000001,10.443999999999999
8.845313383333334,10.411966666666666
9.147867216666667,10.381499999999999
9.45042105,10.381499999999999
9.752974883333332,10.343133333333332
10.055528716666664,10.343133333333332
10.358082549999997,10.343133333333332
10.66063638333333,10.270999999999999
10.963190216666662,10.268733333333333
11.265744049999995,10.268733333333333
11.568297883333328,10.257433333333333
11.87085171666666,10.257433333333333
12.173405549999993,10.2483
12.475959383333326,10.204366666666665
12.778513216666658,10.204366666666665
13.08106704999999,10.204366666666665
13.383620883333323,10.201899999999998
13.686174716666656,10.171066666666666
13.988728549999989,10.164633333333333
14.291282383333321,10.164633333333333
14.593836216666654,10.164633333333333
14.896390049999987,10.157333333333332
15.19894388333332,10.155166666666666
15.501497716666652,10.144233333333334
15.804051549999985,10.143366666666667
16.10660538333332,10.133799999999999
16.409159216666655,10.118699999999999
16.71171304999999,10.1037
17.014266883333324,10.083366666666667
17.31682071666666,10.083366666666667
17.619374549999993,10.0651
17.921928383333327,10.060866666666666
18.22448221666666,10.058333333333334
18.527036049999996,10.0486
18.82958988333333,10.0486
19.132143716666665,10.025066666666667
19.43469755,10.002733333333333
19.737251383333334,9.996166666666666


==> figures/tsp/mssp_500.txt <==
x,y
1.121150066666667,41.367233333333324
2.0560665333333334,22.33303333333333
2.9909830000000004,17.23003333333333
3.9258994666666673,17.162166666666668
4.860815933333335,16.712966666666667
5.7957324,16.422533333333334
6.730648866666668,16.0546
7.665565333333333,15.804933333333336
8.6004818,15.684900000000003
9.535398266666668,15.348433333333336
10.470314733333336,15.254866666666668
11.405231200000003,15.201766666666668
12.34014766666667,15.05846666666667
13.275064133333338,15.01806666666667
14.209980600000005,14.895100000000001
15.144897066666672,14.895100000000001
16.07981353333334,14.8715
17.014730000000007,14.783833333333336
17.949646466666675,14.669400000000001
18.884562933333342,14.642066666666668
19.81947940000001,14.487033333333335
20.754395866666677,14.427233333333335
21.689312333333344,14.318533333333333
22.62422880000001,14.282233333333334
23.55914526666668,14.207966666666666
24.494061733333346,14.115633333333333
25.428978200000014,14.115633333333333
26.36389466666668,14.106333333333334
27.29881113333335,14.012966666666665
28.233727600000016,13.909733333333332
29.168644066666683,13.8981
30.10356053333335,13.806366666666667
31.038477000000018,13.800433333333334
31.973393466666685,13.800433333333334
32.90830993333335,13.800433333333334
33.84322640000001,13.776633333333333
34.77814286666668,13.739833333333333
35.71305933333334,13.738766666666667
36.647975800000005,13.709433333333333
37.58289226666667,13.652999999999999
38.51780873333333,13.549766666666665
39.452725199999996,13.549766666666665
40.38764166666666,13.544233333333331
41.322558133333324,13.499799999999999
42.25747459999999,13.4376
43.19239106666665,13.434666666666665
44.127307533333315,13.434666666666665
45.06222399999998,13.428266666666666
45.99714046666664,13.413866666666665
46.93205693333331,13.413866666666665
47.86697339999997,13.3133
48.801889866666635,13.250466666666666
49.7368063333333,13.248666666666667


==> figures/tsp/ortools_100.txt <==
x,y
0.1,3.404
1,3.404
2,3.196
3,3.076


==> figures/tsp/ortools_1000.txt <==
x,y
0.1,25.117
1,25.117
2,22.293
3,19.422
4,15.635
5,11.254
10,7.113
20,5.125
50,4.448
100,4.293
150,4.245
200,4.212


==> figures/tsp/ortools_300.txt <==
x,y
0.1,6.823
1,6.823
2,5.367
3,4.981
4,4.813
5,4.654
10,4.421
20,4.189


==> figures/tsp/sssp_100.txt <==
x,y
0.04066511666666667,15.408566666666667
0.07074373333333334,14.563666666666668
0.10082234999999999,14.217233333333333
0.13090096666666667,13.8631
0.16097958333333331,13.358466666666665
0.19105819999999998,13.253499999999999
0.22113681666666665,12.952033333333333
0.25121543333333335,12.937733333333334
0.28129404999999996,12.884133333333333
0.31137266666666663,12.825633333333334
0.3414512833333333,12.814866666666665
0.37152989999999997,12.7495
0.40160851666666664,12.722566666666667
0.4316871333333333,12.709633333333333
0.46176575,12.419366666666667
0.49184436666666664,12.419366666666667
0.5219229833333333,12.290233333333333
0.5520016,12.235199999999999
0.5820802166666666,12.2004
0.6121588333333333,12.1169
0.64223745,12.116000000000001
0.6723160666666667,11.857899999999999
0.7023946833333333,11.855366666666667
0.7324733,11.837166666666667
0.7625519166666667,11.804499999999999
0.7926305333333333,11.624133333333333
0.82270915,11.624133333333333
0.8527877666666667,11.624133333333333
0.8828663833333333,11.591066666666668
0.912945,11.591066666666668
0.9430236166666667,11.582233333333335
0.9731022333333333,11.503766666666667
1.00318085,11.503766666666667
1.0332594666666666,11.503766666666667
1.0633380833333332,11.503766666666667
1.0934167,11.441333333333331
1.1234953166666666,11.441333333333331
1.1535739333333332,11.441333333333331
1.18365255,11.441333333333331
1.2137311666666666,11.437066666666668
1.2438097833333333,11.412733333333334
1.2738884,11.412733333333334
1.3039670166666666,11.412733333333334
1.3340456333333333,11.391233333333332
1.36412425,11.3517
1.3942028666666666,11.297133333333335
1.4242814833333333,11.2826
1.4543601,11.2826
1.4844387166666666,11.260699999999998
1.5145173333333333,11.260699999999998
1.54459595,11.260699999999998
1.5746745666666666,11.260699999999998
1.6047531833333333,11.224299999999998
1.6348318,11.183333333333332
1.6649104166666666,11.183333333333332
1.6949890333333333,11.183333333333332
1.72506765,11.157166666666665
1.7551462666666666,11.157166666666665
1.7852248833333333,11.1266
1.8153035,11.1266
1.8453821166666666,11.105466666666667
1.8754607333333333,11.105466666666667
1.90553935,11.105466666666667
1.9356179666666666,11.091866666666666
1.9656965833333333,11.091866666666666
1.9957752,11.091866666666666
2.0258538166666664,10.9598
2.055932433333333,10.959200000000001
2.0860110499999998,10.926033333333333
2.1160896666666664,10.926033333333333
2.146168283333333,10.870366666666666
2.1762468999999998,10.870366666666666
2.2063255166666664,10.870366666666666
2.236404133333333,10.848899999999999
2.2664827499999998,10.848899999999999
2.2965613666666664,10.846033333333333
2.326639983333333,10.846033333333333
2.3567185999999998,10.846033333333333
2.3867972166666664,10.846033333333333
2.416875833333333,10.844633333333332
2.44695445,10.844633333333332
2.4770330666666664,10.844633333333332
2.507111683333333,10.844633333333332
2.5371903,10.8083
2.5672689166666665,10.8083
2.597347533333333,10.8083
2.62742615,10.801799999999998
2.6575047666666665,10.801799999999998
2.687583383333333,10.801799999999998
2.717662,10.801799999999998
2.7477406166666665,10.801799999999998
2.777819233333333,10.801799999999998
2.80789785,10.801799999999998
2.8379764666666665,10.801799999999998
2.868055083333333,10.801799999999998
2.8981337,10.799366666666666
2.9282123166666665,10.799366666666666
2.958290933333333,10.789466666666668
2.98836955,10.789466666666668


==> figures/tsp/sssp_1000.txt <==
x,y
5.507649733333333,57.55663333333334
10.314521066666666,57.55663333333334
15.1213924,57.55663333333334
19.928263733333335,57.55663333333334
24.73513506666667,57.55663333333334
29.5420064,57.55663333333334
34.34887773333333,57.55663333333334
39.155749066666665,57.55663333333334
43.9626204,57.55663333333334
48.76949173333333,57.55663333333334
53.576363066666666,57.55663333333334
58.3832344,57.55663333333334
63.19010573333333,57.55663333333334
67.99697706666667,57.55663333333334
72.8038484,57.55663333333334
77.61071973333334,57.55663333333334
82.41759106666667,57.55663333333334
87.22446240000001,57.55663333333334
92.03133373333334,57.55663333333334
96.83820506666667,57.55663333333334
101.64507640000001,57.55663333333334
106.45194773333334,57.55663333333334
111.25881906666667,57.55663333333334
116.06569040000001,57.55663333333334
120.87256173333334,57.55663333333334
125.67943306666668,57.55663333333334
130.4863044,57.55663333333334
135.29317573333333,57.55663333333334
140.10004706666666,57.55663333333334
144.9069184,57.55663333333334
149.71378973333333,57.55663333333334
154.52066106666666,57.55663333333334
159.3275324,57.55663333333334
164.13440373333333,57.55663333333334
168.94127506666666,57.55663333333334
173.7481464,57.55663333333334
178.55501773333333,57.55663333333334
183.36188906666666,57.55663333333334
188.1687604,57.55663333333334
192.97563173333333,57.55663333333334
197.78250306666666,57.55663333333334


==> figures/tsp/sssp_30.txt <==
x,y
0.0034396716000000003,2.4396333333333327
0.005784263266666667,2.0362666666666667
0.008128854933333334,1.8397333333333334
0.0104734466,1.7424333333333335
0.012818038266666667,1.6532333333333338
0.015162629933333333,1.5594666666666666
0.0175072216,1.4853666666666667
0.019851813266666667,1.3674000000000004
0.022196404933333334,1.3468333333333335
0.0245409966,1.288866666666667
0.026885588266666666,1.247366666666667
0.029230179933333333,1.2364000000000002
0.0315747716,1.2315666666666667
0.03391936326666667,1.2107
0.036263954933333335,1.2107
0.0386085466,1.1666333333333334
0.04095313826666667,1.1336000000000002
0.043297729933333334,1.1133333333333333
0.0456423216,1.1133333333333333
0.04798691326666667,1.0870666666666664
0.05033150493333333,1.0842999999999998
0.0526760966,1.0739666666666665
0.055020688266666666,1.0543666666666665
0.05736527993333333,1.0173999999999999
0.0597098716,1.0067
0.062054463266666665,0.9626333333333331
0.06439905493333334,0.9626333333333331
0.06674364660000001,0.9626333333333331
0.06908823826666668,0.9626333333333331
0.07143282993333336,0.9626333333333331
0.07377742160000003,0.9346999999999999
0.0761220132666667,0.9272666666666666
0.07846660493333338,0.9178
0.08081119660000005,0.9178
0.08315578826666672,0.9178
0.0855003799333334,0.9178
0.08784497160000007,0.9063333333333332
0.09018956326666674,0.9021666666666666
0.09253415493333342,0.882
0.09487874660000009,0.8533000000000001
0.09722333826666676,0.8533000000000001
0.09956792993333344,0.8533000000000001
0.10191252160000011,0.8533000000000001
0.10425711326666678,0.8533000000000001
0.10660170493333346,0.8376000000000001
0.10894629660000013,0.8102666666666668
0.1112908882666668,0.7798666666666668
0.11363547993333348,0.7784000000000001
0.11598007160000015,0.7784000000000001
0.11832466326666682,0.7773333333333334
0.1206692549333335,0.7750666666666668
0.12301384660000017,0.7642666666666668
0.12535843826666684,0.7453666666666668
0.1277030299333335,0.7445000000000002
0.13004762160000016,0.7445000000000002
0.13239221326666684,0.7445000000000002
0.1347368049333335,0.7445000000000002
0.13708139660000018,0.7356333333333335
0.13942598826666686,0.7356333333333335
0.14177057993333353,0.7203333333333334
0.1441151716000002,0.7203333333333334
0.14645976326666688,0.7203333333333334
0.14880435493333355,0.7203333333333334
0.15114894660000022,0.7203333333333334
0.1534935382666669,0.7203333333333334
0.15583812993333357,0.7203333333333334
0.15818272160000024,0.6952333333333335
0.16052731326666692,0.6952333333333335
0.1628719049333336,0.6952333333333335
0.16521649660000026,0.6952333333333335
0.16756108826666694,0.6952333333333335
0.1699056799333336,0.6952333333333335
0.17225027160000028,0.6860666666666667
0.17459486326666696,0.6751666666666666
0.17693945493333363,0.6751666666666666
0.1792840466000003,0.6751666666666666
0.18162863826666698,0.6751666666666666
0.18397322993333365,0.6708999999999999
0.18631782160000032,0.6708999999999999
0.188662413266667,0.6708999999999999
0.19100700493333367,0.6708999999999999
0.19335159660000034,0.6708999999999999
0.19569618826666701,0.6708999999999999
0.1980407799333337,0.6708999999999999
0.20038537160000036,0.6708999999999999
0.20272996326666703,0.6708999999999999
0.2050745549333337,0.6708999999999999
0.20741914660000038,0.6708999999999999
0.20976373826666705,0.6082333333333333
0.21210832993333373,0.6082333333333333
0.2144529216000004,0.6082333333333333
0.21679751326666707,0.6082333333333333
0.21914210493333375,0.6082333333333333
0.22148669660000042,0.6082333333333333
0.2238312882666671,0.6082333333333333
0.22617587993333377,0.6082333333333333
0.22852047160000044,0.6082333333333333
0.23086506326666711,0.6082333333333333
0.2332096549333338,0.6082333333333333


==> figures/tsp/sssp_300.txt <==
x,y
0.37380605,33.624399999999994
0.6763598833333334,33.624399999999994
0.9789137166666668,33.624399999999994
1.2814675500000001,33.624399999999994
1.5840213833333334,33.624399999999994
1.8865752166666667,33.624399999999994
2.18912905,33.624399999999994
2.4916828833333335,33.624399999999994
2.794236716666667,33.624399999999994
3.0967905500000006,33.624399999999994
3.399344383333334,33.624399999999994
3.7018982166666676,33.61973333333333
4.004452050000001,33.61973333333333
4.307005883333334,33.61973333333333
4.609559716666667,33.61973333333333
4.912113550000001,33.61973333333333
5.214667383333334,33.61973333333333
5.517221216666668,33.61973333333333
5.819775050000001,33.61973333333333
6.122328883333335,33.61973333333333
6.424882716666668,33.61973333333333
6.727436550000002,33.61973333333333
7.0299903833333355,33.61973333333333
7.332544216666669,33.61973333333333
7.6350980500000025,33.61973333333333
7.937651883333336,33.61973333333333
8.240205716666669,33.61973333333333
8.542759550000001,33.61973333333333
8.845313383333334,33.61973333333333
9.147867216666667,33.61973333333333
9.45042105,33.61973333333333
9.752974883333332,33.61973333333333
10.055528716666664,33.61973333333333
10.358082549999997,33.61973333333333
10.66063638333333,33.61973333333333
10.963190216666662,33.61973333333333
11.265744049999995,33.61973333333333
11.568297883333328,33.61973333333333
11.87085171666666,33.61973333333333
12.173405549999993,33.61973333333333
12.475959383333326,33.61973333333333
12.778513216666658,33.61973333333333
13.08106704999999,33.61973333333333
13.383620883333323,33.61973333333333
13.686174716666656,33.61973333333333
13.988728549999989,33.61973333333333
14.291282383333321,33.61973333333333
14.593836216666654,33.61973333333333
14.896390049999987,33.61973333333333
15.19894388333332,33.61973333333333
15.501497716666652,33.61973333333333
15.804051549999985,33.61973333333333
16.10660538333332,33.61973333333333
16.409159216666655,33.61973333333333
16.71171304999999,33.61973333333333
17.014266883333324,33.61973333333333
17.31682071666666,33.61973333333333
17.619374549999993,33.61973333333333
17.921928383333327,33.61973333333333
18.22448221666666,33.61973333333333
18.527036049999996,33.61973333333333
18.82958988333333,33.61973333333333
19.132143716666665,33.61973333333333
19.43469755,33.61973333333333
19.737251383333334,33.61973333333333


==> figures/tsp/sssp_500.txt <==
x,y
1.121150066666667,41.488866666666674
2.0560665333333334,41.488866666666674
2.9909830000000004,41.488866666666674
3.9258994666666673,41.488866666666674
4.860815933333335,41.488866666666674
5.7957324,41.488866666666674
6.730648866666668,41.488866666666674
7.665565333333333,41.488866666666674
8.6004818,41.488866666666674
9.535398266666668,41.488866666666674
10.470314733333336,41.488866666666674
11.405231200000003,41.488866666666674
12.34014766666667,41.488866666666674
13.275064133333338,41.488866666666674
14.209980600000005,41.488866666666674
15.144897066666672,41.488866666666674
16.07981353333334,41.488866666666674
17.014730000000007,41.488866666666674
17.949646466666675,41.488866666666674
18.884562933333342,41.488866666666674
19.81947940000001,41.488866666666674
20.754395866666677,41.488866666666674
21.689312333333344,41.488866666666674
22.62422880000001,41.488866666666674
23.55914526666668,41.488866666666674
24.494061733333346,41.488866666666674
25.428978200000014,41.488866666666674
26.36389466666668,41.488866666666674
27.29881113333335,41.488866666666674
28.233727600000016,41.488866666666674
29.168644066666683,41.488866666666674
30.10356053333335,41.488866666666674
31.038477000000018,41.488866666666674
31.973393466666685,41.488866666666674
32.90830993333335,41.488866666666674
33.84322640000001,41.488866666666674
34.77814286666668,41.488866666666674
35.71305933333334,41.488866666666674
36.647975800000005,41.488866666666674
37.58289226666667,41.488866666666674
38.51780873333333,41.488866666666674
39.452725199999996,41.488866666666674
40.38764166666666,41.488866666666674
41.322558133333324,41.488866666666674
42.25747459999999,41.488866666666674
43.19239106666665,41.488866666666674
44.127307533333315,41.488866666666674
45.06222399999998,41.488866666666674
45.99714046666664,41.488866666666674
46.93205693333331,41.488866666666674
47.86697339999997,41.488866666666674
48.801889866666635,41.488866666666674
49.7368063333333,41.488866666666674


==> figures/tsp_ap.txt <==
x,y30,y100,y300,y500,y1000
1.0,0.7510980208060251,0.6535676968080835,0.5260045288039636,0.45671851179227013,0.35924702193991054
2.0,0.8153915827305893,0.7930789546767071,0.7334192042825093,0.6863409488819592,0.6107845456642462
3.0,0.8269500481185783,0.8234013799796887,0.7974519250807343,0.7673395810823613,0.7143022796562571
4.0,0.8327022131374241,0.8363805693027869,0.820932744400307,0.8008179974489634,0.7643949892635538
5.0,0.8356552902149916,0.8431345585638961,0.8333306876906214,0.8182788251652157,0.7894653280558557
6.0,0.8376052244040904,0.8469012863845258,0.8405102987955759,0.8278620169974095,0.8043398236483579
7.0,0.8395612159974885,0.8495456246728239,0.8448494975637453,0.833968809092969,0.8136719560404825
8.0,0.8413363631992827,0.8515737678318301,0.8477752147690212,0.8380323452737567,0.8200409353269863
9.0,0.8427968805921908,0.8529126083332274,0.8498347318222303,0.8409746663557874,0.8245130629453603
10.0,0.8439835470712381,0.854107909092521,0.8513892657623476,0.8430999270343424,0.827690237406159
11.0,0.8452569511806927,0.8549300287636651,0.8525728633520211,0.8447585059952231,0.8301023978381544
12.0,0.846247183604243,0.855462534079736,0.853410560748378,0.8460492833259592,0.8319556113907005
13.0,0.8470688296303018,0.8559611304415137,0.8541464833074286,0.847051903830018,0.8335662970207559
14.0,0.848003560337266,0.8564880508195166,0.8546558613875301,0.8478023607950366,0.8348662762245339
15.0,0.8485066519751386,0.8568036212824874,0.8551090764141961,0.8485220307338761,0.8358159958982381
16.0,0.8491777726328074,0.857153134955196,0.8554888111986284,0.8490391794338683,0.8366352582673731
17.0,0.8501796243614749,0.8574465445037275,0.8557154195946187,0.8494860110251924,0.8373259741667989
18.0,0.8507539827696435,0.8576086945141946,0.8560129030351398,0.849873266020827,0.837907160678074
19.0,0.8513309174048402,0.8579112887777383,0.8562681185612333,0.8501454118163335,0.8384852373571462
20.0,0.8517993013409544,0.8581122728622259,0.8563675444829353,0.8503745432208801,0.8389326719791051


==> figures/tsp_greedy_obj.txt <==
x,y30,y100,y300,y500,y1000
1.0,6.66141,17.444850000000002,32.02729000000001,41.59165,56.69916666666668
2.0,5.48477,12.864609999999997,18.827510000000004,22.71426,28.205833333333334
3.0,4.663329999999999,12.156249999999998,16.760289999999998,19.249489999999998,21.97633333333333
4.0,4.23529,11.070360000000003,15.7331,17.94239,20.113400000000002
5.0,4.07963,10.0405,14.965469999999998,17.41394,18.815633333333334
6.0,3.89791,9.499680000000001,14.868229999999997,16.843929999999997,18.248266666666666
7.0,3.8449800000000005,8.745579999999999,14.804829999999999,16.57107,18.163566666666668
8.0,3.7426,8.38096,14.648500000000002,16.551229999999997,17.5462
9.0,3.5142599999999997,8.055670000000001,14.5007,16.33105,17.494966666666667
10.0,3.43386,7.822200000000001,13.99099,16.091240000000003,17.379033333333332
11.0,3.37929,7.424710000000001,13.85793,16.04577,17.2524
12.0,3.24324,7.20712,13.60432,16.019989999999996,17.093000000000004
13.0,3.1849700000000003,7.10549,13.622889999999998,15.973909999999997,16.877033333333333
14.0,3.06795,6.776100000000001,13.510959999999997,15.76442,16.853099999999998
15.0,2.9059200000000005,6.630720000000001,13.330609999999997,15.791930000000004,16.6568
16.0,2.85152,6.502670000000002,13.399450000000002,15.628930000000002,16.901933333333332
17.0,2.7875900000000002,6.3654600000000015,13.257040000000002,15.575740000000001,16.6468
18.0,2.7529900000000005,6.234310000000002,13.253780000000004,15.439999999999998,16.632933333333334
19.0,2.7641400000000003,6.04258,13.075520000000004,15.230049999999999,16.77483333333333
20.0,2.7583100000000007,5.920570000000001,12.938730000000003,15.200479999999997,16.534766666666666


==> figures/tsp_sample_greedy_comparison.txt <==
x,sample30,sample100,sample300,sample500,sample1000,greedy30,greedy100,greedy300,greedy500,greedy1000
1.0,2.555,16.705,47.307,68.921,99.359,6.342,17.363,32.147,41.692,57.577
2.0,1.69,9.052,25.232,38.389,56.319,5.322,12.717,19.071,21.962,28.208
3.0,1.392,7.547,20.13,30.643,45.063,4.561,11.526,16.154,18.651,21.99
4.0,1.273,6.644,18.115,27.331,40.692,3.965,10.736,15.391,17.778,20.018
5.0,1.143,6.033,17.01,25.489,38.69,3.73,9.843,14.844,16.911,19.285
6.0,0.997,5.664,16.057,24.308,37.196,3.386,9.28,14.772,16.775,18.547
7.0,0.937,5.14,15.302,23.596,36.314,3.297,8.636,14.279,16.209,18.407
8.0,0.854,4.86,14.834,22.994,35.68,3.256,8.411,14.078,15.898,17.919
9.0,0.833,4.667,14.362,22.265,34.923,3.249,8.101,13.955,15.727,17.638
10.0,0.771,4.477,13.997,21.799,34.359,3.238,7.723,13.848,15.495,17.505
11.0,0.748,4.374,13.516,21.507,33.929,3.185,7.433,13.64,15.268,17.689
12.0,0.695,4.218,13.288,21.122,33.636,3.102,7.351,13.343,15.407,17.365
13.0,0.668,4.12,13.08,20.868,33.235,3.006,7.038,13.376,15.213,17.235
14.0,0.644,4.002,12.857,20.506,33.047,2.872,6.953,13.322,15.165,17.062
15.0,0.62,3.883,12.629,20.255,32.773,2.798,6.867,13.214,15.241,17.021
16.0,0.595,3.786,12.463,19.997,32.612,2.76,6.735,12.976,15.151,16.953
17.0,0.593,3.689,12.271,19.805,32.365,2.741,6.695,12.913,15.13,16.768
18.0,0.591,3.635,12.102,19.57,32.024,2.704,6.51,12.715,15.221,16.961
19.0,0.579,3.591,11.937,19.436,31.915,2.686,6.495,12.61,15.275,16.785
20.0,0.566,3.493,11.778,19.158,31.786,2.506,6.299,12.412,15.128,16.766


==> figures/tsp_time.txt <==
name,mean,std
30,0.002165911,0.0001070872148718044
100,0.030027323333333338,0.002808986587921384
300,0.30143386666666666,0.0039143417559306445
500,0.9001775000000001,0.024465827005233236
1000,4.605698333333334,0.11131426716234039

